Password Strength Signaling: A Counter-Intuitive Defense Against Password Cracking

We introduce password strength information signaling as a novel, yet counter-intuitive, defense mechanism against password cracking attacks. Recent breaches have exposed billions of user passwords to the dangerous threat of offline password cracking attacks. An offline attacker can quickly check millions (or sometimes billions/trillions) of password guesses by comparing their hash value with the stolen hash from a breached authentication server. The attacker is limited only by the resources he is willing to invest. Our key idea is to have the authentication server store a (noisy) signal about the strength of each user password for an offline attacker to find. Surprisingly, we show that the noise distribution for the signal can often be tuned so that a rational (profit-maximizing) attacker will crack fewer passwords. The signaling scheme exploits the fact that password cracking is not a zero-sum game i.e., the attacker's profit is given by the value of the cracked passwords minus the total guessing cost. Thus, a well-defined signaling strategy will encourage the attacker to reduce his guessing costs by cracking fewer passwords. We use an evolutionary algorithm to compute the optimal signaling scheme for the defender. As a proof-of-concept, we evaluate our mechanism on several password datasets and show that it can reduce the total number of cracked passwords by up to $12\%$ (resp. $5\%$) of all users in defending against offline (resp. online) attacks.

==> figs/empirical/imperfect/matrix/000webhost11by3_train.dat <==
0.343786 0.314332 0.367569 0.31344 0.0802568 0.0291291 0.839531 0.135235 0.325062 0.521307 0.687295 0.218334 0.31254 0.686144 0.634872 0.195211 0.292438 0.0596559 0.997264 0.00185648 0.355479 0.338359 
0.351177 0.265987 1.71147e-06 0.280366 0.936296 0.0216986 0.301346 0.612144 0.515891 0.324448 0.0161466 0.386485 0.27018 0.163411 0.420245 0.357412 0.438778 0.115828 0.445377 0.358439 0.0706912 0.370334 
0.468727 0.460968 0.336829 0.607908 0.368093 0.507169 0.556315 0.237404 0.640538 0.337983 0.61515 0.366417 0.555383 0.412117 0.456712 0.524272 0.464592 0.295304 0.469855 0.526113 0.470233 0.508748 
0.484421 0.471081 0.517016 0.380308 0.484178 0.512966 0.500189 0.456322 0.504134 0.487573 0.592643 0.399725 0.547718 0.369341 0.480239 0.477627 0.481811 0.481252 0.48664 0.484801 0.471404 0.481856 
0.430674 0.485536 0.447571 0.543057 0.32061 0.573862 0.494831 0.463369 0.451903 0.403641 0.213605 0.478315 0.64356 0.355352 0.387847 0.571166 0.501616 0.465304 0.44435 0.481052 0.487292 0.496968 
0.342126 0.473468 0.250166 0.22601 0.821986 0.00350447 0.857767 0.0118075 0.224801 0.39825 0.314219 0.561185 0.461304 0.530624 0.614321 0.0454707 0.355506 0.426306 0.355702 0.407555 0.458671 0.467346 
0.0537841 0.0549972 0.0515269 0.00254362 0.124459 0.00500979 0.164236 5.07977e-07 0.113288 0.0351868 0.0689921 0.0442506 0.039797 0.00999943 0.322168 0.0486892 0.0526941 0.049551 0.0722437 0.051328 0.0515766 0.051388 
0.0517524 0.0549315 0.197637 0.0622884 0.084159 0.0634902 0.139325 0.0530921 0.555644 0.0531053 0.234895 0.691846 0.04828 0.533161 0.322508 0.0615433 0.0505522 0.05132 0.0308361 0.0501603 0.0437291 0.056256 
0.458687 0.453445 0.251211 0.671978 0.565423 0.000548677 0.942679 0.00857314 0.00277655 0.377688 0.466051 0.0526796 0.474309 0.429056 0.475589 0.414804 0.492239 0.487181 0.452644 0.448832 0.474799 0.444935 
0.0928502 0.0930271 0.0922382 0.0638209 0.0934008 0.0948217 0.0596167 0.104157 0.107818 0.106836 0.0851284 0.0822426 0.0935594 0.0913523 0.0926354 0.0930106 0.0949461 0.101601 0.094397 0.0952355 0.0930106 0.0930106 
0.250967 0.238324 0.475681 0.524302 0.528139 0.471732 0.490666 0.509298 0.50072 0.499204 0.635483 0.364393 0.54859 0.451011 0.473565 0.52643 0.482632 0.517367 0.481419 0.518518 0.518914 0.481066 
0.681092 0.0385027 0.0103082 0.132673 0.0344491 0.594964 0.00255149 0.23492 0.000181929 0.161553 0.0424403 0.234689 0.0411602 0.248231 0.0163876 0.0620811 0.00901234 0.0365641 0.0363027 0.273907 0.00261101 0.0827577 
0.120825 0.120995 0.489724 0.490409 0.472643 0.519754 0.46834 0.478754 0.466174 0.53009 0.459544 0.468817 0.494433 0.505507 0.481314 0.510828 0.487275 0.500825 0.493961 0.492267 0.500651 0.486773 
0.492501 0.411315 0.286173 0.269133 0.0914205 0.49486 0.487406 0.249885 0.0981941 0.0413268 0.749326 0.0564584 0.222011 0.332709 0.327093 0.0759542 0.50669 0.000448375 0.179034 0.0215832 0.166304 0.427208 
0.0768626 0.0764747 0.465244 0.470946 0.477048 0.460668 0.437501 0.494467 0.275487 0.498403 0.488501 0.315316 0.386278 0.550328 0.387737 0.440689 0.479739 0.420148 0.459268 0.520076 0.507073 0.487204 
0.0663341 0.0629062 0.458978 0.46679 0.557239 0.441848 0.532682 0.461913 0.604518 0.356969 0.541065 0.405293 0.396286 0.460551 0.563853 0.435333 0.361056 0.487797 0.475858 0.427455 0.481053 0.458919 
0.0563588 0.05569 0.454892 0.461725 0.510144 0.4711 0.488457 0.502495 0.475442 0.454596 0.434571 0.552197 0.476691 0.477684 0.466469 0.458528 0.49609 0.459368 0.461422 0.413577 0.451502 0.459541 
0.0466123 0.0460115 0.420487 0.428424 0.470801 0.438719 0.54441 0.445752 0.514627 0.384957 0.492018 0.505862 0.320196 0.679557 0.449839 0.411998 0.466565 0.407314 0.459559 0.417822 0.408498 0.407675 
0.0465321 0.0452489 0.465286 0.484036 0.45261 0.546846 0.369558 0.46692 0.360738 0.462422 0.462739 0.369105 0.392423 0.472875 0.420641 0.541528 0.531443 0.437965 0.519744 0.480072 0.487556 0.457994 
0.0194154 0.0228381 0.190155 0.205557 0.438051 0.496792 0.466166 0.402657 0.423148 0.31556 0.48552 0.513238 0.411785 0.562109 0.461643 0.535609 0.482324 0.466411 0.486831 0.44359 0.440108 0.4888 
0.0156743 0.0153216 0.125838 0.135822 0.482933 0.487207 0.465354 0.527755 0.56542 0.423457 0.371554 0.516588 0.472356 0.457606 0.489913 0.504747 0.454614 0.468585 0.485992 0.483828 0.512591 0.481435 
0.875325 0.103323 0.0181973 0.804778 0.0550263 0.399208 0.0702316 7.68313e-06 0.172195 3.21286e-05 0.336937 8.15883e-05 0.0762567 0.000246458 0.391664 1.59169e-07 0.08208 3.05819e-05 0.108283 6.91264e-07 0.0466582 0.000121447 
0.00204927 0.980942 0.815928 0.033546 0.0490452 0.490582 0.100942 0.000234492 0.002937 0.000255863 0.0176835 5.24416e-05 0.029797 0.000216692 0.349442 3.54583e-05 0.0633457 7.41751e-06 0.398494 3.0429e-06 0.00966987 0.00036579 
0.921229 0.0646394 0.83708 0.0371684 0.0235903 0.580276 0.0860266 0.0431803 0.00579466 0.03473 0.0356945 0.0479117 0.000399021 0.0307282 0.0515059 0.0592006 0.13481 0.0440064 0.0599649 0.0499014 0.0430999 0.0434819 
0.00666787 0.00652267 0.058803 0.0553789 0.173153 0.180819 0.415163 0.409417 0.495378 0.504209 0.493388 0.506428 0.489459 0.510153 0.518941 0.480557 0.472761 0.527139 0.501405 0.498123 0.51093 0.488836 
0.00577898 0.00527077 0.0479084 0.0525943 0.147716 0.160829 0.354241 0.36441 0.512304 0.487662 0.515075 0.484795 0.531822 0.467246 0.499162 0.500061 0.505107 0.494495 0.466206 0.533564 0.489631 0.50946 
0.576468 0.41509 0.00531755 0.914772 0.36948 0.364144 0.363078 0.0513558 1.35972e-05 0.0190198 0.000359778 0.0855857 1.2641e-05 0.0129185 6.90114e-05 0.122806 0.000294925 0.114296 0.00016072 0.0905335 0.000444581 0.0733309 
0.500387 0.490864 0.721903 0.203983 0.44662 0.304069 0.427932 0.0240407 0.000209346 0.0242494 0.000218419 0.000727544 0.00018909 0.0689751 9.54347e-05 0.0522245 0.000467262 0.0560603 0.000133893 0.0180712 0.000238176 0.0445737 
0.00308338 0.00304158 0.0273915 0.0266886 0.0837684 0.0771459 0.189864 0.185016 0.35307 0.345599 0.46515 0.452793 0.492414 0.507358 0.505112 0.494647 0.49991 0.49989 0.49702 0.50254 0.511995 0.487825 
0.562398 0.433218 0.442317 0.522609 0.581394 0.299994 0.0344846 0.696714 0.483714 0.0151659 0.000453705 0.339891 0.00261365 0.240421 0.0910638 0.00697022 2.55615e-06 0.00184984 5.849e-06 0.00926113 4.25185e-06 0.00892885 
0.0014857 0.99574 0.240276 0.749705 0.499784 0.468112 0.482796 0.418751 0.156646 0.671866 0.533744 0.231227 0.210235 0.537331 0.512962 0.152158 0.238379 0.379689 0.391182 0.257322 0.468145 7.81834e-08 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 


==> figs/empirical/imperfect/matrix/000webhost11by3_train_2.dat <==
0.343786 0.314332 0.367569 0.31344 0.0802568 0.0291291 0.839531 0.135235 0.325062 0.521307 0.687295 0.218334 0.31254 0.686144 0.634872 0.195211 0.292438 0.0596559 0.997264 0.00185648 0.355479 0.338359 
0.351177 0.265987 1.71147e-06 0.280366 0.936296 0.0216986 0.301346 0.612144 0.515891 0.324448 0.0161466 0.386485 0.27018 0.163411 0.420245 0.357412 0.438778 0.115828 0.445377 0.358439 0.0706912 0.370334 
0.468727 0.460968 0.336829 0.607908 0.368093 0.507169 0.556315 0.237404 0.640538 0.337983 0.61515 0.366417 0.555383 0.412117 0.456712 0.524272 0.464592 0.295304 0.469855 0.526113 0.470233 0.508748 
0.484421 0.471081 0.517016 0.380308 0.484178 0.512966 0.500189 0.456322 0.504134 0.487573 0.592643 0.399725 0.547718 0.369341 0.480239 0.477627 0.481811 0.481252 0.48664 0.484801 0.471404 0.481856 
0.430674 0.485536 0.447571 0.543057 0.32061 0.573862 0.494831 0.463369 0.451903 0.403641 0.213605 0.478315 0.64356 0.355352 0.387847 0.571166 0.501616 0.465304 0.44435 0.481052 0.487292 0.496968 
0.342126 0.473468 0.250166 0.22601 0.821986 0.00350447 0.857767 0.0118075 0.224801 0.39825 0.314219 0.561185 0.461304 0.530624 0.614321 0.0454707 0.355506 0.426306 0.355702 0.407555 0.458671 0.467346 
0.0537841 0.0549972 0.0515269 0.00254362 0.124459 0.00500979 0.164236 5.07977e-07 0.113288 0.0351868 0.0689921 0.0442506 0.039797 0.00999943 0.322168 0.0486892 0.0526941 0.049551 0.0722437 0.051328 0.0515766 0.051388 
0.0517524 0.0549315 0.197637 0.0622884 0.084159 0.0634902 0.139325 0.0530921 0.555644 0.0531053 0.234895 0.691846 0.04828 0.533161 0.322508 0.0615433 0.0505522 0.05132 0.0308361 0.0501603 0.0437291 0.056256 
0.458687 0.453445 0.251211 0.671978 0.565423 0.000548677 0.942679 0.00857314 0.00277655 0.377688 0.466051 0.0526796 0.474309 0.429056 0.475589 0.414804 0.492239 0.487181 0.452644 0.448832 0.474799 0.444935 
0.0928502 0.0930271 0.0922382 0.0638209 0.0934008 0.0948217 0.0596167 0.104157 0.107818 0.106836 0.0851284 0.0822426 0.0935594 0.0913523 0.0926354 0.0930106 0.0949461 0.101601 0.094397 0.0952355 0.0930106 0.0930106 
0.250967 0.238324 0.475681 0.524302 0.528139 0.471732 0.490666 0.509298 0.50072 0.499204 0.635483 0.364393 0.54859 0.451011 0.473565 0.52643 0.482632 0.517367 0.481419 0.518518 0.518914 0.481066 
0.681092 0.0385027 0.0103082 0.132673 0.0344491 0.594964 0.00255149 0.23492 0.000181929 0.161553 0.0424403 0.234689 0.0411602 0.248231 0.0163876 0.0620811 0.00901234 0.0365641 0.0363027 0.273907 0.00261101 0.0827577 
0.120825 0.120995 0.489724 0.490409 0.472643 0.519754 0.46834 0.478754 0.466174 0.53009 0.459544 0.468817 0.494433 0.505507 0.481314 0.510828 0.487275 0.500825 0.493961 0.492267 0.500651 0.486773 
0.492501 0.411315 0.286173 0.269133 0.0914205 0.49486 0.487406 0.249885 0.0981941 0.0413268 0.749326 0.0564584 0.222011 0.332709 0.327093 0.0759542 0.50669 0.000448375 0.179034 0.0215832 0.166304 0.427208 
0.0768626 0.0764747 0.465244 0.470946 0.477048 0.460668 0.437501 0.494467 0.275487 0.498403 0.488501 0.315316 0.386278 0.550328 0.387737 0.440689 0.479739 0.420148 0.459268 0.520076 0.507073 0.487204 
0.0663341 0.0629062 0.458978 0.46679 0.557239 0.441848 0.532682 0.461913 0.604518 0.356969 0.541065 0.405293 0.396286 0.460551 0.563853 0.435333 0.361056 0.487797 0.475858 0.427455 0.481053 0.458919 
0.0563588 0.05569 0.454892 0.461725 0.510144 0.4711 0.488457 0.502495 0.475442 0.454596 0.434571 0.552197 0.476691 0.477684 0.466469 0.458528 0.49609 0.459368 0.461422 0.413577 0.451502 0.459541 
0.0466123 0.0460115 0.420487 0.428424 0.470801 0.438719 0.54441 0.445752 0.514627 0.384957 0.492018 0.505862 0.320196 0.679557 0.449839 0.411998 0.466565 0.407314 0.459559 0.417822 0.408498 0.407675 
0.0465321 0.0452489 0.465286 0.484036 0.45261 0.546846 0.369558 0.46692 0.360738 0.462422 0.462739 0.369105 0.392423 0.472875 0.420641 0.541528 0.531443 0.437965 0.519744 0.480072 0.487556 0.457994 
0.0194154 0.0228381 0.190155 0.205557 0.438051 0.496792 0.466166 0.402657 0.423148 0.31556 0.48552 0.513238 0.411785 0.562109 0.461643 0.535609 0.482324 0.466411 0.486831 0.44359 0.440108 0.4888 
0.0156743 0.0153216 0.125838 0.135822 0.482933 0.487207 0.465354 0.527755 0.56542 0.423457 0.371554 0.516588 0.472356 0.457606 0.489913 0.504747 0.454614 0.468585 0.485992 0.483828 0.512591 0.481435 
0.875325 0.103323 0.0181973 0.804778 0.0550263 0.399208 0.0702316 7.68313e-06 0.172195 3.21286e-05 0.336937 8.15883e-05 0.0762567 0.000246458 0.391664 1.59169e-07 0.08208 3.05819e-05 0.108283 6.91264e-07 0.0466582 0.000121447 
0.00204927 0.980942 0.815928 0.033546 0.0490452 0.490582 0.100942 0.000234492 0.002937 0.000255863 0.0176835 5.24416e-05 0.029797 0.000216692 0.349442 3.54583e-05 0.0633457 7.41751e-06 0.398494 3.0429e-06 0.00966987 0.00036579 
0.921229 0.0646394 0.83708 0.0371684 0.0235903 0.580276 0.0860266 0.0431803 0.00579466 0.03473 0.0356945 0.0479117 0.000399021 0.0307282 0.0515059 0.0592006 0.13481 0.0440064 0.0599649 0.0499014 0.0430999 0.0434819 
0.00666787 0.00652267 0.058803 0.0553789 0.173153 0.180819 0.415163 0.409417 0.495378 0.504209 0.493388 0.506428 0.489459 0.510153 0.518941 0.480557 0.472761 0.527139 0.501405 0.498123 0.51093 0.488836 
0.00577898 0.00527077 0.0479084 0.0525943 0.147716 0.160829 0.354241 0.36441 0.512304 0.487662 0.515075 0.484795 0.531822 0.467246 0.499162 0.500061 0.505107 0.494495 0.466206 0.533564 0.489631 0.50946 
0.576468 0.41509 0.00531755 0.914772 0.36948 0.364144 0.363078 0.0513558 1.35972e-05 0.0190198 0.000359778 0.0855857 1.2641e-05 0.0129185 6.90114e-05 0.122806 0.000294925 0.114296 0.00016072 0.0905335 0.000444581 0.0733309 
0.500387 0.490864 0.721903 0.203983 0.44662 0.304069 0.427932 0.0240407 0.000209346 0.0242494 0.000218419 0.000727544 0.00018909 0.0689751 9.54347e-05 0.0522245 0.000467262 0.0560603 0.000133893 0.0180712 0.000238176 0.0445737 
0.00308338 0.00304158 0.0273915 0.0266886 0.0837684 0.0771459 0.189864 0.185016 0.35307 0.345599 0.46515 0.452793 0.492414 0.507358 0.505112 0.494647 0.49991 0.49989 0.49702 0.50254 0.511995 0.487825 
0.562398 0.433218 0.442317 0.522609 0.581394 0.299994 0.0344846 0.696714 0.483714 0.0151659 0.000453705 0.339891 0.00261365 0.240421 0.0910638 0.00697022 2.55615e-06 0.00184984 5.849e-06 0.00926113 4.25185e-06 0.00892885 
0.0014857 0.99574 0.240276 0.749705 0.499784 0.468112 0.482796 0.418751 0.156646 0.671866 0.533744 0.231227 0.210235 0.537331 0.512962 0.152158 0.238379 0.379689 0.391182 0.257322 0.468145 7.81834e-08 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 


==> figs/empirical/imperfect/matrix/bfield11by3_train.dat <==
0.247151 0.170713 0.438389 0.0241499 0.613172 0.367501 0.626851 0.230676 0.0321961 0.66163 0.372273 0.00185739 0.561849 0.297594 0.000588788 0.161475 0.790966 0.133044 0.0852591 0.25461 0.16829 0.100881 
0.104475 0.175904 0.122881 0.388373 0.0973022 0.036327 0.128179 0.091071 0.993898 0.00189276 0.0738408 0.149092 0.317882 0.666122 0.00964069 0.328555 0.000304331 0.206379 0.0452262 0.0853803 0.107662 0.122688 
0.109853 0.0895666 0.0020203 0.0814661 0.674281 0.00232822 0.0932148 0.15823 0.0018856 0.455819 0.0585053 0.336614 0.0811656 0.109494 0.538458 0.365635 0.0777498 0.0802705 0.0665677 0.0896278 0.145164 0.0788017 
0.387031 0.220109 4.41941e-05 0.313099 6.75605e-05 0.381128 2.32903e-05 0.000200104 0.000418487 0.48546 7.61686e-05 0.342778 7.65909e-05 0.234945 0.00035909 0.00757842 2.90584e-07 0.384302 1.16754e-05 0.309964 6.49441e-07 0.353776 
0.0405604 0.546865 0.0782883 0.0339371 0.00110035 0.0266937 0.000621413 0.170271 0.00121397 0.0732561 0.106792 0.107637 0.00045189 0.00144889 0.322721 0.0136132 0.0255335 0.0424025 0.0875713 0.0350344 0.0434358 0.0293231 
0.0373345 0.63791 0.0878621 0.0736053 3.60156e-05 0.00012555 0.032194 0.00456034 4.05557e-05 0.0293942 0.138973 1.1015e-05 0.000263087 0.00894548 0.462772 0.17561 0.0562346 0.0525835 0.10227 0.0555594 0.0244168 0.0829181 
0.0372384 0.680898 0.0611718 0.0491439 0.0150601 0.022861 0.307575 0.0234759 0.131713 0.00118 0.0143451 0.0769868 0.110401 0.0498695 0.352149 0.038162 0.0539569 0.0385031 0.0611669 0.0489255 0.0584311 0.0511527 
0.0749405 0.66133 0.0462552 0.121316 0.095095 9.67406e-05 0.000391959 0.00017513 0.355222 0.00033165 0.101405 1.0546e-05 0.230878 0.000150853 0.0995517 5.86595e-05 0.0591807 1.20739e-05 0.112744 4.87948e-06 0.0393311 8.30796e-05 
0.0467017 0.764172 0.144696 0.422019 0.188595 5.39995e-07 0.0858673 0.000171303 0.388332 0.000138993 0.0167674 0.000157196 0.664836 1.86132e-05 0.248525 0.000123921 0.150474 0.000271392 0.641918 0.000173724 0.154542 9.14971e-05 
0.028239 0.758751 0.297854 0.0299438 0.00060107 0.0715115 0.000482642 0.14851 0.000904703 0.000882595 0.000555344 0.0182198 0.000337314 0.0449746 0.000677164 0.238831 0.00299416 0.0902595 0.000295186 0.0197719 1.63165e-05 0.0415988 
0.0557463 0.0560822 0.127748 0.126539 0.316489 0.31879 0.535162 0.4642 0.509628 0.488913 0.386734 0.613067 0.541708 0.457462 0.505295 0.491782 0.510487 0.48894 0.462698 0.536811 0.502446 0.496036 
0.896404 0.0363633 0.742979 0.104095 0.0145817 0.603574 0.221952 0.044801 0.0435924 4.05753e-05 1.31583e-05 0.0642151 0.000915369 0.0515573 0.0378962 0.0540779 8.34854e-05 0.052398 0.050167 0.0705996 0.0403774 0.0573701 
0.666644 0.282278 0.0912119 0.793573 0.428112 0.282067 0.397146 0.0453192 0.0291924 0.0685023 0.000977513 0.0197472 0.00158796 0.0121159 1.76961e-05 0.122825 0.000176686 7.21019e-06 0.000260447 4.12633e-05 0.00164906 0.10263 
0.888113 0.0762722 0.00495905 0.913483 0.765954 0.0317283 0.0974594 0.513787 0.0408107 0.32978 0.045784 0.130482 0.062136 0.0860381 0.000838569 0.0348514 0.0513457 0.0561264 0.0496319 0.0549457 0.06199 0.182873 
0.510588 0.459595 0.247566 0.658322 0.510189 0.320431 0.433446 0.24132 0.421871 0.0506588 0.260486 0.0666945 0.084215 0.0968347 0.0878829 0.0811377 0.0401326 0.0535836 0.156002 0.133965 0.0812733 0.0784172 
0.109064 0.862001 0.880704 0.0339262 0.658765 0.176906 0.405791 0.278103 0.255357 0.236733 0.0332203 0.293817 0.0244204 0.237752 0.0294004 0.0161636 0.000451084 7.78982e-06 0.015682 0.0211094 0.0404911 0.0194312 
0.911371 0.0648052 0.552236 0.392152 0.656769 0.196446 0.00156762 0.716344 0.369854 0.172912 0.435441 0.00272004 0.0347053 0.303705 0.113908 0.0113263 0.00684553 0.00253916 0.00320161 8.01266e-08 0.00780655 3.33351e-06 
0.937587 0.0401827 0.0752766 0.854988 0.617287 0.256924 0.598914 0.159286 0.0468898 0.56302 0.381617 0.10183 0.441964 0.00467058 0.154911 0.106302 0.040071 0.0768295 7.53241e-05 0.00615155 8.33915e-05 0.0106677 
0.889743 0.0974552 0.737033 0.225081 0.416753 0.48534 0.356524 0.458541 0.0302652 0.74655 0.00843273 0.714035 0.426344 0.240027 0.507869 0.0752204 0.260775 0.183284 0.00240066 0.164077 8.62134e-08 1.12926e-06 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 


==> figs/empirical/imperfect/matrix/bfield11by3_train_2.dat <==
0.247151 0.170713 0.438389 0.0241499 0.613172 0.367501 0.626851 0.230676 0.0321961 0.66163 0.372273 0.00185739 0.561849 0.297594 0.000588788 0.161475 0.790966 0.133044 0.0852591 0.25461 0.16829 0.100881 
0.104475 0.175904 0.122881 0.388373 0.0973022 0.036327 0.128179 0.091071 0.993898 0.00189276 0.0738408 0.149092 0.317882 0.666122 0.00964069 0.328555 0.000304331 0.206379 0.0452262 0.0853803 0.107662 0.122688 
0.109853 0.0895666 0.0020203 0.0814661 0.674281 0.00232822 0.0932148 0.15823 0.0018856 0.455819 0.0585053 0.336614 0.0811656 0.109494 0.538458 0.365635 0.0777498 0.0802705 0.0665677 0.0896278 0.145164 0.0788017 
0.387031 0.220109 4.41941e-05 0.313099 6.75605e-05 0.381128 2.32903e-05 0.000200104 0.000418487 0.48546 7.61686e-05 0.342778 7.65909e-05 0.234945 0.00035909 0.00757842 2.90584e-07 0.384302 1.16754e-05 0.309964 6.49441e-07 0.353776 
0.0405604 0.546865 0.0782883 0.0339371 0.00110035 0.0266937 0.000621413 0.170271 0.00121397 0.0732561 0.106792 0.107637 0.00045189 0.00144889 0.322721 0.0136132 0.0255335 0.0424025 0.0875713 0.0350344 0.0434358 0.0293231 
0.0373345 0.63791 0.0878621 0.0736053 3.60156e-05 0.00012555 0.032194 0.00456034 4.05557e-05 0.0293942 0.138973 1.1015e-05 0.000263087 0.00894548 0.462772 0.17561 0.0562346 0.0525835 0.10227 0.0555594 0.0244168 0.0829181 
0.0372384 0.680898 0.0611718 0.0491439 0.0150601 0.022861 0.307575 0.0234759 0.131713 0.00118 0.0143451 0.0769868 0.110401 0.0498695 0.352149 0.038162 0.0539569 0.0385031 0.0611669 0.0489255 0.0584311 0.0511527 
0.0749405 0.66133 0.0462552 0.121316 0.095095 9.67406e-05 0.000391959 0.00017513 0.355222 0.00033165 0.101405 1.0546e-05 0.230878 0.000150853 0.0995517 5.86595e-05 0.0591807 1.20739e-05 0.112744 4.87948e-06 0.0393311 8.30796e-05 
0.0467017 0.764172 0.144696 0.422019 0.188595 5.39995e-07 0.0858673 0.000171303 0.388332 0.000138993 0.0167674 0.000157196 0.664836 1.86132e-05 0.248525 0.000123921 0.150474 0.000271392 0.641918 0.000173724 0.154542 9.14971e-05 
0.028239 0.758751 0.297854 0.0299438 0.00060107 0.0715115 0.000482642 0.14851 0.000904703 0.000882595 0.000555344 0.0182198 0.000337314 0.0449746 0.000677164 0.238831 0.00299416 0.0902595 0.000295186 0.0197719 1.63165e-05 0.0415988 
0.0557463 0.0560822 0.127748 0.126539 0.316489 0.31879 0.535162 0.4642 0.509628 0.488913 0.386734 0.613067 0.541708 0.457462 0.505295 0.491782 0.510487 0.48894 0.462698 0.536811 0.502446 0.496036 
0.896404 0.0363633 0.742979 0.104095 0.0145817 0.603574 0.221952 0.044801 0.0435924 4.05753e-05 1.31583e-05 0.0642151 0.000915369 0.0515573 0.0378962 0.0540779 8.34854e-05 0.052398 0.050167 0.0705996 0.0403774 0.0573701 
0.666644 0.282278 0.0912119 0.793573 0.428112 0.282067 0.397146 0.0453192 0.0291924 0.0685023 0.000977513 0.0197472 0.00158796 0.0121159 1.76961e-05 0.122825 0.000176686 7.21019e-06 0.000260447 4.12633e-05 0.00164906 0.10263 
0.888113 0.0762722 0.00495905 0.913483 0.765954 0.0317283 0.0974594 0.513787 0.0408107 0.32978 0.045784 0.130482 0.062136 0.0860381 0.000838569 0.0348514 0.0513457 0.0561264 0.0496319 0.0549457 0.06199 0.182873 
0.510588 0.459595 0.247566 0.658322 0.510189 0.320431 0.433446 0.24132 0.421871 0.0506588 0.260486 0.0666945 0.084215 0.0968347 0.0878829 0.0811377 0.0401326 0.0535836 0.156002 0.133965 0.0812733 0.0784172 
0.109064 0.862001 0.880704 0.0339262 0.658765 0.176906 0.405791 0.278103 0.255357 0.236733 0.0332203 0.293817 0.0244204 0.237752 0.0294004 0.0161636 0.000451084 7.78982e-06 0.015682 0.0211094 0.0404911 0.0194312 
0.911371 0.0648052 0.552236 0.392152 0.656769 0.196446 0.00156762 0.716344 0.369854 0.172912 0.435441 0.00272004 0.0347053 0.303705 0.113908 0.0113263 0.00684553 0.00253916 0.00320161 8.01266e-08 0.00780655 3.33351e-06 
0.937587 0.0401827 0.0752766 0.854988 0.617287 0.256924 0.598914 0.159286 0.0468898 0.56302 0.381617 0.10183 0.441964 0.00467058 0.154911 0.106302 0.040071 0.0768295 7.53241e-05 0.00615155 8.33915e-05 0.0106677 
0.889743 0.0974552 0.737033 0.225081 0.416753 0.48534 0.356524 0.458541 0.0302652 0.74655 0.00843273 0.714035 0.426344 0.240027 0.507869 0.0752204 0.260775 0.183284 0.00240066 0.164077 8.62134e-08 1.12926e-06 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 


==> figs/empirical/imperfect/matrix/brazzers11by3_train.dat <==
0.0872465 0.243593 0.148322 0.0498927 0.00228999 0.198632 0.198286 0.265433 0.142791 0.00255551 0.0328227 0.00468714 0.0661471 0.604359 0.312763 0.0834015 0.0598557 0.810102 0.0243673 0.00398293 0.0516947 0.120777 
0.213773 0.154088 0.243429 0.173691 0.0898588 0.091838 0.164209 0.193125 0.0952333 0.0738555 0.534658 0.270921 0.228167 0.589947 0.437295 0.158294 0.211673 0.188169 0.228238 0.00236138 0.215885 0.196857 
0.0774099 0.418341 0.189787 1.44251e-05 0.0486808 1.74069e-06 0.229165 8.95333e-07 0.00012568 2.636e-06 0.824643 2.34265e-05 0.00015206 1.50646e-05 0.134653 2.54838e-05 0.772302 1.59122e-06 0.0481126 0.000111432 0.00160038 7.32273e-07 
0.0314668 0.560588 8.39137e-05 3.79424e-05 0.00625025 7.85411e-06 0.412741 0.000237504 0.00843779 0.000334038 0.000260921 3.97108e-06 0.106275 7.31865e-05 0.00134906 1.06319e-05 0.00159422 9.87861e-07 0.17777 0.000677891 0.0843758 4.17556e-06 
0.0331962 0.691791 0.100796 0.125616 0.00115005 0.317682 0.215079 0.141129 0.000416219 0.208194 0.0453846 0.506643 0.000825582 0.000501598 0.267705 0.0722872 0.000322146 0.143206 0.110028 0.00823339 0.0999518 0.130205 
0.0155241 0.701343 0.0323277 0.0884383 5.57865e-05 1.23429e-05 0.0308835 0.000121184 0.224352 1.0567e-05 0.00933551 0.000120897 0.27968 1.07605e-05 0.00231802 7.95818e-06 9.12382e-06 4.94004e-06 0.00616834 1.03947e-06 0.0271922 5.62248e-05 
0.128187 0.11634 0.397757 0.380682 0.487584 0.512344 0.54384 0.455893 0.47173 0.528246 0.803966 0.195947 0.480051 0.519269 0.510919 0.488913 0.499523 0.500351 0.469045 0.53034 0.503666 0.496311 
0.110813 0.107952 0.343897 0.335196 0.505719 0.494239 0.455369 0.544606 0.429802 0.57012 0.541159 0.458793 0.506902 0.492685 0.507564 0.492277 0.514056 0.485868 0.529443 0.470537 0.503844 0.496148 
0.0966212 0.0973024 0.299946 0.302154 0.479636 0.520258 0.498149 0.501708 0.513806 0.486149 0.494331 0.505273 0.626918 0.372496 0.498857 0.501052 0.490601 0.509399 0.563917 0.436042 0.470296 0.529504 
0.266791 0.575321 0.4592 0.0505787 5.8779e-05 0.039097 4.91707e-06 0.122652 2.89791e-06 0.392904 7.3237e-06 0.0483439 0.000209007 0.00916565 5.2908e-06 0.436826 1.19819e-05 0.064051 0.00027519 0.0446505 2.4268e-06 0.0533121 
0.459223 0.468494 0.275446 0.500058 0.087846 0.410948 0.00713794 0.0004625 0.0848532 0.00181435 0.454518 0.000157257 0.317434 2.21633e-05 0.283081 6.71086e-05 0.352789 0.000533217 0.229633 0.00551948 0.0329288 0.000114929 
0.056713 0.892092 0.524309 0.31674 0.0115425 0.633667 0.226014 0.0484837 0.0287622 0.000965777 2.57486e-05 0.129191 0.0620248 0.0656083 0.0866104 0.000372968 0.0381902 0.0897673 0.0175145 0.154133 0.0156141 0.029127 
0.812566 0.146383 0.857889 0.0147036 0.707179 0.00830808 0.00214069 0.414659 0.000720173 0.00111192 0.0059193 0.00244184 0.00154877 0.00289651 0.0069086 0.000685916 0.000465505 0.00120959 0.0109439 0.000111338 0.00336359 0.00427714 
0.928796 0.0438552 0.527837 0.38723 0.262512 0.54791 0.0877289 0.524344 0.144061 0.117758 0.210254 3.06778e-05 0.183971 1.08403e-05 0.00689062 3.60841e-06 0.199432 2.02798e-05 0.140176 2.9055e-05 0.182668 0.000172343 
0.0162414 0.013664 0.0413231 0.0425258 0.0921977 0.0949084 0.188779 0.194271 0.359422 0.369814 0.501459 0.4982 0.516245 0.483658 0.501275 0.498688 0.502563 0.496786 0.504006 0.495932 0.482631 0.516189 
0.0908772 0.887103 0.00242323 0.92915 0.0060413 0.841079 0.455638 0.231394 0.0236208 0.380437 0.036654 0.0367184 0.0255854 0.00071521 0.00748284 0.000253796 0.000751101 0.00061203 0.0898229 0.00114983 0.0398532 0.000561887 
0.00416415 0.97936 0.868135 0.0761533 0.0130517 0.862684 0.65743 0.0880686 0.0509028 0.464205 0.0781829 0.166496 0.104029 0.000141401 0.0685624 0.000157194 0.0988116 0.000130792 0.192761 0.00020685 0.0735559 0.000148417 
0.00834486 0.00787928 0.0284937 0.0250829 0.0639402 0.0564943 0.131683 0.116195 0.251047 0.220838 0.390897 0.345358 0.529412 0.468072 0.506362 0.493182 0.56051 0.438937 0.546122 0.453566 0.523457 0.476043 
0.745851 0.239473 0.655098 0.299536 0.62182 0.275836 0.435601 0.354895 0.581063 0.0195298 0.346469 0.0306822 0.00545372 0.148622 3.34936e-06 0.0460502 6.74625e-05 0.0380533 3.56257e-05 0.0136741 9.27997e-05 0.0627505 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 


==> figs/empirical/imperfect/matrix/clixsense11by3_train.dat <==
0.39126 0.114766 0.685674 0.0389552 0.200509 0.797774 0.847178 0.0340803 0.326662 0.672816 0.69793 0.222857 0.94802 0.0101088 0.723748 0.22512 0.770559 0.148971 0.657432 0.16677 0.284229 0.0835889 
0.458707 0.465508 0.0132678 0.523851 0.545859 0.12975 0.255118 0.464901 0.146954 0.467474 0.507484 0.243755 0.291672 0.421372 0.475271 0.468136 0.476821 0.46204 0.459492 0.467195 0.45949 0.455836 
0.378048 0.261229 0.17827 0.00209082 0.268302 0.143551 0.0449038 0.0267762 0.418918 0.245401 0.669949 0.2709 0.235552 0.208018 0.550259 0.00579111 0.311988 0.219666 0.000135168 0.457825 0.359437 0.101968 
0.038306 0.0550772 0.102929 0.0525475 0.141476 0.0339949 0.0386367 0.202964 0.381438 0.0525081 0.0276168 0.0015806 0.0487242 0.0572015 0.274994 0.0497729 0.05792 0.0416562 0.0309824 0.0398467 0.0488756 0.0571049 
0.483132 0.487007 0.492004 0.482858 0.491206 0.497769 0.464545 0.514936 0.469432 0.293319 0.490174 0.477884 0.497078 0.49972 0.424408 0.494082 0.486944 0.487235 0.486501 0.488761 0.482822 0.486325 
0.0756515 0.0672614 0.085252 0.063767 0.264356 0.208042 0.105414 0.202566 0.614118 0.0729279 0.168263 0.0958587 0.020772 0.480155 0.338767 0.0375322 0.0568528 0.0787369 0.11406 0.0594173 0.0633215 0.0828595 
0.485937 0.485572 0.494917 0.504587 0.469019 0.460758 0.489296 0.504612 0.476085 0.500574 0.4883 0.431808 0.32014 0.29863 0.489844 0.445844 0.452219 0.489846 0.48968 0.490428 0.486095 0.487259 
0.109589 0.0321621 3.00176e-05 0.0114749 1.49502e-06 0.0797481 8.01571e-05 0.00677509 1.08566e-05 0.00503274 2.81664e-05 0.0678504 8.00227e-05 0.0142935 3.70747e-05 0.0445348 6.16207e-05 0.261762 4.88583e-06 0.000921093 3.09574e-06 0.00217948 
0.405514 0.38713 0.491032 0.508897 0.507505 0.491423 0.492686 0.506543 0.605092 0.391249 0.700929 0.295601 0.408543 0.590852 0.604113 0.395559 0.430351 0.569385 0.54747 0.45244 0.49904 0.500908 
0.21211 0.308446 0.28797 2.2777e-05 0.966629 4.84794e-07 0.963355 3.78379e-05 0.414203 5.55235e-05 0.261027 1.04454e-05 0.318797 5.49192e-05 0.353218 3.98459e-06 0.421889 4.06325e-05 0.0898557 5.05135e-06 0.315182 1.32483e-05 
0.0582527 0.717282 0.164363 0.130752 0.00465523 0.0394349 0.443013 0.011512 0.673643 0.000524816 0.00664067 4.07149e-05 0.122533 0.000260283 0.127031 0.0593882 0.261307 5.67993e-05 0.0232016 0.104158 0.193344 0.196004 
0.345007 0.457176 0.394259 0.0658206 0.000123353 0.14067 0.000211355 0.313174 0.000224457 0.00763028 0.000101677 0.908437 1.4481e-05 0.0246964 3.30122e-06 0.764264 0.000412437 0.0245913 5.81031e-06 0.00475532 0.000123309 0.0918741 
0.574851 0.273201 0.0511462 0.487756 0.0986011 0.23198 0.0708368 2.31248e-07 0.0362922 1.3642e-05 0.104592 8.69111e-07 0.112439 8.66179e-05 0.629942 2.31667e-05 0.0657144 5.41534e-06 0.178432 2.39792e-05 0.0690946 1.20402e-05 
0.0704456 0.0641052 0.191837 0.206981 0.310644 0.300669 0.496542 0.503356 0.493042 0.506675 0.5003 0.499596 0.455677 0.544231 0.527147 0.472633 0.499379 0.500573 0.525396 0.474565 0.508632 0.491162 
0.0398379 0.854218 0.020281 0.691255 0.0385118 0.491741 0.0634086 0.000451018 0.000709827 0.000842237 0.163364 0.00102218 0.266707 0.000576552 0.181072 0.000209759 0.0306228 0.0010979 0.0532809 0.00218827 0.0565189 5.36903e-05 
0.128113 0.775148 0.000200579 0.710424 0.039225 0.533769 0.135802 0.0107548 4.81303e-05 0.000630132 4.93859e-05 0.0227774 0.00012594 0.000949456 3.11685e-05 0.0285715 0.000440771 0.0384368 1.74117e-06 0.0293097 0.00123545 0.00152515 
0.0385054 0.0469538 0.116826 0.14246 0.169648 0.206846 0.339023 0.413233 0.505311 0.493717 0.537981 0.46129 0.421465 0.57826 0.503828 0.495459 0.363526 0.636136 0.380056 0.619881 0.471933 0.525829 
0.0344475 0.0346526 0.112892 0.0970512 0.163144 0.168679 0.327971 0.337775 0.473894 0.522538 0.538999 0.460805 0.494299 0.505282 0.509558 0.487687 0.387816 0.610876 0.50258 0.493777 0.504814 0.491622 
0.0340266 0.0316037 0.103809 0.0975323 0.150712 0.148231 0.301655 0.296985 0.503875 0.494977 0.498343 0.501143 0.49128 0.508524 0.475628 0.524104 0.490142 0.509458 0.533288 0.46607 0.50356 0.494755 
0.0161443 0.0158512 0.0459807 0.0513068 0.0711564 0.0744939 0.142264 0.148957 0.268859 0.283951 0.423853 0.442973 0.49906 0.500842 0.540398 0.459543 0.561572 0.438352 0.491072 0.507875 0.464054 0.535185 
0.475213 0.505456 0.684266 0.257072 0.467067 0.447801 0.00611456 0.82371 0.29427 0.380914 0.0440218 0.447734 0.0180926 0.29871 0.118755 0.0528808 0.0221538 0.047291 6.71145e-05 0.0261744 0.0340822 0.0722929 
0.0112141 0.0836956 0.0238217 0.853643 0.0453733 0.828819 0.105794 0.15189 0.14254 0.142845 0.26135 0.509584 0.298272 0.668361 0.455717 0.211911 0.427862 0.545078 0.771618 0.225901 1 7.74786e-11 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 


==> figs/empirical/imperfect/matrix/clixsense11by3_train_2.dat <==
0.39126 0.114766 0.685674 0.0389552 0.200509 0.797774 0.847178 0.0340803 0.326662 0.672816 0.69793 0.222857 0.94802 0.0101088 0.723748 0.22512 0.770559 0.148971 0.657432 0.16677 0.284229 0.0835889 
0.458707 0.465508 0.0132678 0.523851 0.545859 0.12975 0.255118 0.464901 0.146954 0.467474 0.507484 0.243755 0.291672 0.421372 0.475271 0.468136 0.476821 0.46204 0.459492 0.467195 0.45949 0.455836 
0.378048 0.261229 0.17827 0.00209082 0.268302 0.143551 0.0449038 0.0267762 0.418918 0.245401 0.669949 0.2709 0.235552 0.208018 0.550259 0.00579111 0.311988 0.219666 0.000135168 0.457825 0.359437 0.101968 
0.038306 0.0550772 0.102929 0.0525475 0.141476 0.0339949 0.0386367 0.202964 0.381438 0.0525081 0.0276168 0.0015806 0.0487242 0.0572015 0.274994 0.0497729 0.05792 0.0416562 0.0309824 0.0398467 0.0488756 0.0571049 
0.483132 0.487007 0.492004 0.482858 0.491206 0.497769 0.464545 0.514936 0.469432 0.293319 0.490174 0.477884 0.497078 0.49972 0.424408 0.494082 0.486944 0.487235 0.486501 0.488761 0.482822 0.486325 
0.0756515 0.0672614 0.085252 0.063767 0.264356 0.208042 0.105414 0.202566 0.614118 0.0729279 0.168263 0.0958587 0.020772 0.480155 0.338767 0.0375322 0.0568528 0.0787369 0.11406 0.0594173 0.0633215 0.0828595 
0.485937 0.485572 0.494917 0.504587 0.469019 0.460758 0.489296 0.504612 0.476085 0.500574 0.4883 0.431808 0.32014 0.29863 0.489844 0.445844 0.452219 0.489846 0.48968 0.490428 0.486095 0.487259 
0.109589 0.0321621 3.00176e-05 0.0114749 1.49502e-06 0.0797481 8.01571e-05 0.00677509 1.08566e-05 0.00503274 2.81664e-05 0.0678504 8.00227e-05 0.0142935 3.70747e-05 0.0445348 6.16207e-05 0.261762 4.88583e-06 0.000921093 3.09574e-06 0.00217948 
0.405514 0.38713 0.491032 0.508897 0.507505 0.491423 0.492686 0.506543 0.605092 0.391249 0.700929 0.295601 0.408543 0.590852 0.604113 0.395559 0.430351 0.569385 0.54747 0.45244 0.49904 0.500908 
0.21211 0.308446 0.28797 2.2777e-05 0.966629 4.84794e-07 0.963355 3.78379e-05 0.414203 5.55235e-05 0.261027 1.04454e-05 0.318797 5.49192e-05 0.353218 3.98459e-06 0.421889 4.06325e-05 0.0898557 5.05135e-06 0.315182 1.32483e-05 
0.0582527 0.717282 0.164363 0.130752 0.00465523 0.0394349 0.443013 0.011512 0.673643 0.000524816 0.00664067 4.07149e-05 0.122533 0.000260283 0.127031 0.0593882 0.261307 5.67993e-05 0.0232016 0.104158 0.193344 0.196004 
0.345007 0.457176 0.394259 0.0658206 0.000123353 0.14067 0.000211355 0.313174 0.000224457 0.00763028 0.000101677 0.908437 1.4481e-05 0.0246964 3.30122e-06 0.764264 0.000412437 0.0245913 5.81031e-06 0.00475532 0.000123309 0.0918741 
0.574851 0.273201 0.0511462 0.487756 0.0986011 0.23198 0.0708368 2.31248e-07 0.0362922 1.3642e-05 0.104592 8.69111e-07 0.112439 8.66179e-05 0.629942 2.31667e-05 0.0657144 5.41534e-06 0.178432 2.39792e-05 0.0690946 1.20402e-05 
0.0704456 0.0641052 0.191837 0.206981 0.310644 0.300669 0.496542 0.503356 0.493042 0.506675 0.5003 0.499596 0.455677 0.544231 0.527147 0.472633 0.499379 0.500573 0.525396 0.474565 0.508632 0.491162 
0.0398379 0.854218 0.020281 0.691255 0.0385118 0.491741 0.0634086 0.000451018 0.000709827 0.000842237 0.163364 0.00102218 0.266707 0.000576552 0.181072 0.000209759 0.0306228 0.0010979 0.0532809 0.00218827 0.0565189 5.36903e-05 
0.128113 0.775148 0.000200579 0.710424 0.039225 0.533769 0.135802 0.0107548 4.81303e-05 0.000630132 4.93859e-05 0.0227774 0.00012594 0.000949456 3.11685e-05 0.0285715 0.000440771 0.0384368 1.74117e-06 0.0293097 0.00123545 0.00152515 
0.0385054 0.0469538 0.116826 0.14246 0.169648 0.206846 0.339023 0.413233 0.505311 0.493717 0.537981 0.46129 0.421465 0.57826 0.503828 0.495459 0.363526 0.636136 0.380056 0.619881 0.471933 0.525829 
0.0344475 0.0346526 0.112892 0.0970512 0.163144 0.168679 0.327971 0.337775 0.473894 0.522538 0.538999 0.460805 0.494299 0.505282 0.509558 0.487687 0.387816 0.610876 0.50258 0.493777 0.504814 0.491622 
0.0340266 0.0316037 0.103809 0.0975323 0.150712 0.148231 0.301655 0.296985 0.503875 0.494977 0.498343 0.501143 0.49128 0.508524 0.475628 0.524104 0.490142 0.509458 0.533288 0.46607 0.50356 0.494755 
0.0161443 0.0158512 0.0459807 0.0513068 0.0711564 0.0744939 0.142264 0.148957 0.268859 0.283951 0.423853 0.442973 0.49906 0.500842 0.540398 0.459543 0.561572 0.438352 0.491072 0.507875 0.464054 0.535185 
0.475213 0.505456 0.684266 0.257072 0.467067 0.447801 0.00611456 0.82371 0.29427 0.380914 0.0440218 0.447734 0.0180926 0.29871 0.118755 0.0528808 0.0221538 0.047291 6.71145e-05 0.0261744 0.0340822 0.0722929 
0.0112141 0.0836956 0.0238217 0.853643 0.0453733 0.828819 0.105794 0.15189 0.14254 0.142845 0.26135 0.509584 0.298272 0.668361 0.455717 0.211911 0.427862 0.545078 0.771618 0.225901 1 7.74786e-11 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 


==> figs/empirical/imperfect/matrix/csdn11by3_train.dat <==
0.0149001 0.0139275 0.0164683 0.0430232 0.498639 0.466325 0.503239 0.495452 0.429713 0.569954 0.669274 0.0777043 0.499011 0.500964 0.498956 0.496339 0.514596 0.484886 0.506905 0.456916 0.490655 0.483859 
0.0048838 0.00435927 0.78285 0.200238 0.318026 0.31039 0.304519 0.000411771 0.754299 0.228059 0.281445 0.572463 0.314244 0.336292 0.173049 0.303198 0.314588 0.164317 0.385149 0.330672 0.316447 0.316658 
0.00476387 0.00496096 0.00527099 0.015358 0.349207 0.356475 0.44913 0.550036 0.456131 0.543243 0.502796 0.496822 0.459841 0.539228 0.499803 0.500156 0.520723 0.479076 0.471614 0.527878 0.49442 0.505437 
0.0511108 0.942554 0.451321 0.529119 0.061462 0.484497 0.305539 2.36987e-05 0.0985784 2.8108e-05 0.0105984 9.52687e-05 0.0385123 0.000766595 0.573313 7.87589e-06 0.318174 3.85e-06 0.0642375 8.54432e-06 0.0532875 0.000128008 
0.00288337 0.00292413 0.00890559 0.00323349 0.206725 0.209658 0.499777 0.499931 0.532412 0.467572 0.52362 0.475863 0.500046 0.499185 0.473095 0.526139 0.52594 0.474038 0.468339 0.531481 0.494358 0.505538 
0.000742502 0.995171 0.482946 0.504427 0.1294 0.57755 0.175767 0.000289 0.0531082 0.000226314 1.61821e-05 0.000119879 0.0317297 0.000295089 0.416855 7.41343e-05 0.00879627 0.00025368 0.0123859 0.000786094 0.219424 3.25094e-05 
0.00209243 0.00203302 0.00649523 0.00627817 0.150912 0.145652 0.506128 0.493697 0.485725 0.513708 0.359059 0.640807 0.426444 0.57314 0.511284 0.488032 0.453843 0.545895 0.555169 0.444492 0.532939 0.467016 
0.996384 0.000534702 0.238824 0.751662 0.73018 0.0489404 9.67945e-05 0.150655 0.000630505 0.0135151 6.23277e-07 0.252137 0.000456988 0.421528 0.000124889 0.0204827 0.000116022 0.765353 0.000124319 0.0601699 9.39124e-06 0.0268208 
0.447215 0.549571 0.00357152 0.986508 0.443918 0.325733 1.3706e-05 4.97673e-05 9.84864e-05 0.00141022 6.75989e-05 0.00124252 1.36623e-05 0.000317548 0.000201699 3.70223e-05 2.35391e-05 3.07719e-05 2.14786e-05 0.000876168 2.98322e-06 6.27007e-06 
0.00126679 0.00144482 0.00391152 0.00452358 0.090849 0.107649 0.429859 0.517653 0.428233 0.523176 0.420551 0.5632 0.375843 0.277115 0.495461 0.478944 0.379362 0.464197 0.466106 0.533518 0.448392 0.537932 
0.553142 0.445565 0.538059 0.460511 0.128224 0.779125 0.0723617 0.0128826 0.0088161 0.0205495 0.0354887 0.111879 0.0958818 0.012134 0.498745 0.085425 0.0152403 0.0862507 0.157484 0.00349129 0.00734454 0.00310253 
0.318651 0.000464053 0.00141055 0.00051382 0.0327442 0.0332922 0.487793 0.487018 0.478676 0.477396 0.485382 0.484777 0.48646 0.484924 0.483584 0.480464 0.479485 0.499678 0.482504 0.483484 0.483268 0.495049 
0.432676 0.000327301 0.00101822 0.000362919 0.0241514 0.0235161 0.46682 0.464496 0.492146 0.458844 0.469645 0.413779 0.457127 0.507608 0.492866 0.478475 0.497214 0.461672 0.487875 0.487122 0.45433 0.461116 
0.999564 0.000111382 0.978578 0.0200368 0.960553 0.00730283 0.386285 0.1166 0.000338736 0.117655 3.06018e-05 0.133257 0.000104106 0.185768 0.00346078 0.780397 0.000901083 0.196502 0.000199745 0.0381959 5.00033e-06 0.175367 
0.482318 5.74372e-05 0.6322 0.366561 0.123063 0.848055 0.487486 0.0658175 0.00290799 0.0911284 6.39761e-05 0.137777 8.65935e-05 0.663702 0.00150807 0.316278 0.000143917 0.046493 0.0188231 0.119319 0.000128305 0.0668214 
0.000186584 0.446742 0.000562625 0.000589523 0.0137812 0.013711 0.208753 0.211984 0.502682 0.449048 0.493762 0.503742 0.304779 0.479781 0.468862 0.419057 0.491369 0.489371 0.486711 0.502302 0.488572 0.482043 
0.000184303 0.14122 0.00020381 0.000791283 0.0132115 0.0115162 0.204275 0.178033 0.424349 0.370081 0.48929 0.510692 0.988169 0.0117579 0.485413 0.514557 0.48008 0.519912 0.502665 0.497311 0.509196 0.490804 
0.0834434 0.84158 0.412039 0.000462879 0.0110473 0.0107757 0.171133 0.168333 0.355662 0.346403 0.506435 0.49309 0.583976 0.415051 0.407268 0.592677 0.494938 0.504864 0.522164 0.477724 0.509218 0.490536 
0.221678 0.146921 0.000154698 0.000390471 0.0104051 0.00916482 0.160895 0.141936 0.334287 0.29508 0.593877 0.406003 0.517701 0.482077 0.536267 0.463251 0.503007 0.496882 0.512134 0.487841 0.537577 0.462387 
0.228507 0.672546 0.675422 0.000291743 0.00432342 0.00471891 0.0654554 0.0729513 0.13602 0.151636 0.43255 0.51255 0.363197 0.636534 0.489072 0.37642 0.393843 0.518643 0.521209 0.362792 0.435909 0.519797 
0.5 0.397215 0.730887 0.0721961 0.00293656 0.00369347 0.0454949 0.045403 0.0964429 0.0943561 0.478255 0.4785 0.480771 0.453572 0.446438 0.443255 0.484303 0.482391 0.462504 0.454788 0.471826 0.476184 
0.230105 2.67552e-05 0.281645 0.503486 0.00229918 0.0023343 0.0355436 0.0361973 0.0738734 0.0751908 0.342196 0.348377 0.498017 0.501938 0.49828 0.501536 0.494678 0.505204 0.501766 0.497916 0.49329 0.50661 
0.437789 0.487433 0.702071 0.175911 0.00177057 0.00190098 0.0274626 0.0292378 0.0570421 0.0613398 0.26435 0.283886 0.478186 0.514326 0.484093 0.515358 0.52236 0.477408 0.514658 0.484936 0.464306 0.535024 
0.3771 0.172558 0.392488 0.165788 0.00155406 0.00151614 0.0237147 0.0234143 0.0493048 0.0475642 0.209428 0.221173 0.414509 0.401417 0.483889 0.516059 0.501172 0.498807 0.510425 0.489508 0.512084 0.487777 
0.132079 0.498109 0.154757 0.41128 0.617033 0.380812 0.0515294 0.911789 0.515675 0.40809 0.438238 0.173301 0.0102325 0.359836 0.0308666 0.0508873 7.87943e-05 0.00682666 6.04412e-05 0.0451162 0.0241891 0.0671267 
0.911368 0.00936051 0.0774126 0.29338 0.899964 0.0978452 0.744325 0.221808 0.416534 0.51308 0.630004 0.0438457 9.38861e-05 0.409758 0.133602 0.0144376 1.11785e-06 7.56886e-06 7.34934e-09 9.00002e-07 1.89515e-06 4.15419e-06 
0.388582 0.486819 0.140931 0.524131 0.000884191 0.000842424 0.011643 0.00881719 0.0314186 0.0262191 0.114853 0.077896 0.234724 0.232344 0.350611 0.270685 0.454532 0.400193 0.508626 0.45319 0.534309 0.465691 
0.0745187 0.413122 0.0499089 0.421457 0.194002 0.00144404 0.254279 0.0169162 0.372342 0.0464378 0.257395 0.164751 0.464268 0.381583 0.45677 0.332473 0.571521 0.414937 0.0924818 0.754433 6.86738e-07 0.999999 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 


==> figs/empirical/imperfect/matrix/linkedin11by3_train.dat <==
0.221764 0.0194846 0.631103 0.06371 0.17286 0.0186597 0.0989043 0.407001 0.115683 0.00287663 0.134703 0.380607 0.116424 0.0151026 0.0200992 0.079192 0.788931 0.201192 0.101902 0.0917923 0.0212823 0.00170415 
0.0651352 0.0524611 0.373005 0.0488987 0.640082 0.109502 0.000149528 0.103135 0.000732282 0.000426149 0.0898261 0.000604289 0.000179007 0.0251655 0.00425897 0.00018739 0.00246198 0.0127636 0.0650135 0.0115797 0.00742353 0.00794365 
0.361702 0.33379 0.208319 0.450859 0.398462 0.203468 0.307506 0.336543 0.524173 0.36838 0.278202 0.309266 0.230743 0.0397641 0.166864 0.2666 0.0596252 0.312571 0.235418 0.0447097 0.37389 0.306041 
0.453667 0.442132 0.484619 0.483971 0.454644 0.447746 0.467069 0.497769 0.45634 0.453249 0.459965 0.451616 0.49088 0.4554 0.476027 0.450734 0.448958 0.472082 0.446682 0.447171 0.491874 0.449958 
0.220178 0.157988 0.581466 0.2588 0.182765 0.277602 0.600183 0.140384 0.113768 0.15492 0.144587 0.746893 0.260391 0.0940354 0.177805 0.205156 0.00129423 0.160146 0.384326 0.253152 0.26676 0.0880583 
0.144569 0.126183 0.126615 0.142709 0.0566182 0.277237 0.140196 0.227515 0.13912 0.15778 0.101477 0.031543 0.0167636 0.168712 0.00509178 0.135234 0.138584 0.0305541 0.168362 0.258341 0.158108 0.0429885 
0.251504 0.26066 0.274133 0.00483653 0.119414 0.226805 0.326548 0.665538 0.284609 0.0249094 0.236514 0.395934 0.338314 0.345702 0.340893 0.00873401 0.224825 0.203226 0.355169 0.487797 0.393841 0.509344 
0.487701 0.424866 0.505156 0.490001 0.471355 0.510072 0.482022 0.475937 0.393369 0.488416 0.485076 0.479214 0.47277 0.07612 0.0202093 0.488734 0.488235 0.474946 0.520824 0.478876 0.487257 0.4885 
0.000396257 0.000503235 0.000633947 0.000558509 0.000417508 0.000139791 0.000438459 0.000912484 0.000704817 7.58716e-05 0.00142141 0.000589507 0.000553199 0.000644556 0.000518924 0.00068167 0.000624051 0.000663939 0.000852051 0.000692875 0.000449176 0.000565701 
0.134107 0.126892 0.0518934 0.0700002 0.0863441 0.202585 0.149768 0.118486 0.123741 0.164123 0.129292 0.105676 0.135279 0.149709 0.407457 0.146855 0.12675 0.163017 0.166466 0.142525 0.11475 0.139022 
0.0514853 0.0494066 0.0487985 0.0515441 0.0349033 0.0486653 0.045254 0.0460749 0.270107 0.0547298 0.0677607 0.0457939 0.0517872 0.0508661 0.302713 0.0507878 0.0465911 0.0491411 0.0600823 0.0642951 0.0499615 0.0588099 
0.369136 0.145774 0.493422 0.0591646 0.36112 0.139048 0.147056 0.170827 0.377524 0.0218022 0.628862 0.370469 0.14735 0.421284 0.365594 0.136445 0.37334 0.145735 0.376042 0.151313 0.137875 0.0878229 
0.384488 0.0607384 4.34382e-07 0.00146735 1.57673e-06 0.261128 4.29369e-06 1.0374e-05 4.31858e-06 0.056557 2.0013e-06 0.00410239 4.06947e-07 0.271793 9.66455e-07 0.00140319 2.01751e-06 0.0853556 3.84819e-06 0.20765 3.45376e-06 0.0608785 
0.0445792 0.509078 0.0982325 4.67578e-06 0.111108 1.66126e-05 0.00200646 3.49349e-06 0.472418 5.78962e-06 0.0399526 1.39524e-05 0.0234205 1.58728e-06 0.0285465 1.79156e-06 0.172473 1.22527e-06 0.0773979 1.98735e-05 0.0275695 1.32137e-05 
0.204007 0.202205 0.498547 0.501399 0.51892 0.480786 0.522597 0.477263 0.525767 0.474085 0.488671 0.511328 0.478213 0.521663 0.499796 0.499981 0.490165 0.509827 0.512722 0.486909 0.487773 0.510849 
0.438639 0.231718 0.01278 0.0331573 0.0254298 0.0057285 4.76454e-05 0.019579 0.00868368 0.000985012 0.000155921 0.012216 0.0079244 0.000440398 0.107057 8.62037e-05 0.00366158 0.0968245 0.000516418 0.188262 7.78567e-06 0.00401115 
0.382973 0.328619 0.0417687 0.0102227 0.107741 0.019609 0.00134285 0.0011269 0.0442064 0.0135204 0.18598 3.09752e-05 0.00523312 0.00823359 0.00329693 0.00518759 1.08966e-05 0.00325694 0.0998018 0.000136028 1.87619e-05 0.0236961 
0.127959 0.130869 0.460353 0.503856 0.350216 0.60678 0.516597 0.474325 0.537067 0.448998 0.5076 0.491797 0.467302 0.526681 0.489581 0.507519 0.471564 0.458237 0.50138 0.498144 0.472069 0.449423 
0.115461 0.115883 0.488726 0.486341 0.500638 0.499289 0.473943 0.517634 0.487567 0.471494 0.525148 0.47418 0.456212 0.50001 0.480002 0.474657 0.48497 0.46394 0.500167 0.49981 0.48516 0.49263 
0.0568035 0.0582773 0.319496 0.326493 0.500809 0.499166 0.458933 0.540947 0.501642 0.498329 0.490694 0.509299 0.487756 0.51223 0.502652 0.497244 0.486453 0.513521 0.508568 0.491417 0.496254 0.503718 
0.0384943 0.0382372 0.214208 0.211972 0.498057 0.501895 0.501771 0.498162 0.515938 0.483792 0.512138 0.487791 0.453623 0.546365 0.503451 0.496537 0.506842 0.493144 0.508358 0.49162 0.512683 0.487301 
0.0278304 0.0282232 0.154281 0.156779 0.49003 0.49613 0.462036 0.495207 0.512485 0.485763 0.489099 0.478344 0.485539 0.513752 0.502096 0.477179 0.506937 0.490509 0.479193 0.506174 0.482649 0.500083 
0.0160472 0.95764 0.0841489 0.769443 0.349118 0.0561896 0.259443 0.151388 0.464992 0.00273762 0.153332 0.0641279 0.131966 0.000359062 0.321878 0.0263548 0.515511 0.155371 0.691954 0.00209367 0.305862 0.0546891 
0.0184291 0.0179596 0.102575 0.0956709 0.486873 0.474015 0.561519 0.397602 0.500263 0.484282 0.498705 0.465814 0.490942 0.497529 0.474061 0.480188 0.548387 0.437409 0.509858 0.474346 0.46503 0.471389 
0.97278 0.00838066 0.492616 0.401393 0.126431 0.28134 0.220014 0.256929 0.395376 0.570209 0.0532491 0.0269178 6.41224e-05 0.043732 0.0917068 0.387079 0.152802 0.0102738 0.225524 0.314363 0.0182533 0.451167 
0.0135252 0.0133534 0.0766629 0.0761185 0.331188 0.318287 0.498102 0.501866 0.496673 0.503312 0.499908 0.500034 0.474509 0.525463 0.530205 0.46979 0.508589 0.491402 0.503095 0.496897 0.502575 0.497404 
0.0120636 0.0120502 0.0666235 0.0669556 0.290632 0.293104 0.491586 0.508401 0.497638 0.50234 0.518804 0.481175 0.505385 0.494607 0.499413 0.50058 0.494904 0.505093 0.495394 0.504557 0.502174 0.497808 
0.0105169 0.0110977 0.0585219 0.0617479 0.253368 0.261242 0.485326 0.514673 0.499142 0.500837 0.481324 0.518628 0.476774 0.523184 0.477088 0.522899 0.505696 0.494235 0.447897 0.552088 0.504068 0.495924 
0.198013 0.78978 0.00281169 0.929191 0.667602 0.0371359 0.026449 0.112128 0.0102709 0.0494992 0.0899043 0.00167277 0.00698996 0.134125 0.00369286 0.0565538 0.0518779 0.0232512 0.038139 0.258253 0.0172529 0.137271 
0.961344 0.0291435 0.0730539 0.872891 0.014859 0.749883 0.0377427 0.27548 0.0399971 8.23955e-06 0.00435542 3.7636e-05 0.0213505 1.35708e-05 0.028749 7.14495e-06 0.0774205 1.80493e-05 0.120012 9.00218e-06 0.0666137 6.35471e-06 
0.0039623 0.00412702 0.0222465 0.0228858 0.105626 0.0954199 0.269663 0.286156 0.482552 0.51738 0.490828 0.509055 0.46976 0.530095 0.496389 0.503571 0.5076 0.492354 0.503451 0.49653 0.494655 0.505301 
0.00321629 0.0033474 0.0183085 0.0189336 0.0792782 0.0824282 0.221752 0.229468 0.499564 0.50039 0.500583 0.499389 0.471275 0.528681 0.501177 0.498789 0.496613 0.503315 0.485727 0.514146 0.492603 0.507354 
0.00396043 0.00279833 0.0153619 0.0158859 0.0651 0.0646965 0.195263 0.183941 0.483334 0.469736 0.496072 0.416259 0.486774 0.513225 0.511523 0.488256 0.471132 0.4838 0.501462 0.494518 0.46775 0.443572 
0.00253152 0.00231385 0.0123868 0.0124566 0.0540308 0.0561311 0.156088 0.149626 0.487413 0.44685 0.404218 0.46709 0.432213 0.516499 0.483111 0.412442 0.445091 0.373793 0.465444 0.458513 0.48678 0.498 
0.00203421 0.00198012 0.0113093 0.0112728 0.0459314 0.0487545 0.135008 0.143086 0.467253 0.490932 0.450904 0.471047 0.499417 0.4867 0.476532 0.459491 0.41891 0.461462 0.440847 0.48804 0.517091 0.474691 
0.00196944 0.00190841 0.0104894 0.0108739 0.0469718 0.0468754 0.129148 0.134505 0.343547 0.338889 0.526255 0.473724 0.476707 0.523283 0.508935 0.490785 0.488862 0.511003 0.512905 0.486623 0.477286 0.522691 
0.00156986 0.00174925 0.00999574 0.00918404 0.0429739 0.0370284 0.123535 0.112158 0.343342 0.286993 0.4971 0.502664 0.49998 0.499986 0.557151 0.442573 0.532727 0.467268 0.631026 0.36864 0.473373 0.526413 
0.00155055 0.00201416 0.00779471 0.00975118 0.0338361 0.0451891 0.0981469 0.11931 0.243574 0.305077 0.575561 0.424051 0.404155 0.595107 0.360105 0.639755 0.36307 0.636527 0.507856 0.49206 0.468279 0.530936 
0.00145402 0.00113447 0.00819522 0.00772391 0.0341107 0.0334239 0.101787 0.0936916 0.256291 0.247151 0.516202 0.48369 0.517436 0.481874 0.505222 0.494296 0.504203 0.495132 0.479562 0.520157 0.520506 0.47931 
0.00167313 0.00136598 0.00807754 0.00704656 0.0358084 0.0277776 0.100701 0.0824334 0.257543 0.216185 0.490222 0.509734 0.495547 0.504253 0.499999 0.499861 0.659155 0.340745 0.529638 0.469968 0.584276 0.415025 
0.00122996 0.00128065 0.00746258 0.00683163 0.0300022 0.0294158 0.0840072 0.0849905 0.237153 0.222883 0.50817 0.491702 0.521419 0.478351 0.498615 0.501304 0.515345 0.484602 0.510248 0.488905 0.489439 0.510369 
0.00120839 0.0011545 0.00618586 0.00639566 0.0260217 0.0278523 0.0726564 0.0787181 0.194476 0.201479 0.48217 0.499721 0.517601 0.473635 0.503749 0.467701 0.422063 0.541825 0.429652 0.541484 0.510823 0.482236 
0.00111287 0.722018 0.00547564 0.00569838 0.026444 0.0239644 0.0706557 0.0662848 0.188279 0.196091 0.448854 0.447647 0.506571 0.493315 0.494795 0.505012 0.499569 0.500222 0.505634 0.494135 0.497846 0.502092 
0.000955993 0.00110328 0.00557222 0.00556694 0.0234187 0.0237668 0.0702624 0.0704942 0.174175 0.193147 0.432375 0.441284 0.51066 0.48925 0.507568 0.49211 0.502992 0.496788 0.48752 0.51207 0.479955 0.519901 
0.000819459 0.00102152 0.00550506 0.00569529 0.0218125 0.0241283 0.0640705 0.0662436 0.163905 0.166733 0.406969 0.41437 0.525013 0.474787 0.484289 0.515364 0.458913 0.541004 0.450061 0.549894 0.526849 0.472668 
0.000758992 0.00114104 0.0054186 0.00476461 0.0216908 0.0225012 0.0640377 0.0571761 0.165341 0.153155 0.394281 0.380741 0.525213 0.474761 0.474731 0.525251 0.489078 0.510566 0.507363 0.492622 0.525924 0.473429 
0.029955 0.969639 0.499206 0.497533 0.533645 0.451903 0.47367 0.468228 0.0986543 0.736369 0.443746 0.233347 0.190878 0.292676 0.244039 0.105378 0.136613 0.00180961 6.12846e-07 1.81763e-07 6.28914e-08 5.06094e-09 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 


==> figs/empirical/imperfect/matrix/mean-min/000webhost11by3_train.dat <==
0.46254 0.311416 0.390068 0.362266 0.420476 0.280236 0.846314 0.000790719 0.0676266 0.305495 0.559848 0.044254 3.3171e-05 0.0905123 0.423364 0.0190965 0.000416701 0.0123758 0.465791 0.257141 0.476477 0.385699 
0.318605 0.033465 0.310263 0.00139146 0.379282 0.0862496 0.000903048 1.24127e-05 0.0055134 0.0218565 0.449122 0.00206183 0.0293873 0.477969 0.474973 0.0466032 0.000462852 0.0146442 0.126807 0.0470615 0.266647 0.000309492 
0.414817 0.403801 0.459454 0.388845 0.564666 0.428203 0.283659 0.253154 0.374905 0.510496 0.393491 0.372347 0.38503 0.377154 0.590057 0.403693 0.415451 0.578459 0.435946 0.420942 0.440815 0.420245 
0.312512 0.275311 0.1296 0.206246 0.624905 0.33176 0.497592 0.45019 0.940413 0.000472918 0.928799 0.0701644 0.414505 0.582924 0.411183 0.273259 0.22662 0.321648 0.258344 0.285473 0.267861 0.276049 
0.300001 0.231734 0.249859 0.628119 0.191967 0.662515 0.359776 0.553914 0.257933 0.000826788 0.551488 0.376307 0.370729 0.0832916 0.342398 0.243846 0.716447 0.267948 0.448391 0.363377 0.0125693 0.213537 
0.352238 0.348892 0.500081 0.499729 0.541774 0.457501 0.551196 0.447629 0.56171 0.438154 0.557781 0.442078 0.51518 0.484747 0.498586 0.501305 0.490453 0.509356 0.53799 0.461876 0.486408 0.513588 
0.320676 0.297349 0.496037 0.503723 0.533578 0.466053 0.470137 0.52931 0.751411 0.247798 0.549791 0.450094 0.547173 0.452716 0.497998 0.501991 0.475611 0.524065 0.520948 0.478926 0.491174 0.508765 
0.266762 0.258316 0.491185 0.508767 0.540357 0.459551 0.463362 0.536559 0.479647 0.520339 0.511655 0.488147 0.442915 0.556742 0.504347 0.495578 0.506046 0.493902 0.483457 0.516526 0.521238 0.478761 
0.496746 0.0442142 4.13529e-05 0.000949728 0.000308901 0.0391021 7.84928e-06 7.46801e-06 4.1332e-05 0.927878 7.75798e-05 0.000191996 1.04683e-05 0.0596516 3.75727e-05 0.00721867 9.21945e-06 0.238966 5.55498e-05 0.165774 4.39561e-05 2.71588e-05 
0.207288 0.224726 0.49858 0.501375 0.502392 0.497526 0.599964 0.399852 0.499827 0.499581 0.52257 0.477004 0.507628 0.492335 0.538172 0.461719 0.496094 0.503895 0.519856 0.48012 0.474637 0.525326 
0.0967432 0.102451 0.451861 0.47852 0.575295 0.399895 0.473424 0.443348 0.426192 0.499252 0.351868 0.405246 0.499796 0.317758 0.453451 0.511583 0.373735 0.524771 0.485249 0.451426 0.477341 0.513372 
0.0669883 0.0720052 0.478073 0.487386 0.436583 0.504764 0.483329 0.500932 0.464134 0.469262 0.425257 0.458081 0.477075 0.489476 0.490895 0.487771 0.486108 0.488979 0.488182 0.486752 0.486864 0.494397 
0.0482013 0.858764 0.075946 0.0489468 0.0905501 0.100415 0.16482 0.00286364 0.13749 0.0734035 0.0177941 0.0328089 0.0183115 0.0362532 0.0388144 0.066089 0.0435375 0.0455824 0.0510656 0.000961184 0.0606144 0.0534868 
0.0391997 0.0383263 0.434383 0.488866 0.494928 0.50478 0.259369 0.393136 0.482939 0.0968533 0.466922 0.418694 0.509673 0.476978 0.432624 0.494498 0.512121 0.487848 0.475195 0.482308 0.456503 0.468717 
0.0321733 0.0306342 0.434944 0.484655 0.473986 0.40802 0.477963 0.4932 0.467517 0.459207 0.454257 0.332362 0.489222 0.182911 0.495743 0.480719 0.489099 0.489206 0.485849 0.505773 0.45432 0.443921 
0.029507 0.0293951 0.277561 0.330297 0.479143 0.520811 0.50105 0.498769 0.492235 0.507668 0.517567 0.482354 0.495296 0.504682 0.50084 0.498459 0.506203 0.49378 0.513225 0.486755 0.496695 0.503297 
0.94419 0.0155216 0.52235 0.119406 0.000118677 4.30854e-05 0.000530261 0.702623 0.00104493 0.163574 7.88135e-05 0.009332 1.50834e-05 0.000263942 0.000163988 0.279533 6.11798e-06 0.302174 5.59162e-05 0.466889 0.000118565 0.236111 
0.023067 0.0232223 0.212193 0.263362 0.485553 0.514402 0.492425 0.507574 0.504218 0.495631 0.439796 0.560135 0.501428 0.49849 0.450745 0.547612 0.485365 0.514573 0.498399 0.501601 0.500333 0.499661 
0.351403 0.610101 0.543655 0.0246415 7.12282e-06 0.0669849 9.35486e-06 0.199036 0.000101055 0.215862 6.9378e-06 4.10052e-05 3.0303e-05 0.20203 5.38979e-05 0.0930418 0.000134391 0.395458 0.000292216 0.00113185 1.41142e-06 0.000195477 
0.497383 0.487004 0.787252 0.0353776 0.0904782 0.166748 0.069102 0.185769 0.000217149 0.00149622 0.0407845 0.176214 0.24372 0.0960071 0.0878804 0.107149 0.0252321 0.0926304 0.0721318 0.125991 0.083244 0.182795 
0.00651621 0.00695207 0.0738222 0.0781128 0.2521 0.263279 0.487154 0.512646 0.488732 0.511257 0.509329 0.490118 0.507446 0.491944 0.520773 0.478857 0.476649 0.52183 0.529671 0.470167 0.467321 0.532658 
0.00478318 0.0050016 0.044005 0.044946 0.167785 0.191213 0.476141 0.464098 0.534004 0.35823 0.498729 0.476342 0.45826 0.540092 0.53453 0.451598 0.357196 0.515946 0.425666 0.326527 0.48033 0.502701 
0.498791 0.49361 0.575026 0.344153 0.00989379 0.70168 0.275614 0.0561303 0.0352707 0.105356 0.0015695 0.0626501 0.00725468 0.0957386 0.000253824 0.0505011 0.000794754 0.063108 4.18606e-05 0.150395 0.0492327 0.0561386 
0.00339547 0.00345078 0.0385476 0.0307088 0.136005 0.123332 0.301711 0.302779 0.503238 0.496744 0.503533 0.496321 0.500179 0.499318 0.502018 0.497502 0.507443 0.492413 0.507558 0.491493 0.513468 0.486297 
0.00293108 0.00290956 0.0311675 0.0327036 0.111208 0.106417 0.257766 0.270804 0.496004 0.50387 0.526464 0.473319 0.498318 0.501512 0.474817 0.525053 0.500368 0.499486 0.477281 0.52257 0.485283 0.514189 
0.68021 0.00244734 0.0233551 0.0270426 0.0919667 0.0956572 0.221452 0.217742 0.462185 0.454856 0.51123 0.486197 0.495506 0.503869 0.500794 0.498602 0.507301 0.488414 0.500757 0.49892 0.502059 0.494274 
0.00212479 0.00245234 0.0243672 0.0217317 0.0769095 0.0803907 0.190734 0.199224 0.398059 0.415606 0.506727 0.493268 0.5026 0.497086 0.510869 0.488229 0.479617 0.520374 0.460824 0.539165 0.492333 0.506909 
0.00197162 0.00203494 0.0183931 0.0224304 0.0725402 0.0724115 0.181463 0.183959 0.362446 0.368522 0.503465 0.496379 0.4834 0.516246 0.512191 0.487583 0.483089 0.516904 0.499687 0.499815 0.495694 0.50409 
0.23406 0.445106 0.568008 0.408966 0.093308 0.819013 0.2981 0.484833 0.505198 0.0427859 0.253772 0.0370268 4.85593e-05 0.0368872 9.89729e-05 0.0600209 9.74178e-05 0.0434584 3.38857e-05 0.0626668 9.44475e-05 0.0487557 
0.389572 0.608825 0.347494 0.631307 0.688039 0.241466 0.0731517 0.764456 0.438931 0.222262 0.01049 0.458267 0.0114788 0.307957 0.0728754 0.0342601 0.000150911 0.000357984 0.000155745 0.000502881 0.0300924 0.000369417 
0.50986 0.489564 0.984701 0.00996862 0.198815 0.78346 0.499439 0.441224 0.378265 0.51523 0.658452 0.165497 0.277007 0.457015 0.369306 0.359723 0.492254 0.207779 0.0363899 0.471046 0.0488151 0.462076 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 


==> figs/empirical/imperfect/matrix/mean-min/000webhost11by3_train_2.dat <==
0.46254 0.311416 0.390068 0.362266 0.420476 0.280236 0.846314 0.000790719 0.0676266 0.305495 0.559848 0.044254 3.3171e-05 0.0905123 0.423364 0.0190965 0.000416701 0.0123758 0.465791 0.257141 0.476477 0.385699 
0.318605 0.033465 0.310263 0.00139146 0.379282 0.0862496 0.000903048 1.24127e-05 0.0055134 0.0218565 0.449122 0.00206183 0.0293873 0.477969 0.474973 0.0466032 0.000462852 0.0146442 0.126807 0.0470615 0.266647 0.000309492 
0.414817 0.403801 0.459454 0.388845 0.564666 0.428203 0.283659 0.253154 0.374905 0.510496 0.393491 0.372347 0.38503 0.377154 0.590057 0.403693 0.415451 0.578459 0.435946 0.420942 0.440815 0.420245 
0.312512 0.275311 0.1296 0.206246 0.624905 0.33176 0.497592 0.45019 0.940413 0.000472918 0.928799 0.0701644 0.414505 0.582924 0.411183 0.273259 0.22662 0.321648 0.258344 0.285473 0.267861 0.276049 
0.300001 0.231734 0.249859 0.628119 0.191967 0.662515 0.359776 0.553914 0.257933 0.000826788 0.551488 0.376307 0.370729 0.0832916 0.342398 0.243846 0.716447 0.267948 0.448391 0.363377 0.0125693 0.213537 
0.352238 0.348892 0.500081 0.499729 0.541774 0.457501 0.551196 0.447629 0.56171 0.438154 0.557781 0.442078 0.51518 0.484747 0.498586 0.501305 0.490453 0.509356 0.53799 0.461876 0.486408 0.513588 
0.320676 0.297349 0.496037 0.503723 0.533578 0.466053 0.470137 0.52931 0.751411 0.247798 0.549791 0.450094 0.547173 0.452716 0.497998 0.501991 0.475611 0.524065 0.520948 0.478926 0.491174 0.508765 
0.266762 0.258316 0.491185 0.508767 0.540357 0.459551 0.463362 0.536559 0.479647 0.520339 0.511655 0.488147 0.442915 0.556742 0.504347 0.495578 0.506046 0.493902 0.483457 0.516526 0.521238 0.478761 
0.496746 0.0442142 4.13529e-05 0.000949728 0.000308901 0.0391021 7.84928e-06 7.46801e-06 4.1332e-05 0.927878 7.75798e-05 0.000191996 1.04683e-05 0.0596516 3.75727e-05 0.00721867 9.21945e-06 0.238966 5.55498e-05 0.165774 4.39561e-05 2.71588e-05 
0.207288 0.224726 0.49858 0.501375 0.502392 0.497526 0.599964 0.399852 0.499827 0.499581 0.52257 0.477004 0.507628 0.492335 0.538172 0.461719 0.496094 0.503895 0.519856 0.48012 0.474637 0.525326 
0.0967432 0.102451 0.451861 0.47852 0.575295 0.399895 0.473424 0.443348 0.426192 0.499252 0.351868 0.405246 0.499796 0.317758 0.453451 0.511583 0.373735 0.524771 0.485249 0.451426 0.477341 0.513372 
0.0669883 0.0720052 0.478073 0.487386 0.436583 0.504764 0.483329 0.500932 0.464134 0.469262 0.425257 0.458081 0.477075 0.489476 0.490895 0.487771 0.486108 0.488979 0.488182 0.486752 0.486864 0.494397 
0.0482013 0.858764 0.075946 0.0489468 0.0905501 0.100415 0.16482 0.00286364 0.13749 0.0734035 0.0177941 0.0328089 0.0183115 0.0362532 0.0388144 0.066089 0.0435375 0.0455824 0.0510656 0.000961184 0.0606144 0.0534868 
0.0391997 0.0383263 0.434383 0.488866 0.494928 0.50478 0.259369 0.393136 0.482939 0.0968533 0.466922 0.418694 0.509673 0.476978 0.432624 0.494498 0.512121 0.487848 0.475195 0.482308 0.456503 0.468717 
0.0321733 0.0306342 0.434944 0.484655 0.473986 0.40802 0.477963 0.4932 0.467517 0.459207 0.454257 0.332362 0.489222 0.182911 0.495743 0.480719 0.489099 0.489206 0.485849 0.505773 0.45432 0.443921 
0.029507 0.0293951 0.277561 0.330297 0.479143 0.520811 0.50105 0.498769 0.492235 0.507668 0.517567 0.482354 0.495296 0.504682 0.50084 0.498459 0.506203 0.49378 0.513225 0.486755 0.496695 0.503297 
0.94419 0.0155216 0.52235 0.119406 0.000118677 4.30854e-05 0.000530261 0.702623 0.00104493 0.163574 7.88135e-05 0.009332 1.50834e-05 0.000263942 0.000163988 0.279533 6.11798e-06 0.302174 5.59162e-05 0.466889 0.000118565 0.236111 
0.023067 0.0232223 0.212193 0.263362 0.485553 0.514402 0.492425 0.507574 0.504218 0.495631 0.439796 0.560135 0.501428 0.49849 0.450745 0.547612 0.485365 0.514573 0.498399 0.501601 0.500333 0.499661 
0.351403 0.610101 0.543655 0.0246415 7.12282e-06 0.0669849 9.35486e-06 0.199036 0.000101055 0.215862 6.9378e-06 4.10052e-05 3.0303e-05 0.20203 5.38979e-05 0.0930418 0.000134391 0.395458 0.000292216 0.00113185 1.41142e-06 0.000195477 
0.497383 0.487004 0.787252 0.0353776 0.0904782 0.166748 0.069102 0.185769 0.000217149 0.00149622 0.0407845 0.176214 0.24372 0.0960071 0.0878804 0.107149 0.0252321 0.0926304 0.0721318 0.125991 0.083244 0.182795 
0.00651621 0.00695207 0.0738222 0.0781128 0.2521 0.263279 0.487154 0.512646 0.488732 0.511257 0.509329 0.490118 0.507446 0.491944 0.520773 0.478857 0.476649 0.52183 0.529671 0.470167 0.467321 0.532658 
0.00478318 0.0050016 0.044005 0.044946 0.167785 0.191213 0.476141 0.464098 0.534004 0.35823 0.498729 0.476342 0.45826 0.540092 0.53453 0.451598 0.357196 0.515946 0.425666 0.326527 0.48033 0.502701 
0.498791 0.49361 0.575026 0.344153 0.00989379 0.70168 0.275614 0.0561303 0.0352707 0.105356 0.0015695 0.0626501 0.00725468 0.0957386 0.000253824 0.0505011 0.000794754 0.063108 4.18606e-05 0.150395 0.0492327 0.0561386 
0.00339547 0.00345078 0.0385476 0.0307088 0.136005 0.123332 0.301711 0.302779 0.503238 0.496744 0.503533 0.496321 0.500179 0.499318 0.502018 0.497502 0.507443 0.492413 0.507558 0.491493 0.513468 0.486297 
0.00293108 0.00290956 0.0311675 0.0327036 0.111208 0.106417 0.257766 0.270804 0.496004 0.50387 0.526464 0.473319 0.498318 0.501512 0.474817 0.525053 0.500368 0.499486 0.477281 0.52257 0.485283 0.514189 
0.68021 0.00244734 0.0233551 0.0270426 0.0919667 0.0956572 0.221452 0.217742 0.462185 0.454856 0.51123 0.486197 0.495506 0.503869 0.500794 0.498602 0.507301 0.488414 0.500757 0.49892 0.502059 0.494274 
0.00212479 0.00245234 0.0243672 0.0217317 0.0769095 0.0803907 0.190734 0.199224 0.398059 0.415606 0.506727 0.493268 0.5026 0.497086 0.510869 0.488229 0.479617 0.520374 0.460824 0.539165 0.492333 0.506909 
0.00197162 0.00203494 0.0183931 0.0224304 0.0725402 0.0724115 0.181463 0.183959 0.362446 0.368522 0.503465 0.496379 0.4834 0.516246 0.512191 0.487583 0.483089 0.516904 0.499687 0.499815 0.495694 0.50409 
0.23406 0.445106 0.568008 0.408966 0.093308 0.819013 0.2981 0.484833 0.505198 0.0427859 0.253772 0.0370268 4.85593e-05 0.0368872 9.89729e-05 0.0600209 9.74178e-05 0.0434584 3.38857e-05 0.0626668 9.44475e-05 0.0487557 
0.389572 0.608825 0.347494 0.631307 0.688039 0.241466 0.0731517 0.764456 0.438931 0.222262 0.01049 0.458267 0.0114788 0.307957 0.0728754 0.0342601 0.000150911 0.000357984 0.000155745 0.000502881 0.0300924 0.000369417 
0.50986 0.489564 0.984701 0.00996862 0.198815 0.78346 0.499439 0.441224 0.378265 0.51523 0.658452 0.165497 0.277007 0.457015 0.369306 0.359723 0.492254 0.207779 0.0363899 0.471046 0.0488151 0.462076 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 
0.486461 0.120123 0.512194 0.487274 0.320182 0.499411 0.075836 0.493385 0.455991 0.48727 0.480257 0.266806 0.135017 0.389193 0.42394 0.379422 0.473051 0.0802807 0.483211 0.388399 0.351604 0.485161 


==> figs/empirical/imperfect/matrix/mean-min/000webhost_train.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.447122 0.488722 0.439115 0.482576 0.457753 0.510361 0.488221 0.479501 0.500197 0.379231 0.490019 0.488776 0.267029 0.597417 0.484918 0.496899 0.484025 0.486886 0.487223 0.49515 0.487338 0.502439 
0.0524903 0.0533008 0.240404 0.081325 0.129024 0.131043 0.183066 0.112009 0.475816 0.00263141 0.0593644 0.0598853 0.0216435 0.505298 0.310932 0.051098 0.0504958 0.0458531 0.0532907 0.0697538 0.0501699 0.0574055 
0.119108 0.119805 0.111897 0.417455 0.123739 0.112756 0.481731 0.102183 0.308066 0.147958 0.120668 0.0208011 0.112013 0.606339 0.360828 0.112565 0.0964653 0.11798 0.115869 0.111281 0.104707 0.113932 
0.00409242 0.00462858 0.0124935 0.000266894 0.00344649 0.00318937 0.00771899 0.015997 0.00572583 0.0218707 0.00361286 0.00785509 0.00293219 0.00394305 0.00628846 0.00514788 0.00414488 0.00476645 0.00493008 0.00453212 0.0039529 0.00411266 
0.298442 0.274151 0.0368511 0.190395 0.441074 0.460927 0.394421 0.50841 0.234699 0.240394 0.275116 0.290345 0.248068 0.211536 0.327756 0.00835505 0.227825 0.306097 0.319748 0.302836 0.463524 0.0642894 
0.131303 0.127867 0.140031 0.108271 0.0593351 0.39724 0.123896 0.717753 0.50424 0.0816905 0.122158 0.100167 0.199683 0.625248 0.415108 0.0121017 0.12655 0.125093 0.124988 0.129535 0.126486 0.131842 
0.0504076 0.0462852 0.0204078 0.0242054 0.0534289 0.122796 0.157858 0.0279954 0.0270478 0.027968 0.512587 0.049638 0.0387243 0.0436229 0.321255 0.371022 0.0510954 0.0501994 0.055323 0.0549766 0.0459034 0.0348396 
0.0519859 0.0548107 0.000366242 0.20034 0.193855 0.0703454 0.0161019 0.0386867 0.157983 0.0287985 0.220091 0.0220244 0.0350976 0.0538057 0.314213 0.00652759 0.0378373 0.0459779 0.047844 0.0607006 0.0518405 0.0491782 
0.273851 0.276306 0.274381 0.338088 0.212981 0.270073 0.575675 0.268843 0.289206 0.417264 0.261899 0.234769 0.273911 0.0743895 0.379126 0.289791 0.275769 0.27557 0.314044 0.246383 0.273703 0.283064 
0.452981 0.447299 0.502923 0.457359 0.458768 0.433017 0.453831 0.413285 0.419377 0.458673 0.394537 0.464934 0.429089 0.292659 0.442496 0.447767 0.454523 0.452227 0.444919 0.452831 0.45445 0.453939 
0.444044 0.0538283 9.561e-06 0.0418107 9.88077e-06 0.0451504 4.38242e-06 0.321698 6.1513e-05 0.0281256 2.11667e-06 0.0146363 3.54327e-06 0.0328241 9.91762e-07 0.014902 3.39447e-05 0.00349019 2.8867e-06 0.488861 5.2563e-07 0.0528261 
0.38063 0.227299 0.0399382 0.0488225 0.26627 0.121656 0.000103971 0.161076 0.0355053 0.186076 0.0264265 0.000872721 0.08613 3.80603e-06 0.0266328 0.101824 0.0609227 0.00459401 0.0177995 0.0695035 0.0315741 4.77568e-05 
0.161288 0.155788 0.491349 0.446407 0.689822 0.212633 0.454189 0.287762 0.480912 0.518833 0.462923 0.536299 0.476672 0.0670633 0.491403 0.508478 0.489306 0.455259 0.375365 0.507212 0.496961 0.499871 
0.147715 0.136724 0.487211 0.486052 0.487319 0.504856 0.484457 0.478406 0.516662 0.455481 0.500749 0.443249 0.482659 0.492282 0.480896 0.486473 0.491215 0.471626 0.515341 0.46561 0.487155 0.501242 
0.783369 0.0412903 0.155817 0.154458 0.193435 0.111838 0.525571 0.292053 0.208982 0.26739 0.156496 0.108051 0.0866008 0.191024 0.0714123 0.154139 0.0136507 0.0321289 0.285868 0.0643559 0.149327 0.252249 
0.104145 0.102393 0.495611 0.487308 0.454456 0.481097 0.459624 0.484439 0.478301 0.482137 0.511057 0.481238 0.446728 0.489102 0.457689 0.489053 0.512705 0.484732 0.495633 0.485021 0.507047 0.487231 
0.0886845 0.0936423 0.464404 0.472646 0.634823 0.356629 0.389121 0.330031 0.420572 0.519182 0.420102 0.534336 0.502219 0.420821 0.549286 0.443924 0.445187 0.49626 0.444537 0.514956 0.478918 0.451129 
0.0762734 0.0831237 0.457595 0.46819 0.468138 0.517436 0.399761 0.469332 0.133432 0.431791 0.313505 0.410445 0.459483 0.477066 0.459351 0.467371 0.470639 0.480192 0.480168 0.468021 0.473855 0.459858 
0.13309 0.793393 0.0572275 0.47193 0.136954 0.000184822 0.432447 0.000547847 0.0559109 9.16276e-07 0.0823132 8.02913e-05 0.342305 3.85482e-05 0.229031 8.00037e-05 0.02776 0.00100529 0.0353515 0.000405262 0.111487 2.16094e-07 
0.95184 0.0223687 0.656466 0.178368 0.0619982 0.473424 0.0752115 0.00107611 0.210109 0.262255 0.0177693 0.445013 0.152094 0.6148 0.110421 0.480451 5.90834e-06 0.158171 0.0267278 0.642265 0.0560816 0.538786 
0.020122 0.0199594 0.128877 0.12179 0.463855 0.476459 0.478889 0.485053 0.441555 0.445503 0.428803 0.571045 0.474024 0.494289 0.452 0.46237 0.514831 0.484084 0.494643 0.334371 0.495574 0.487803 
0.494888 0.473406 0.0295386 0.781818 0.0540034 0.380195 0.0618688 0.000734293 0.151065 0.00146917 0.306267 0.000169695 0.162471 0.000394499 0.070191 0.000140341 0.05585 0.00314027 0.202477 0.000188343 0.0630092 0.000440604 
0.812876 0.163173 0.487056 0.359659 0.0589369 0.481297 0.0354707 0.000100681 0.204725 0.000240509 0.210151 0.000491751 0.272128 0.000399529 0.000197152 0.000686365 0.171848 0.000429657 0.145248 4.05806e-05 0.0994921 0.000170532 
0.012519 0.0123401 0.0752809 0.0711217 0.218775 0.230549 0.508682 0.491145 0.462691 0.536813 0.514139 0.485185 0.49769 0.501612 0.493343 0.506315 0.518805 0.481045 0.507933 0.492029 0.501601 0.497912 
0.504477 0.475096 0.868948 0.00537001 0.00945973 0.600552 0.100569 0.0300908 0.000361356 0.0245684 0.00489771 0.000252048 0.00408943 0.0273942 0.00155873 0.0100463 0.000905975 0.0363319 0.00286156 0.0818932 0.00361183 0.0244209 
0.532664 0.449107 0.241147 0.642646 0.00404252 0.643241 0.208894 0.0323397 0.00029256 0.0518375 0.00358245 0.0639655 0.000126214 0.0152758 0.000273683 0.0444973 0.00294514 0.0190708 1.85008e-06 0.059713 0.0206107 0.0408368 
0.581968 0.405363 0.89184 0.0056635 0.470883 0.2388 0.283591 0.0469316 0.00112634 0.0100165 0.000152248 0.0380017 0.000981139 0.00881687 0.00014445 0.101902 0.00255073 0.0063822 0.00128676 0.0639564 0.000852549 0.091919 
0.0041418 0.00564769 0.0319211 0.0361615 0.0941924 0.114261 0.224305 0.245726 0.362639 0.397551 0.472792 0.518028 0.477252 0.522595 0.523921 0.475678 0.509666 0.49013 0.495162 0.504801 0.449041 0.550422 
0.372132 0.620284 0.433426 0.522226 0.616662 0.247309 0.318288 0.36798 0.457044 0.0369698 0.28604 0.0496846 0.00213375 0.326797 0.00246287 0.0692705 0.000249598 0.0511607 0.00141557 0.101318 0.00391989 0.0707753 
0.0172211 0.977598 0.349741 0.624662 0.382762 0.535287 0.0301563 0.761018 0.18792 0.560942 0.525285 0.170995 0.618966 0.0205212 0.520515 0.0217193 0.390509 6.95082e-05 0.064859 0.0208878 1.75068e-05 2.19675e-07 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 


==> figs/empirical/imperfect/matrix/mean-min/000webhost_train_2.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.447122 0.488722 0.439115 0.482576 0.457753 0.510361 0.488221 0.479501 0.500197 0.379231 0.490019 0.488776 0.267029 0.597417 0.484918 0.496899 0.484025 0.486886 0.487223 0.49515 0.487338 0.502439 
0.0524903 0.0533008 0.240404 0.081325 0.129024 0.131043 0.183066 0.112009 0.475816 0.00263141 0.0593644 0.0598853 0.0216435 0.505298 0.310932 0.051098 0.0504958 0.0458531 0.0532907 0.0697538 0.0501699 0.0574055 
0.119108 0.119805 0.111897 0.417455 0.123739 0.112756 0.481731 0.102183 0.308066 0.147958 0.120668 0.0208011 0.112013 0.606339 0.360828 0.112565 0.0964653 0.11798 0.115869 0.111281 0.104707 0.113932 
0.00409242 0.00462858 0.0124935 0.000266894 0.00344649 0.00318937 0.00771899 0.015997 0.00572583 0.0218707 0.00361286 0.00785509 0.00293219 0.00394305 0.00628846 0.00514788 0.00414488 0.00476645 0.00493008 0.00453212 0.0039529 0.00411266 
0.298442 0.274151 0.0368511 0.190395 0.441074 0.460927 0.394421 0.50841 0.234699 0.240394 0.275116 0.290345 0.248068 0.211536 0.327756 0.00835505 0.227825 0.306097 0.319748 0.302836 0.463524 0.0642894 
0.131303 0.127867 0.140031 0.108271 0.0593351 0.39724 0.123896 0.717753 0.50424 0.0816905 0.122158 0.100167 0.199683 0.625248 0.415108 0.0121017 0.12655 0.125093 0.124988 0.129535 0.126486 0.131842 
0.0504076 0.0462852 0.0204078 0.0242054 0.0534289 0.122796 0.157858 0.0279954 0.0270478 0.027968 0.512587 0.049638 0.0387243 0.0436229 0.321255 0.371022 0.0510954 0.0501994 0.055323 0.0549766 0.0459034 0.0348396 
0.0519859 0.0548107 0.000366242 0.20034 0.193855 0.0703454 0.0161019 0.0386867 0.157983 0.0287985 0.220091 0.0220244 0.0350976 0.0538057 0.314213 0.00652759 0.0378373 0.0459779 0.047844 0.0607006 0.0518405 0.0491782 
0.273851 0.276306 0.274381 0.338088 0.212981 0.270073 0.575675 0.268843 0.289206 0.417264 0.261899 0.234769 0.273911 0.0743895 0.379126 0.289791 0.275769 0.27557 0.314044 0.246383 0.273703 0.283064 
0.452981 0.447299 0.502923 0.457359 0.458768 0.433017 0.453831 0.413285 0.419377 0.458673 0.394537 0.464934 0.429089 0.292659 0.442496 0.447767 0.454523 0.452227 0.444919 0.452831 0.45445 0.453939 
0.444044 0.0538283 9.561e-06 0.0418107 9.88077e-06 0.0451504 4.38242e-06 0.321698 6.1513e-05 0.0281256 2.11667e-06 0.0146363 3.54327e-06 0.0328241 9.91762e-07 0.014902 3.39447e-05 0.00349019 2.8867e-06 0.488861 5.2563e-07 0.0528261 
0.38063 0.227299 0.0399382 0.0488225 0.26627 0.121656 0.000103971 0.161076 0.0355053 0.186076 0.0264265 0.000872721 0.08613 3.80603e-06 0.0266328 0.101824 0.0609227 0.00459401 0.0177995 0.0695035 0.0315741 4.77568e-05 
0.161288 0.155788 0.491349 0.446407 0.689822 0.212633 0.454189 0.287762 0.480912 0.518833 0.462923 0.536299 0.476672 0.0670633 0.491403 0.508478 0.489306 0.455259 0.375365 0.507212 0.496961 0.499871 
0.147715 0.136724 0.487211 0.486052 0.487319 0.504856 0.484457 0.478406 0.516662 0.455481 0.500749 0.443249 0.482659 0.492282 0.480896 0.486473 0.491215 0.471626 0.515341 0.46561 0.487155 0.501242 
0.783369 0.0412903 0.155817 0.154458 0.193435 0.111838 0.525571 0.292053 0.208982 0.26739 0.156496 0.108051 0.0866008 0.191024 0.0714123 0.154139 0.0136507 0.0321289 0.285868 0.0643559 0.149327 0.252249 
0.104145 0.102393 0.495611 0.487308 0.454456 0.481097 0.459624 0.484439 0.478301 0.482137 0.511057 0.481238 0.446728 0.489102 0.457689 0.489053 0.512705 0.484732 0.495633 0.485021 0.507047 0.487231 
0.0886845 0.0936423 0.464404 0.472646 0.634823 0.356629 0.389121 0.330031 0.420572 0.519182 0.420102 0.534336 0.502219 0.420821 0.549286 0.443924 0.445187 0.49626 0.444537 0.514956 0.478918 0.451129 
0.0762734 0.0831237 0.457595 0.46819 0.468138 0.517436 0.399761 0.469332 0.133432 0.431791 0.313505 0.410445 0.459483 0.477066 0.459351 0.467371 0.470639 0.480192 0.480168 0.468021 0.473855 0.459858 
0.13309 0.793393 0.0572275 0.47193 0.136954 0.000184822 0.432447 0.000547847 0.0559109 9.16276e-07 0.0823132 8.02913e-05 0.342305 3.85482e-05 0.229031 8.00037e-05 0.02776 0.00100529 0.0353515 0.000405262 0.111487 2.16094e-07 
0.95184 0.0223687 0.656466 0.178368 0.0619982 0.473424 0.0752115 0.00107611 0.210109 0.262255 0.0177693 0.445013 0.152094 0.6148 0.110421 0.480451 5.90834e-06 0.158171 0.0267278 0.642265 0.0560816 0.538786 
0.020122 0.0199594 0.128877 0.12179 0.463855 0.476459 0.478889 0.485053 0.441555 0.445503 0.428803 0.571045 0.474024 0.494289 0.452 0.46237 0.514831 0.484084 0.494643 0.334371 0.495574 0.487803 
0.494888 0.473406 0.0295386 0.781818 0.0540034 0.380195 0.0618688 0.000734293 0.151065 0.00146917 0.306267 0.000169695 0.162471 0.000394499 0.070191 0.000140341 0.05585 0.00314027 0.202477 0.000188343 0.0630092 0.000440604 
0.812876 0.163173 0.487056 0.359659 0.0589369 0.481297 0.0354707 0.000100681 0.204725 0.000240509 0.210151 0.000491751 0.272128 0.000399529 0.000197152 0.000686365 0.171848 0.000429657 0.145248 4.05806e-05 0.0994921 0.000170532 
0.012519 0.0123401 0.0752809 0.0711217 0.218775 0.230549 0.508682 0.491145 0.462691 0.536813 0.514139 0.485185 0.49769 0.501612 0.493343 0.506315 0.518805 0.481045 0.507933 0.492029 0.501601 0.497912 
0.504477 0.475096 0.868948 0.00537001 0.00945973 0.600552 0.100569 0.0300908 0.000361356 0.0245684 0.00489771 0.000252048 0.00408943 0.0273942 0.00155873 0.0100463 0.000905975 0.0363319 0.00286156 0.0818932 0.00361183 0.0244209 
0.532664 0.449107 0.241147 0.642646 0.00404252 0.643241 0.208894 0.0323397 0.00029256 0.0518375 0.00358245 0.0639655 0.000126214 0.0152758 0.000273683 0.0444973 0.00294514 0.0190708 1.85008e-06 0.059713 0.0206107 0.0408368 
0.581968 0.405363 0.89184 0.0056635 0.470883 0.2388 0.283591 0.0469316 0.00112634 0.0100165 0.000152248 0.0380017 0.000981139 0.00881687 0.00014445 0.101902 0.00255073 0.0063822 0.00128676 0.0639564 0.000852549 0.091919 
0.0041418 0.00564769 0.0319211 0.0361615 0.0941924 0.114261 0.224305 0.245726 0.362639 0.397551 0.472792 0.518028 0.477252 0.522595 0.523921 0.475678 0.509666 0.49013 0.495162 0.504801 0.449041 0.550422 
0.372132 0.620284 0.433426 0.522226 0.616662 0.247309 0.318288 0.36798 0.457044 0.0369698 0.28604 0.0496846 0.00213375 0.326797 0.00246287 0.0692705 0.000249598 0.0511607 0.00141557 0.101318 0.00391989 0.0707753 
0.0172211 0.977598 0.349741 0.624662 0.382762 0.535287 0.0301563 0.761018 0.18792 0.560942 0.525285 0.170995 0.618966 0.0205212 0.520515 0.0217193 0.390509 6.95082e-05 0.064859 0.0208878 1.75068e-05 2.19675e-07 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 


==> figs/empirical/imperfect/matrix/mean-min/bfield11by3_train.dat <==
0.310446 0.149978 0.043674 0.0138648 0.254056 0.0203308 0.218722 0.30683 0.10591 0.0448866 0.25219 0.00545506 0.23286 0.366787 0.0701767 0.000346395 0.0418751 0.000693857 0.373283 6.68501e-05 0.303544 0.178807 
0.214231 0.294707 0.321423 0.204136 0.392348 0.274806 0.373103 0.147552 0.00221273 0.1771 0.173306 0.422297 0.219043 0.345714 0.224721 0.44513 0.298383 0.290739 0.333537 0.320891 0.145134 0.287412 
0.325701 0.325634 0.492294 0.507614 0.466508 0.533394 0.498619 0.500786 0.629708 0.369947 0.383253 0.61673 0.336012 0.663959 0.43036 0.567634 0.556376 0.443485 0.485614 0.514362 0.512937 0.487054 
0.0105847 0.535662 0.038482 0.0309022 0.00100083 0.00287704 0.0190633 0.0134494 0.126944 0.0520579 0.365247 1.02345e-05 0.000768251 0.341546 0.299575 0.127898 0.0279336 0.0242846 0.0233687 0.0843428 2.05454e-05 8.21289e-05 
0.173871 0.489525 0.0487552 0.0508876 0.0436333 0.0106572 0.15563 0.0433072 0.0679036 0.205499 0.202605 0.0325827 0.061139 0.558648 0.314709 0.00745134 0.000311631 0.0511195 0.0588523 0.0557874 0.0447584 0.0515202 
0.173547 0.149167 0.435369 0.374071 0.357752 0.642019 0.460284 0.539375 0.547837 0.45072 0.528805 0.470232 0.609694 0.388661 0.526344 0.473117 0.73519 0.264321 0.463855 0.534882 0.527144 0.472809 
0.457824 0.286795 0.0399809 0.275947 0.0260916 1.15657e-05 0.0914668 5.50172e-05 0.00562936 6.09722e-05 0.278402 6.11551e-06 0.561854 1.48029e-05 0.385453 3.89474e-06 0.00103707 2.81351e-06 0.040834 0.000128662 0.0305008 1.03758e-05 
0.117069 0.758818 0.225756 0.45789 0.463121 2.19951e-05 0.947199 0.000636593 0.000413104 0.000915656 0.890694 9.67829e-05 0.308031 0.000158749 0.606819 0.000912712 0.602643 2.12552e-05 0.0649401 6.57675e-07 0.535393 0.000359474 
0.743766 0.0579115 0.0406213 0.461933 0.0020797 0.000176648 0.0589055 0.00033154 0.0407173 9.22368e-06 0.00432868 0.000578542 0.0633861 0.000181157 0.503969 0.000387604 0.0297599 0.000875444 0.0705092 2.69437e-05 0.0492392 3.53168e-05 
0.0955514 0.0951346 0.184161 0.242445 0.486881 0.501242 0.491433 0.491912 0.499222 0.488116 0.501953 0.498026 0.482772 0.500261 0.492499 0.500183 0.500683 0.492388 0.47616 0.466905 0.500221 0.49913 
0.590372 0.317843 0.761652 0.00799705 0.0319843 0.499979 0.0629571 0.0313863 0.00018428 0.0015376 0.000243409 0.00137537 0.000245279 4.67912e-05 6.06762e-05 0.0746908 0.000154145 0.0708225 1.03342e-06 0.00326195 0.000151949 0.0351739 
0.0318839 0.0306772 0.0853344 0.0772837 0.173674 0.157107 0.313528 0.302938 0.502365 0.485847 0.480386 0.519578 0.437786 0.561649 0.492851 0.506836 0.499862 0.50007 0.612139 0.386633 0.494427 0.504489 
0.816681 0.136749 0.340931 0.540641 0.172389 0.590322 0.479565 0.0608066 0.220408 0.0459846 0.000278493 0.000450627 0.000291361 0.000295643 7.72591e-05 0.00059872 0.00019229 1.36993e-05 4.84436e-07 0.00181277 0.000862877 0.000569819 
0.119739 0.845382 0.500097 0.412241 0.0435321 0.778324 0.444515 0.210456 0.0298146 0.419082 0.0426044 0.174764 0.0355527 0.000498282 0.0164729 0.000523147 0.00296886 0.000295616 0.000923691 0.000864846 0.0742282 0.000431137 
0.0153408 0.0150587 0.0410699 0.0377894 0.0781828 0.0767166 0.150761 0.148747 0.24095 0.236899 0.344505 0.33809 0.471502 0.463066 0.503999 0.495816 0.50907 0.490561 0.451331 0.548532 0.514554 0.485023 
0.503037 0.472499 0.0010507 0.936574 0.326145 0.5405 0.607009 0.151809 0.00922434 0.604721 0.00454853 0.446067 0.00649018 0.2732 0.0411132 0.0358475 0.00539231 0.0116744 0.00895491 7.14184e-06 0.00926537 0.0509873 
0.189271 0.788928 0.29078 0.667306 0.821935 0.0669754 0.00225866 0.78249 0.185774 0.47195 0.335955 0.174997 0.00287057 0.321547 0.182691 0.00633907 0.0045611 0.00873991 0.00704173 5.08281e-05 0.00498026 0.0104711 
0.560672 0.420183 0.817461 0.133706 0.313238 0.582386 0.126869 0.683969 0.0398045 0.657725 4.53834e-05 0.574145 0.425688 0.00240422 0.0469404 0.228628 0.0401927 0.0707936 3.00192e-07 1.93428e-06 0.000134724 5.38024e-07 
0.0318933 0.958032 0.640956 0.329148 0.638902 0.283112 0.281662 0.586571 0.206143 0.588472 0.405373 0.311333 0.483499 0.177512 0.41395 0.147878 0.110787 0.223992 0.150935 0.00179203 1.61119e-06 1.45276e-05 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 


==> figs/empirical/imperfect/matrix/mean-min/bfield11by3_train_2.dat <==
0.310446 0.149978 0.043674 0.0138648 0.254056 0.0203308 0.218722 0.30683 0.10591 0.0448866 0.25219 0.00545506 0.23286 0.366787 0.0701767 0.000346395 0.0418751 0.000693857 0.373283 6.68501e-05 0.303544 0.178807 
0.214231 0.294707 0.321423 0.204136 0.392348 0.274806 0.373103 0.147552 0.00221273 0.1771 0.173306 0.422297 0.219043 0.345714 0.224721 0.44513 0.298383 0.290739 0.333537 0.320891 0.145134 0.287412 
0.325701 0.325634 0.492294 0.507614 0.466508 0.533394 0.498619 0.500786 0.629708 0.369947 0.383253 0.61673 0.336012 0.663959 0.43036 0.567634 0.556376 0.443485 0.485614 0.514362 0.512937 0.487054 
0.0105847 0.535662 0.038482 0.0309022 0.00100083 0.00287704 0.0190633 0.0134494 0.126944 0.0520579 0.365247 1.02345e-05 0.000768251 0.341546 0.299575 0.127898 0.0279336 0.0242846 0.0233687 0.0843428 2.05454e-05 8.21289e-05 
0.173871 0.489525 0.0487552 0.0508876 0.0436333 0.0106572 0.15563 0.0433072 0.0679036 0.205499 0.202605 0.0325827 0.061139 0.558648 0.314709 0.00745134 0.000311631 0.0511195 0.0588523 0.0557874 0.0447584 0.0515202 
0.173547 0.149167 0.435369 0.374071 0.357752 0.642019 0.460284 0.539375 0.547837 0.45072 0.528805 0.470232 0.609694 0.388661 0.526344 0.473117 0.73519 0.264321 0.463855 0.534882 0.527144 0.472809 
0.457824 0.286795 0.0399809 0.275947 0.0260916 1.15657e-05 0.0914668 5.50172e-05 0.00562936 6.09722e-05 0.278402 6.11551e-06 0.561854 1.48029e-05 0.385453 3.89474e-06 0.00103707 2.81351e-06 0.040834 0.000128662 0.0305008 1.03758e-05 
0.117069 0.758818 0.225756 0.45789 0.463121 2.19951e-05 0.947199 0.000636593 0.000413104 0.000915656 0.890694 9.67829e-05 0.308031 0.000158749 0.606819 0.000912712 0.602643 2.12552e-05 0.0649401 6.57675e-07 0.535393 0.000359474 
0.743766 0.0579115 0.0406213 0.461933 0.0020797 0.000176648 0.0589055 0.00033154 0.0407173 9.22368e-06 0.00432868 0.000578542 0.0633861 0.000181157 0.503969 0.000387604 0.0297599 0.000875444 0.0705092 2.69437e-05 0.0492392 3.53168e-05 
0.0955514 0.0951346 0.184161 0.242445 0.486881 0.501242 0.491433 0.491912 0.499222 0.488116 0.501953 0.498026 0.482772 0.500261 0.492499 0.500183 0.500683 0.492388 0.47616 0.466905 0.500221 0.49913 
0.590372 0.317843 0.761652 0.00799705 0.0319843 0.499979 0.0629571 0.0313863 0.00018428 0.0015376 0.000243409 0.00137537 0.000245279 4.67912e-05 6.06762e-05 0.0746908 0.000154145 0.0708225 1.03342e-06 0.00326195 0.000151949 0.0351739 
0.0318839 0.0306772 0.0853344 0.0772837 0.173674 0.157107 0.313528 0.302938 0.502365 0.485847 0.480386 0.519578 0.437786 0.561649 0.492851 0.506836 0.499862 0.50007 0.612139 0.386633 0.494427 0.504489 
0.816681 0.136749 0.340931 0.540641 0.172389 0.590322 0.479565 0.0608066 0.220408 0.0459846 0.000278493 0.000450627 0.000291361 0.000295643 7.72591e-05 0.00059872 0.00019229 1.36993e-05 4.84436e-07 0.00181277 0.000862877 0.000569819 
0.119739 0.845382 0.500097 0.412241 0.0435321 0.778324 0.444515 0.210456 0.0298146 0.419082 0.0426044 0.174764 0.0355527 0.000498282 0.0164729 0.000523147 0.00296886 0.000295616 0.000923691 0.000864846 0.0742282 0.000431137 
0.0153408 0.0150587 0.0410699 0.0377894 0.0781828 0.0767166 0.150761 0.148747 0.24095 0.236899 0.344505 0.33809 0.471502 0.463066 0.503999 0.495816 0.50907 0.490561 0.451331 0.548532 0.514554 0.485023 
0.503037 0.472499 0.0010507 0.936574 0.326145 0.5405 0.607009 0.151809 0.00922434 0.604721 0.00454853 0.446067 0.00649018 0.2732 0.0411132 0.0358475 0.00539231 0.0116744 0.00895491 7.14184e-06 0.00926537 0.0509873 
0.189271 0.788928 0.29078 0.667306 0.821935 0.0669754 0.00225866 0.78249 0.185774 0.47195 0.335955 0.174997 0.00287057 0.321547 0.182691 0.00633907 0.0045611 0.00873991 0.00704173 5.08281e-05 0.00498026 0.0104711 
0.560672 0.420183 0.817461 0.133706 0.313238 0.582386 0.126869 0.683969 0.0398045 0.657725 4.53834e-05 0.574145 0.425688 0.00240422 0.0469404 0.228628 0.0401927 0.0707936 3.00192e-07 1.93428e-06 0.000134724 5.38024e-07 
0.0318933 0.958032 0.640956 0.329148 0.638902 0.283112 0.281662 0.586571 0.206143 0.588472 0.405373 0.311333 0.483499 0.177512 0.41395 0.147878 0.110787 0.223992 0.150935 0.00179203 1.61119e-06 1.45276e-05 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 
0.202853 0.553505 0.718647 0.24485 0.728893 0.241533 0.282646 0.546107 0.0569607 0.440464 0.257746 0.213466 0.184175 0.324985 0.0338941 0.30571 0.173357 0.257544 0.217838 0.178459 0.901902 0.0135838 


==> figs/empirical/imperfect/matrix/mean-min/brazzers11by3_train.dat <==
0.224248 0.144089 0.272624 0.126969 0.279937 0.573267 0.171201 0.260965 0.186458 0.00634016 0.15565 0.191254 0.113564 0.181895 0.2848 0.226009 0.0388081 0.261671 0.242618 0.124127 0.120491 0.11675 
0.127074 0.163503 0.17979 0.151828 0.392404 0.138469 0.144919 0.562353 0.0049484 0.423536 0.126728 0.129361 0.0809306 0.654359 0.250995 0.180569 0.146752 0.156274 0.154718 0.149961 0.142173 0.155221 
0.0703192 0.447559 0.000101722 0.000112691 0.00296579 9.03213e-06 0.438676 0.000343811 0.241395 0.000197019 0.000302172 7.91566e-05 0.267785 0.000114954 0.255047 1.39387e-05 0.0572597 0.000348349 0.472665 2.15442e-05 0.0468176 2.79122e-05 
0.33298 0.250682 6.58673e-06 2.81068e-06 6.65461e-06 6.47419e-05 2.89099e-06 3.05287e-07 1.29243e-05 3.17481e-05 2.61432e-06 1.91993e-05 2.89359e-05 0.000493898 0.000121698 8.68766e-06 7.70582e-06 0.000240713 1.80167e-05 0.000152148 3.7371e-06 3.00522e-05 
0.160359 0.160872 0.485769 0.48798 0.484643 0.491219 0.535761 0.464139 0.450516 0.503246 0.464874 0.446545 0.459375 0.453302 0.469369 0.494353 0.486933 0.483108 0.485 0.496369 0.486984 0.487053 
0.430506 0.315097 0.0613242 0.209215 0.000685865 2.17413e-05 0.0950177 2.73381e-05 0.0787823 3.28058e-05 0.191369 1.98502e-06 0.385067 4.8423e-05 0.0123806 8.18471e-06 0.063238 1.11206e-06 0.0796885 5.58353e-05 0.0539571 1.0908e-07 
0.565719 0.216581 0.329539 0.0462109 6.92198e-05 0.00527505 0.000114293 0.211846 1.64894e-06 0.0432999 8.91916e-05 0.245643 0.000203174 0.0533987 3.8203e-05 0.450699 2.84008e-07 0.0108221 1.81078e-05 0.0980639 2.83111e-05 0.0199538 
0.209347 0.640112 0.428877 0.139576 8.25407e-05 0.299232 0.000944174 0.444453 8.62552e-07 0.489067 0.00019402 0.118499 0.000215207 0.138854 7.15557e-05 0.368913 1.53603e-05 0.46426 0.00124896 0.398401 0.00043994 0.177569 
7.28047e-06 0.857712 0.487464 0.104107 0.000170831 0.0863334 8.13635e-05 0.028564 0.000155413 0.0357128 7.32367e-05 0.78893 2.66502e-05 0.405367 9.51397e-05 0.221197 1.06686e-06 0.152019 0.00148947 0.139681 0.0013472 0.217308 
0.382972 0.52377 0.268141 0.464493 0.390068 0.0002424 0.337016 0.000481215 0.0115835 0.00069749 0.753316 0.000406509 0.246575 0.0017353 0.997581 0.000966226 0.592072 5.01627e-05 0.279706 0.000104314 0.393606 4.51294e-05 
0.0864964 0.838966 0.653128 0.13316 0.445284 0.0330251 8.6569e-05 0.0677317 3.52139e-05 0.0593172 3.77967e-05 4.77265e-05 0.000327956 0.114717 1.40721e-05 0.145381 4.29021e-05 0.0208525 0.00044491 0.0152468 4.75605e-06 0.0742999 
0.658548 0.290979 0.07033 0.784932 0.0649524 0.58168 0.286944 0.023074 0.000325439 0.00119031 0.000338013 0.0136845 0.000130978 0.00281167 0.00022552 0.00899551 0.00113276 6.04317e-05 0.000882137 0.00100741 8.33071e-05 0.0516177 
0.0697869 0.896853 0.0562358 0.843007 0.327638 0.426361 0.0466801 0.472891 0.0853112 0.0365636 0.0117544 0.000200104 0.074744 0.00147935 0.141908 0.000257638 0.00109977 0.000926498 0.326511 0.00435016 0.0525901 0.000668348 
0.0203369 0.0150136 0.044662 0.0423203 0.102523 0.103172 0.213201 0.201597 0.392333 0.369456 0.584567 0.414758 0.51578 0.484021 0.502976 0.495237 0.55957 0.440182 0.451434 0.548418 0.516818 0.481827 
0.963782 0.00362905 0.681501 0.24648 0.371458 0.452647 0.621748 0.0346477 0.274215 0.0971142 0.000492331 0.000320554 0.000656715 0.000202962 0.000958608 0.000529081 0.00174509 8.59125e-05 3.72337e-05 0.00060206 0.000938793 0.000303875 
0.0105217 0.0107102 0.0304218 0.0307222 0.0694381 0.0749846 0.145114 0.146585 0.265601 0.266888 0.451193 0.45613 0.483392 0.516606 0.495131 0.504718 0.49847 0.501451 0.496689 0.503143 0.498678 0.501196 
0.786837 0.195861 0.428718 0.52159 0.828792 0.0498609 0.0120997 0.751388 0.0426473 0.523103 0.0473097 0.214586 0.00629617 2.64079e-05 0.0567268 1.09859e-05 0.0317433 6.23078e-05 0.0557892 4.02298e-05 0.0725723 0.000121542 
0.1757 0.807517 0.489794 0.461333 0.118739 0.774139 0.461946 0.319727 0.105389 0.495043 0.315556 0.000704159 0.00771892 0.0706462 0.0047036 0.00155567 0.000441809 0.000832598 0.000309126 0.00253884 0.0158802 0.00149569 
0.0146407 0.97287 0.500122 0.462146 0.474427 0.439451 0.810091 0.00997747 0.0398185 0.630501 0.021199 0.417286 0.0289126 0.212653 0.0343907 0.0528957 0.0206876 2.15314e-05 0.00803053 0.00427811 0.0440133 0.0760576 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 


==> figs/empirical/imperfect/matrix/mean-min/brazzers11by3_train_2.dat <==
0.224248 0.144089 0.272624 0.126969 0.279937 0.573267 0.171201 0.260965 0.186458 0.00634016 0.15565 0.191254 0.113564 0.181895 0.2848 0.226009 0.0388081 0.261671 0.242618 0.124127 0.120491 0.11675 
0.127074 0.163503 0.17979 0.151828 0.392404 0.138469 0.144919 0.562353 0.0049484 0.423536 0.126728 0.129361 0.0809306 0.654359 0.250995 0.180569 0.146752 0.156274 0.154718 0.149961 0.142173 0.155221 
0.0703192 0.447559 0.000101722 0.000112691 0.00296579 9.03213e-06 0.438676 0.000343811 0.241395 0.000197019 0.000302172 7.91566e-05 0.267785 0.000114954 0.255047 1.39387e-05 0.0572597 0.000348349 0.472665 2.15442e-05 0.0468176 2.79122e-05 
0.33298 0.250682 6.58673e-06 2.81068e-06 6.65461e-06 6.47419e-05 2.89099e-06 3.05287e-07 1.29243e-05 3.17481e-05 2.61432e-06 1.91993e-05 2.89359e-05 0.000493898 0.000121698 8.68766e-06 7.70582e-06 0.000240713 1.80167e-05 0.000152148 3.7371e-06 3.00522e-05 
0.160359 0.160872 0.485769 0.48798 0.484643 0.491219 0.535761 0.464139 0.450516 0.503246 0.464874 0.446545 0.459375 0.453302 0.469369 0.494353 0.486933 0.483108 0.485 0.496369 0.486984 0.487053 
0.430506 0.315097 0.0613242 0.209215 0.000685865 2.17413e-05 0.0950177 2.73381e-05 0.0787823 3.28058e-05 0.191369 1.98502e-06 0.385067 4.8423e-05 0.0123806 8.18471e-06 0.063238 1.11206e-06 0.0796885 5.58353e-05 0.0539571 1.0908e-07 
0.565719 0.216581 0.329539 0.0462109 6.92198e-05 0.00527505 0.000114293 0.211846 1.64894e-06 0.0432999 8.91916e-05 0.245643 0.000203174 0.0533987 3.8203e-05 0.450699 2.84008e-07 0.0108221 1.81078e-05 0.0980639 2.83111e-05 0.0199538 
0.209347 0.640112 0.428877 0.139576 8.25407e-05 0.299232 0.000944174 0.444453 8.62552e-07 0.489067 0.00019402 0.118499 0.000215207 0.138854 7.15557e-05 0.368913 1.53603e-05 0.46426 0.00124896 0.398401 0.00043994 0.177569 
7.28047e-06 0.857712 0.487464 0.104107 0.000170831 0.0863334 8.13635e-05 0.028564 0.000155413 0.0357128 7.32367e-05 0.78893 2.66502e-05 0.405367 9.51397e-05 0.221197 1.06686e-06 0.152019 0.00148947 0.139681 0.0013472 0.217308 
0.382972 0.52377 0.268141 0.464493 0.390068 0.0002424 0.337016 0.000481215 0.0115835 0.00069749 0.753316 0.000406509 0.246575 0.0017353 0.997581 0.000966226 0.592072 5.01627e-05 0.279706 0.000104314 0.393606 4.51294e-05 
0.0864964 0.838966 0.653128 0.13316 0.445284 0.0330251 8.6569e-05 0.0677317 3.52139e-05 0.0593172 3.77967e-05 4.77265e-05 0.000327956 0.114717 1.40721e-05 0.145381 4.29021e-05 0.0208525 0.00044491 0.0152468 4.75605e-06 0.0742999 
0.658548 0.290979 0.07033 0.784932 0.0649524 0.58168 0.286944 0.023074 0.000325439 0.00119031 0.000338013 0.0136845 0.000130978 0.00281167 0.00022552 0.00899551 0.00113276 6.04317e-05 0.000882137 0.00100741 8.33071e-05 0.0516177 
0.0697869 0.896853 0.0562358 0.843007 0.327638 0.426361 0.0466801 0.472891 0.0853112 0.0365636 0.0117544 0.000200104 0.074744 0.00147935 0.141908 0.000257638 0.00109977 0.000926498 0.326511 0.00435016 0.0525901 0.000668348 
0.0203369 0.0150136 0.044662 0.0423203 0.102523 0.103172 0.213201 0.201597 0.392333 0.369456 0.584567 0.414758 0.51578 0.484021 0.502976 0.495237 0.55957 0.440182 0.451434 0.548418 0.516818 0.481827 
0.963782 0.00362905 0.681501 0.24648 0.371458 0.452647 0.621748 0.0346477 0.274215 0.0971142 0.000492331 0.000320554 0.000656715 0.000202962 0.000958608 0.000529081 0.00174509 8.59125e-05 3.72337e-05 0.00060206 0.000938793 0.000303875 
0.0105217 0.0107102 0.0304218 0.0307222 0.0694381 0.0749846 0.145114 0.146585 0.265601 0.266888 0.451193 0.45613 0.483392 0.516606 0.495131 0.504718 0.49847 0.501451 0.496689 0.503143 0.498678 0.501196 
0.786837 0.195861 0.428718 0.52159 0.828792 0.0498609 0.0120997 0.751388 0.0426473 0.523103 0.0473097 0.214586 0.00629617 2.64079e-05 0.0567268 1.09859e-05 0.0317433 6.23078e-05 0.0557892 4.02298e-05 0.0725723 0.000121542 
0.1757 0.807517 0.489794 0.461333 0.118739 0.774139 0.461946 0.319727 0.105389 0.495043 0.315556 0.000704159 0.00771892 0.0706462 0.0047036 0.00155567 0.000441809 0.000832598 0.000309126 0.00253884 0.0158802 0.00149569 
0.0146407 0.97287 0.500122 0.462146 0.474427 0.439451 0.810091 0.00997747 0.0398185 0.630501 0.021199 0.417286 0.0289126 0.212653 0.0343907 0.0528957 0.0206876 2.15314e-05 0.00803053 0.00427811 0.0440133 0.0760576 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 
0.466101 0.362755 0.00833649 0.494261 0.388862 0.511586 0.646337 0.0402122 0.895388 0.0345535 0.462247 0.480486 0.44228 0.381942 0.192271 0.237409 0.488414 0.261864 0.461499 0.47386 0.138258 0.811382 


==> figs/empirical/imperfect/matrix/mean-min/clixsense11by3_train.dat <==
0.144457 0.22171 0.164067 0.221088 0.480276 0.122449 0.212653 0.102012 0.18039 0.0829159 0.3062 0.680842 0.801071 0.184869 0.270683 0.000972921 0.159328 0.189512 0.282397 0.247535 0.11361 0.350878 
0.125272 0.0922221 0.0429381 0.00283525 0.112311 0.0541025 0.062526 1.51297e-06 0.458074 0.0150616 0.0118567 0.108032 0.338636 0.479758 0.351813 0.0895495 0.111848 0.000206415 0.122312 0.0916234 0.0991109 0.0516076 
0.0593465 0.0580425 0.0610138 0.256506 0.0528419 0.0725034 0.17407 0.0546879 0.116622 0.0507408 0.0603029 0.0570133 0.000197778 0.679662 0.328376 0.0537969 0.231556 0.0645215 0.0595588 0.0603802 0.0591492 0.0576329 
0.496255 0.495829 0.496138 0.503415 0.492996 0.492929 0.456249 0.488763 0.456046 0.479646 0.501033 0.489114 0.496594 0.494915 0.495891 0.496677 0.492765 0.494516 0.504454 0.494485 0.496424 0.495664 
0.204717 0.17685 0.154567 0.0181159 0.1056 0.0894853 0.792107 0.172178 0.19816 0.0656793 0.0770678 0.122329 0.183888 0.55926 0.314 0.130787 0.192658 0.0201316 0.220123 0.0789593 0.132925 0.177352 
0.0854086 0.072149 0.121923 0.138763 0.0828849 0.0586088 0.000145159 0.0114525 0.773542 0.00392433 0.369092 0.000744027 0.166037 0.000188825 0.327885 0.181623 0.121979 0.171086 0.0271882 0.408281 0.0280898 0.0256722 
0.128337 0.117806 0.171143 5.79064e-05 0.00116707 9.63595e-06 0.631498 6.41773e-06 0.00512437 0.000126438 0.926659 0.000159056 0.157492 4.32732e-05 0.486171 6.51431e-05 0.0956649 7.30577e-05 0.0753603 6.43131e-05 0.0835807 8.12034e-06 
0.231956 0.0553937 0.000148682 0.116184 6.9032e-05 0.0559938 6.2561e-05 0.0146073 0.000237736 0.82547 1.28184e-05 0.288819 0.00011388 0.00994679 0.000390793 0.0169698 0.000933814 0.0195176 5.2973e-05 0.0400147 1.73275e-07 0.0631143 
0.314634 0.0431948 1.81017e-06 0.0847751 3.6366e-05 0.0361666 0.000123226 0.0588632 0.000177183 0.705392 9.5836e-05 0.000141448 3.04932e-06 0.556656 2.52462e-06 0.00386686 0.000130134 0.0714237 7.76269e-06 0.11282 4.20056e-06 0.00801168 
0.0585893 0.403772 0.148382 6.3454e-05 0.236676 9.54749e-06 0.441037 0.000112944 0.0494611 8.39417e-06 0.0829505 0.000334151 0.00169911 1.77526e-05 0.00405499 6.6037e-05 0.720061 4.69924e-05 0.0976301 0.000248236 0.0496877 4.03759e-06 
0.14646 0.15148 0.485113 0.492942 0.496118 0.483244 0.450619 0.548245 0.309321 0.59632 0.339444 0.515108 0.508026 0.412683 0.540085 0.458391 0.503908 0.48319 0.485366 0.483223 0.481675 0.502651 
0.0936111 0.0945528 0.304754 0.311134 0.450256 0.470463 0.468302 0.437279 0.438165 0.546576 0.490866 0.455502 0.359526 0.495663 0.404223 0.595231 0.505418 0.461626 0.470243 0.48731 0.46534 0.456815 
0.557445 0.302969 0.255718 0.289615 0.276988 0.0519578 6.90044e-06 0.000316425 2.07901e-07 0.0697401 1.37393e-05 0.000186281 4.92551e-05 0.00396074 0.000120143 0.28721 3.88409e-05 0.118768 5.54586e-05 0.0546388 5.48084e-06 0.058624 
0.468819 0.411706 0.520101 0.0906168 0.235404 0.190065 0.00104262 0.000535701 0.00153331 0.000649699 0.000301733 8.20278e-05 0.00356992 0.000341598 0.00197269 0.000318966 0.00287244 0.000134512 0.00301666 8.64529e-05 8.44502e-06 0.00211318 
0.88156 0.0290007 0.0178664 0.690732 0.0323199 0.537606 0.0684921 0.0293788 0.00200449 0.02145 0.0297817 0.0248532 0.221309 0.0265653 0.139608 0.0176296 0.281045 0.0544269 0.0402746 0.00166344 0.0293521 0.0361577 
0.858471 0.0637857 0.370884 0.375772 0.0337838 0.592313 0.065928 0.186973 0.000323356 4.1087e-05 0.174593 0.000173137 0.146159 0.000662481 0.159473 0.000820173 0.164707 0.000114723 0.197161 0.000262599 0.0315232 0.000240945 
0.0405479 0.0328854 0.132146 0.107469 0.19504 0.158543 0.389831 0.317091 0.440824 0.555526 0.551806 0.44343 0.538793 0.457906 0.525656 0.47054 0.544606 0.455337 0.455181 0.541833 0.57739 0.419581 
0.0326778 0.0326199 0.0857808 0.106244 0.157296 0.156859 0.31437 0.313572 0.515249 0.484497 0.537388 0.46234 0.469479 0.530056 0.506791 0.493201 0.489562 0.510362 0.515269 0.484419 0.497844 0.501874 
0.0284895 0.0300825 0.0929557 0.0980289 0.137275 0.144516 0.274221 0.289235 0.473016 0.526958 0.5055 0.493717 0.515155 0.484743 0.502358 0.497199 0.499394 0.499513 0.451554 0.548387 0.488229 0.511187 
0.0134811 0.0140781 0.0466484 0.0467002 0.0689337 0.067924 0.137505 0.13587 0.262937 0.25876 0.410386 0.404573 0.50033 0.499429 0.492132 0.507485 0.484113 0.515561 0.49558 0.503785 0.509385 0.490378 
0.118092 0.863973 0.441713 0.499605 0.239723 0.67373 0.78958 0.0370983 0.0405948 0.628856 0.0137153 0.469088 0.00768809 0.280608 0.144428 0.00278015 0.000235272 0.00150905 0.000117823 2.89795e-05 0.0157461 0.00428555 
0.135102 0.857754 0.419898 0.557375 0.469959 0.480709 0.508805 0.398512 0.369333 0.44303 0.539898 0.227773 0.219121 0.453209 0.175588 0.418796 0.431351 0.0287903 0.0392944 0.146447 5.5992e-06 4.361e-08 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 


==> figs/empirical/imperfect/matrix/mean-min/clixsense11by3_train_2.dat <==
0.144457 0.22171 0.164067 0.221088 0.480276 0.122449 0.212653 0.102012 0.18039 0.0829159 0.3062 0.680842 0.801071 0.184869 0.270683 0.000972921 0.159328 0.189512 0.282397 0.247535 0.11361 0.350878 
0.125272 0.0922221 0.0429381 0.00283525 0.112311 0.0541025 0.062526 1.51297e-06 0.458074 0.0150616 0.0118567 0.108032 0.338636 0.479758 0.351813 0.0895495 0.111848 0.000206415 0.122312 0.0916234 0.0991109 0.0516076 
0.0593465 0.0580425 0.0610138 0.256506 0.0528419 0.0725034 0.17407 0.0546879 0.116622 0.0507408 0.0603029 0.0570133 0.000197778 0.679662 0.328376 0.0537969 0.231556 0.0645215 0.0595588 0.0603802 0.0591492 0.0576329 
0.496255 0.495829 0.496138 0.503415 0.492996 0.492929 0.456249 0.488763 0.456046 0.479646 0.501033 0.489114 0.496594 0.494915 0.495891 0.496677 0.492765 0.494516 0.504454 0.494485 0.496424 0.495664 
0.204717 0.17685 0.154567 0.0181159 0.1056 0.0894853 0.792107 0.172178 0.19816 0.0656793 0.0770678 0.122329 0.183888 0.55926 0.314 0.130787 0.192658 0.0201316 0.220123 0.0789593 0.132925 0.177352 
0.0854086 0.072149 0.121923 0.138763 0.0828849 0.0586088 0.000145159 0.0114525 0.773542 0.00392433 0.369092 0.000744027 0.166037 0.000188825 0.327885 0.181623 0.121979 0.171086 0.0271882 0.408281 0.0280898 0.0256722 
0.128337 0.117806 0.171143 5.79064e-05 0.00116707 9.63595e-06 0.631498 6.41773e-06 0.00512437 0.000126438 0.926659 0.000159056 0.157492 4.32732e-05 0.486171 6.51431e-05 0.0956649 7.30577e-05 0.0753603 6.43131e-05 0.0835807 8.12034e-06 
0.231956 0.0553937 0.000148682 0.116184 6.9032e-05 0.0559938 6.2561e-05 0.0146073 0.000237736 0.82547 1.28184e-05 0.288819 0.00011388 0.00994679 0.000390793 0.0169698 0.000933814 0.0195176 5.2973e-05 0.0400147 1.73275e-07 0.0631143 
0.314634 0.0431948 1.81017e-06 0.0847751 3.6366e-05 0.0361666 0.000123226 0.0588632 0.000177183 0.705392 9.5836e-05 0.000141448 3.04932e-06 0.556656 2.52462e-06 0.00386686 0.000130134 0.0714237 7.76269e-06 0.11282 4.20056e-06 0.00801168 
0.0585893 0.403772 0.148382 6.3454e-05 0.236676 9.54749e-06 0.441037 0.000112944 0.0494611 8.39417e-06 0.0829505 0.000334151 0.00169911 1.77526e-05 0.00405499 6.6037e-05 0.720061 4.69924e-05 0.0976301 0.000248236 0.0496877 4.03759e-06 
0.14646 0.15148 0.485113 0.492942 0.496118 0.483244 0.450619 0.548245 0.309321 0.59632 0.339444 0.515108 0.508026 0.412683 0.540085 0.458391 0.503908 0.48319 0.485366 0.483223 0.481675 0.502651 
0.0936111 0.0945528 0.304754 0.311134 0.450256 0.470463 0.468302 0.437279 0.438165 0.546576 0.490866 0.455502 0.359526 0.495663 0.404223 0.595231 0.505418 0.461626 0.470243 0.48731 0.46534 0.456815 
0.557445 0.302969 0.255718 0.289615 0.276988 0.0519578 6.90044e-06 0.000316425 2.07901e-07 0.0697401 1.37393e-05 0.000186281 4.92551e-05 0.00396074 0.000120143 0.28721 3.88409e-05 0.118768 5.54586e-05 0.0546388 5.48084e-06 0.058624 
0.468819 0.411706 0.520101 0.0906168 0.235404 0.190065 0.00104262 0.000535701 0.00153331 0.000649699 0.000301733 8.20278e-05 0.00356992 0.000341598 0.00197269 0.000318966 0.00287244 0.000134512 0.00301666 8.64529e-05 8.44502e-06 0.00211318 
0.88156 0.0290007 0.0178664 0.690732 0.0323199 0.537606 0.0684921 0.0293788 0.00200449 0.02145 0.0297817 0.0248532 0.221309 0.0265653 0.139608 0.0176296 0.281045 0.0544269 0.0402746 0.00166344 0.0293521 0.0361577 
0.858471 0.0637857 0.370884 0.375772 0.0337838 0.592313 0.065928 0.186973 0.000323356 4.1087e-05 0.174593 0.000173137 0.146159 0.000662481 0.159473 0.000820173 0.164707 0.000114723 0.197161 0.000262599 0.0315232 0.000240945 
0.0405479 0.0328854 0.132146 0.107469 0.19504 0.158543 0.389831 0.317091 0.440824 0.555526 0.551806 0.44343 0.538793 0.457906 0.525656 0.47054 0.544606 0.455337 0.455181 0.541833 0.57739 0.419581 
0.0326778 0.0326199 0.0857808 0.106244 0.157296 0.156859 0.31437 0.313572 0.515249 0.484497 0.537388 0.46234 0.469479 0.530056 0.506791 0.493201 0.489562 0.510362 0.515269 0.484419 0.497844 0.501874 
0.0284895 0.0300825 0.0929557 0.0980289 0.137275 0.144516 0.274221 0.289235 0.473016 0.526958 0.5055 0.493717 0.515155 0.484743 0.502358 0.497199 0.499394 0.499513 0.451554 0.548387 0.488229 0.511187 
0.0134811 0.0140781 0.0466484 0.0467002 0.0689337 0.067924 0.137505 0.13587 0.262937 0.25876 0.410386 0.404573 0.50033 0.499429 0.492132 0.507485 0.484113 0.515561 0.49558 0.503785 0.509385 0.490378 
0.118092 0.863973 0.441713 0.499605 0.239723 0.67373 0.78958 0.0370983 0.0405948 0.628856 0.0137153 0.469088 0.00768809 0.280608 0.144428 0.00278015 0.000235272 0.00150905 0.000117823 2.89795e-05 0.0157461 0.00428555 
0.135102 0.857754 0.419898 0.557375 0.469959 0.480709 0.508805 0.398512 0.369333 0.44303 0.539898 0.227773 0.219121 0.453209 0.175588 0.418796 0.431351 0.0287903 0.0392944 0.146447 5.5992e-06 4.361e-08 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 
0.416056 0.412195 0.395682 0.476723 0.413878 0.428912 0.0165486 0.363996 0.424922 0.418981 0.38352 0.326786 0.521825 0.40377 0.431025 0.552094 0.412328 0.428707 0.431568 0.00847947 0.455469 0.454097 


==> figs/empirical/imperfect/matrix/mean-min/csdn11by3_train.dat <==
0.44735 0.537623 0.00897567 0.974321 0.273843 0.158955 0.123612 0.745987 0.0762102 0.0723942 0.297192 0.619704 0.0369132 0.25245 0.232783 0.559063 0.254082 0.155629 0.556098 0.225942 0.298432 0.0398335 
0.00633712 0.00648721 0.0195091 0.00714167 0.461114 0.472377 0.326737 0.481249 0.475122 0.446947 0.528259 0.47131 0.290058 0.500189 0.37134 0.457295 0.513776 0.42426 0.442339 0.460349 0.47629 0.474134 
0.00447519 0.00470442 0.00493192 0.00518167 0.335205 0.352567 0.50117 0.498789 0.409336 0.590369 0.504214 0.495612 0.4918 0.508086 0.474378 0.524626 0.425337 0.573584 0.509687 0.490237 0.496906 0.503092 
0.003372 0.00348837 0.00371737 0.00384842 0.252663 0.254642 0.450236 0.549738 0.589215 0.410516 0.496358 0.503591 0.443459 0.556337 0.49499 0.504894 0.50192 0.497898 0.514557 0.485376 0.483667 0.516063 
0.00277197 0.0026818 0.00860072 0.00296394 0.203841 0.195892 0.499826 0.50002 0.559851 0.438764 0.46029 0.539706 0.55652 0.443409 0.484056 0.515942 0.442352 0.557534 0.498399 0.500383 0.522143 0.477809 
0.0022586 0.00230115 0.00249248 0.00254035 0.16918 0.145954 0.487159 0.512804 0.488462 0.511403 0.554871 0.444067 0.491637 0.507842 0.503474 0.496163 0.519115 0.480865 0.501742 0.49787 0.485776 0.514203 
0.597078 0.399508 0.0733342 0.9229 0.0208598 0.730098 0.0885076 0.0575205 0.35436 0.140501 0.149675 0.0355135 0.0309942 0.0540565 0.278789 6.11707e-06 0.0430585 0.083391 0.1259 0.0539563 0.02639 0.0415297 
0.00165283 0.00170745 0.00508806 0.0019101 0.120506 0.126159 0.485725 0.509158 0.481351 0.491394 0.577278 0.415921 0.486869 0.502661 0.434158 0.558508 0.496303 0.503011 0.458613 0.539914 0.486428 0.505041 
0.0014858 0.00144821 0.00163908 0.00159805 0.108369 0.0917628 0.490344 0.482337 0.471983 0.509375 0.471169 0.525467 0.501989 0.474251 0.48244 0.508599 0.469957 0.507001 0.511649 0.467853 0.492952 0.467389 
0.000207623 0.997436 0.440887 0.556513 0.463045 0.365119 0.0686296 0.0468503 0.0549063 0.195265 0.0594357 0.0519781 0.000228531 0.0771128 0.0576605 0.0112689 0.0463052 0.0700448 0.283569 0.0504961 0.0500541 0.0494473 
0.00060991 0.000641096 0.000674311 0.000707447 0.0445724 0.0480251 0.460578 0.468226 0.500898 0.489283 0.475621 0.52258 0.454518 0.455013 0.576581 0.36074 0.429488 0.494785 0.446695 0.29674 0.442235 0.520192 
0.000435908 0.000391552 0.974446 0.00133081 0.0317888 0.0315709 0.48798 0.48936 0.46527 0.49193 0.48803 0.488062 0.469926 0.473628 0.498581 0.487045 0.483794 0.487994 0.487447 0.488516 0.495259 0.487141 
0.000332939 0.000328382 0.000368361 0.779747 0.0249948 0.0208266 0.3735 0.367949 0.49953 0.5003 0.504698 0.49523 0.547246 0.452471 0.515029 0.483619 0.506889 0.492883 0.505151 0.494819 0.498534 0.501448 
0.258535 0.0694855 0.166978 0.242543 0.455983 0.506851 0.408445 0.0359018 0.000372185 0.0519782 1.57835e-06 0.00173764 0.000167494 0.000708315 0.00161722 0.228573 2.54688e-05 0.127349 1.61705e-05 2.06895e-05 0.000373095 0.0555704 
0.0689635 0.316556 0.276513 0.723057 0.498571 0.472993 0.53395 0.025335 0.0509502 0.0511076 0.0908587 0.0529895 0.0517723 0.0479078 0.0801618 0.0499187 0.0506518 0.119868 0.0480816 0.0456317 0.0507744 0.0476034 
0.95383 0.0257663 0.458825 0.130089 0.499853 0.473606 0.469767 0.133394 0.0376865 0.16138 0.00383767 9.7701e-05 0.0565604 6.02433e-06 0.0977063 1.96484e-05 0.126317 2.64009e-05 0.201684 2.54506e-06 9.45444e-05 6.31876e-05 
8.45696e-05 0.644655 0.000527438 0.000167448 0.0124807 0.00963494 0.19166 0.170347 0.379775 0.337188 0.364412 0.635514 0.483241 0.516628 0.994922 0.00498396 0.480908 0.519011 0.427692 0.572242 0.530772 0.469186 
0.233125 0.000141358 0.000155041 0.240105 0.0105548 0.0108461 0.158073 0.162174 0.319077 0.327554 0.547494 0.452483 0.501944 0.497798 0.402155 0.597838 0.481112 0.518821 0.437664 0.562248 0.510744 0.489195 
0.922536 0.0773458 0.474212 0.525396 0.488114 0.501246 0.712929 0.128032 0.415262 0.263603 3.60978e-06 0.567503 2.05863e-05 0.567883 6.51495e-06 0.575306 1.90355e-05 0.403737 4.35896e-06 0.743307 9.39622e-06 0.357615 
0.341719 5.90617e-05 0.152044 0.300429 0.00400638 0.00415439 0.0615186 0.0639498 0.1242 0.134028 0.494802 0.434728 0.387622 0.466982 0.427628 0.406353 0.47746 0.421179 0.385682 0.504841 0.452013 0.486188 
0.25 0.472387 0.0365654 0.208701 0.00263356 0.00327971 0.0374525 0.051919 0.0808332 0.106846 0.342666 0.494807 0.467089 0.531453 0.499397 0.500527 0.347638 0.649761 0.406189 0.593489 0.438152 0.560475 
0.261461 0.607594 0.158259 0.306562 0.00182484 0.00232027 0.0323646 0.0353198 0.0629355 0.0686142 0.283027 0.309214 0.489127 0.510744 0.48349 0.515205 0.501244 0.498548 0.475948 0.520997 0.472235 0.526637 
0.0329174 0.551018 0.0405349 0.358024 0.00153617 0.00172838 0.0271813 0.0240111 0.0549059 0.0557026 0.259289 0.253132 0.470756 0.459219 0.499454 0.500415 0.49992 0.500066 0.497443 0.502341 0.509351 0.490525 
0.281448 0.584205 0.103756 0.0080786 0.0015134 0.00143024 0.0226307 0.0215445 0.0455003 0.041934 0.197924 0.188641 0.392691 0.374231 0.501709 0.498178 0.501272 0.498702 0.500075 0.499901 0.517131 0.482707 
0.20384 0.454684 0.0723826 0.221008 0.511447 0.486141 0.472548 0.491405 0.505967 0.419193 0.306381 0.3943 0.000681197 0.372833 0.0572617 0.00622757 2.94039e-07 0.00511905 5.81463e-08 0.00115792 0.00155245 0.00840422 
0.502083 0.386496 0.436756 0.00122757 0.491548 0.506408 0.495083 0.47349 0.417608 0.518919 0.721738 0.00304017 0.00193485 0.451051 0.207791 0.0102453 0.00758585 0.0146881 0.00294679 0.000433124 0.00881604 0.0183136 
0.246695 0.545524 0.630813 0.169327 0.998243 0.000385587 0.0545325 0.925162 0.646709 0.313047 0.33343 0.496344 0.000554259 0.634098 0.179737 0.293856 0.128049 0.205517 1.66523e-05 0.228975 0.00178212 0.246164 
0.23529 0.656594 0.189236 0.251075 0.0591902 0.939535 0.710728 0.274404 0.625241 0.332184 0.0718516 0.809929 0.405909 0.292857 0.491605 0.172924 0.397962 0.0111838 0.121309 0.125643 9.22495e-07 3.10973e-06 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 


==> figs/empirical/imperfect/matrix/mean-min/csdn11by3_train_2.dat <==
0.44735 0.537623 0.00897567 0.974321 0.273843 0.158955 0.123612 0.745987 0.0762102 0.0723942 0.297192 0.619704 0.0369132 0.25245 0.232783 0.559063 0.254082 0.155629 0.556098 0.225942 0.298432 0.0398335 
0.00633712 0.00648721 0.0195091 0.00714167 0.461114 0.472377 0.326737 0.481249 0.475122 0.446947 0.528259 0.47131 0.290058 0.500189 0.37134 0.457295 0.513776 0.42426 0.442339 0.460349 0.47629 0.474134 
0.00447519 0.00470442 0.00493192 0.00518167 0.335205 0.352567 0.50117 0.498789 0.409336 0.590369 0.504214 0.495612 0.4918 0.508086 0.474378 0.524626 0.425337 0.573584 0.509687 0.490237 0.496906 0.503092 
0.003372 0.00348837 0.00371737 0.00384842 0.252663 0.254642 0.450236 0.549738 0.589215 0.410516 0.496358 0.503591 0.443459 0.556337 0.49499 0.504894 0.50192 0.497898 0.514557 0.485376 0.483667 0.516063 
0.00277197 0.0026818 0.00860072 0.00296394 0.203841 0.195892 0.499826 0.50002 0.559851 0.438764 0.46029 0.539706 0.55652 0.443409 0.484056 0.515942 0.442352 0.557534 0.498399 0.500383 0.522143 0.477809 
0.0022586 0.00230115 0.00249248 0.00254035 0.16918 0.145954 0.487159 0.512804 0.488462 0.511403 0.554871 0.444067 0.491637 0.507842 0.503474 0.496163 0.519115 0.480865 0.501742 0.49787 0.485776 0.514203 
0.597078 0.399508 0.0733342 0.9229 0.0208598 0.730098 0.0885076 0.0575205 0.35436 0.140501 0.149675 0.0355135 0.0309942 0.0540565 0.278789 6.11707e-06 0.0430585 0.083391 0.1259 0.0539563 0.02639 0.0415297 
0.00165283 0.00170745 0.00508806 0.0019101 0.120506 0.126159 0.485725 0.509158 0.481351 0.491394 0.577278 0.415921 0.486869 0.502661 0.434158 0.558508 0.496303 0.503011 0.458613 0.539914 0.486428 0.505041 
0.0014858 0.00144821 0.00163908 0.00159805 0.108369 0.0917628 0.490344 0.482337 0.471983 0.509375 0.471169 0.525467 0.501989 0.474251 0.48244 0.508599 0.469957 0.507001 0.511649 0.467853 0.492952 0.467389 
0.000207623 0.997436 0.440887 0.556513 0.463045 0.365119 0.0686296 0.0468503 0.0549063 0.195265 0.0594357 0.0519781 0.000228531 0.0771128 0.0576605 0.0112689 0.0463052 0.0700448 0.283569 0.0504961 0.0500541 0.0494473 
0.00060991 0.000641096 0.000674311 0.000707447 0.0445724 0.0480251 0.460578 0.468226 0.500898 0.489283 0.475621 0.52258 0.454518 0.455013 0.576581 0.36074 0.429488 0.494785 0.446695 0.29674 0.442235 0.520192 
0.000435908 0.000391552 0.974446 0.00133081 0.0317888 0.0315709 0.48798 0.48936 0.46527 0.49193 0.48803 0.488062 0.469926 0.473628 0.498581 0.487045 0.483794 0.487994 0.487447 0.488516 0.495259 0.487141 
0.000332939 0.000328382 0.000368361 0.779747 0.0249948 0.0208266 0.3735 0.367949 0.49953 0.5003 0.504698 0.49523 0.547246 0.452471 0.515029 0.483619 0.506889 0.492883 0.505151 0.494819 0.498534 0.501448 
0.258535 0.0694855 0.166978 0.242543 0.455983 0.506851 0.408445 0.0359018 0.000372185 0.0519782 1.57835e-06 0.00173764 0.000167494 0.000708315 0.00161722 0.228573 2.54688e-05 0.127349 1.61705e-05 2.06895e-05 0.000373095 0.0555704 
0.0689635 0.316556 0.276513 0.723057 0.498571 0.472993 0.53395 0.025335 0.0509502 0.0511076 0.0908587 0.0529895 0.0517723 0.0479078 0.0801618 0.0499187 0.0506518 0.119868 0.0480816 0.0456317 0.0507744 0.0476034 
0.95383 0.0257663 0.458825 0.130089 0.499853 0.473606 0.469767 0.133394 0.0376865 0.16138 0.00383767 9.7701e-05 0.0565604 6.02433e-06 0.0977063 1.96484e-05 0.126317 2.64009e-05 0.201684 2.54506e-06 9.45444e-05 6.31876e-05 
8.45696e-05 0.644655 0.000527438 0.000167448 0.0124807 0.00963494 0.19166 0.170347 0.379775 0.337188 0.364412 0.635514 0.483241 0.516628 0.994922 0.00498396 0.480908 0.519011 0.427692 0.572242 0.530772 0.469186 
0.233125 0.000141358 0.000155041 0.240105 0.0105548 0.0108461 0.158073 0.162174 0.319077 0.327554 0.547494 0.452483 0.501944 0.497798 0.402155 0.597838 0.481112 0.518821 0.437664 0.562248 0.510744 0.489195 
0.922536 0.0773458 0.474212 0.525396 0.488114 0.501246 0.712929 0.128032 0.415262 0.263603 3.60978e-06 0.567503 2.05863e-05 0.567883 6.51495e-06 0.575306 1.90355e-05 0.403737 4.35896e-06 0.743307 9.39622e-06 0.357615 
0.341719 5.90617e-05 0.152044 0.300429 0.00400638 0.00415439 0.0615186 0.0639498 0.1242 0.134028 0.494802 0.434728 0.387622 0.466982 0.427628 0.406353 0.47746 0.421179 0.385682 0.504841 0.452013 0.486188 
0.25 0.472387 0.0365654 0.208701 0.00263356 0.00327971 0.0374525 0.051919 0.0808332 0.106846 0.342666 0.494807 0.467089 0.531453 0.499397 0.500527 0.347638 0.649761 0.406189 0.593489 0.438152 0.560475 
0.261461 0.607594 0.158259 0.306562 0.00182484 0.00232027 0.0323646 0.0353198 0.0629355 0.0686142 0.283027 0.309214 0.489127 0.510744 0.48349 0.515205 0.501244 0.498548 0.475948 0.520997 0.472235 0.526637 
0.0329174 0.551018 0.0405349 0.358024 0.00153617 0.00172838 0.0271813 0.0240111 0.0549059 0.0557026 0.259289 0.253132 0.470756 0.459219 0.499454 0.500415 0.49992 0.500066 0.497443 0.502341 0.509351 0.490525 
0.281448 0.584205 0.103756 0.0080786 0.0015134 0.00143024 0.0226307 0.0215445 0.0455003 0.041934 0.197924 0.188641 0.392691 0.374231 0.501709 0.498178 0.501272 0.498702 0.500075 0.499901 0.517131 0.482707 
0.20384 0.454684 0.0723826 0.221008 0.511447 0.486141 0.472548 0.491405 0.505967 0.419193 0.306381 0.3943 0.000681197 0.372833 0.0572617 0.00622757 2.94039e-07 0.00511905 5.81463e-08 0.00115792 0.00155245 0.00840422 
0.502083 0.386496 0.436756 0.00122757 0.491548 0.506408 0.495083 0.47349 0.417608 0.518919 0.721738 0.00304017 0.00193485 0.451051 0.207791 0.0102453 0.00758585 0.0146881 0.00294679 0.000433124 0.00881604 0.0183136 
0.246695 0.545524 0.630813 0.169327 0.998243 0.000385587 0.0545325 0.925162 0.646709 0.313047 0.33343 0.496344 0.000554259 0.634098 0.179737 0.293856 0.128049 0.205517 1.66523e-05 0.228975 0.00178212 0.246164 
0.23529 0.656594 0.189236 0.251075 0.0591902 0.939535 0.710728 0.274404 0.625241 0.332184 0.0718516 0.809929 0.405909 0.292857 0.491605 0.172924 0.397962 0.0111838 0.121309 0.125643 9.22495e-07 3.10973e-06 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 
0.0559733 0.0269071 0.013035 0.0200212 0.118496 0.000391282 0.0195645 0.976387 0.191267 0.0515377 0.0877396 0.0860715 0.0477811 0.0272357 0.098415 0.0726555 0.091259 0.824811 0.651479 0.289677 0.0532907 0.754324 


==> figs/empirical/imperfect/matrix/mean-min/linkedin11by3_train.dat <==
0.208209 0.154411 0.0128434 0.108256 0.0599946 0.276033 0.14159 0.00588999 0.0691301 0.208141 0.0723956 0.022601 0.0283575 0.110016 0.185329 0.246629 0.325832 0.127658 0.598973 0.00158882 0.249091 0.106655 
0.0879204 0.114688 0.375456 0.113512 0.150334 0.0438976 0.0444387 0.28413 0.241355 0.000366339 0.147884 0.206304 0.0388311 0.0326103 0.195119 0.130018 0.00729563 0.098209 0.132178 0.150636 0.000397016 0.162697 
0.323722 0.157297 0.717318 0.184419 0.0255516 0.740419 0.0169388 0.0562271 0.35495 0.306709 0.00500154 0.0742994 0.00843229 0.597178 0.763618 0.0030614 0.247071 0.72272 0.339863 0.314966 0.277507 0.00932789 
0.273958 0.292105 0.0376295 0.272122 0.22575 0.615224 0.528571 0.32143 0.357661 0.507393 0.236836 0.355947 0.414724 0.0708362 0.364534 0.628348 0.454422 0.15715 0.328172 0.366191 0.265083 0.334089 
0.0250085 0.022765 0.0291559 0.108675 0.0883822 0.0409486 0.0420167 0.0433754 0.0176938 0.00624083 0.0608665 0.0539257 0.0320171 0.0517586 0.0370936 0.0126832 0.0191474 0.00555498 1.92444e-05 0.079828 0.0514008 0.00546268 
0.274885 0.190504 0.198211 0.323026 0.214923 0.223737 0.00631204 0.802656 0.326711 0.00956476 0.454349 0.00744408 0.566572 0.255181 0.485388 0.0806666 0.719932 0.0985493 0.258176 0.229565 0.135415 0.262205 
0.487124 0.48671 0.479626 0.473111 0.489847 0.48605 0.476051 0.509928 0.509151 0.458245 0.381289 0.488689 0.487935 0.488103 0.495288 0.473051 0.494558 0.489675 0.498277 0.482901 0.482726 0.478001 
0.494183 0.489208 0.494282 0.493224 0.493471 0.503433 0.494372 0.486503 0.505601 0.493322 0.493956 0.492638 0.499048 0.473876 0.48876 0.48892 0.499861 0.493441 0.493607 0.496584 0.493477 0.488143 
0.463219 0.485355 0.488002 0.440292 0.380875 0.427785 0.437244 0.53703 0.500452 0.484861 0.243486 0.443882 0.431501 0.512294 0.498154 0.488414 0.488216 0.463594 0.498544 0.484535 0.473248 0.478246 
0.453838 0.487298 0.484314 0.492531 0.487568 0.436662 0.488648 0.493847 0.485805 0.470798 0.489139 0.464242 0.467942 0.375277 0.486762 0.497191 0.48716 0.492488 0.486874 0.477067 0.487367 0.484691 
0.222387 0.222182 0.269039 0.212777 0.237051 0.229416 0.214202 0.213587 0.458721 0.226636 0.0826732 0.215221 0.217522 0.176038 0.369501 0.220186 0.216769 0.211341 0.220379 0.431083 0.21637 0.217789 
0.0667399 0.456996 0.275726 1.43078e-06 0.63678 4.86234e-05 0.0130402 8.05171e-06 0.00895084 3.64308e-05 0.0834193 1.50049e-06 0.0923492 2.34428e-05 0.838962 2.71555e-07 0.0753164 6.27163e-06 0.521219 1.43674e-05 0.00295146 1.36046e-06 
0.193955 0.187297 0.489012 0.495829 0.516329 0.454387 0.447703 0.504038 0.51557 0.484423 0.429976 0.487813 0.517933 0.460191 0.49141 0.49075 0.500215 0.499673 0.47783 0.521974 0.533569 0.462447 
0.443069 0.295335 0.0243107 0.131931 0.0260007 0.102022 0.00648531 0.0626884 0.157251 0.351739 0.00035072 0.00993625 0.00100386 0.00299905 4.38274e-05 0.457932 0.000138648 0.0119524 0.110727 0.306915 3.18239e-05 0.00674703 
0.134063 0.129494 0.474655 0.482886 0.478857 0.459126 0.497332 0.388496 0.508 0.491555 0.497538 0.496398 0.457671 0.524649 0.482375 0.496907 0.49252 0.482363 0.838162 0.0922024 0.471575 0.486922 
0.118607 0.128541 0.480988 0.500026 0.513356 0.467279 0.413643 0.489405 0.483334 0.484716 0.530835 0.459694 0.47016 0.492287 0.479596 0.505794 0.484291 0.50073 0.444789 0.555186 0.462577 0.533679 
0.449226 0.40465 0.12326 0.112416 1.5387e-05 0.0921689 0.0234321 0.151303 0.341535 0.399151 0.152031 1.50886e-05 0.148679 0.000189034 3.75621e-07 0.60057 0.49364 0.0247103 0.000320211 0.0153252 0.00611545 0.0248481 
0.600884 0.245283 0.0517479 0.0198924 0.0197494 0.0497901 0.00566055 0.04458 0.133242 0.144565 0.194033 0.00201824 0.124393 0.00400267 0.0786537 5.6095e-07 0.0376748 0.00142851 0.00214773 0.0361145 0.0276742 2.16661e-05 
0.0610821 0.0787819 0.408433 0.464748 0.389663 0.482436 0.0607004 0.46243 0.0734177 0.353756 0.496451 0.429467 0.415168 0.419817 0.396934 0.493308 0.482438 0.480143 0.529996 0.469882 0.465893 0.493438 
0.0365513 0.0369375 0.229372 0.216703 0.496244 0.503729 0.505522 0.494324 0.482515 0.517439 0.492046 0.507931 0.502341 0.497645 0.494465 0.505491 0.494378 0.505614 0.500042 0.499907 0.499786 0.500201 
0.836296 0.129129 0.735783 0.0614999 0.0470718 0.256085 0.0591276 0.526983 0.0752993 8.3227e-05 0.183508 0.279795 0.0704267 0.123091 4.54109e-05 0.342536 0.0479902 0.319779 0.00737117 0.273559 0.0140565 0.173208 
0.472382 0.526824 0.10068 0.10357 0.489309 0.491952 0.460159 0.493763 0.473499 0.504641 0.487766 0.49695 0.482037 0.490092 0.482179 0.488423 0.481623 0.50707 0.489231 0.507354 0.489834 0.493682 
0.0488311 0.924636 0.837086 0.0302544 0.2044 0.15208 8.16718e-05 0.294379 0.000138464 0.444537 4.77698e-05 0.277228 4.50273e-05 0.0437881 0.000261573 0.539857 4.43631e-05 0.0118784 3.85945e-06 0.119271 0.000426865 0.153063 
0.0136434 0.0137069 0.068134 0.0683768 0.3233 0.324831 0.495057 0.50493 0.521592 0.478197 0.476575 0.523326 0.489696 0.510228 0.505377 0.494574 0.494044 0.505813 0.506536 0.493462 0.499289 0.500709 
0.0111232 0.0097948 0.0555951 0.0608698 0.26239 0.289103 0.453998 0.545833 0.458592 0.5412 0.54633 0.453325 0.443921 0.556029 0.500864 0.498917 0.556109 0.443866 0.447852 0.551876 0.451549 0.548436 
0.00809561 0.0102107 0.0505293 0.0510427 0.237656 0.240878 0.517576 0.48226 0.405567 0.594356 0.474336 0.525625 0.54088 0.459089 0.498163 0.501823 0.474848 0.525145 0.544136 0.455858 0.49376 0.505839 
0.00765096 0.00871121 0.0449293 0.0450973 0.213003 0.218976 0.4763 0.52366 0.500251 0.499696 0.491409 0.508043 0.51283 0.487046 0.508881 0.491112 0.486015 0.513962 0.54065 0.458853 0.483252 0.516658 
0.0074684 0.980059 0.0461425 0.875434 0.0190851 0.624952 0.0558444 0.0440289 0.0394189 0.0064582 0.114379 0.018782 0.0370044 0.00410949 0.0206192 0.055034 0.0539601 0.0640213 0.0540311 0.0976286 0.0535212 0.0208963 
0.00526725 0.00439264 0.0263364 0.0257637 0.124268 0.125228 0.376161 0.354148 0.511562 0.488267 0.462832 0.536337 0.521179 0.478769 0.52136 0.478568 0.501202 0.498759 0.492365 0.507297 0.509764 0.490106 
0.0362773 0.956793 0.9455 0.0195961 0.395857 0.439099 0.466474 0.0537073 3.31613e-06 0.0647752 2.44137e-06 0.103553 8.81517e-06 0.00198036 2.01726e-05 0.0188135 8.34773e-08 0.00837333 3.50192e-05 0.463109 6.72973e-06 0.0180355 
0.00297631 0.00308405 0.0148904 0.0156274 0.0709626 0.0720445 0.199267 0.214224 0.495306 0.504637 0.49983 0.500107 0.41141 0.58857 0.513772 0.486201 0.52676 0.473039 0.499813 0.500147 0.480647 0.518782 
0.00161206 0.00208607 0.01385 0.0104382 0.0604004 0.050923 0.174829 0.139677 0.509914 0.402988 0.525141 0.472617 0.468671 0.502475 0.503604 0.447212 0.622946 0.142444 0.458528 0.536893 0.495234 0.43051 
0.00166469 0.00179301 0.0100818 0.0102103 0.0488777 0.0484178 0.140301 0.14787 0.452096 0.506097 0.497675 0.469798 0.416887 0.455738 0.487304 0.507645 0.472528 0.527222 0.505739 0.480191 0.468786 0.475868 
0.00134832 0.00171928 0.00910354 0.00946807 0.0432461 0.043416 0.126773 0.127346 0.351973 0.340748 0.515904 0.484065 0.462532 0.537447 0.507699 0.492214 0.536111 0.463766 0.518878 0.481082 0.479448 0.520546 
0.001549 0.00136296 0.00864585 0.00799164 0.0391888 0.0380404 0.11705 0.111575 0.290318 0.278702 0.492805 0.506862 0.494483 0.505426 0.501074 0.498609 0.472304 0.527381 0.503377 0.496108 0.518824 0.480901 
0.0012977 0.00139622 0.00776511 0.00742427 0.0346905 0.0334265 0.099113 0.0971794 0.262959 0.254498 0.506187 0.493692 0.510261 0.489644 0.51107 0.488918 0.506342 0.493543 0.529631 0.470176 0.497617 0.502301 
0.000972103 0.000818999 0.0066336 0.00709961 0.0316112 0.0297118 0.0922706 0.0899092 0.235333 0.232408 0.506022 0.493971 0.500183 0.499776 0.490347 0.508948 0.514777 0.48516 0.503912 0.496036 0.501713 0.497561 
0.356664 0.000987353 0.00568922 0.00605788 0.0271418 0.0289942 0.079644 0.0832223 0.198997 0.220787 0.50973 0.489643 0.411635 0.588309 0.442272 0.557112 0.506965 0.492998 0.469617 0.529687 0.509141 0.489863 
0.0276969 0.97063 0.50802 0.481488 0.49236 0.462276 0.851883 0.0186306 0.319295 0.337073 0.000106388 0.123947 9.22081e-07 0.0840803 8.64608e-06 0.00383272 7.34257e-05 0.185307 0.000542046 0.0378767 0.000311364 0.193083 
0.000870604 0.00094941 0.00502405 0.00536034 0.0231839 0.0236291 0.0675538 0.0714274 0.18811 0.179787 0.47649 0.472078 0.50276 0.49718 0.498282 0.501623 0.480936 0.518936 0.501221 0.498434 0.512827 0.48709 
0.00099404 0.000886063 0.00445777 0.00464197 0.0220419 0.0225756 0.0623369 0.0645098 0.168875 0.171129 0.428718 0.449361 0.484271 0.515576 0.511268 0.488629 0.502604 0.497358 0.448173 0.551494 0.493709 0.505835 
0.37404 0.000707598 0.0044288 0.00470923 0.020046 0.0209709 0.0606585 0.0629635 0.152007 0.158466 0.401083 0.416005 0.514776 0.485096 0.508149 0.491824 0.49128 0.508677 0.486063 0.513696 0.478076 0.521577 
0.000765877 0.443288 0.00389959 0.00395589 0.0186388 0.0176859 0.0528556 0.0547486 0.152588 0.137732 0.373162 0.361805 0.492243 0.507664 0.485424 0.514445 0.500016 0.499976 0.46438 0.534746 0.543827 0.455565 
0.000619618 0.882096 0.00375338 0.00377845 0.0188066 0.0180402 0.053651 0.0506102 0.148804 0.129633 0.364341 0.352927 0.515584 0.484239 0.560624 0.439364 0.492019 0.507976 0.475516 0.524361 0.509414 0.490019 
0.000668948 0.190858 0.00376727 0.00385042 0.0156783 0.0176553 0.0491725 0.0552386 0.122132 0.130428 0.320832 0.355242 0.474004 0.52598 0.508628 0.491306 0.518547 0.481215 0.412066 0.587908 0.472631 0.527096 
0.000766376 0.000796568 0.00340372 0.00347972 0.0163736 0.0156797 0.0507405 0.0454531 0.128425 0.119061 0.326418 0.312878 0.499002 0.500852 0.499449 0.500358 0.45952 0.540387 0.519446 0.48053 0.53688 0.462916 
0.000538531 0.302139 0.00206591 0.997235 0.0157815 0.980159 0.0362066 0.947857 0.405541 0.548247 0.243991 0.637191 0.331124 0.507645 0.549297 0.158716 0.41619 0.32682 0.62373 1.10291e-06 0.651619 6.00473e-08 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 


==> figs/empirical/imperfect/matrix/mean-min/linkedin11by3_train_2.dat <==
0.208209 0.154411 0.0128434 0.108256 0.0599946 0.276033 0.14159 0.00588999 0.0691301 0.208141 0.0723956 0.022601 0.0283575 0.110016 0.185329 0.246629 0.325832 0.127658 0.598973 0.00158882 0.249091 0.106655 
0.0879204 0.114688 0.375456 0.113512 0.150334 0.0438976 0.0444387 0.28413 0.241355 0.000366339 0.147884 0.206304 0.0388311 0.0326103 0.195119 0.130018 0.00729563 0.098209 0.132178 0.150636 0.000397016 0.162697 
0.323722 0.157297 0.717318 0.184419 0.0255516 0.740419 0.0169388 0.0562271 0.35495 0.306709 0.00500154 0.0742994 0.00843229 0.597178 0.763618 0.0030614 0.247071 0.72272 0.339863 0.314966 0.277507 0.00932789 
0.273958 0.292105 0.0376295 0.272122 0.22575 0.615224 0.528571 0.32143 0.357661 0.507393 0.236836 0.355947 0.414724 0.0708362 0.364534 0.628348 0.454422 0.15715 0.328172 0.366191 0.265083 0.334089 
0.0250085 0.022765 0.0291559 0.108675 0.0883822 0.0409486 0.0420167 0.0433754 0.0176938 0.00624083 0.0608665 0.0539257 0.0320171 0.0517586 0.0370936 0.0126832 0.0191474 0.00555498 1.92444e-05 0.079828 0.0514008 0.00546268 
0.274885 0.190504 0.198211 0.323026 0.214923 0.223737 0.00631204 0.802656 0.326711 0.00956476 0.454349 0.00744408 0.566572 0.255181 0.485388 0.0806666 0.719932 0.0985493 0.258176 0.229565 0.135415 0.262205 
0.487124 0.48671 0.479626 0.473111 0.489847 0.48605 0.476051 0.509928 0.509151 0.458245 0.381289 0.488689 0.487935 0.488103 0.495288 0.473051 0.494558 0.489675 0.498277 0.482901 0.482726 0.478001 
0.494183 0.489208 0.494282 0.493224 0.493471 0.503433 0.494372 0.486503 0.505601 0.493322 0.493956 0.492638 0.499048 0.473876 0.48876 0.48892 0.499861 0.493441 0.493607 0.496584 0.493477 0.488143 
0.463219 0.485355 0.488002 0.440292 0.380875 0.427785 0.437244 0.53703 0.500452 0.484861 0.243486 0.443882 0.431501 0.512294 0.498154 0.488414 0.488216 0.463594 0.498544 0.484535 0.473248 0.478246 
0.453838 0.487298 0.484314 0.492531 0.487568 0.436662 0.488648 0.493847 0.485805 0.470798 0.489139 0.464242 0.467942 0.375277 0.486762 0.497191 0.48716 0.492488 0.486874 0.477067 0.487367 0.484691 
0.222387 0.222182 0.269039 0.212777 0.237051 0.229416 0.214202 0.213587 0.458721 0.226636 0.0826732 0.215221 0.217522 0.176038 0.369501 0.220186 0.216769 0.211341 0.220379 0.431083 0.21637 0.217789 
0.0667399 0.456996 0.275726 1.43078e-06 0.63678 4.86234e-05 0.0130402 8.05171e-06 0.00895084 3.64308e-05 0.0834193 1.50049e-06 0.0923492 2.34428e-05 0.838962 2.71555e-07 0.0753164 6.27163e-06 0.521219 1.43674e-05 0.00295146 1.36046e-06 
0.193955 0.187297 0.489012 0.495829 0.516329 0.454387 0.447703 0.504038 0.51557 0.484423 0.429976 0.487813 0.517933 0.460191 0.49141 0.49075 0.500215 0.499673 0.47783 0.521974 0.533569 0.462447 
0.443069 0.295335 0.0243107 0.131931 0.0260007 0.102022 0.00648531 0.0626884 0.157251 0.351739 0.00035072 0.00993625 0.00100386 0.00299905 4.38274e-05 0.457932 0.000138648 0.0119524 0.110727 0.306915 3.18239e-05 0.00674703 
0.134063 0.129494 0.474655 0.482886 0.478857 0.459126 0.497332 0.388496 0.508 0.491555 0.497538 0.496398 0.457671 0.524649 0.482375 0.496907 0.49252 0.482363 0.838162 0.0922024 0.471575 0.486922 
0.118607 0.128541 0.480988 0.500026 0.513356 0.467279 0.413643 0.489405 0.483334 0.484716 0.530835 0.459694 0.47016 0.492287 0.479596 0.505794 0.484291 0.50073 0.444789 0.555186 0.462577 0.533679 
0.449226 0.40465 0.12326 0.112416 1.5387e-05 0.0921689 0.0234321 0.151303 0.341535 0.399151 0.152031 1.50886e-05 0.148679 0.000189034 3.75621e-07 0.60057 0.49364 0.0247103 0.000320211 0.0153252 0.00611545 0.0248481 
0.600884 0.245283 0.0517479 0.0198924 0.0197494 0.0497901 0.00566055 0.04458 0.133242 0.144565 0.194033 0.00201824 0.124393 0.00400267 0.0786537 5.6095e-07 0.0376748 0.00142851 0.00214773 0.0361145 0.0276742 2.16661e-05 
0.0610821 0.0787819 0.408433 0.464748 0.389663 0.482436 0.0607004 0.46243 0.0734177 0.353756 0.496451 0.429467 0.415168 0.419817 0.396934 0.493308 0.482438 0.480143 0.529996 0.469882 0.465893 0.493438 
0.0365513 0.0369375 0.229372 0.216703 0.496244 0.503729 0.505522 0.494324 0.482515 0.517439 0.492046 0.507931 0.502341 0.497645 0.494465 0.505491 0.494378 0.505614 0.500042 0.499907 0.499786 0.500201 
0.836296 0.129129 0.735783 0.0614999 0.0470718 0.256085 0.0591276 0.526983 0.0752993 8.3227e-05 0.183508 0.279795 0.0704267 0.123091 4.54109e-05 0.342536 0.0479902 0.319779 0.00737117 0.273559 0.0140565 0.173208 
0.472382 0.526824 0.10068 0.10357 0.489309 0.491952 0.460159 0.493763 0.473499 0.504641 0.487766 0.49695 0.482037 0.490092 0.482179 0.488423 0.481623 0.50707 0.489231 0.507354 0.489834 0.493682 
0.0488311 0.924636 0.837086 0.0302544 0.2044 0.15208 8.16718e-05 0.294379 0.000138464 0.444537 4.77698e-05 0.277228 4.50273e-05 0.0437881 0.000261573 0.539857 4.43631e-05 0.0118784 3.85945e-06 0.119271 0.000426865 0.153063 
0.0136434 0.0137069 0.068134 0.0683768 0.3233 0.324831 0.495057 0.50493 0.521592 0.478197 0.476575 0.523326 0.489696 0.510228 0.505377 0.494574 0.494044 0.505813 0.506536 0.493462 0.499289 0.500709 
0.0111232 0.0097948 0.0555951 0.0608698 0.26239 0.289103 0.453998 0.545833 0.458592 0.5412 0.54633 0.453325 0.443921 0.556029 0.500864 0.498917 0.556109 0.443866 0.447852 0.551876 0.451549 0.548436 
0.00809561 0.0102107 0.0505293 0.0510427 0.237656 0.240878 0.517576 0.48226 0.405567 0.594356 0.474336 0.525625 0.54088 0.459089 0.498163 0.501823 0.474848 0.525145 0.544136 0.455858 0.49376 0.505839 
0.00765096 0.00871121 0.0449293 0.0450973 0.213003 0.218976 0.4763 0.52366 0.500251 0.499696 0.491409 0.508043 0.51283 0.487046 0.508881 0.491112 0.486015 0.513962 0.54065 0.458853 0.483252 0.516658 
0.0074684 0.980059 0.0461425 0.875434 0.0190851 0.624952 0.0558444 0.0440289 0.0394189 0.0064582 0.114379 0.018782 0.0370044 0.00410949 0.0206192 0.055034 0.0539601 0.0640213 0.0540311 0.0976286 0.0535212 0.0208963 
0.00526725 0.00439264 0.0263364 0.0257637 0.124268 0.125228 0.376161 0.354148 0.511562 0.488267 0.462832 0.536337 0.521179 0.478769 0.52136 0.478568 0.501202 0.498759 0.492365 0.507297 0.509764 0.490106 
0.0362773 0.956793 0.9455 0.0195961 0.395857 0.439099 0.466474 0.0537073 3.31613e-06 0.0647752 2.44137e-06 0.103553 8.81517e-06 0.00198036 2.01726e-05 0.0188135 8.34773e-08 0.00837333 3.50192e-05 0.463109 6.72973e-06 0.0180355 
0.00297631 0.00308405 0.0148904 0.0156274 0.0709626 0.0720445 0.199267 0.214224 0.495306 0.504637 0.49983 0.500107 0.41141 0.58857 0.513772 0.486201 0.52676 0.473039 0.499813 0.500147 0.480647 0.518782 
0.00161206 0.00208607 0.01385 0.0104382 0.0604004 0.050923 0.174829 0.139677 0.509914 0.402988 0.525141 0.472617 0.468671 0.502475 0.503604 0.447212 0.622946 0.142444 0.458528 0.536893 0.495234 0.43051 
0.00166469 0.00179301 0.0100818 0.0102103 0.0488777 0.0484178 0.140301 0.14787 0.452096 0.506097 0.497675 0.469798 0.416887 0.455738 0.487304 0.507645 0.472528 0.527222 0.505739 0.480191 0.468786 0.475868 
0.00134832 0.00171928 0.00910354 0.00946807 0.0432461 0.043416 0.126773 0.127346 0.351973 0.340748 0.515904 0.484065 0.462532 0.537447 0.507699 0.492214 0.536111 0.463766 0.518878 0.481082 0.479448 0.520546 
0.001549 0.00136296 0.00864585 0.00799164 0.0391888 0.0380404 0.11705 0.111575 0.290318 0.278702 0.492805 0.506862 0.494483 0.505426 0.501074 0.498609 0.472304 0.527381 0.503377 0.496108 0.518824 0.480901 
0.0012977 0.00139622 0.00776511 0.00742427 0.0346905 0.0334265 0.099113 0.0971794 0.262959 0.254498 0.506187 0.493692 0.510261 0.489644 0.51107 0.488918 0.506342 0.493543 0.529631 0.470176 0.497617 0.502301 
0.000972103 0.000818999 0.0066336 0.00709961 0.0316112 0.0297118 0.0922706 0.0899092 0.235333 0.232408 0.506022 0.493971 0.500183 0.499776 0.490347 0.508948 0.514777 0.48516 0.503912 0.496036 0.501713 0.497561 
0.356664 0.000987353 0.00568922 0.00605788 0.0271418 0.0289942 0.079644 0.0832223 0.198997 0.220787 0.50973 0.489643 0.411635 0.588309 0.442272 0.557112 0.506965 0.492998 0.469617 0.529687 0.509141 0.489863 
0.0276969 0.97063 0.50802 0.481488 0.49236 0.462276 0.851883 0.0186306 0.319295 0.337073 0.000106388 0.123947 9.22081e-07 0.0840803 8.64608e-06 0.00383272 7.34257e-05 0.185307 0.000542046 0.0378767 0.000311364 0.193083 
0.000870604 0.00094941 0.00502405 0.00536034 0.0231839 0.0236291 0.0675538 0.0714274 0.18811 0.179787 0.47649 0.472078 0.50276 0.49718 0.498282 0.501623 0.480936 0.518936 0.501221 0.498434 0.512827 0.48709 
0.00099404 0.000886063 0.00445777 0.00464197 0.0220419 0.0225756 0.0623369 0.0645098 0.168875 0.171129 0.428718 0.449361 0.484271 0.515576 0.511268 0.488629 0.502604 0.497358 0.448173 0.551494 0.493709 0.505835 
0.37404 0.000707598 0.0044288 0.00470923 0.020046 0.0209709 0.0606585 0.0629635 0.152007 0.158466 0.401083 0.416005 0.514776 0.485096 0.508149 0.491824 0.49128 0.508677 0.486063 0.513696 0.478076 0.521577 
0.000765877 0.443288 0.00389959 0.00395589 0.0186388 0.0176859 0.0528556 0.0547486 0.152588 0.137732 0.373162 0.361805 0.492243 0.507664 0.485424 0.514445 0.500016 0.499976 0.46438 0.534746 0.543827 0.455565 
0.000619618 0.882096 0.00375338 0.00377845 0.0188066 0.0180402 0.053651 0.0506102 0.148804 0.129633 0.364341 0.352927 0.515584 0.484239 0.560624 0.439364 0.492019 0.507976 0.475516 0.524361 0.509414 0.490019 
0.000668948 0.190858 0.00376727 0.00385042 0.0156783 0.0176553 0.0491725 0.0552386 0.122132 0.130428 0.320832 0.355242 0.474004 0.52598 0.508628 0.491306 0.518547 0.481215 0.412066 0.587908 0.472631 0.527096 
0.000766376 0.000796568 0.00340372 0.00347972 0.0163736 0.0156797 0.0507405 0.0454531 0.128425 0.119061 0.326418 0.312878 0.499002 0.500852 0.499449 0.500358 0.45952 0.540387 0.519446 0.48053 0.53688 0.462916 
0.000538531 0.302139 0.00206591 0.997235 0.0157815 0.980159 0.0362066 0.947857 0.405541 0.548247 0.243991 0.637191 0.331124 0.507645 0.549297 0.158716 0.41619 0.32682 0.62373 1.10291e-06 0.651619 6.00473e-08 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 
0.00120097 0.0298927 0.00205565 0.00422505 0.970981 0.00746015 0.518517 0.197685 0.000244989 0.00983095 0.38449 0.122444 6.01081e-05 0.00782926 0.126997 0.524011 0.00631433 0.0678303 0.0435583 0.643889 0.00178187 0.0609665 


==> figs/empirical/imperfect/matrix/mean-min/neopets11by3_train.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.231041 0.208068 0.10835 0.247506 0.0499518 0.547101 0.215929 0.672829 0.20572 0.457017 0.258399 0.000876186 0.0366467 0.0462937 0.271795 0.0413647 0.526125 0.0749945 0.00836817 0.000140069 0.0445144 0.000930669 
0.0251585 0.0337009 0.00264658 0.0109935 0.0559548 0.148492 0.00416049 0.0828919 0.00126422 0.0385032 0.0128744 0.20306 0.0302707 0.110258 0.048453 0.0185769 0.0104052 0.0277039 0.100615 0.0222102 0.00469179 0.0671845 
0.485032 0.483841 0.485121 0.48889 0.460512 0.445741 0.4825 0.507475 0.464132 0.487058 0.486924 0.48591 0.437281 0.404321 0.488183 0.481175 0.484314 0.486729 0.49112 0.484955 0.485854 0.485897 
0.113927 0.065571 0.127808 0.0584031 0.0473151 0.132364 0.231852 0.00939011 0.49072 0.095607 0.0820209 0.0455972 0.0754411 0.448448 0.263175 0.0559528 0.227307 0.142474 0.174372 0.174603 0.17372 0.0650791 
0.0670725 0.0548987 0.338372 0.0524069 0.0953446 0.0374839 0.0656908 0.0595401 0.0534659 0.055233 0.539052 0.0398475 0.0532406 0.0477495 0.322132 0.0588868 0.0564216 0.0517738 0.0341193 0.054633 0.0582598 0.0498174 
0.466776 0.471656 0.463409 0.517015 0.471319 0.469652 0.470797 0.528101 0.33286 0.473825 0.471193 0.373667 0.49573 0.485402 0.461249 0.476741 0.470351 0.493851 0.465328 0.411177 0.476126 0.471335 
0.472055 0.4869 0.42916 0.479703 0.487404 0.512496 0.499489 0.463527 0.445935 0.439711 0.473472 0.491502 0.486426 0.512063 0.489586 0.464304 0.484035 0.481442 0.372725 0.506674 0.486975 0.485776 
0.454068 0.456187 0.449135 0.431868 0.48124 0.498435 0.52439 0.459624 0.372233 0.459421 0.456414 0.426714 0.49727 0.386564 0.484528 0.474891 0.511946 0.432333 0.444054 0.500913 0.485482 0.437276 
0.0393018 0.029631 0.0601388 0.0575444 0.01447 0.00953801 0.0647933 0.0988739 0.0325578 0.0387097 0.0150562 0.0338143 0.054566 0.226896 0.202665 0.00655187 0.0175979 0.0476148 0.000109246 0.0243603 0.0516467 0.00117138 
0.481123 0.482927 0.423085 0.484187 0.478318 0.466698 0.483784 0.482911 0.455745 0.493548 0.456078 0.483326 0.481526 0.50208 0.484966 0.475777 0.489891 0.499889 0.481967 0.41586 0.482983 0.483401 
0.480507 0.487304 0.489801 0.507854 0.493587 0.484233 0.48229 0.367493 0.463316 0.475189 0.475928 0.487078 0.488895 0.487568 0.481545 0.481175 0.482699 0.487461 0.486422 0.489085 0.502383 0.487247 
0.290779 0.294859 0.500901 0.499086 0.499285 0.500664 0.503946 0.496018 0.500871 0.499112 0.526355 0.473609 0.443002 0.556975 0.503023 0.496946 0.529094 0.470867 0.497272 0.502721 0.487251 0.512472 
0.0354611 0.533193 0.0631104 1.18138e-05 0.0125103 2.39608e-05 0.000184687 4.14677e-06 0.0227816 4.88968e-06 0.52251 7.5795e-05 0.0294813 1.69021e-05 3.20643e-06 7.78965e-07 0.199662 0.000110873 0.04649 0.000108454 0.0379118 5.8643e-06 
0.192264 0.18826 0.49331 0.490384 0.45979 0.535153 0.515844 0.483476 0.499169 0.50006 0.446927 0.510943 0.522088 0.466711 0.474483 0.51531 0.481423 0.51343 0.510619 0.488762 0.511002 0.457949 
0.160011 0.163643 0.491827 0.492237 0.488343 0.511655 0.491926 0.507681 0.489344 0.488902 0.411948 0.509433 0.508058 0.462721 0.489312 0.494338 0.501837 0.490641 0.493126 0.49031 0.491951 0.505993 
0.145613 0.132801 0.477286 0.497881 0.424483 0.538905 0.417573 0.559367 0.277349 0.640379 0.422906 0.516537 0.495593 0.502079 0.5047 0.491775 0.537146 0.407042 0.615915 0.365377 0.568537 0.428295 
0.122778 0.119556 0.493965 0.481001 0.464449 0.46509 0.480671 0.492668 0.526131 0.437574 0.472403 0.522015 0.467525 0.470447 0.462807 0.459576 0.455682 0.484655 0.474443 0.483463 0.514131 0.472903 
0.117534 0.115299 0.359592 0.342551 0.513119 0.485835 0.50292 0.496458 0.586401 0.405105 0.549498 0.44989 0.530727 0.468829 0.499706 0.499941 0.535381 0.464303 0.622163 0.376576 0.479582 0.520057 
0.0528477 0.0541768 0.158953 0.172395 0.486276 0.486832 0.480852 0.472935 0.433469 0.487051 0.504742 0.475385 0.482616 0.448872 0.503329 0.472274 0.492662 0.50514 0.477242 0.506922 0.478206 0.51188 
0.0363404 0.0351976 0.110258 0.105864 0.305147 0.298845 0.489022 0.5109 0.51403 0.485877 0.508666 0.490981 0.48021 0.519629 0.488207 0.511726 0.496247 0.503725 0.512493 0.487435 0.516345 0.483651 
0.0262257 0.0263431 0.079817 0.0804915 0.223125 0.220044 0.515105 0.484443 0.454314 0.545604 0.497183 0.502773 0.471313 0.528609 0.492034 0.505174 0.5447 0.455291 0.527333 0.472559 0.49254 0.507363 
0.0294612 0.931791 0.0692453 0.812429 0.648568 0.0225668 0.134225 0.0618244 2.21823e-05 0.00913117 0.000135695 0.0334925 3.04398e-06 0.0336942 6.18616e-06 0.0832839 0.000120409 0.0484308 8.79566e-06 0.0567296 3.52052e-05 0.0856808 
0.017759 0.0161759 0.0547023 0.0514706 0.150779 0.137273 0.368696 0.335825 0.498434 0.501537 0.485587 0.514294 0.757625 0.242355 0.505034 0.494855 0.502422 0.497564 0.514742 0.485226 0.502082 0.497872 
0.0144799 0.0142685 0.044606 0.0429308 0.122951 0.122553 0.300751 0.296326 0.509801 0.490083 0.49839 0.501316 0.498249 0.500947 0.46654 0.53342 0.550136 0.449423 0.517338 0.482568 0.500357 0.49961 
0.0125148 0.0124682 0.0381955 0.0375791 0.106071 0.106922 0.259594 0.258532 0.49695 0.502938 0.52564 0.474259 0.492666 0.507312 0.493456 0.506365 0.540822 0.459149 0.51696 0.48298 0.485969 0.513838 
0.012148 0.0108468 0.0340813 0.0321995 0.0944181 0.0925006 0.233023 0.223793 0.507496 0.486179 0.499984 0.499706 0.499774 0.499593 0.533241 0.466751 0.496621 0.502485 0.494337 0.504908 0.51537 0.484579 
0.0105509 0.00896283 0.0320686 0.0274985 0.0897084 0.0751769 0.219187 0.186613 0.476884 0.406236 0.481453 0.518528 0.536286 0.463685 0.585899 0.41409 0.637113 0.362859 0.477007 0.522981 0.530844 0.469092 
0.00624308 0.00633769 0.0195206 0.0193361 0.0528457 0.0548497 0.130999 0.131156 0.281018 0.285223 0.50109 0.498756 0.496453 0.503314 0.494859 0.504201 0.502217 0.497598 0.59233 0.406799 0.465719 0.534263 
0.00457766 0.00451282 0.0143222 0.0131418 0.0396558 0.0378388 0.0968978 0.0925267 0.210944 0.201436 0.446601 0.426457 0.473416 0.525922 0.484291 0.515496 0.551569 0.447885 0.526504 0.473247 0.512649 0.486855 
0.00363283 0.00375845 0.0107241 0.0106985 0.030541 0.030416 0.07433 0.0731847 0.161641 0.159195 0.342676 0.337399 0.491755 0.508009 0.501325 0.498486 0.545451 0.454055 0.515209 0.484423 0.49284 0.507083 
0.0030684 0.00283298 0.00820835 0.00852656 0.025492 0.0249234 0.0626272 0.0589172 0.134391 0.127975 0.284926 0.271898 0.495672 0.50431 0.500146 0.499813 0.500008 0.499763 0.532448 0.467032 0.515228 0.484429 
0.905972 0.0892125 0.11312 0.872169 0.138392 0.820727 0.317691 0.582213 0.0324655 0.749722 0.432739 0.105379 0.0114631 0.075588 0.000542776 2.08765e-05 0.000170948 2.04675e-05 0.0112252 2.08054e-05 0.021475 3.57157e-05 
0.00227587 0.00206214 0.00641264 0.00633295 0.0192306 0.0177184 0.0439333 0.0428568 0.0955768 0.0932169 0.202672 0.197817 0.401369 0.391548 0.497358 0.502532 0.499907 0.499805 0.545474 0.454477 0.498684 0.501011 
0.506786 0.489801 0.504191 0.485401 0.468539 0.50172 0.905954 0.0237092 0.694411 0.152666 0.578958 0.0962099 0.04748 0.308943 0.0346367 0.000262969 0.0766466 2.64595e-05 0.00775936 1.04078e-05 0.102411 0.000456711 
0.996997 0.000219899 0.26376 0.727537 0.00106387 0.974482 0.923804 0.0170251 0.832808 0.0384563 0.704465 0.0223242 0.0205072 0.437564 0.105213 0.0608636 0.0182706 0.0442031 0.0315334 0.00178728 0.0512661 0.0975099 
0.420834 0.359073 0.0308332 0.35586 0.627916 0.343639 0.0617589 0.878651 0.594364 0.277451 0.000657475 0.73132 0.00612197 0.45875 0.168238 0.00186034 0.000338062 0.0017517 0.00107824 0.00177068 0.0011871 0.00307864 
0.99272 0.00494163 0.943254 0.0497312 0.502005 0.47819 0.677186 0.274376 0.462285 0.432382 0.224841 0.551418 0.0108859 0.544738 0.274804 0.0365302 0.000698016 0.0344238 1.80034e-05 0.0561796 0.0418595 0.0575234 
0.576632 0.186063 0.415105 0.58159 0.793371 0.190566 0.23259 0.728769 0.185625 0.738832 0.486829 0.391179 0.0472621 0.695501 0.245054 0.153719 0.025581 0.107437 0.063609 0.0349591 0.0604898 7.64315e-07 
0.313318 0.00127188 0.990538 0.00411646 0.447948 0.0146606 0.0159729 0.0347906 0.0177237 0.0624906 0.0865008 0.172318 0.0449107 0.344303 0.436377 0.465139 0.223981 0.728599 0.0657535 0.623333 6.53274e-06 0.999993 
0.370238 0.50785 0.0306185 0.679178 0.342206 0.0115975 0.228347 0.688588 0.475588 0.137921 0.60722 0.107049 0.0113237 0.549305 0.0225334 0.261268 0.0267407 0.452074 0.0252794 0.487048 0.0849794 0.911859 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 


==> figs/empirical/imperfect/matrix/mean-min/neopets11by3_train_2.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.231041 0.208068 0.10835 0.247506 0.0499518 0.547101 0.215929 0.672829 0.20572 0.457017 0.258399 0.000876186 0.0366467 0.0462937 0.271795 0.0413647 0.526125 0.0749945 0.00836817 0.000140069 0.0445144 0.000930669 
0.0251585 0.0337009 0.00264658 0.0109935 0.0559548 0.148492 0.00416049 0.0828919 0.00126422 0.0385032 0.0128744 0.20306 0.0302707 0.110258 0.048453 0.0185769 0.0104052 0.0277039 0.100615 0.0222102 0.00469179 0.0671845 
0.485032 0.483841 0.485121 0.48889 0.460512 0.445741 0.4825 0.507475 0.464132 0.487058 0.486924 0.48591 0.437281 0.404321 0.488183 0.481175 0.484314 0.486729 0.49112 0.484955 0.485854 0.485897 
0.113927 0.065571 0.127808 0.0584031 0.0473151 0.132364 0.231852 0.00939011 0.49072 0.095607 0.0820209 0.0455972 0.0754411 0.448448 0.263175 0.0559528 0.227307 0.142474 0.174372 0.174603 0.17372 0.0650791 
0.0670725 0.0548987 0.338372 0.0524069 0.0953446 0.0374839 0.0656908 0.0595401 0.0534659 0.055233 0.539052 0.0398475 0.0532406 0.0477495 0.322132 0.0588868 0.0564216 0.0517738 0.0341193 0.054633 0.0582598 0.0498174 
0.466776 0.471656 0.463409 0.517015 0.471319 0.469652 0.470797 0.528101 0.33286 0.473825 0.471193 0.373667 0.49573 0.485402 0.461249 0.476741 0.470351 0.493851 0.465328 0.411177 0.476126 0.471335 
0.472055 0.4869 0.42916 0.479703 0.487404 0.512496 0.499489 0.463527 0.445935 0.439711 0.473472 0.491502 0.486426 0.512063 0.489586 0.464304 0.484035 0.481442 0.372725 0.506674 0.486975 0.485776 
0.454068 0.456187 0.449135 0.431868 0.48124 0.498435 0.52439 0.459624 0.372233 0.459421 0.456414 0.426714 0.49727 0.386564 0.484528 0.474891 0.511946 0.432333 0.444054 0.500913 0.485482 0.437276 
0.0393018 0.029631 0.0601388 0.0575444 0.01447 0.00953801 0.0647933 0.0988739 0.0325578 0.0387097 0.0150562 0.0338143 0.054566 0.226896 0.202665 0.00655187 0.0175979 0.0476148 0.000109246 0.0243603 0.0516467 0.00117138 
0.481123 0.482927 0.423085 0.484187 0.478318 0.466698 0.483784 0.482911 0.455745 0.493548 0.456078 0.483326 0.481526 0.50208 0.484966 0.475777 0.489891 0.499889 0.481967 0.41586 0.482983 0.483401 
0.480507 0.487304 0.489801 0.507854 0.493587 0.484233 0.48229 0.367493 0.463316 0.475189 0.475928 0.487078 0.488895 0.487568 0.481545 0.481175 0.482699 0.487461 0.486422 0.489085 0.502383 0.487247 
0.290779 0.294859 0.500901 0.499086 0.499285 0.500664 0.503946 0.496018 0.500871 0.499112 0.526355 0.473609 0.443002 0.556975 0.503023 0.496946 0.529094 0.470867 0.497272 0.502721 0.487251 0.512472 
0.0354611 0.533193 0.0631104 1.18138e-05 0.0125103 2.39608e-05 0.000184687 4.14677e-06 0.0227816 4.88968e-06 0.52251 7.5795e-05 0.0294813 1.69021e-05 3.20643e-06 7.78965e-07 0.199662 0.000110873 0.04649 0.000108454 0.0379118 5.8643e-06 
0.192264 0.18826 0.49331 0.490384 0.45979 0.535153 0.515844 0.483476 0.499169 0.50006 0.446927 0.510943 0.522088 0.466711 0.474483 0.51531 0.481423 0.51343 0.510619 0.488762 0.511002 0.457949 
0.160011 0.163643 0.491827 0.492237 0.488343 0.511655 0.491926 0.507681 0.489344 0.488902 0.411948 0.509433 0.508058 0.462721 0.489312 0.494338 0.501837 0.490641 0.493126 0.49031 0.491951 0.505993 
0.145613 0.132801 0.477286 0.497881 0.424483 0.538905 0.417573 0.559367 0.277349 0.640379 0.422906 0.516537 0.495593 0.502079 0.5047 0.491775 0.537146 0.407042 0.615915 0.365377 0.568537 0.428295 
0.122778 0.119556 0.493965 0.481001 0.464449 0.46509 0.480671 0.492668 0.526131 0.437574 0.472403 0.522015 0.467525 0.470447 0.462807 0.459576 0.455682 0.484655 0.474443 0.483463 0.514131 0.472903 
0.117534 0.115299 0.359592 0.342551 0.513119 0.485835 0.50292 0.496458 0.586401 0.405105 0.549498 0.44989 0.530727 0.468829 0.499706 0.499941 0.535381 0.464303 0.622163 0.376576 0.479582 0.520057 
0.0528477 0.0541768 0.158953 0.172395 0.486276 0.486832 0.480852 0.472935 0.433469 0.487051 0.504742 0.475385 0.482616 0.448872 0.503329 0.472274 0.492662 0.50514 0.477242 0.506922 0.478206 0.51188 
0.0363404 0.0351976 0.110258 0.105864 0.305147 0.298845 0.489022 0.5109 0.51403 0.485877 0.508666 0.490981 0.48021 0.519629 0.488207 0.511726 0.496247 0.503725 0.512493 0.487435 0.516345 0.483651 
0.0262257 0.0263431 0.079817 0.0804915 0.223125 0.220044 0.515105 0.484443 0.454314 0.545604 0.497183 0.502773 0.471313 0.528609 0.492034 0.505174 0.5447 0.455291 0.527333 0.472559 0.49254 0.507363 
0.0294612 0.931791 0.0692453 0.812429 0.648568 0.0225668 0.134225 0.0618244 2.21823e-05 0.00913117 0.000135695 0.0334925 3.04398e-06 0.0336942 6.18616e-06 0.0832839 0.000120409 0.0484308 8.79566e-06 0.0567296 3.52052e-05 0.0856808 
0.017759 0.0161759 0.0547023 0.0514706 0.150779 0.137273 0.368696 0.335825 0.498434 0.501537 0.485587 0.514294 0.757625 0.242355 0.505034 0.494855 0.502422 0.497564 0.514742 0.485226 0.502082 0.497872 
0.0144799 0.0142685 0.044606 0.0429308 0.122951 0.122553 0.300751 0.296326 0.509801 0.490083 0.49839 0.501316 0.498249 0.500947 0.46654 0.53342 0.550136 0.449423 0.517338 0.482568 0.500357 0.49961 
0.0125148 0.0124682 0.0381955 0.0375791 0.106071 0.106922 0.259594 0.258532 0.49695 0.502938 0.52564 0.474259 0.492666 0.507312 0.493456 0.506365 0.540822 0.459149 0.51696 0.48298 0.485969 0.513838 
0.012148 0.0108468 0.0340813 0.0321995 0.0944181 0.0925006 0.233023 0.223793 0.507496 0.486179 0.499984 0.499706 0.499774 0.499593 0.533241 0.466751 0.496621 0.502485 0.494337 0.504908 0.51537 0.484579 
0.0105509 0.00896283 0.0320686 0.0274985 0.0897084 0.0751769 0.219187 0.186613 0.476884 0.406236 0.481453 0.518528 0.536286 0.463685 0.585899 0.41409 0.637113 0.362859 0.477007 0.522981 0.530844 0.469092 
0.00624308 0.00633769 0.0195206 0.0193361 0.0528457 0.0548497 0.130999 0.131156 0.281018 0.285223 0.50109 0.498756 0.496453 0.503314 0.494859 0.504201 0.502217 0.497598 0.59233 0.406799 0.465719 0.534263 
0.00457766 0.00451282 0.0143222 0.0131418 0.0396558 0.0378388 0.0968978 0.0925267 0.210944 0.201436 0.446601 0.426457 0.473416 0.525922 0.484291 0.515496 0.551569 0.447885 0.526504 0.473247 0.512649 0.486855 
0.00363283 0.00375845 0.0107241 0.0106985 0.030541 0.030416 0.07433 0.0731847 0.161641 0.159195 0.342676 0.337399 0.491755 0.508009 0.501325 0.498486 0.545451 0.454055 0.515209 0.484423 0.49284 0.507083 
0.0030684 0.00283298 0.00820835 0.00852656 0.025492 0.0249234 0.0626272 0.0589172 0.134391 0.127975 0.284926 0.271898 0.495672 0.50431 0.500146 0.499813 0.500008 0.499763 0.532448 0.467032 0.515228 0.484429 
0.905972 0.0892125 0.11312 0.872169 0.138392 0.820727 0.317691 0.582213 0.0324655 0.749722 0.432739 0.105379 0.0114631 0.075588 0.000542776 2.08765e-05 0.000170948 2.04675e-05 0.0112252 2.08054e-05 0.021475 3.57157e-05 
0.00227587 0.00206214 0.00641264 0.00633295 0.0192306 0.0177184 0.0439333 0.0428568 0.0955768 0.0932169 0.202672 0.197817 0.401369 0.391548 0.497358 0.502532 0.499907 0.499805 0.545474 0.454477 0.498684 0.501011 
0.506786 0.489801 0.504191 0.485401 0.468539 0.50172 0.905954 0.0237092 0.694411 0.152666 0.578958 0.0962099 0.04748 0.308943 0.0346367 0.000262969 0.0766466 2.64595e-05 0.00775936 1.04078e-05 0.102411 0.000456711 
0.996997 0.000219899 0.26376 0.727537 0.00106387 0.974482 0.923804 0.0170251 0.832808 0.0384563 0.704465 0.0223242 0.0205072 0.437564 0.105213 0.0608636 0.0182706 0.0442031 0.0315334 0.00178728 0.0512661 0.0975099 
0.420834 0.359073 0.0308332 0.35586 0.627916 0.343639 0.0617589 0.878651 0.594364 0.277451 0.000657475 0.73132 0.00612197 0.45875 0.168238 0.00186034 0.000338062 0.0017517 0.00107824 0.00177068 0.0011871 0.00307864 
0.99272 0.00494163 0.943254 0.0497312 0.502005 0.47819 0.677186 0.274376 0.462285 0.432382 0.224841 0.551418 0.0108859 0.544738 0.274804 0.0365302 0.000698016 0.0344238 1.80034e-05 0.0561796 0.0418595 0.0575234 
0.576632 0.186063 0.415105 0.58159 0.793371 0.190566 0.23259 0.728769 0.185625 0.738832 0.486829 0.391179 0.0472621 0.695501 0.245054 0.153719 0.025581 0.107437 0.063609 0.0349591 0.0604898 7.64315e-07 
0.313318 0.00127188 0.990538 0.00411646 0.447948 0.0146606 0.0159729 0.0347906 0.0177237 0.0624906 0.0865008 0.172318 0.0449107 0.344303 0.436377 0.465139 0.223981 0.728599 0.0657535 0.623333 6.53274e-06 0.999993 
0.370238 0.50785 0.0306185 0.679178 0.342206 0.0115975 0.228347 0.688588 0.475588 0.137921 0.60722 0.107049 0.0113237 0.549305 0.0225334 0.261268 0.0267407 0.452074 0.0252794 0.487048 0.0849794 0.911859 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 
0.576337 0.00625684 0.000568141 0.42188 0.104197 0.49495 0.144812 0.474312 0.155468 0.102021 0.386616 0.362455 0.100921 0.413651 0.349682 0.416671 0.422848 0.365458 0.505141 0.41232 0.561495 0.406361 


==> figs/empirical/imperfect/matrix/mean-min/rockyou11by3_train.dat <==
0.158323 0.0717978 0.139327 0.157144 0.505599 0.035756 0.161418 0.517511 0.00240609 0.13412 0.0712064 0.283533 0.0467854 0.088591 0.112819 0.0233222 0.174715 0.717726 0.83423 0.000653337 0.55885 0.0917672 
0.159389 0.131679 0.252087 0.0382194 0.203878 0.0339199 0.267075 0.0984161 0.71679 0.106574 0.0138741 0.0816143 0.105306 0.106756 0.127756 0.15504 0.0599049 0.3416 0.169984 0.264751 0.199742 0.087909 
0.152796 0.123716 0.123201 0.161314 0.0958308 0.0637278 0.205505 0.0730707 0.120684 0.148173 0.128214 0.170256 0.0308976 0.124095 0.289026 0.137128 0.127075 0.128188 0.121717 0.123188 0.146096 0.123693 
0.469153 0.480689 0.501148 0.485792 0.482004 0.490638 0.489838 0.481716 0.451777 0.491159 0.471673 0.478562 0.487308 0.461929 0.468386 0.494606 0.473814 0.497268 0.462832 0.458947 0.47745 0.498613 
0.0274216 0.217674 0.00359193 1.17914e-06 0.000846913 1.2474e-06 0.201402 2.62118e-07 0.0530873 7.15343e-06 0.000170511 8.40542e-08 0.118415 1.81536e-08 0.0223712 1.08166e-06 0.049538 2.1856e-07 0.0763943 8.8393e-06 0.000254386 7.22932e-07 
0.032582 0.349361 0.0141747 1.76724e-05 0.00586156 0.000141849 0.0440283 2.73272e-05 0.0653813 2.14466e-06 0.000788927 6.80432e-06 0.0337001 2.89418e-05 0.196371 4.56608e-06 0.0283891 3.6544e-06 0.0332486 6.92873e-05 0.0480259 3.27746e-05 
0.252562 0.278767 0.498316 0.501657 0.50659 0.493404 0.487479 0.512447 0.491422 0.508473 0.46945 0.530438 0.559139 0.440838 0.539711 0.460289 0.500181 0.499764 0.497028 0.502964 0.485249 0.514733 
0.0646485 0.514233 0.0709316 2.39101e-07 0.000509442 1.00456e-05 0.0238499 1.51496e-06 0.0690083 2.80131e-05 0.0717924 6.41403e-06 0.0479243 1.00796e-06 0.999672 5.93304e-06 0.00637213 5.51695e-06 0.324969 1.82529e-06 6.75451e-05 1.6805e-06 
0.0020021 0.570194 0.0100225 0.000284182 0.0058679 8.3694e-05 0.0200915 0.000285194 0.0121635 5.7292e-05 0.0467691 0.000112895 0.00261224 0.000168502 0.00139782 0.000971178 0.00013172 6.38688e-06 3.06796e-05 1.15776e-06 1.04216e-05 0.000107414 
0.275315 0.368307 0.0406208 0.0408051 6.64172e-06 1.6519e-05 0.0129923 0.30075 0.000133641 1.83728e-06 0.0381559 0.0608941 0.0323679 0.00906781 0.34065 0.0155332 0.00835822 0.0734965 0.000739087 0.0579756 5.85666e-05 6.97904e-05 
0.0790081 0.0995244 0.288883 0.331367 0.499156 0.500804 0.493456 0.506486 0.451973 0.547791 0.471152 0.528723 0.475849 0.523302 0.469178 0.530768 0.482057 0.517918 0.47109 0.52882 0.449898 0.550045 
0.516809 0.391486 0.104283 0.613268 0.25234 0.000718969 0.45084 0.0023466 0.000641187 9.82151e-05 0.00398607 0.000958343 0.526616 0.000261552 0.43145 0.000899536 0.0268591 0.000650913 0.268805 0.000357507 0.252638 0.000724981 
0.906332 0.0140564 0.701888 0.0330555 0.0152209 0.0860487 0.00602741 0.0197157 0.0036522 0.0793177 0.00243875 0.00184668 0.0325981 0.0322647 0.0435442 0.471122 0.0098022 0.0161721 0.0639144 0.130689 0.0103708 0.0601417 
0.872776 0.0673484 0.311864 0.469129 0.327187 0.0641557 3.62063e-05 0.00910356 1.89339e-05 0.0355478 0.00011578 0.0791731 3.22938e-06 0.0298792 3.50578e-05 0.110651 8.74794e-06 0.195363 1.33747e-05 0.0219138 5.9534e-06 0.0782458 
0.0294043 0.0266235 0.103926 0.103369 0.295967 0.285112 0.50762 0.492356 0.485356 0.514549 0.499723 0.500218 0.511554 0.488429 0.495263 0.504728 0.513173 0.48675 0.485137 0.514857 0.5044 0.495598 
0.680503 0.271945 0.341733 0.511818 0.023881 0.512496 0.0631933 2.93319e-06 0.186404 1.27529e-05 0.000215509 3.18604e-06 0.00725571 3.90574e-06 0.123945 6.13045e-06 0.0445149 2.08759e-05 0.124271 3.84943e-05 0.0027685 5.92586e-05 
0.397423 0.559376 0.342489 0.504806 0.00342636 0.595983 0.00483153 5.31464e-05 4.14621e-05 9.5006e-05 0.00129923 0.00020035 0.0082198 6.3399e-05 3.93256e-06 0.000120326 0.0295022 1.37027e-05 2.69634e-05 3.95978e-06 0.00746615 9.33527e-06 
0.019548 0.0189633 0.068491 0.0583527 0.194519 0.194947 0.50926 0.490709 0.520773 0.479032 0.495229 0.504758 0.520551 0.479031 0.503685 0.496302 0.487873 0.512111 0.500014 0.499888 0.511358 0.488622 
0.500361 0.47784 0.327294 0.600136 0.100434 0.682702 0.326854 0.0316847 0.192714 0.00242455 0.0492024 0.00828042 0.396859 0.281108 0.0337367 0.00145406 0.00114684 0.0218515 0.364534 0.00026 0.525785 0.00787737 
0.00814419 0.00824446 0.0288212 0.0312391 0.079477 0.0762835 0.240088 0.254781 0.499788 0.500211 0.517694 0.48222 0.451175 0.548802 0.515043 0.484843 0.475226 0.524696 0.537138 0.462445 0.492436 0.507562 
0.00532991 0.989586 0.498431 0.483299 0.500284 0.452429 0.154917 0.693581 0.448451 0.0575068 0.34785 0.108824 0.398929 0.244093 0.179499 0.0224328 0.415999 0.127739 0.629597 0.0825604 0.521752 0.00281583 
0.00388053 0.00336678 0.0145322 0.011387 0.037825 0.0371948 0.120103 0.109659 0.323009 0.292912 0.529891 0.470076 0.496055 0.503943 0.44503 0.554644 0.516993 0.482597 0.519397 0.48057 0.549542 0.450434 
0.00304864 0.00283985 0.0112245 0.0103674 0.0293956 0.0287885 0.0887948 0.092242 0.238906 0.246342 0.476052 0.523859 0.524509 0.474963 0.470153 0.527859 0.48658 0.51316 0.516109 0.481738 0.488711 0.511255 
0.00193531 0.002599 0.00723408 0.00866474 0.0199299 0.024066 0.0671615 0.0765819 0.172126 0.213773 0.410669 0.538018 0.488066 0.50315 0.40993 0.486723 0.49174 0.466563 0.452198 0.413878 0.408117 0.561803 
0.00191646 0.00202667 0.00729277 0.00752706 0.0193746 0.0197869 0.0624936 0.0643267 0.165419 0.172722 0.396125 0.40481 0.5076 0.492067 0.489324 0.51033 0.488134 0.511827 0.500033 0.499964 0.492912 0.506832 
0.00185451 0.00173508 0.00667226 0.0063199 0.0186982 0.0177218 0.0574135 0.0528254 0.147226 0.142119 0.351495 0.339325 0.523709 0.476042 0.5055 0.494394 0.494568 0.505084 0.47166 0.527916 0.518585 0.48136 
0.00155773 0.00180856 0.00629041 0.00589898 0.014468 0.0152758 0.0456311 0.0482741 0.123537 0.130777 0.295225 0.31229 0.516801 0.483099 0.413098 0.586825 0.3837 0.616071 0.518582 0.481265 0.509125 0.490824 
0.00155539 0.00115984 0.00476859 0.00436586 0.0152383 0.0120356 0.0460933 0.0379523 0.124003 0.104673 0.296537 0.245534 0.488652 0.511325 0.47453 0.525385 0.478725 0.521204 0.481633 0.518193 0.60392 0.395934 
0.00124601 0.00120828 0.0537809 0.00327457 0.00869383 0.00909919 0.0278076 0.0272924 0.0707482 0.0748123 0.168986 0.175417 0.386718 0.401382 0.506584 0.492847 0.506058 0.493793 0.515506 0.484183 0.477912 0.521595 
0.000573521 0.000631083 0.00202555 0.00203006 0.0064027 0.00679923 0.0196198 0.0204385 0.0520751 0.0524068 0.12447 0.12521 0.28504 0.286832 0.498811 0.501055 0.499273 0.500592 0.504496 0.495256 0.496558 0.503298 
0.957629 0.0408026 0.481503 0.515198 0.497257 0.493043 0.415399 0.555703 0.82051 0.0987966 0.222664 0.592305 0.0614702 0.512099 0.144137 0.0251125 2.76528e-05 0.00648361 5.59952e-07 0.000407019 3.613e-05 0.044437 
0.6512 0.347892 0.731722 0.265346 0.0245689 0.967921 0.87671 0.0994062 0.0963669 0.836924 0.329989 0.516356 0.646177 0.00125665 0.26926 0.0404638 8.68281e-05 6.44651e-05 0.000108518 0.000417464 0.000185432 0.00466873 
0.0324906 0.000458008 0.377139 0.00145099 0.392699 0.00573751 0.197175 0.0193068 0.59458 0.049147 0.735226 0.117465 0.666995 0.19153 0.485614 0.489322 0.291862 0.648441 0.0924087 0.86166 8.11776e-08 1 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 


==> figs/empirical/imperfect/matrix/mean-min/rockyou11by3_train_2.dat <==
0.158323 0.0717978 0.139327 0.157144 0.505599 0.035756 0.161418 0.517511 0.00240609 0.13412 0.0712064 0.283533 0.0467854 0.088591 0.112819 0.0233222 0.174715 0.717726 0.83423 0.000653337 0.55885 0.0917672 
0.159389 0.131679 0.252087 0.0382194 0.203878 0.0339199 0.267075 0.0984161 0.71679 0.106574 0.0138741 0.0816143 0.105306 0.106756 0.127756 0.15504 0.0599049 0.3416 0.169984 0.264751 0.199742 0.087909 
0.152796 0.123716 0.123201 0.161314 0.0958308 0.0637278 0.205505 0.0730707 0.120684 0.148173 0.128214 0.170256 0.0308976 0.124095 0.289026 0.137128 0.127075 0.128188 0.121717 0.123188 0.146096 0.123693 
0.469153 0.480689 0.501148 0.485792 0.482004 0.490638 0.489838 0.481716 0.451777 0.491159 0.471673 0.478562 0.487308 0.461929 0.468386 0.494606 0.473814 0.497268 0.462832 0.458947 0.47745 0.498613 
0.0274216 0.217674 0.00359193 1.17914e-06 0.000846913 1.2474e-06 0.201402 2.62118e-07 0.0530873 7.15343e-06 0.000170511 8.40542e-08 0.118415 1.81536e-08 0.0223712 1.08166e-06 0.049538 2.1856e-07 0.0763943 8.8393e-06 0.000254386 7.22932e-07 
0.032582 0.349361 0.0141747 1.76724e-05 0.00586156 0.000141849 0.0440283 2.73272e-05 0.0653813 2.14466e-06 0.000788927 6.80432e-06 0.0337001 2.89418e-05 0.196371 4.56608e-06 0.0283891 3.6544e-06 0.0332486 6.92873e-05 0.0480259 3.27746e-05 
0.252562 0.278767 0.498316 0.501657 0.50659 0.493404 0.487479 0.512447 0.491422 0.508473 0.46945 0.530438 0.559139 0.440838 0.539711 0.460289 0.500181 0.499764 0.497028 0.502964 0.485249 0.514733 
0.0646485 0.514233 0.0709316 2.39101e-07 0.000509442 1.00456e-05 0.0238499 1.51496e-06 0.0690083 2.80131e-05 0.0717924 6.41403e-06 0.0479243 1.00796e-06 0.999672 5.93304e-06 0.00637213 5.51695e-06 0.324969 1.82529e-06 6.75451e-05 1.6805e-06 
0.0020021 0.570194 0.0100225 0.000284182 0.0058679 8.3694e-05 0.0200915 0.000285194 0.0121635 5.7292e-05 0.0467691 0.000112895 0.00261224 0.000168502 0.00139782 0.000971178 0.00013172 6.38688e-06 3.06796e-05 1.15776e-06 1.04216e-05 0.000107414 
0.275315 0.368307 0.0406208 0.0408051 6.64172e-06 1.6519e-05 0.0129923 0.30075 0.000133641 1.83728e-06 0.0381559 0.0608941 0.0323679 0.00906781 0.34065 0.0155332 0.00835822 0.0734965 0.000739087 0.0579756 5.85666e-05 6.97904e-05 
0.0790081 0.0995244 0.288883 0.331367 0.499156 0.500804 0.493456 0.506486 0.451973 0.547791 0.471152 0.528723 0.475849 0.523302 0.469178 0.530768 0.482057 0.517918 0.47109 0.52882 0.449898 0.550045 
0.516809 0.391486 0.104283 0.613268 0.25234 0.000718969 0.45084 0.0023466 0.000641187 9.82151e-05 0.00398607 0.000958343 0.526616 0.000261552 0.43145 0.000899536 0.0268591 0.000650913 0.268805 0.000357507 0.252638 0.000724981 
0.906332 0.0140564 0.701888 0.0330555 0.0152209 0.0860487 0.00602741 0.0197157 0.0036522 0.0793177 0.00243875 0.00184668 0.0325981 0.0322647 0.0435442 0.471122 0.0098022 0.0161721 0.0639144 0.130689 0.0103708 0.0601417 
0.872776 0.0673484 0.311864 0.469129 0.327187 0.0641557 3.62063e-05 0.00910356 1.89339e-05 0.0355478 0.00011578 0.0791731 3.22938e-06 0.0298792 3.50578e-05 0.110651 8.74794e-06 0.195363 1.33747e-05 0.0219138 5.9534e-06 0.0782458 
0.0294043 0.0266235 0.103926 0.103369 0.295967 0.285112 0.50762 0.492356 0.485356 0.514549 0.499723 0.500218 0.511554 0.488429 0.495263 0.504728 0.513173 0.48675 0.485137 0.514857 0.5044 0.495598 
0.680503 0.271945 0.341733 0.511818 0.023881 0.512496 0.0631933 2.93319e-06 0.186404 1.27529e-05 0.000215509 3.18604e-06 0.00725571 3.90574e-06 0.123945 6.13045e-06 0.0445149 2.08759e-05 0.124271 3.84943e-05 0.0027685 5.92586e-05 
0.397423 0.559376 0.342489 0.504806 0.00342636 0.595983 0.00483153 5.31464e-05 4.14621e-05 9.5006e-05 0.00129923 0.00020035 0.0082198 6.3399e-05 3.93256e-06 0.000120326 0.0295022 1.37027e-05 2.69634e-05 3.95978e-06 0.00746615 9.33527e-06 
0.019548 0.0189633 0.068491 0.0583527 0.194519 0.194947 0.50926 0.490709 0.520773 0.479032 0.495229 0.504758 0.520551 0.479031 0.503685 0.496302 0.487873 0.512111 0.500014 0.499888 0.511358 0.488622 
0.500361 0.47784 0.327294 0.600136 0.100434 0.682702 0.326854 0.0316847 0.192714 0.00242455 0.0492024 0.00828042 0.396859 0.281108 0.0337367 0.00145406 0.00114684 0.0218515 0.364534 0.00026 0.525785 0.00787737 
0.00814419 0.00824446 0.0288212 0.0312391 0.079477 0.0762835 0.240088 0.254781 0.499788 0.500211 0.517694 0.48222 0.451175 0.548802 0.515043 0.484843 0.475226 0.524696 0.537138 0.462445 0.492436 0.507562 
0.00532991 0.989586 0.498431 0.483299 0.500284 0.452429 0.154917 0.693581 0.448451 0.0575068 0.34785 0.108824 0.398929 0.244093 0.179499 0.0224328 0.415999 0.127739 0.629597 0.0825604 0.521752 0.00281583 
0.00388053 0.00336678 0.0145322 0.011387 0.037825 0.0371948 0.120103 0.109659 0.323009 0.292912 0.529891 0.470076 0.496055 0.503943 0.44503 0.554644 0.516993 0.482597 0.519397 0.48057 0.549542 0.450434 
0.00304864 0.00283985 0.0112245 0.0103674 0.0293956 0.0287885 0.0887948 0.092242 0.238906 0.246342 0.476052 0.523859 0.524509 0.474963 0.470153 0.527859 0.48658 0.51316 0.516109 0.481738 0.488711 0.511255 
0.00193531 0.002599 0.00723408 0.00866474 0.0199299 0.024066 0.0671615 0.0765819 0.172126 0.213773 0.410669 0.538018 0.488066 0.50315 0.40993 0.486723 0.49174 0.466563 0.452198 0.413878 0.408117 0.561803 
0.00191646 0.00202667 0.00729277 0.00752706 0.0193746 0.0197869 0.0624936 0.0643267 0.165419 0.172722 0.396125 0.40481 0.5076 0.492067 0.489324 0.51033 0.488134 0.511827 0.500033 0.499964 0.492912 0.506832 
0.00185451 0.00173508 0.00667226 0.0063199 0.0186982 0.0177218 0.0574135 0.0528254 0.147226 0.142119 0.351495 0.339325 0.523709 0.476042 0.5055 0.494394 0.494568 0.505084 0.47166 0.527916 0.518585 0.48136 
0.00155773 0.00180856 0.00629041 0.00589898 0.014468 0.0152758 0.0456311 0.0482741 0.123537 0.130777 0.295225 0.31229 0.516801 0.483099 0.413098 0.586825 0.3837 0.616071 0.518582 0.481265 0.509125 0.490824 
0.00155539 0.00115984 0.00476859 0.00436586 0.0152383 0.0120356 0.0460933 0.0379523 0.124003 0.104673 0.296537 0.245534 0.488652 0.511325 0.47453 0.525385 0.478725 0.521204 0.481633 0.518193 0.60392 0.395934 
0.00124601 0.00120828 0.0537809 0.00327457 0.00869383 0.00909919 0.0278076 0.0272924 0.0707482 0.0748123 0.168986 0.175417 0.386718 0.401382 0.506584 0.492847 0.506058 0.493793 0.515506 0.484183 0.477912 0.521595 
0.000573521 0.000631083 0.00202555 0.00203006 0.0064027 0.00679923 0.0196198 0.0204385 0.0520751 0.0524068 0.12447 0.12521 0.28504 0.286832 0.498811 0.501055 0.499273 0.500592 0.504496 0.495256 0.496558 0.503298 
0.957629 0.0408026 0.481503 0.515198 0.497257 0.493043 0.415399 0.555703 0.82051 0.0987966 0.222664 0.592305 0.0614702 0.512099 0.144137 0.0251125 2.76528e-05 0.00648361 5.59952e-07 0.000407019 3.613e-05 0.044437 
0.6512 0.347892 0.731722 0.265346 0.0245689 0.967921 0.87671 0.0994062 0.0963669 0.836924 0.329989 0.516356 0.646177 0.00125665 0.26926 0.0404638 8.68281e-05 6.44651e-05 0.000108518 0.000417464 0.000185432 0.00466873 
0.0324906 0.000458008 0.377139 0.00145099 0.392699 0.00573751 0.197175 0.0193068 0.59458 0.049147 0.735226 0.117465 0.666995 0.19153 0.485614 0.489322 0.291862 0.648441 0.0924087 0.86166 8.11776e-08 1 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 
0.000832593 0.0291417 0.0135256 0.0213577 0.222986 0.00692685 0.0283747 0.0799654 0.0194953 0.0384547 0.0541975 0.0291993 0.622202 0.0457698 0.29784 0.0362191 0.00467863 0.714765 0.00591722 0.026042 0.0369843 0.0013882 


==> figs/empirical/imperfect/matrix/mean-min/yahoo11by3_train.dat <==
0.45503 0.359695 0.47943 0.148573 0.594175 0.0883888 0.210995 0.480994 0.109698 0.418955 0.118841 0.25911 0.449583 0.000349075 0.507457 0.0940291 0.311741 0.113919 0.0204949 0.225498 0.437835 0.416357 
0.432496 0.22753 0.087708 0.0724446 0.443419 0.366062 0.189026 0.363641 0.498932 0.500633 0.295851 0.0398735 0.409127 0.508699 0.486135 0.51279 0.151974 0.405369 0.368711 0.140576 0.312741 0.427104 
0.493088 0.496726 0.4567 0.471588 0.493444 0.500128 0.500088 0.487689 0.486628 0.506129 0.505494 0.484536 0.492681 0.499716 0.488753 0.464221 0.494399 0.480272 0.443421 0.489012 0.491325 0.495368 
0.459921 0.451828 0.433447 0.356902 0.463325 0.534599 0.282717 0.562577 0.223783 0.483553 0.340094 0.449162 0.470859 0.475004 0.489194 0.448189 0.52832 0.471291 0.464007 0.23486 0.456161 0.533446 
0.262194 0.272084 0.274762 0.312533 0.00221336 0.201295 0.342945 0.215248 0.0192333 0.269551 0.383531 0.106672 0.268668 0.728482 0.254785 0.294728 0.13395 0.212216 0.515447 0.145058 0.139987 0.214649 
0.48305 0.48669 0.492609 0.476052 0.381494 0.533854 0.425779 0.447817 0.466242 0.330525 0.462164 0.519595 0.508003 0.478983 0.477437 0.498066 0.468788 0.487776 0.490921 0.480285 0.487305 0.483358 
0.365214 0.384958 0.0857637 0.362713 0.436238 0.374973 0.432159 0.402083 0.163422 0.337777 0.389008 0.158471 0.468366 0.289427 0.430101 0.428394 0.556163 0.381244 0.453979 0.407057 0.349766 0.372795 
0.208408 0.199267 0.000749564 0.2641 0.138277 0.1652 0.16177 0.32818 0.788467 0.195389 0.582608 0.198189 0.0471062 1.65844e-05 0.342046 0.185167 0.207962 0.0846365 0.0924711 0.498567 0.130143 0.193157 
0.3128 0.31014 0.323159 0.266425 0.0688895 0.288304 0.265965 0.659967 0.279613 0.709973 0.28996 0.685675 0.399017 0.42287 0.594517 0.282475 0.314778 0.293374 0.311459 0.0381137 0.156732 0.274676 
0.490062 0.457297 0.407537 0.499995 0.480806 0.465395 0.488795 0.377613 0.403784 0.48559 0.493534 0.467731 0.474859 0.478245 0.415517 0.452762 0.485957 0.422513 0.506701 0.449875 0.509929 0.45501 
0.158771 0.641237 0.390921 0.0733996 0.638788 0.0596657 0.344069 0.000284777 0.348459 0.0136439 0.350731 4.17545e-06 0.127145 0.334468 0.066495 0.01018 0.471042 6.08921e-06 0.571378 0.293868 0.439439 0.00951557 
0.764118 0.020952 0.0362936 0.0725976 0.0767151 0.0941284 1.97592e-05 0.348488 0.000325381 0.0654417 0.0933624 0.0978182 0.0391515 0.00715436 0.0676358 0.0537846 0.0459802 0.0737715 0.107797 0.0619526 0.00631951 0.0458023 
0.419847 0.500171 0.189183 0.379974 0.000702134 0.22248 0.00305746 0.290017 0.10558 0.00027203 0.000295367 0.382332 0.0271658 0.361417 0.00825236 0.264034 0.00715925 0.519519 0.143849 0.488924 0.341662 0.463131 
0.0709402 0.0712188 0.338993 0.38351 0.505177 0.494768 0.499922 0.49999 0.494767 0.505222 0.51477 0.485193 0.500025 0.499939 0.488594 0.511071 0.503718 0.496268 0.491113 0.508854 0.499574 0.500423 
0.45654 0.464576 0.413798 0.209203 0.000233387 0.258467 4.08956e-07 0.0931556 0.00112866 0.975377 0.000770517 2.67521e-06 0.000556528 0.622612 7.41729e-06 0.00716177 1.23672e-06 0.548692 0.000152046 0.201955 7.32974e-07 0.348816 
0.0550964 0.0506409 0.239053 0.239573 0.499742 0.500256 0.525967 0.474032 0.488726 0.511221 0.490843 0.509151 0.464399 0.535463 0.486126 0.513873 0.491172 0.508813 0.490483 0.509475 0.504639 0.495357 
0.0527298 0.0406197 0.225743 0.176404 0.51261 0.487365 0.427766 0.572124 0.515772 0.484218 0.510202 0.489727 0.506338 0.4936 0.486537 0.513422 0.500541 0.499432 0.500057 0.499865 0.598681 0.401256 
0.0388873 0.037798 0.185823 0.202265 0.496759 0.48898 0.485211 0.483126 0.500325 0.495011 0.482828 0.500091 0.50921 0.434447 0.482999 0.485598 0.474407 0.502911 0.502098 0.493763 0.512068 0.485362 
0.0322371 0.0403021 0.15305 0.173081 0.500555 0.488536 0.507738 0.48949 0.493414 0.483399 0.0172976 0.971929 0.330566 0.658006 0.495344 0.504452 0.487827 0.492383 0.48255 0.513468 0.520647 0.46804 
0.0550274 0.910918 0.838745 0.0134874 0.0505706 0.422283 0.0318568 1.38626e-06 1.53955e-05 5.17267e-05 0.0461437 7.82189e-06 0.196929 0.000105056 0.000181802 2.71299e-05 0.0554495 1.61864e-05 0.0834084 7.07226e-06 0.108307 3.76884e-05 
0.0113098 0.0108243 0.0540482 0.0579554 0.193492 0.184648 0.510908 0.489075 0.494707 0.505211 0.491886 0.508062 0.524388 0.475281 0.492857 0.507135 0.519909 0.479976 0.494907 0.504613 0.520218 0.479769 
0.00738465 0.00823778 0.0395522 0.0391584 0.125554 0.141188 0.481061 0.48022 0.492535 0.501842 0.382523 0.518714 0.301353 0.50116 0.515864 0.449958 0.496854 0.49986 0.516544 0.424426 0.441997 0.549933 
0.00673469 0.00730062 0.0292692 0.0314692 0.109595 0.116969 0.312314 0.341281 0.465835 0.534104 0.497418 0.50244 0.596529 0.402901 0.404195 0.595736 0.578637 0.4211 0.483157 0.516781 0.46386 0.536131 
0.00562468 0.00541274 0.0278569 0.0234996 0.0915908 0.0919635 0.260984 0.278678 0.493344 0.50641 0.484106 0.515789 0.476009 0.523596 0.500178 0.499589 0.463695 0.535408 0.553327 0.445928 0.476181 0.523809 
0.516646 0.475037 0.522304 0.437972 0.74219 0.110629 0.0392992 0.536856 0.0735828 1.61456e-05 0.118604 0.000285136 0.159723 0.000347173 0.17391 0.000112745 0.271627 0.000170234 0.0189821 0.00071548 0.0116949 2.12202e-05 
0.417605 0.579528 0.016439 0.0069359 0.0632434 0.890509 0.181815 0.687649 0.439266 0.214234 0.512065 0.34066 0.618758 0.301313 0.223148 0.0839381 0.501808 0.459645 0.385276 0.30109 0.535624 0.0749247 
0.496003 0.497168 0.471242 0.497247 0.448634 0.438627 0.461454 0.204868 0.215887 0.0263797 0.000143763 0.00647824 0.000589 0.0512821 0.000281019 0.174035 0.000139134 0.00102544 0.00016275 0.00930539 0.000821634 0.0171995 
0.00319201 0.00260501 0.0153941 0.0148248 0.0549289 0.0534171 0.163687 0.146283 0.368007 0.332437 0.499206 0.500733 0.521797 0.478202 0.619447 0.379678 0.459443 0.540545 0.474795 0.524881 0.53464 0.465173 
0.00194208 0.00206276 0.00902504 0.0097388 0.0312407 0.0373803 0.0883487 0.105349 0.202732 0.234531 0.444229 0.514411 0.41223 0.509078 0.687622 0.303863 0.354395 0.643617 0.28022 0.706184 0.455345 0.489543 
0.00160679 0.00154932 0.0064408 0.00652409 0.0251171 0.0239271 0.0745141 0.0737707 0.169485 0.164491 0.37165 0.353276 0.49715 0.502823 0.527216 0.472656 0.464813 0.535113 0.490011 0.50971 0.527939 0.472007 
0.560156 0.0011201 0.00585796 0.00535235 0.0223296 0.0170247 0.0635495 0.0503518 0.144705 0.114486 0.317828 0.25153 0.450294 0.549621 0.475961 0.523428 0.524567 0.475274 0.487776 0.511242 0.618962 0.380829 
0.000889246 0.000954217 0.00397513 0.00466141 0.0154352 0.016257 0.0502092 0.050046 0.10611 0.109311 0.240198 0.240277 0.494236 0.505398 0.487485 0.51246 0.471316 0.527642 0.485777 0.513283 0.489437 0.510262 
0.000744596 0.00134043 0.00401958 0.00346708 0.0129784 0.0155398 0.0392395 0.040375 0.0873964 0.0917961 0.192119 0.20154 0.424131 0.445429 0.499937 0.500001 0.432411 0.567441 0.508789 0.490834 0.490719 0.508809 
0.000583218 0.000685068 0.00327364 0.00290836 0.0119127 0.0119131 0.0335232 0.033954 0.0769621 0.0771308 0.16908 0.169129 0.37394 0.37489 0.505922 0.493457 0.480162 0.51889 0.504985 0.494984 0.499983 0.499187 
0.00064694 0.000575791 0.002456 0.00279112 0.0102656 0.0106133 0.028988 0.0302395 0.0665147 0.0687403 0.146156 0.151066 0.323263 0.334097 0.485497 0.514421 0.500026 0.499972 0.496126 0.50382 0.490691 0.508948 
0.924553 0.0744946 0.993305 0.00160315 0.812955 0.170315 0.501264 0.450084 0.885545 0.00610482 0.0704017 0.691441 0.0271311 0.445954 0.0381913 0.050936 0.0100029 0.000357997 0.0211079 0.0911304 0.0651369 0.0555322 
0.430243 0.568854 0.470765 0.524855 0.292884 0.691481 0.484682 0.468569 0.00258422 0.892327 0.0280043 0.740724 0.00156521 0.48669 0.0888921 0.0148934 7.20226e-05 0.0150336 0.000489654 0.0205951 0.00512287 0.0174164 
0.82936 0.169802 0.474811 0.521414 0.00513621 0.980893 0.500941 0.458862 0.846689 0.0627915 0.731847 0.069153 0.0125016 0.546942 0.196878 0.0296744 0.0168653 0.0152017 0.00554659 0.0224912 0.0308094 0.0477515 
0.988142 0.0111222 0.512864 0.483536 0.701094 0.285876 0.149746 0.811802 0.391463 0.521157 0.000197683 0.807676 0.104629 0.469914 0.248827 0.00277125 9.7901e-05 0.00183804 2.05153e-05 0.000373327 0.000122694 0.00530242 
0.844872 0.154698 0.678806 0.318532 0.445943 0.545583 0.468369 0.505873 0.587556 0.355056 0.823503 0.0503209 0.225674 0.494669 0.319362 0.187915 3.92818e-06 0.255705 4.85477e-05 0.209218 6.16094e-05 0.311244 
0.00027474 0.203891 0.000915649 0.997912 0.246371 0.749221 0.411148 0.572452 0.500659 0.457975 0.579356 0.340256 0.381553 0.424211 0.242549 0.440463 0.390977 0.083757 0.397017 7.22506e-05 0.434617 8.76889e-05 
0.413096 0.263127 0.500474 0.497586 0.492385 0.500281 0.64887 0.326552 0.70339 0.234614 0.291312 0.575153 0.153869 0.545305 0.296544 0.256631 0.103337 0.0480379 0.33188 0.00301535 3.09664e-10 0.00557873 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 


==> figs/empirical/imperfect/matrix/mean-min/yahoo11by3_train_2.dat <==
0.45503 0.359695 0.47943 0.148573 0.594175 0.0883888 0.210995 0.480994 0.109698 0.418955 0.118841 0.25911 0.449583 0.000349075 0.507457 0.0940291 0.311741 0.113919 0.0204949 0.225498 0.437835 0.416357 
0.432496 0.22753 0.087708 0.0724446 0.443419 0.366062 0.189026 0.363641 0.498932 0.500633 0.295851 0.0398735 0.409127 0.508699 0.486135 0.51279 0.151974 0.405369 0.368711 0.140576 0.312741 0.427104 
0.493088 0.496726 0.4567 0.471588 0.493444 0.500128 0.500088 0.487689 0.486628 0.506129 0.505494 0.484536 0.492681 0.499716 0.488753 0.464221 0.494399 0.480272 0.443421 0.489012 0.491325 0.495368 
0.459921 0.451828 0.433447 0.356902 0.463325 0.534599 0.282717 0.562577 0.223783 0.483553 0.340094 0.449162 0.470859 0.475004 0.489194 0.448189 0.52832 0.471291 0.464007 0.23486 0.456161 0.533446 
0.262194 0.272084 0.274762 0.312533 0.00221336 0.201295 0.342945 0.215248 0.0192333 0.269551 0.383531 0.106672 0.268668 0.728482 0.254785 0.294728 0.13395 0.212216 0.515447 0.145058 0.139987 0.214649 
0.48305 0.48669 0.492609 0.476052 0.381494 0.533854 0.425779 0.447817 0.466242 0.330525 0.462164 0.519595 0.508003 0.478983 0.477437 0.498066 0.468788 0.487776 0.490921 0.480285 0.487305 0.483358 
0.365214 0.384958 0.0857637 0.362713 0.436238 0.374973 0.432159 0.402083 0.163422 0.337777 0.389008 0.158471 0.468366 0.289427 0.430101 0.428394 0.556163 0.381244 0.453979 0.407057 0.349766 0.372795 
0.208408 0.199267 0.000749564 0.2641 0.138277 0.1652 0.16177 0.32818 0.788467 0.195389 0.582608 0.198189 0.0471062 1.65844e-05 0.342046 0.185167 0.207962 0.0846365 0.0924711 0.498567 0.130143 0.193157 
0.3128 0.31014 0.323159 0.266425 0.0688895 0.288304 0.265965 0.659967 0.279613 0.709973 0.28996 0.685675 0.399017 0.42287 0.594517 0.282475 0.314778 0.293374 0.311459 0.0381137 0.156732 0.274676 
0.490062 0.457297 0.407537 0.499995 0.480806 0.465395 0.488795 0.377613 0.403784 0.48559 0.493534 0.467731 0.474859 0.478245 0.415517 0.452762 0.485957 0.422513 0.506701 0.449875 0.509929 0.45501 
0.158771 0.641237 0.390921 0.0733996 0.638788 0.0596657 0.344069 0.000284777 0.348459 0.0136439 0.350731 4.17545e-06 0.127145 0.334468 0.066495 0.01018 0.471042 6.08921e-06 0.571378 0.293868 0.439439 0.00951557 
0.764118 0.020952 0.0362936 0.0725976 0.0767151 0.0941284 1.97592e-05 0.348488 0.000325381 0.0654417 0.0933624 0.0978182 0.0391515 0.00715436 0.0676358 0.0537846 0.0459802 0.0737715 0.107797 0.0619526 0.00631951 0.0458023 
0.419847 0.500171 0.189183 0.379974 0.000702134 0.22248 0.00305746 0.290017 0.10558 0.00027203 0.000295367 0.382332 0.0271658 0.361417 0.00825236 0.264034 0.00715925 0.519519 0.143849 0.488924 0.341662 0.463131 
0.0709402 0.0712188 0.338993 0.38351 0.505177 0.494768 0.499922 0.49999 0.494767 0.505222 0.51477 0.485193 0.500025 0.499939 0.488594 0.511071 0.503718 0.496268 0.491113 0.508854 0.499574 0.500423 
0.45654 0.464576 0.413798 0.209203 0.000233387 0.258467 4.08956e-07 0.0931556 0.00112866 0.975377 0.000770517 2.67521e-06 0.000556528 0.622612 7.41729e-06 0.00716177 1.23672e-06 0.548692 0.000152046 0.201955 7.32974e-07 0.348816 
0.0550964 0.0506409 0.239053 0.239573 0.499742 0.500256 0.525967 0.474032 0.488726 0.511221 0.490843 0.509151 0.464399 0.535463 0.486126 0.513873 0.491172 0.508813 0.490483 0.509475 0.504639 0.495357 
0.0527298 0.0406197 0.225743 0.176404 0.51261 0.487365 0.427766 0.572124 0.515772 0.484218 0.510202 0.489727 0.506338 0.4936 0.486537 0.513422 0.500541 0.499432 0.500057 0.499865 0.598681 0.401256 
0.0388873 0.037798 0.185823 0.202265 0.496759 0.48898 0.485211 0.483126 0.500325 0.495011 0.482828 0.500091 0.50921 0.434447 0.482999 0.485598 0.474407 0.502911 0.502098 0.493763 0.512068 0.485362 
0.0322371 0.0403021 0.15305 0.173081 0.500555 0.488536 0.507738 0.48949 0.493414 0.483399 0.0172976 0.971929 0.330566 0.658006 0.495344 0.504452 0.487827 0.492383 0.48255 0.513468 0.520647 0.46804 
0.0550274 0.910918 0.838745 0.0134874 0.0505706 0.422283 0.0318568 1.38626e-06 1.53955e-05 5.17267e-05 0.0461437 7.82189e-06 0.196929 0.000105056 0.000181802 2.71299e-05 0.0554495 1.61864e-05 0.0834084 7.07226e-06 0.108307 3.76884e-05 
0.0113098 0.0108243 0.0540482 0.0579554 0.193492 0.184648 0.510908 0.489075 0.494707 0.505211 0.491886 0.508062 0.524388 0.475281 0.492857 0.507135 0.519909 0.479976 0.494907 0.504613 0.520218 0.479769 
0.00738465 0.00823778 0.0395522 0.0391584 0.125554 0.141188 0.481061 0.48022 0.492535 0.501842 0.382523 0.518714 0.301353 0.50116 0.515864 0.449958 0.496854 0.49986 0.516544 0.424426 0.441997 0.549933 
0.00673469 0.00730062 0.0292692 0.0314692 0.109595 0.116969 0.312314 0.341281 0.465835 0.534104 0.497418 0.50244 0.596529 0.402901 0.404195 0.595736 0.578637 0.4211 0.483157 0.516781 0.46386 0.536131 
0.00562468 0.00541274 0.0278569 0.0234996 0.0915908 0.0919635 0.260984 0.278678 0.493344 0.50641 0.484106 0.515789 0.476009 0.523596 0.500178 0.499589 0.463695 0.535408 0.553327 0.445928 0.476181 0.523809 
0.516646 0.475037 0.522304 0.437972 0.74219 0.110629 0.0392992 0.536856 0.0735828 1.61456e-05 0.118604 0.000285136 0.159723 0.000347173 0.17391 0.000112745 0.271627 0.000170234 0.0189821 0.00071548 0.0116949 2.12202e-05 
0.417605 0.579528 0.016439 0.0069359 0.0632434 0.890509 0.181815 0.687649 0.439266 0.214234 0.512065 0.34066 0.618758 0.301313 0.223148 0.0839381 0.501808 0.459645 0.385276 0.30109 0.535624 0.0749247 
0.496003 0.497168 0.471242 0.497247 0.448634 0.438627 0.461454 0.204868 0.215887 0.0263797 0.000143763 0.00647824 0.000589 0.0512821 0.000281019 0.174035 0.000139134 0.00102544 0.00016275 0.00930539 0.000821634 0.0171995 
0.00319201 0.00260501 0.0153941 0.0148248 0.0549289 0.0534171 0.163687 0.146283 0.368007 0.332437 0.499206 0.500733 0.521797 0.478202 0.619447 0.379678 0.459443 0.540545 0.474795 0.524881 0.53464 0.465173 
0.00194208 0.00206276 0.00902504 0.0097388 0.0312407 0.0373803 0.0883487 0.105349 0.202732 0.234531 0.444229 0.514411 0.41223 0.509078 0.687622 0.303863 0.354395 0.643617 0.28022 0.706184 0.455345 0.489543 
0.00160679 0.00154932 0.0064408 0.00652409 0.0251171 0.0239271 0.0745141 0.0737707 0.169485 0.164491 0.37165 0.353276 0.49715 0.502823 0.527216 0.472656 0.464813 0.535113 0.490011 0.50971 0.527939 0.472007 
0.560156 0.0011201 0.00585796 0.00535235 0.0223296 0.0170247 0.0635495 0.0503518 0.144705 0.114486 0.317828 0.25153 0.450294 0.549621 0.475961 0.523428 0.524567 0.475274 0.487776 0.511242 0.618962 0.380829 
0.000889246 0.000954217 0.00397513 0.00466141 0.0154352 0.016257 0.0502092 0.050046 0.10611 0.109311 0.240198 0.240277 0.494236 0.505398 0.487485 0.51246 0.471316 0.527642 0.485777 0.513283 0.489437 0.510262 
0.000744596 0.00134043 0.00401958 0.00346708 0.0129784 0.0155398 0.0392395 0.040375 0.0873964 0.0917961 0.192119 0.20154 0.424131 0.445429 0.499937 0.500001 0.432411 0.567441 0.508789 0.490834 0.490719 0.508809 
0.000583218 0.000685068 0.00327364 0.00290836 0.0119127 0.0119131 0.0335232 0.033954 0.0769621 0.0771308 0.16908 0.169129 0.37394 0.37489 0.505922 0.493457 0.480162 0.51889 0.504985 0.494984 0.499983 0.499187 
0.00064694 0.000575791 0.002456 0.00279112 0.0102656 0.0106133 0.028988 0.0302395 0.0665147 0.0687403 0.146156 0.151066 0.323263 0.334097 0.485497 0.514421 0.500026 0.499972 0.496126 0.50382 0.490691 0.508948 
0.924553 0.0744946 0.993305 0.00160315 0.812955 0.170315 0.501264 0.450084 0.885545 0.00610482 0.0704017 0.691441 0.0271311 0.445954 0.0381913 0.050936 0.0100029 0.000357997 0.0211079 0.0911304 0.0651369 0.0555322 
0.430243 0.568854 0.470765 0.524855 0.292884 0.691481 0.484682 0.468569 0.00258422 0.892327 0.0280043 0.740724 0.00156521 0.48669 0.0888921 0.0148934 7.20226e-05 0.0150336 0.000489654 0.0205951 0.00512287 0.0174164 
0.82936 0.169802 0.474811 0.521414 0.00513621 0.980893 0.500941 0.458862 0.846689 0.0627915 0.731847 0.069153 0.0125016 0.546942 0.196878 0.0296744 0.0168653 0.0152017 0.00554659 0.0224912 0.0308094 0.0477515 
0.988142 0.0111222 0.512864 0.483536 0.701094 0.285876 0.149746 0.811802 0.391463 0.521157 0.000197683 0.807676 0.104629 0.469914 0.248827 0.00277125 9.7901e-05 0.00183804 2.05153e-05 0.000373327 0.000122694 0.00530242 
0.844872 0.154698 0.678806 0.318532 0.445943 0.545583 0.468369 0.505873 0.587556 0.355056 0.823503 0.0503209 0.225674 0.494669 0.319362 0.187915 3.92818e-06 0.255705 4.85477e-05 0.209218 6.16094e-05 0.311244 
0.00027474 0.203891 0.000915649 0.997912 0.246371 0.749221 0.411148 0.572452 0.500659 0.457975 0.579356 0.340256 0.381553 0.424211 0.242549 0.440463 0.390977 0.083757 0.397017 7.22506e-05 0.434617 8.76889e-05 
0.413096 0.263127 0.500474 0.497586 0.492385 0.500281 0.64887 0.326552 0.70339 0.234614 0.291312 0.575153 0.153869 0.545305 0.296544 0.256631 0.103337 0.0480379 0.33188 0.00301535 3.09664e-10 0.00557873 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 
0.231133 0.326334 0.450266 0.00496259 0.29244 0.276275 0.506756 0.244478 0.430075 0.478792 0.609901 0.0518842 0.00893653 0.433999 0.346341 0.216221 0.676404 0.254566 0.359624 0.0502413 0.437936 1.00621e-05 


==> figs/empirical/imperfect/matrix/neopets11by3_train.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0968741 0.209347 0.0463096 0.169751 0.09199 0.0023262 0.0186178 0.00620086 0.000221448 0.412429 0.0168314 0.190379 0.0279699 0.0230353 0.00402436 0.0209 0.0225117 0.31811 0.387661 0.0320219 0.000424353 0.0908011 
0.481803 0.398729 0.801266 0.0668317 0.384304 0.556954 0.514892 0.464031 0.318191 0.596905 0.487112 0.0230657 0.468847 0.434616 0.112601 0.661218 0.0458308 0.267356 0.554558 0.0658776 0.494826 0.402743 
0.189033 0.132434 0.18206 0.0131418 0.0438627 0.0207794 0.116504 0.243061 0.464692 0.38789 0.159708 0.110477 0.000187312 0.164245 0.20987 0.00145862 0.0445131 0.00129719 0.0182079 0.0495572 0.0568815 0.00180792 
0.364167 0.487655 0.00363625 0.379835 0.435684 0.404349 0.561096 0.383456 0.351018 0.150103 0.491312 0.1294 0.353785 0.520706 0.499875 0.499339 0.478278 0.425066 0.626943 0.144485 0.397004 0.388213 
0.0779883 0.0389066 0.117932 0.054038 0.100414 0.0427805 0.000678164 0.117894 0.0021532 0.0320299 0.0223568 0.0560194 0.00020763 0.000147464 0.608527 0.00503615 0.127029 8.7832e-05 0.0753557 0.109632 0.0966942 0.0178089 
0.309044 0.317384 0.249147 0.274711 6.3966e-06 0.00793593 0.29627 0.371873 0.348896 0.396993 0.448543 0.364095 0.348933 0.602304 0.554801 0.408163 0.404302 0.288268 0.212589 0.191276 0.310209 0.332419 
0.136639 0.163103 0.00107205 0.0501309 0.154099 0.00507395 0.0665796 0.185641 0.120605 0.123873 0.0369472 0.161964 0.000430146 0.115042 0.0850632 0.0415265 0.101081 0.650109 0.159734 0.142821 0.206408 0.144622 
0.482223 0.486678 0.476354 0.482598 0.513925 0.485852 0.517365 0.453497 0.426713 0.473903 0.493344 0.50625 0.489951 0.461314 0.508464 0.487144 0.394755 0.484055 0.491826 0.504261 0.486963 0.487584 
0.248868 0.262704 0.427755 0.27564 0.255217 0.486401 0.226816 0.254474 0.189862 0.247413 0.250906 0.269541 0.240696 0.75891 0.259939 0.249581 0.318992 0.251594 0.244785 0.252385 0.254994 0.250097 
0.480328 0.487633 0.388579 0.486782 0.488738 0.500296 0.476874 0.486751 0.484855 0.48506 0.4898 0.487985 0.509549 0.490344 0.45639 0.477557 0.488266 0.486381 0.487114 0.435593 0.488784 0.487515 
0.486913 0.487236 0.488323 0.487576 0.483968 0.494187 0.510822 0.480346 0.486655 0.41815 0.492708 0.482588 0.485457 0.486991 0.48268 0.48763 0.487705 0.507682 0.48751 0.490517 0.487115 0.487611 
0.487276 0.487147 0.484012 0.487457 0.487265 0.437488 0.487145 0.487805 0.487393 0.4869 0.484691 0.487065 0.468389 0.472218 0.48721 0.501106 0.487201 0.487159 0.487386 0.481403 0.487272 0.487253 
0.326227 0.314965 0.495872 0.504113 0.505189 0.494787 0.48617 0.513805 0.515602 0.484396 0.499719 0.500228 0.511444 0.488554 0.498816 0.501183 0.514558 0.48533 0.498762 0.501232 0.503399 0.496601 
0.269846 0.26631 0.481323 0.518666 0.479304 0.520647 0.479631 0.520355 0.525398 0.474601 0.496716 0.503245 0.526483 0.47341 0.497782 0.502209 0.55607 0.443922 0.501604 0.498364 0.487145 0.512837 
0.221669 0.233373 0.445052 0.554942 0.508087 0.49174 0.512981 0.486969 0.49632 0.503467 0.479398 0.520544 0.501932 0.498047 0.495679 0.504305 0.420264 0.579724 0.459479 0.540286 0.49191 0.508019 
0.198533 0.186653 0.4903 0.481358 0.496949 0.483284 0.511602 0.488056 0.475138 0.474078 0.475418 0.50065 0.487838 0.511459 0.500453 0.479619 0.525399 0.474579 0.686405 0.281682 0.463195 0.486472 
0.167367 0.162592 0.471259 0.467852 0.463208 0.525387 0.466439 0.533225 0.440175 0.432792 0.436544 0.474615 0.336747 0.459235 0.471391 0.436802 0.506392 0.417342 0.506207 0.455912 0.513462 0.483439 
0.447517 0.253892 0.0204536 0.0158895 0.0466764 0.00303972 0.0136886 0.0457423 0.014392 0.00377916 0.00960165 0.00635947 0.0271604 2.96784e-05 0.0742905 0.0117126 0.00115128 0.0299218 4.39641e-06 0.0669393 0.0165519 1.87926e-05 
0.0743519 0.0809343 0.254802 0.252802 0.498553 0.501421 0.489463 0.510489 0.493281 0.506645 0.503743 0.496254 0.514989 0.484997 0.488501 0.511432 0.498687 0.501253 0.511424 0.488571 0.487021 0.512979 
0.0483984 0.0481502 0.164126 0.166376 0.489896 0.485363 0.481763 0.499908 0.484312 0.465911 0.460873 0.521706 0.47719 0.483038 0.479347 0.501244 0.480883 0.498479 0.486671 0.479848 0.496551 0.492407 
0.0235651 0.0195354 0.385832 0.520473 0.330934 0.29025 0.374145 0.431815 0.389889 0.598177 0.150336 0.361765 0.536471 0.245583 0.149942 0.388166 0.260534 0.404162 0.174261 0.163729 0.408254 0.125583 
0.00707857 0.943486 0.789594 0.0409949 0.0675555 0.482434 0.000320424 9.50045e-05 0.015767 0.000163768 0.050821 0.000191812 0.0240822 0.000319652 0.0323049 0.000239813 0.0424235 4.47698e-07 0.0314121 1.00514e-07 0.317522 9.31766e-06 
0.412367 0.543046 0.00852043 0.842445 0.020532 0.554549 0.0172157 0.000132138 0.0217705 0.000158077 0.0974554 1.43137e-05 0.0686532 6.47427e-06 0.150293 0.00112554 0.097386 0.000203546 0.0373217 1.14348e-05 0.00273295 5.42895e-06 
0.74317 0.221241 0.067074 0.809572 0.621655 0.0366027 0.125511 0.0857798 7.72512e-07 0.0948651 6.7402e-05 0.0710295 6.14402e-06 0.0116004 1.96703e-05 0.0723136 1.01086e-05 0.36915 5.09987e-05 0.0868928 8.47879e-06 0.056231 
0.0169451 0.0175534 0.0621285 0.0600274 0.159642 0.173162 0.371368 0.383873 0.50353 0.496408 0.514237 0.485346 0.48112 0.518853 0.497545 0.502446 0.480152 0.519308 0.484385 0.515603 0.490622 0.509333 
0.0154412 0.0151247 0.0519242 0.0568175 0.140026 0.140103 0.335791 0.328264 0.500703 0.499258 0.492062 0.507749 0.491014 0.508923 0.559539 0.440361 0.526303 0.473285 0.485896 0.514065 0.500854 0.499092 
0.0131826 0.0135563 0.0443063 0.0469919 0.125596 0.125319 0.292226 0.300583 0.49716 0.502753 0.482684 0.517224 0.498646 0.501318 0.488613 0.511365 0.497575 0.502187 0.508758 0.491175 0.487134 0.512814 
0.743368 0.241059 0.0580401 0.88885 0.0175101 0.836365 0.566279 0.0937675 0.0903094 0.132347 0.105548 0.000522382 0.0413774 2.18441e-05 0.274509 4.81609e-05 0.136434 4.96579e-05 0.215376 0.000116559 0.0403743 0.000573767 
0.00640608 0.0062737 0.0212035 0.0219922 0.0563298 0.0602354 0.137118 0.139107 0.313948 0.318153 0.50083 0.499113 0.511044 0.488928 0.536293 0.463572 0.472553 0.527283 0.480441 0.519349 0.494152 0.505714 
0.971213 0.0192834 0.0102965 0.958113 0.318776 0.591072 0.783442 0.00680548 0.504383 0.0155767 0.000762244 0.0118583 5.44681e-05 0.0522378 9.54346e-05 0.0494965 0.000664269 0.0017452 9.47822e-05 0.0233089 0.00142207 0.039027 
0.00395251 0.00411782 0.0133743 0.0154928 0.0369284 0.0374876 0.0865057 0.0892613 0.19805 0.204414 0.429755 0.443 0.489931 0.509985 0.495156 0.504741 0.503812 0.495869 0.420609 0.579122 0.512642 0.487244 
0.00304663 0.00408363 0.0113253 0.0117942 0.0304292 0.0310773 0.0712902 0.0756505 0.163316 0.173373 0.354599 0.376054 0.489427 0.510564 0.491168 0.508742 0.447796 0.552135 0.50174 0.49816 0.489171 0.510722 
0.00308083 0.00358165 0.00976894 0.00943716 0.0261014 0.0259456 0.063585 0.0627168 0.145681 0.143671 0.316144 0.311866 0.50868 0.491036 0.493643 0.506325 0.493292 0.506707 0.513039 0.48695 0.503876 0.494995 
0.00276085 0.0018995 0.00874591 0.0094665 0.0233953 0.0226877 0.0570509 0.0532396 0.130766 0.121986 0.284084 0.264755 0.505866 0.472075 0.508675 0.490217 0.526126 0.47377 0.539151 0.46001 0.508198 0.490186 
0.00213807 0.00177463 0.00802402 0.0080452 0.0198255 0.0211396 0.0475288 0.0491981 0.108947 0.112069 0.236747 0.245324 0.422808 0.437843 0.533926 0.466061 0.500935 0.499035 0.504151 0.495827 0.4733 0.526602 
0.212168 0.783824 0.243638 0.743019 0.45163 0.512023 0.482697 0.432124 0.408238 0.396543 0.213244 0.362338 0.00733239 0.232671 0.00822987 9.43839e-05 0.00165054 9.01717e-05 0.000202138 4.48292e-05 0.0172526 0.000291512 
0.0008879 0.00158372 0.00402347 0.00428896 0.0148295 0.0150337 0.0357373 0.0377743 0.0749921 0.0852633 0.150994 0.186372 0.289911 0.336085 0.401532 0.46754 0.546035 0.451335 0.462554 0.533731 0.484834 0.511636 
0.391937 0.603855 0.37526 0.618334 0.692009 0.282744 0.575358 0.362139 0.709357 0.14751 0.17435 0.535866 0.50957 0.0349679 0.000203863 0.330742 0.0719357 0.228949 0.000332322 2.53675e-06 0.00105267 7.79847e-06 
0.463686 0.534436 0.901079 0.093058 0.62169 0.357726 0.44176 0.510109 0.38012 0.5055 0.389161 0.3893 0.4545 0.191966 0.138861 0.403098 0.240753 0.147774 0.195031 9.09696e-06 5.84868e-07 8.93891e-06 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 


==> figs/empirical/imperfect/matrix/old/000webhost11by3_train.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.447122 0.488722 0.439115 0.482576 0.457753 0.510361 0.488221 0.479501 0.500197 0.379231 0.490019 0.488776 0.267029 0.597417 0.484918 0.496899 0.484025 0.486886 0.487223 0.49515 0.487338 0.502439 
0.0524903 0.0533008 0.240404 0.081325 0.129024 0.131043 0.183066 0.112009 0.475816 0.00263141 0.0593644 0.0598853 0.0216435 0.505298 0.310932 0.051098 0.0504958 0.0458531 0.0532907 0.0697538 0.0501699 0.0574055 
0.119108 0.119805 0.111897 0.417455 0.123739 0.112756 0.481731 0.102183 0.308066 0.147958 0.120668 0.0208011 0.112013 0.606339 0.360828 0.112565 0.0964653 0.11798 0.115869 0.111281 0.104707 0.113932 
0.00409242 0.00462858 0.0124935 0.000266894 0.00344649 0.00318937 0.00771899 0.015997 0.00572583 0.0218707 0.00361286 0.00785509 0.00293219 0.00394305 0.00628846 0.00514788 0.00414488 0.00476645 0.00493008 0.00453212 0.0039529 0.00411266 
0.298442 0.274151 0.0368511 0.190395 0.441074 0.460927 0.394421 0.50841 0.234699 0.240394 0.275116 0.290345 0.248068 0.211536 0.327756 0.00835505 0.227825 0.306097 0.319748 0.302836 0.463524 0.0642894 
0.131303 0.127867 0.140031 0.108271 0.0593351 0.39724 0.123896 0.717753 0.50424 0.0816905 0.122158 0.100167 0.199683 0.625248 0.415108 0.0121017 0.12655 0.125093 0.124988 0.129535 0.126486 0.131842 
0.0504076 0.0462852 0.0204078 0.0242054 0.0534289 0.122796 0.157858 0.0279954 0.0270478 0.027968 0.512587 0.049638 0.0387243 0.0436229 0.321255 0.371022 0.0510954 0.0501994 0.055323 0.0549766 0.0459034 0.0348396 
0.0519859 0.0548107 0.000366242 0.20034 0.193855 0.0703454 0.0161019 0.0386867 0.157983 0.0287985 0.220091 0.0220244 0.0350976 0.0538057 0.314213 0.00652759 0.0378373 0.0459779 0.047844 0.0607006 0.0518405 0.0491782 
0.273851 0.276306 0.274381 0.338088 0.212981 0.270073 0.575675 0.268843 0.289206 0.417264 0.261899 0.234769 0.273911 0.0743895 0.379126 0.289791 0.275769 0.27557 0.314044 0.246383 0.273703 0.283064 
0.452981 0.447299 0.502923 0.457359 0.458768 0.433017 0.453831 0.413285 0.419377 0.458673 0.394537 0.464934 0.429089 0.292659 0.442496 0.447767 0.454523 0.452227 0.444919 0.452831 0.45445 0.453939 
0.444044 0.0538283 9.561e-06 0.0418107 9.88077e-06 0.0451504 4.38242e-06 0.321698 6.1513e-05 0.0281256 2.11667e-06 0.0146363 3.54327e-06 0.0328241 9.91762e-07 0.014902 3.39447e-05 0.00349019 2.8867e-06 0.488861 5.2563e-07 0.0528261 
0.38063 0.227299 0.0399382 0.0488225 0.26627 0.121656 0.000103971 0.161076 0.0355053 0.186076 0.0264265 0.000872721 0.08613 3.80603e-06 0.0266328 0.101824 0.0609227 0.00459401 0.0177995 0.0695035 0.0315741 4.77568e-05 
0.161288 0.155788 0.491349 0.446407 0.689822 0.212633 0.454189 0.287762 0.480912 0.518833 0.462923 0.536299 0.476672 0.0670633 0.491403 0.508478 0.489306 0.455259 0.375365 0.507212 0.496961 0.499871 
0.147715 0.136724 0.487211 0.486052 0.487319 0.504856 0.484457 0.478406 0.516662 0.455481 0.500749 0.443249 0.482659 0.492282 0.480896 0.486473 0.491215 0.471626 0.515341 0.46561 0.487155 0.501242 
0.783369 0.0412903 0.155817 0.154458 0.193435 0.111838 0.525571 0.292053 0.208982 0.26739 0.156496 0.108051 0.0866008 0.191024 0.0714123 0.154139 0.0136507 0.0321289 0.285868 0.0643559 0.149327 0.252249 
0.104145 0.102393 0.495611 0.487308 0.454456 0.481097 0.459624 0.484439 0.478301 0.482137 0.511057 0.481238 0.446728 0.489102 0.457689 0.489053 0.512705 0.484732 0.495633 0.485021 0.507047 0.487231 
0.0886845 0.0936423 0.464404 0.472646 0.634823 0.356629 0.389121 0.330031 0.420572 0.519182 0.420102 0.534336 0.502219 0.420821 0.549286 0.443924 0.445187 0.49626 0.444537 0.514956 0.478918 0.451129 
0.0762734 0.0831237 0.457595 0.46819 0.468138 0.517436 0.399761 0.469332 0.133432 0.431791 0.313505 0.410445 0.459483 0.477066 0.459351 0.467371 0.470639 0.480192 0.480168 0.468021 0.473855 0.459858 
0.13309 0.793393 0.0572275 0.47193 0.136954 0.000184822 0.432447 0.000547847 0.0559109 9.16276e-07 0.0823132 8.02913e-05 0.342305 3.85482e-05 0.229031 8.00037e-05 0.02776 0.00100529 0.0353515 0.000405262 0.111487 2.16094e-07 
0.95184 0.0223687 0.656466 0.178368 0.0619982 0.473424 0.0752115 0.00107611 0.210109 0.262255 0.0177693 0.445013 0.152094 0.6148 0.110421 0.480451 5.90834e-06 0.158171 0.0267278 0.642265 0.0560816 0.538786 
0.020122 0.0199594 0.128877 0.12179 0.463855 0.476459 0.478889 0.485053 0.441555 0.445503 0.428803 0.571045 0.474024 0.494289 0.452 0.46237 0.514831 0.484084 0.494643 0.334371 0.495574 0.487803 
0.494888 0.473406 0.0295386 0.781818 0.0540034 0.380195 0.0618688 0.000734293 0.151065 0.00146917 0.306267 0.000169695 0.162471 0.000394499 0.070191 0.000140341 0.05585 0.00314027 0.202477 0.000188343 0.0630092 0.000440604 
0.812876 0.163173 0.487056 0.359659 0.0589369 0.481297 0.0354707 0.000100681 0.204725 0.000240509 0.210151 0.000491751 0.272128 0.000399529 0.000197152 0.000686365 0.171848 0.000429657 0.145248 4.05806e-05 0.0994921 0.000170532 
0.012519 0.0123401 0.0752809 0.0711217 0.218775 0.230549 0.508682 0.491145 0.462691 0.536813 0.514139 0.485185 0.49769 0.501612 0.493343 0.506315 0.518805 0.481045 0.507933 0.492029 0.501601 0.497912 
0.504477 0.475096 0.868948 0.00537001 0.00945973 0.600552 0.100569 0.0300908 0.000361356 0.0245684 0.00489771 0.000252048 0.00408943 0.0273942 0.00155873 0.0100463 0.000905975 0.0363319 0.00286156 0.0818932 0.00361183 0.0244209 
0.532664 0.449107 0.241147 0.642646 0.00404252 0.643241 0.208894 0.0323397 0.00029256 0.0518375 0.00358245 0.0639655 0.000126214 0.0152758 0.000273683 0.0444973 0.00294514 0.0190708 1.85008e-06 0.059713 0.0206107 0.0408368 
0.581968 0.405363 0.89184 0.0056635 0.470883 0.2388 0.283591 0.0469316 0.00112634 0.0100165 0.000152248 0.0380017 0.000981139 0.00881687 0.00014445 0.101902 0.00255073 0.0063822 0.00128676 0.0639564 0.000852549 0.091919 
0.0041418 0.00564769 0.0319211 0.0361615 0.0941924 0.114261 0.224305 0.245726 0.362639 0.397551 0.472792 0.518028 0.477252 0.522595 0.523921 0.475678 0.509666 0.49013 0.495162 0.504801 0.449041 0.550422 
0.372132 0.620284 0.433426 0.522226 0.616662 0.247309 0.318288 0.36798 0.457044 0.0369698 0.28604 0.0496846 0.00213375 0.326797 0.00246287 0.0692705 0.000249598 0.0511607 0.00141557 0.101318 0.00391989 0.0707753 
0.0172211 0.977598 0.349741 0.624662 0.382762 0.535287 0.0301563 0.761018 0.18792 0.560942 0.525285 0.170995 0.618966 0.0205212 0.520515 0.0217193 0.390509 6.95082e-05 0.064859 0.0208878 1.75068e-05 2.19675e-07 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 


==> figs/empirical/imperfect/matrix/old/000webhost11by3_train_2.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.447122 0.488722 0.439115 0.482576 0.457753 0.510361 0.488221 0.479501 0.500197 0.379231 0.490019 0.488776 0.267029 0.597417 0.484918 0.496899 0.484025 0.486886 0.487223 0.49515 0.487338 0.502439 
0.0524903 0.0533008 0.240404 0.081325 0.129024 0.131043 0.183066 0.112009 0.475816 0.00263141 0.0593644 0.0598853 0.0216435 0.505298 0.310932 0.051098 0.0504958 0.0458531 0.0532907 0.0697538 0.0501699 0.0574055 
0.119108 0.119805 0.111897 0.417455 0.123739 0.112756 0.481731 0.102183 0.308066 0.147958 0.120668 0.0208011 0.112013 0.606339 0.360828 0.112565 0.0964653 0.11798 0.115869 0.111281 0.104707 0.113932 
0.00409242 0.00462858 0.0124935 0.000266894 0.00344649 0.00318937 0.00771899 0.015997 0.00572583 0.0218707 0.00361286 0.00785509 0.00293219 0.00394305 0.00628846 0.00514788 0.00414488 0.00476645 0.00493008 0.00453212 0.0039529 0.00411266 
0.298442 0.274151 0.0368511 0.190395 0.441074 0.460927 0.394421 0.50841 0.234699 0.240394 0.275116 0.290345 0.248068 0.211536 0.327756 0.00835505 0.227825 0.306097 0.319748 0.302836 0.463524 0.0642894 
0.131303 0.127867 0.140031 0.108271 0.0593351 0.39724 0.123896 0.717753 0.50424 0.0816905 0.122158 0.100167 0.199683 0.625248 0.415108 0.0121017 0.12655 0.125093 0.124988 0.129535 0.126486 0.131842 
0.0504076 0.0462852 0.0204078 0.0242054 0.0534289 0.122796 0.157858 0.0279954 0.0270478 0.027968 0.512587 0.049638 0.0387243 0.0436229 0.321255 0.371022 0.0510954 0.0501994 0.055323 0.0549766 0.0459034 0.0348396 
0.0519859 0.0548107 0.000366242 0.20034 0.193855 0.0703454 0.0161019 0.0386867 0.157983 0.0287985 0.220091 0.0220244 0.0350976 0.0538057 0.314213 0.00652759 0.0378373 0.0459779 0.047844 0.0607006 0.0518405 0.0491782 
0.273851 0.276306 0.274381 0.338088 0.212981 0.270073 0.575675 0.268843 0.289206 0.417264 0.261899 0.234769 0.273911 0.0743895 0.379126 0.289791 0.275769 0.27557 0.314044 0.246383 0.273703 0.283064 
0.452981 0.447299 0.502923 0.457359 0.458768 0.433017 0.453831 0.413285 0.419377 0.458673 0.394537 0.464934 0.429089 0.292659 0.442496 0.447767 0.454523 0.452227 0.444919 0.452831 0.45445 0.453939 
0.444044 0.0538283 9.561e-06 0.0418107 9.88077e-06 0.0451504 4.38242e-06 0.321698 6.1513e-05 0.0281256 2.11667e-06 0.0146363 3.54327e-06 0.0328241 9.91762e-07 0.014902 3.39447e-05 0.00349019 2.8867e-06 0.488861 5.2563e-07 0.0528261 
0.38063 0.227299 0.0399382 0.0488225 0.26627 0.121656 0.000103971 0.161076 0.0355053 0.186076 0.0264265 0.000872721 0.08613 3.80603e-06 0.0266328 0.101824 0.0609227 0.00459401 0.0177995 0.0695035 0.0315741 4.77568e-05 
0.161288 0.155788 0.491349 0.446407 0.689822 0.212633 0.454189 0.287762 0.480912 0.518833 0.462923 0.536299 0.476672 0.0670633 0.491403 0.508478 0.489306 0.455259 0.375365 0.507212 0.496961 0.499871 
0.147715 0.136724 0.487211 0.486052 0.487319 0.504856 0.484457 0.478406 0.516662 0.455481 0.500749 0.443249 0.482659 0.492282 0.480896 0.486473 0.491215 0.471626 0.515341 0.46561 0.487155 0.501242 
0.783369 0.0412903 0.155817 0.154458 0.193435 0.111838 0.525571 0.292053 0.208982 0.26739 0.156496 0.108051 0.0866008 0.191024 0.0714123 0.154139 0.0136507 0.0321289 0.285868 0.0643559 0.149327 0.252249 
0.104145 0.102393 0.495611 0.487308 0.454456 0.481097 0.459624 0.484439 0.478301 0.482137 0.511057 0.481238 0.446728 0.489102 0.457689 0.489053 0.512705 0.484732 0.495633 0.485021 0.507047 0.487231 
0.0886845 0.0936423 0.464404 0.472646 0.634823 0.356629 0.389121 0.330031 0.420572 0.519182 0.420102 0.534336 0.502219 0.420821 0.549286 0.443924 0.445187 0.49626 0.444537 0.514956 0.478918 0.451129 
0.0762734 0.0831237 0.457595 0.46819 0.468138 0.517436 0.399761 0.469332 0.133432 0.431791 0.313505 0.410445 0.459483 0.477066 0.459351 0.467371 0.470639 0.480192 0.480168 0.468021 0.473855 0.459858 
0.13309 0.793393 0.0572275 0.47193 0.136954 0.000184822 0.432447 0.000547847 0.0559109 9.16276e-07 0.0823132 8.02913e-05 0.342305 3.85482e-05 0.229031 8.00037e-05 0.02776 0.00100529 0.0353515 0.000405262 0.111487 2.16094e-07 
0.95184 0.0223687 0.656466 0.178368 0.0619982 0.473424 0.0752115 0.00107611 0.210109 0.262255 0.0177693 0.445013 0.152094 0.6148 0.110421 0.480451 5.90834e-06 0.158171 0.0267278 0.642265 0.0560816 0.538786 
0.020122 0.0199594 0.128877 0.12179 0.463855 0.476459 0.478889 0.485053 0.441555 0.445503 0.428803 0.571045 0.474024 0.494289 0.452 0.46237 0.514831 0.484084 0.494643 0.334371 0.495574 0.487803 
0.494888 0.473406 0.0295386 0.781818 0.0540034 0.380195 0.0618688 0.000734293 0.151065 0.00146917 0.306267 0.000169695 0.162471 0.000394499 0.070191 0.000140341 0.05585 0.00314027 0.202477 0.000188343 0.0630092 0.000440604 
0.812876 0.163173 0.487056 0.359659 0.0589369 0.481297 0.0354707 0.000100681 0.204725 0.000240509 0.210151 0.000491751 0.272128 0.000399529 0.000197152 0.000686365 0.171848 0.000429657 0.145248 4.05806e-05 0.0994921 0.000170532 
0.012519 0.0123401 0.0752809 0.0711217 0.218775 0.230549 0.508682 0.491145 0.462691 0.536813 0.514139 0.485185 0.49769 0.501612 0.493343 0.506315 0.518805 0.481045 0.507933 0.492029 0.501601 0.497912 
0.504477 0.475096 0.868948 0.00537001 0.00945973 0.600552 0.100569 0.0300908 0.000361356 0.0245684 0.00489771 0.000252048 0.00408943 0.0273942 0.00155873 0.0100463 0.000905975 0.0363319 0.00286156 0.0818932 0.00361183 0.0244209 
0.532664 0.449107 0.241147 0.642646 0.00404252 0.643241 0.208894 0.0323397 0.00029256 0.0518375 0.00358245 0.0639655 0.000126214 0.0152758 0.000273683 0.0444973 0.00294514 0.0190708 1.85008e-06 0.059713 0.0206107 0.0408368 
0.581968 0.405363 0.89184 0.0056635 0.470883 0.2388 0.283591 0.0469316 0.00112634 0.0100165 0.000152248 0.0380017 0.000981139 0.00881687 0.00014445 0.101902 0.00255073 0.0063822 0.00128676 0.0639564 0.000852549 0.091919 
0.0041418 0.00564769 0.0319211 0.0361615 0.0941924 0.114261 0.224305 0.245726 0.362639 0.397551 0.472792 0.518028 0.477252 0.522595 0.523921 0.475678 0.509666 0.49013 0.495162 0.504801 0.449041 0.550422 
0.372132 0.620284 0.433426 0.522226 0.616662 0.247309 0.318288 0.36798 0.457044 0.0369698 0.28604 0.0496846 0.00213375 0.326797 0.00246287 0.0692705 0.000249598 0.0511607 0.00141557 0.101318 0.00391989 0.0707753 
0.0172211 0.977598 0.349741 0.624662 0.382762 0.535287 0.0301563 0.761018 0.18792 0.560942 0.525285 0.170995 0.618966 0.0205212 0.520515 0.0217193 0.390509 6.95082e-05 0.064859 0.0208878 1.75068e-05 2.19675e-07 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 
0.0354986 0.143939 0.994943 0.00106639 0.336734 0.122341 0.695041 0.0165731 0.0789416 0.176736 0.0401206 0.152271 0.505483 0.329564 0.0913987 0.221876 0.54269 0.198011 0.264484 0.215257 0.282754 0.239048 


==> figs/empirical/imperfect/matrix/old/bfield11by3_train.dat <==
0.194428 0.0520397 0.107778 0.0064064 0.197184 0.0894332 0.109528 0.0672382 0.34531 0.074799 0.00453848 0.087091 0.040356 0.235913 0.771959 0.00448224 0.0265807 0.0951038 0.0729872 0.00580449 0.0514661 0.0578177 
0.153224 0.11939 0.298147 0.0665313 0.17922 0.184923 0.0626264 0.286171 0.126914 0.0951061 0.09054 0.0944412 0.481942 0.106673 0.266119 0.132345 0.172689 0.156131 0.109898 0.0791635 0.127741 0.118475 
0.198767 0.207723 0.348607 0.412127 0.0892364 0.90416 0.0468909 0.933154 0.419864 0.500069 0.574826 0.165977 0.412238 0.494459 0.689254 0.124089 0.0859285 0.180751 0.171119 0.142149 0.189443 0.196244 
0.242391 0.251478 0.564167 0.435562 0.456335 0.543344 0.377254 0.619303 0.406764 0.588707 0.33718 0.661976 0.496798 0.498588 0.467641 0.531899 0.4222 0.575078 0.511547 0.488373 0.506698 0.49324 
0.354867 0.250695 0.000227516 9.81214e-06 0.000396291 0.000294408 0.000981465 0.00283069 0.00204443 0.000184152 0.000250109 0.000623356 0.000362585 0.00024307 0.000468527 1.61904e-05 0.000977023 7.64434e-05 0.00101025 0.000251227 7.0052e-06 0.000847212 
0.54042 0.145767 0.0224929 0.0416993 4.299e-05 0.0872568 0.000163593 0.00244214 0.00197595 0.0444486 0.00221419 0.014358 2.84676e-05 0.215947 1.95091e-07 0.0441505 0.0036152 0.0937778 0.000360968 8.69369e-06 9.38942e-06 0.0363089 
0.135386 0.136234 0.477938 0.493087 0.521347 0.474666 0.576284 0.412338 0.570354 0.382904 0.37219 0.611687 0.402324 0.595623 0.485883 0.513221 0.45038 0.478693 0.495029 0.451655 0.485703 0.487949 
0.491292 0.282248 0.274506 0.0507841 9.61862e-06 0.029859 4.73632e-05 0.00209393 1.41969e-05 0.294672 7.58549e-06 0.250726 0.00018073 0.478996 1.22978e-05 0.132716 0.000111862 0.0976585 7.45549e-06 0.00239158 4.60534e-05 0.0535352 
0.124919 0.743947 0.242286 0.388545 0.172003 0.000107505 0.0873689 2.07725e-05 2.92919e-05 0.000453231 1.32448e-05 5.5867e-05 0.215335 8.6847e-05 0.105028 0.00048622 0.901415 0.00180107 0.237053 0.00043451 0.429577 2.90439e-06 
0.250648 0.61724 0.170438 0.434378 0.278377 0.00183011 0.0655116 0.000115841 0.269952 0.000132865 0.0291582 0.00150794 0.0476462 0.0030577 0.140666 0.000321484 0.0893153 0.000248946 0.274161 0.00144772 0.382828 0.0242176 
0.0441706 0.0391395 0.440853 0.52211 0.279798 0.258993 0.480354 0.455196 0.386152 0.380143 0.247217 0.52715 0.202419 0.44862 0.417028 0.362575 0.363562 0.457409 0.385625 0.484414 0.511737 0.385642 
0.249553 0.689534 0.0358772 0.78221 0.517065 0.0964558 0.253644 0.0334253 0.000112339 0.0364698 0.000322171 0.0546923 0.000530216 0.0141112 0.00066635 0.0179943 0.000407612 0.0665868 0.000805307 0.0573297 0.000294823 0.0339697 
0.0254571 0.0211336 0.0727358 0.0598998 0.163693 0.134696 0.301769 0.248466 0.488368 0.402082 0.53229 0.466282 0.585711 0.412426 0.509323 0.489407 0.492472 0.507218 0.652705 0.344428 0.53625 0.460967 
0.0260539 0.0242223 0.0536825 0.0546644 0.120748 0.11615 0.222856 0.213899 0.360772 0.3474 0.475184 0.457281 0.498822 0.500616 0.578822 0.421056 0.523551 0.476343 0.54627 0.453672 0.495516 0.503641 
0.409654 0.562056 0.439817 0.475766 0.461505 0.358541 0.0547398 0.613365 0.439677 0.0221417 0.263222 0.0291179 0.0346068 0.131261 0.00297877 0.0176292 4.62628e-05 0.00997875 0.00746422 7.00311e-07 0.0531743 0.0527903 
0.64811 0.327103 0.866576 0.0636154 0.40035 0.442594 0.6808 0.0294123 0.497742 0.0325831 0.0294587 0.378351 0.0346659 0.22952 0.0653957 0.0494197 0.0414131 2.71075e-06 0.0286292 1.16743e-05 0.0530824 5.13681e-06 
0.515034 0.465245 0.571748 0.37273 0.638123 0.231525 0.721706 0.0477965 0.488282 0.13913 0.0482684 0.464616 0.041505 0.409512 0.249481 0.0431508 0.0650065 0.0535689 0.05738 0.0215191 0.0682758 0.0610206 
0.00962582 0.00986931 0.0270035 0.0293972 0.0609205 0.0651868 0.112496 0.114721 0.181461 0.18084 0.235217 0.240835 0.26148 0.284053 0.313922 0.362812 0.460008 0.443187 0.502453 0.49749 0.492011 0.507931 
0.71649 0.274194 0.458473 0.515215 0.259969 0.694905 0.475094 0.435829 0.470088 0.423143 0.724875 0.103033 0.337013 0.442957 0.346642 0.39608 0.468058 0.189105 0.0732668 0.350717 5.81401e-08 0.402372 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 


==> figs/empirical/imperfect/matrix/old/bfield11by3_train_2.dat <==
0.194428 0.0520397 0.107778 0.0064064 0.197184 0.0894332 0.109528 0.0672382 0.34531 0.074799 0.00453848 0.087091 0.040356 0.235913 0.771959 0.00448224 0.0265807 0.0951038 0.0729872 0.00580449 0.0514661 0.0578177 
0.153224 0.11939 0.298147 0.0665313 0.17922 0.184923 0.0626264 0.286171 0.126914 0.0951061 0.09054 0.0944412 0.481942 0.106673 0.266119 0.132345 0.172689 0.156131 0.109898 0.0791635 0.127741 0.118475 
0.198767 0.207723 0.348607 0.412127 0.0892364 0.90416 0.0468909 0.933154 0.419864 0.500069 0.574826 0.165977 0.412238 0.494459 0.689254 0.124089 0.0859285 0.180751 0.171119 0.142149 0.189443 0.196244 
0.242391 0.251478 0.564167 0.435562 0.456335 0.543344 0.377254 0.619303 0.406764 0.588707 0.33718 0.661976 0.496798 0.498588 0.467641 0.531899 0.4222 0.575078 0.511547 0.488373 0.506698 0.49324 
0.354867 0.250695 0.000227516 9.81214e-06 0.000396291 0.000294408 0.000981465 0.00283069 0.00204443 0.000184152 0.000250109 0.000623356 0.000362585 0.00024307 0.000468527 1.61904e-05 0.000977023 7.64434e-05 0.00101025 0.000251227 7.0052e-06 0.000847212 
0.54042 0.145767 0.0224929 0.0416993 4.299e-05 0.0872568 0.000163593 0.00244214 0.00197595 0.0444486 0.00221419 0.014358 2.84676e-05 0.215947 1.95091e-07 0.0441505 0.0036152 0.0937778 0.000360968 8.69369e-06 9.38942e-06 0.0363089 
0.135386 0.136234 0.477938 0.493087 0.521347 0.474666 0.576284 0.412338 0.570354 0.382904 0.37219 0.611687 0.402324 0.595623 0.485883 0.513221 0.45038 0.478693 0.495029 0.451655 0.485703 0.487949 
0.491292 0.282248 0.274506 0.0507841 9.61862e-06 0.029859 4.73632e-05 0.00209393 1.41969e-05 0.294672 7.58549e-06 0.250726 0.00018073 0.478996 1.22978e-05 0.132716 0.000111862 0.0976585 7.45549e-06 0.00239158 4.60534e-05 0.0535352 
0.124919 0.743947 0.242286 0.388545 0.172003 0.000107505 0.0873689 2.07725e-05 2.92919e-05 0.000453231 1.32448e-05 5.5867e-05 0.215335 8.6847e-05 0.105028 0.00048622 0.901415 0.00180107 0.237053 0.00043451 0.429577 2.90439e-06 
0.250648 0.61724 0.170438 0.434378 0.278377 0.00183011 0.0655116 0.000115841 0.269952 0.000132865 0.0291582 0.00150794 0.0476462 0.0030577 0.140666 0.000321484 0.0893153 0.000248946 0.274161 0.00144772 0.382828 0.0242176 
0.0441706 0.0391395 0.440853 0.52211 0.279798 0.258993 0.480354 0.455196 0.386152 0.380143 0.247217 0.52715 0.202419 0.44862 0.417028 0.362575 0.363562 0.457409 0.385625 0.484414 0.511737 0.385642 
0.249553 0.689534 0.0358772 0.78221 0.517065 0.0964558 0.253644 0.0334253 0.000112339 0.0364698 0.000322171 0.0546923 0.000530216 0.0141112 0.00066635 0.0179943 0.000407612 0.0665868 0.000805307 0.0573297 0.000294823 0.0339697 
0.0254571 0.0211336 0.0727358 0.0598998 0.163693 0.134696 0.301769 0.248466 0.488368 0.402082 0.53229 0.466282 0.585711 0.412426 0.509323 0.489407 0.492472 0.507218 0.652705 0.344428 0.53625 0.460967 
0.0260539 0.0242223 0.0536825 0.0546644 0.120748 0.11615 0.222856 0.213899 0.360772 0.3474 0.475184 0.457281 0.498822 0.500616 0.578822 0.421056 0.523551 0.476343 0.54627 0.453672 0.495516 0.503641 
0.409654 0.562056 0.439817 0.475766 0.461505 0.358541 0.0547398 0.613365 0.439677 0.0221417 0.263222 0.0291179 0.0346068 0.131261 0.00297877 0.0176292 4.62628e-05 0.00997875 0.00746422 7.00311e-07 0.0531743 0.0527903 
0.64811 0.327103 0.866576 0.0636154 0.40035 0.442594 0.6808 0.0294123 0.497742 0.0325831 0.0294587 0.378351 0.0346659 0.22952 0.0653957 0.0494197 0.0414131 2.71075e-06 0.0286292 1.16743e-05 0.0530824 5.13681e-06 
0.515034 0.465245 0.571748 0.37273 0.638123 0.231525 0.721706 0.0477965 0.488282 0.13913 0.0482684 0.464616 0.041505 0.409512 0.249481 0.0431508 0.0650065 0.0535689 0.05738 0.0215191 0.0682758 0.0610206 
0.00962582 0.00986931 0.0270035 0.0293972 0.0609205 0.0651868 0.112496 0.114721 0.181461 0.18084 0.235217 0.240835 0.26148 0.284053 0.313922 0.362812 0.460008 0.443187 0.502453 0.49749 0.492011 0.507931 
0.71649 0.274194 0.458473 0.515215 0.259969 0.694905 0.475094 0.435829 0.470088 0.423143 0.724875 0.103033 0.337013 0.442957 0.346642 0.39608 0.468058 0.189105 0.0732668 0.350717 5.81401e-08 0.402372 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 
3.49271e-05 0.0908719 0.274802 0.0235472 0.875653 0.0582056 0.00742488 0.672946 0.0407367 0.424021 0.219544 0.58524 0.381675 0.271215 0.902257 0.0150338 0.192853 0.631948 0.20174 0.797123 0.228818 0.161928 


==> figs/empirical/imperfect/matrix/old/brazzers11by3_train.dat <==
0.124654 0.104977 0.290035 8.83371e-05 0.0800374 0.000160745 0.0876494 0.000141481 0.367315 0.00161066 0.0902233 0.812076 0.0088117 0.14098 0.631711 0.105888 0.0864642 0.0627599 0.100029 0.0615423 0.099398 0.120464 
0.247546 0.198589 0.0228934 0.14117 0.72473 0.0779866 0.167903 0.4638 0.0262811 0.242604 0.435954 0.141722 0.121958 0.511945 0.555336 0.144817 0.322737 0.3189 0.382748 0.166991 0.250705 0.232746 
0.385795 0.390415 0.507806 0.492088 0.50028 0.499668 0.500684 0.499299 0.417381 0.58237 0.516796 0.482539 0.53992 0.4597 0.486447 0.513526 0.500812 0.49916 0.504044 0.495834 0.495172 0.504785 
0.286751 0.293728 0.48334 0.516554 0.511799 0.487894 0.486221 0.513623 0.48525 0.51446 0.546597 0.45306 0.459966 0.539891 0.500136 0.499685 0.509236 0.490257 0.489385 0.510592 0.490655 0.509325 
0.233509 0.230069 0.517391 0.482562 0.457896 0.541814 0.537562 0.46242 0.564431 0.435521 0.523895 0.476038 0.507027 0.492643 0.500059 0.499882 0.50053 0.499437 0.496382 0.503596 0.500737 0.49904 
0.0364603 0.658891 0.117464 0.0678631 0.230218 0.0462228 0.344358 0.198117 0.0943552 0.5608 0.138268 0.265806 0.844219 0.000801105 0.508107 0.00265637 0.0645692 0.198493 0.0345043 0.0637245 0.0519888 0.0221224 
0.18688 0.49497 0.0230745 0.234289 0.0507159 0.000312889 0.000791894 0.000553643 0.000150524 0.000203537 0.00929274 0.00146965 0.0024206 0.000112042 0.000789811 0.000489793 0.0131646 0.000842764 0.0624292 0.000728418 0.0343208 3.16395e-05 
0.228436 0.504254 0.0431202 0.33294 2.02917e-05 3.9131e-05 0.0301181 7.84946e-05 0.253755 5.1169e-05 0.0092964 0.00138736 0.101565 6.75885e-05 0.109385 6.53002e-05 0.0618091 1.8845e-05 0.108078 0.000872263 0.0463034 0.000184112 
0.123956 0.12948 0.289285 0.302185 0.545177 0.454766 0.446634 0.552966 0.484313 0.515437 0.471945 0.527146 0.483575 0.515416 0.50282 0.497137 0.623315 0.376653 0.378678 0.621209 0.489381 0.510552 
0.111709 0.115849 0.260734 0.27038 0.508991 0.491005 0.494727 0.504856 0.515313 0.484241 0.444786 0.554657 0.484916 0.515026 0.478796 0.521055 0.535856 0.46259 0.500978 0.499011 0.482693 0.51729 
0.0487584 0.846199 0.188894 0.565849 0.397119 0.0328429 1.11831e-05 0.00216044 0.000181174 0.000543255 0.000194932 0.00309355 0.000230359 0.23848 5.52858e-05 0.000908595 0.000139323 0.0960529 0.000294328 0.179083 2.78391e-05 0.0228758 
0.0435286 0.0210502 0.103802 0.0682188 0.236121 0.157948 0.471908 0.31665 0.495648 0.503552 0.513421 0.485726 0.557732 0.440157 0.460021 0.537886 0.49766 0.499159 0.494385 0.504114 0.670893 0.328624 
0.517801 0.430424 0.310098 0.56894 0.505352 0.213474 0.415362 0.0228479 5.33593e-05 0.0200853 0.000541258 0.0423334 0.000902947 0.000421304 1.00624e-05 0.080309 4.34215e-05 0.00466404 4.86967e-05 0.033828 0.000791532 0.0462134 
0.021263 0.0212084 0.0494363 0.0496142 0.115633 0.115447 0.23049 0.230576 0.419637 0.418413 0.524737 0.475081 0.502772 0.496904 0.548724 0.450995 0.54155 0.458053 0.47991 0.518562 0.489703 0.5099 
0.0174776 0.0176895 0.0407827 0.0412711 0.0948626 0.0984083 0.189541 0.191537 0.343848 0.347958 0.50123 0.498616 0.49148 0.508146 0.496562 0.503126 0.496074 0.503401 0.499593 0.500404 0.496553 0.503107 
0.0149466 0.0147837 0.0358025 0.0344977 0.0814729 0.08457 0.162666 0.160476 0.295235 0.291393 0.460172 0.453596 0.480716 0.518918 0.474539 0.525189 0.500073 0.499721 0.454695 0.545156 0.520022 0.479599 
0.0126434 0.0131166 0.0295199 0.0305871 0.0687594 0.0712513 0.137648 0.142521 0.249741 0.258228 0.388539 0.40335 0.50391 0.495975 0.486796 0.513014 0.512661 0.487316 0.469403 0.53031 0.491871 0.507946 
0.0114046 0.0109996 0.026829 0.0266279 0.0625508 0.0620062 0.125041 0.121142 0.226707 0.220524 0.352763 0.339956 0.483396 0.470248 0.497969 0.502027 0.512679 0.487311 0.501321 0.498667 0.50873 0.49099 
0.772558 0.208302 0.436425 0.518717 0.0493451 0.846368 0.291728 0.499793 0.106928 0.514655 0.392099 0.0178365 0.013405 0.17863 0.0164952 0.032649 0.00791529 0.0165456 1.79595e-05 0.0151095 0.0224985 0.0403547 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 


==> figs/empirical/imperfect/matrix/old/brazzers11by3_train_2.dat <==
0.124654 0.104977 0.290035 8.83371e-05 0.0800374 0.000160745 0.0876494 0.000141481 0.367315 0.00161066 0.0902233 0.812076 0.0088117 0.14098 0.631711 0.105888 0.0864642 0.0627599 0.100029 0.0615423 0.099398 0.120464 
0.247546 0.198589 0.0228934 0.14117 0.72473 0.0779866 0.167903 0.4638 0.0262811 0.242604 0.435954 0.141722 0.121958 0.511945 0.555336 0.144817 0.322737 0.3189 0.382748 0.166991 0.250705 0.232746 
0.385795 0.390415 0.507806 0.492088 0.50028 0.499668 0.500684 0.499299 0.417381 0.58237 0.516796 0.482539 0.53992 0.4597 0.486447 0.513526 0.500812 0.49916 0.504044 0.495834 0.495172 0.504785 
0.286751 0.293728 0.48334 0.516554 0.511799 0.487894 0.486221 0.513623 0.48525 0.51446 0.546597 0.45306 0.459966 0.539891 0.500136 0.499685 0.509236 0.490257 0.489385 0.510592 0.490655 0.509325 
0.233509 0.230069 0.517391 0.482562 0.457896 0.541814 0.537562 0.46242 0.564431 0.435521 0.523895 0.476038 0.507027 0.492643 0.500059 0.499882 0.50053 0.499437 0.496382 0.503596 0.500737 0.49904 
0.0364603 0.658891 0.117464 0.0678631 0.230218 0.0462228 0.344358 0.198117 0.0943552 0.5608 0.138268 0.265806 0.844219 0.000801105 0.508107 0.00265637 0.0645692 0.198493 0.0345043 0.0637245 0.0519888 0.0221224 
0.18688 0.49497 0.0230745 0.234289 0.0507159 0.000312889 0.000791894 0.000553643 0.000150524 0.000203537 0.00929274 0.00146965 0.0024206 0.000112042 0.000789811 0.000489793 0.0131646 0.000842764 0.0624292 0.000728418 0.0343208 3.16395e-05 
0.228436 0.504254 0.0431202 0.33294 2.02917e-05 3.9131e-05 0.0301181 7.84946e-05 0.253755 5.1169e-05 0.0092964 0.00138736 0.101565 6.75885e-05 0.109385 6.53002e-05 0.0618091 1.8845e-05 0.108078 0.000872263 0.0463034 0.000184112 
0.123956 0.12948 0.289285 0.302185 0.545177 0.454766 0.446634 0.552966 0.484313 0.515437 0.471945 0.527146 0.483575 0.515416 0.50282 0.497137 0.623315 0.376653 0.378678 0.621209 0.489381 0.510552 
0.111709 0.115849 0.260734 0.27038 0.508991 0.491005 0.494727 0.504856 0.515313 0.484241 0.444786 0.554657 0.484916 0.515026 0.478796 0.521055 0.535856 0.46259 0.500978 0.499011 0.482693 0.51729 
0.0487584 0.846199 0.188894 0.565849 0.397119 0.0328429 1.11831e-05 0.00216044 0.000181174 0.000543255 0.000194932 0.00309355 0.000230359 0.23848 5.52858e-05 0.000908595 0.000139323 0.0960529 0.000294328 0.179083 2.78391e-05 0.0228758 
0.0435286 0.0210502 0.103802 0.0682188 0.236121 0.157948 0.471908 0.31665 0.495648 0.503552 0.513421 0.485726 0.557732 0.440157 0.460021 0.537886 0.49766 0.499159 0.494385 0.504114 0.670893 0.328624 
0.517801 0.430424 0.310098 0.56894 0.505352 0.213474 0.415362 0.0228479 5.33593e-05 0.0200853 0.000541258 0.0423334 0.000902947 0.000421304 1.00624e-05 0.080309 4.34215e-05 0.00466404 4.86967e-05 0.033828 0.000791532 0.0462134 
0.021263 0.0212084 0.0494363 0.0496142 0.115633 0.115447 0.23049 0.230576 0.419637 0.418413 0.524737 0.475081 0.502772 0.496904 0.548724 0.450995 0.54155 0.458053 0.47991 0.518562 0.489703 0.5099 
0.0174776 0.0176895 0.0407827 0.0412711 0.0948626 0.0984083 0.189541 0.191537 0.343848 0.347958 0.50123 0.498616 0.49148 0.508146 0.496562 0.503126 0.496074 0.503401 0.499593 0.500404 0.496553 0.503107 
0.0149466 0.0147837 0.0358025 0.0344977 0.0814729 0.08457 0.162666 0.160476 0.295235 0.291393 0.460172 0.453596 0.480716 0.518918 0.474539 0.525189 0.500073 0.499721 0.454695 0.545156 0.520022 0.479599 
0.0126434 0.0131166 0.0295199 0.0305871 0.0687594 0.0712513 0.137648 0.142521 0.249741 0.258228 0.388539 0.40335 0.50391 0.495975 0.486796 0.513014 0.512661 0.487316 0.469403 0.53031 0.491871 0.507946 
0.0114046 0.0109996 0.026829 0.0266279 0.0625508 0.0620062 0.125041 0.121142 0.226707 0.220524 0.352763 0.339956 0.483396 0.470248 0.497969 0.502027 0.512679 0.487311 0.501321 0.498667 0.50873 0.49099 
0.772558 0.208302 0.436425 0.518717 0.0493451 0.846368 0.291728 0.499793 0.106928 0.514655 0.392099 0.0178365 0.013405 0.17863 0.0164952 0.032649 0.00791529 0.0165456 1.79595e-05 0.0151095 0.0224985 0.0403547 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 
0.351972 0.480412 0.451241 0.000166173 0.416173 0.261641 0.0921941 0.471572 0.321768 0.374929 0.446704 0.254233 0.340677 0.313575 0.285815 0.233792 0.275815 0.364878 0.402812 0.441411 0.192469 0.561395 


==> figs/empirical/imperfect/matrix/old/clixsense11by3_train.dat <==
0.384072 0.401196 0.524936 0.00205118 0.351482 0.59418 0.134741 0.080368 0.359265 0.213005 0.820316 0.109188 0.255983 0.733806 0.331985 0.291872 0.0014682 0.775754 0.327997 0.257212 0.330463 0.601473 
0.158124 0.237324 0.451216 0.35642 0.28646 0.218611 0.00725277 0.250863 0.167885 0.197585 0.0982113 0.206509 0.316583 0.216686 0.0781685 0.225206 0.175133 0.23729 0.0688684 0.237416 0.151396 0.215201 
0.0565232 0.0800547 0.474975 0.00864564 0.0685178 0.290481 0.00722801 0.0184558 0.482366 0.513127 0.0841275 0.853459 0.0214734 0.79446 0.369698 0.00589009 0.0169334 0.0650292 0.0485259 0.045854 0.057556 0.0693717 
0.0659701 0.0444681 0.123806 0.0762957 0.26231 0.0122648 7.07322e-06 0.00139837 0.108721 0.080571 0.0338552 0.0461896 0.0182354 0.523132 0.522406 0.133978 0.071379 0.0630078 0.0953611 0.093388 0.0312507 0.0410856 
0.337239 0.323353 0.615426 0.370324 0.294505 0.199931 0.391065 0.491409 0.128178 0.55035 0.303009 0.69648 0.591543 0.323196 0.551594 0.295365 0.355429 0.479657 0.48541 0.408891 0.316412 0.29831 
0.489282 0.484683 0.499205 0.493847 0.344339 0.49887 0.535828 0.44028 0.414947 0.477207 0.497196 0.487316 0.469103 0.432732 0.486591 0.335204 0.482062 0.505312 0.48678 0.510213 0.491224 0.488646 
0.469341 0.483716 0.522555 0.448897 0.360628 0.593568 0.467757 0.117272 0.275929 0.487348 0.472561 0.506711 0.159164 0.513183 0.504475 0.478922 0.462945 0.476582 0.485839 0.483297 0.485541 0.486677 
0.491687 0.483255 0.47624 0.497107 0.506347 0.486211 0.477391 0.314152 0.442786 0.513316 0.526203 0.418523 0.442264 0.443772 0.514935 0.456483 0.502239 0.494077 0.497039 0.488923 0.486808 0.490776 
0.492895 0.489025 0.48361 0.515383 0.506866 0.489948 0.418269 0.581171 0.501621 0.497309 0.520934 0.478583 0.510454 0.484897 0.51006 0.487835 0.510643 0.488668 0.490776 0.477207 0.489446 0.489198 
0.276464 0.269078 0.260952 0.472602 0.288486 0.272673 0.181049 0.272619 0.471033 0.28521 0.529382 0.265977 0.389337 0.264491 0.542819 0.254946 0.396549 0.290305 0.249817 0.516072 0.263357 0.266159 
0.477941 0.147962 0.0229383 0.0316194 0.00157109 0.0294686 0.0796656 0.0217312 5.73756e-05 0.0799499 0.0595536 0.000187592 0.0306121 0.141833 0.0142092 0.0543874 0.0302754 0.0189456 0.0140581 0.0316321 0.0262477 0.0311995 
0.12989 0.130053 0.331717 0.339775 0.515019 0.484903 0.490036 0.509375 0.493152 0.505871 0.477537 0.521576 0.531136 0.466888 0.483075 0.516543 0.487783 0.511854 0.470249 0.529177 0.499288 0.500647 
0.122791 0.0848898 0.28316 0.206322 0.450236 0.343865 0.499023 0.50092 0.461251 0.538533 0.592357 0.407457 0.57304 0.426945 0.484412 0.514868 0.553001 0.446966 0.572617 0.427283 0.581838 0.41795 
0.0855722 0.089085 0.185597 0.202772 0.309282 0.339807 0.490003 0.509991 0.502435 0.497495 0.501156 0.498543 0.494002 0.505646 0.511116 0.48888 0.460055 0.539782 0.494404 0.505 0.489685 0.510315 
0.326148 0.553841 0.568111 0.140122 0.0411563 0.472693 0.0665672 6.13677e-05 0.00127463 5.64298e-05 0.135356 3.3016e-05 1.48668e-05 0.000215883 0.00257419 7.45497e-05 0.313586 7.48693e-05 0.00330025 0.000595638 0.0591594 6.13094e-05 
0.418034 0.480015 0.750175 0.00193105 0.0306111 0.556407 0.0584245 0.161987 0.0990772 0.000403327 0.00154861 0.00754652 0.0687037 0.00158378 0.0720268 0.000376479 0.0585027 0.00105686 0.029198 4.26082e-05 0.0799921 0.0119344 
0.0485724 0.0474253 0.123753 0.121141 0.196747 0.192357 0.383341 0.375251 0.499471 0.500279 0.482895 0.516511 0.443968 0.555417 0.526441 0.473066 0.540867 0.458726 0.499554 0.500428 0.503369 0.496228 
0.0467286 0.0478367 0.102815 0.105562 0.171358 0.173223 0.333837 0.337444 0.49156 0.508224 0.49766 0.50188 0.495405 0.502003 0.487206 0.511802 0.483096 0.516484 0.459882 0.540095 0.508537 0.490095 
0.0379411 0.0384312 0.0922355 0.093418 0.153737 0.155553 0.299534 0.303575 0.497551 0.502313 0.494725 0.505107 0.510315 0.488956 0.479784 0.520044 0.498924 0.501012 0.464353 0.534979 0.504412 0.495254 
0.0177697 0.0190446 0.0420846 0.0489466 0.0741444 0.0799252 0.140092 0.15172 0.256027 0.275616 0.399411 0.43032 0.472897 0.526882 0.496939 0.502754 0.528164 0.471551 0.498754 0.501028 0.468192 0.531523 
0.639685 0.338534 0.513758 0.438955 0.654533 0.266733 0.187498 0.658834 0.339701 0.381178 0.508495 0.0548727 0.049271 0.353634 0.189272 0.0928618 0.0321888 0.113549 1.60587e-05 0.00246792 0.0970969 0.131643 
0.665144 0.327891 0.723192 0.258888 0.48696 0.479761 0.236682 0.702693 0.0841471 0.80266 0.118485 0.698716 0.180742 0.590083 0.343241 0.361152 0.298725 0.451488 0.228696 0.398216 0.456448 2.3581e-06 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 


==> figs/empirical/imperfect/matrix/old/clixsense11by3_train_2.dat <==
0.384072 0.401196 0.524936 0.00205118 0.351482 0.59418 0.134741 0.080368 0.359265 0.213005 0.820316 0.109188 0.255983 0.733806 0.331985 0.291872 0.0014682 0.775754 0.327997 0.257212 0.330463 0.601473 
0.158124 0.237324 0.451216 0.35642 0.28646 0.218611 0.00725277 0.250863 0.167885 0.197585 0.0982113 0.206509 0.316583 0.216686 0.0781685 0.225206 0.175133 0.23729 0.0688684 0.237416 0.151396 0.215201 
0.0565232 0.0800547 0.474975 0.00864564 0.0685178 0.290481 0.00722801 0.0184558 0.482366 0.513127 0.0841275 0.853459 0.0214734 0.79446 0.369698 0.00589009 0.0169334 0.0650292 0.0485259 0.045854 0.057556 0.0693717 
0.0659701 0.0444681 0.123806 0.0762957 0.26231 0.0122648 7.07322e-06 0.00139837 0.108721 0.080571 0.0338552 0.0461896 0.0182354 0.523132 0.522406 0.133978 0.071379 0.0630078 0.0953611 0.093388 0.0312507 0.0410856 
0.337239 0.323353 0.615426 0.370324 0.294505 0.199931 0.391065 0.491409 0.128178 0.55035 0.303009 0.69648 0.591543 0.323196 0.551594 0.295365 0.355429 0.479657 0.48541 0.408891 0.316412 0.29831 
0.489282 0.484683 0.499205 0.493847 0.344339 0.49887 0.535828 0.44028 0.414947 0.477207 0.497196 0.487316 0.469103 0.432732 0.486591 0.335204 0.482062 0.505312 0.48678 0.510213 0.491224 0.488646 
0.469341 0.483716 0.522555 0.448897 0.360628 0.593568 0.467757 0.117272 0.275929 0.487348 0.472561 0.506711 0.159164 0.513183 0.504475 0.478922 0.462945 0.476582 0.485839 0.483297 0.485541 0.486677 
0.491687 0.483255 0.47624 0.497107 0.506347 0.486211 0.477391 0.314152 0.442786 0.513316 0.526203 0.418523 0.442264 0.443772 0.514935 0.456483 0.502239 0.494077 0.497039 0.488923 0.486808 0.490776 
0.492895 0.489025 0.48361 0.515383 0.506866 0.489948 0.418269 0.581171 0.501621 0.497309 0.520934 0.478583 0.510454 0.484897 0.51006 0.487835 0.510643 0.488668 0.490776 0.477207 0.489446 0.489198 
0.276464 0.269078 0.260952 0.472602 0.288486 0.272673 0.181049 0.272619 0.471033 0.28521 0.529382 0.265977 0.389337 0.264491 0.542819 0.254946 0.396549 0.290305 0.249817 0.516072 0.263357 0.266159 
0.477941 0.147962 0.0229383 0.0316194 0.00157109 0.0294686 0.0796656 0.0217312 5.73756e-05 0.0799499 0.0595536 0.000187592 0.0306121 0.141833 0.0142092 0.0543874 0.0302754 0.0189456 0.0140581 0.0316321 0.0262477 0.0311995 
0.12989 0.130053 0.331717 0.339775 0.515019 0.484903 0.490036 0.509375 0.493152 0.505871 0.477537 0.521576 0.531136 0.466888 0.483075 0.516543 0.487783 0.511854 0.470249 0.529177 0.499288 0.500647 
0.122791 0.0848898 0.28316 0.206322 0.450236 0.343865 0.499023 0.50092 0.461251 0.538533 0.592357 0.407457 0.57304 0.426945 0.484412 0.514868 0.553001 0.446966 0.572617 0.427283 0.581838 0.41795 
0.0855722 0.089085 0.185597 0.202772 0.309282 0.339807 0.490003 0.509991 0.502435 0.497495 0.501156 0.498543 0.494002 0.505646 0.511116 0.48888 0.460055 0.539782 0.494404 0.505 0.489685 0.510315 
0.326148 0.553841 0.568111 0.140122 0.0411563 0.472693 0.0665672 6.13677e-05 0.00127463 5.64298e-05 0.135356 3.3016e-05 1.48668e-05 0.000215883 0.00257419 7.45497e-05 0.313586 7.48693e-05 0.00330025 0.000595638 0.0591594 6.13094e-05 
0.418034 0.480015 0.750175 0.00193105 0.0306111 0.556407 0.0584245 0.161987 0.0990772 0.000403327 0.00154861 0.00754652 0.0687037 0.00158378 0.0720268 0.000376479 0.0585027 0.00105686 0.029198 4.26082e-05 0.0799921 0.0119344 
0.0485724 0.0474253 0.123753 0.121141 0.196747 0.192357 0.383341 0.375251 0.499471 0.500279 0.482895 0.516511 0.443968 0.555417 0.526441 0.473066 0.540867 0.458726 0.499554 0.500428 0.503369 0.496228 
0.0467286 0.0478367 0.102815 0.105562 0.171358 0.173223 0.333837 0.337444 0.49156 0.508224 0.49766 0.50188 0.495405 0.502003 0.487206 0.511802 0.483096 0.516484 0.459882 0.540095 0.508537 0.490095 
0.0379411 0.0384312 0.0922355 0.093418 0.153737 0.155553 0.299534 0.303575 0.497551 0.502313 0.494725 0.505107 0.510315 0.488956 0.479784 0.520044 0.498924 0.501012 0.464353 0.534979 0.504412 0.495254 
0.0177697 0.0190446 0.0420846 0.0489466 0.0741444 0.0799252 0.140092 0.15172 0.256027 0.275616 0.399411 0.43032 0.472897 0.526882 0.496939 0.502754 0.528164 0.471551 0.498754 0.501028 0.468192 0.531523 
0.639685 0.338534 0.513758 0.438955 0.654533 0.266733 0.187498 0.658834 0.339701 0.381178 0.508495 0.0548727 0.049271 0.353634 0.189272 0.0928618 0.0321888 0.113549 1.60587e-05 0.00246792 0.0970969 0.131643 
0.665144 0.327891 0.723192 0.258888 0.48696 0.479761 0.236682 0.702693 0.0841471 0.80266 0.118485 0.698716 0.180742 0.590083 0.343241 0.361152 0.298725 0.451488 0.228696 0.398216 0.456448 2.3581e-06 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 
0.469396 0.488341 0.496117 0.278611 0.364445 0.490547 0.23753 0.462395 0.469605 0.223599 0.484734 0.259326 0.202472 0.451852 0.448584 0.468338 0.481997 0.455677 0.482047 0.497204 0.483638 0.486627 


==> figs/empirical/imperfect/matrix/old/csdn11by3_train.dat <==
0.00983197 0.97207 0.297432 0.157952 0.342328 0.00413596 0.684518 0.00153061 0.926602 0.00103778 0.428233 0.000207105 0.0988814 0.0801853 0.972915 4.08201e-05 0.218079 0.00117156 0.22521 8.24354e-07 0.198393 0.254462 
0.578253 0.408127 0.127912 0.374701 0.137646 0.000368171 5.39253e-05 0.000113635 0.00159359 0.000590944 0.000439796 0.002338 0.00901957 1.94155e-05 0.0199067 1.21565e-06 0.523519 0.000185279 0.711002 0.000139847 0.00303229 0.000461891 
0.00511817 0.00503802 0.186928 0.184145 0.422304 0.485789 0.520148 0.467083 0.429482 0.468837 0.504622 0.199541 0.501258 0.498046 0.415946 0.502227 0.473289 0.5005 0.47707 0.500687 0.491956 0.479755 
0.646991 0.350337 0.0946643 0.0966884 0.403003 0.181735 0.332758 0.527553 0.332107 0.646885 0.273204 0.532301 0.298704 0.441842 0.278767 0.429356 0.307341 0.167491 0.460962 0.238539 0.307998 0.320652 
0.569493 0.426106 0.0303702 0.80897 0.124988 0.191073 0.264393 0.0572047 0.254593 0.251562 0.0917494 0.0397296 0.332692 0.539159 0.286086 0.150335 0.00663145 0.499345 0.404959 0.0032306 0.0317101 0.124501 
0.00108466 0.995681 0.0327863 0.849118 0.168612 0.169965 0.0554868 0.158218 0.731614 0.235182 0.109417 0.0618619 0.140095 0.19792 0.329597 0.169892 0.169298 0.0702059 0.213063 0.116169 0.184688 0.218541 
0.537803 0.458483 0.817803 0.0466019 0.0946728 0.0805181 0.0531791 0.00538412 0.424319 0.575563 0.155713 0.0991798 0.0632452 0.0582202 0.120377 0.02005 0.246462 0.0701451 0.0514037 0.0613175 0.0128967 0.0986453 
0.996541 0.000364219 0.0140571 0.872956 0.122213 0.064682 0.27457 0.120212 0.361056 0.172941 0.148183 0.147171 0.138128 0.299618 0.114062 0.123332 0.0977817 0.104312 0.164319 0.0325744 0.0781152 0.0695018 
0.0015118 0.001467 0.0552086 0.0536453 0.425615 0.413178 0.499912 0.499407 0.465328 0.431815 0.523903 0.347764 0.47919 0.380221 0.336852 0.378744 0.495807 0.431652 0.626784 0.372921 0.36817 0.441744 
0.00151506 0.00151425 0.0553052 0.0552804 0.486962 0.485762 0.452972 0.511321 0.427504 0.466122 0.535425 0.376939 0.497895 0.481067 0.474489 0.488143 0.482447 0.482082 0.488454 0.495636 0.484447 0.487216 
0.64856 0.000736609 0.0275207 0.0268913 0.487542 0.473511 0.49043 0.482008 0.475618 0.450011 0.43711 0.491916 0.485607 0.43691 0.465374 0.426588 0.488694 0.382865 0.483783 0.505846 0.491647 0.494077 
0.657659 0.329199 0.0183088 0.0193675 0.238791 0.297941 0.475282 0.524714 0.495796 0.504028 0.499045 0.50095 0.487982 0.511801 0.483757 0.516099 0.557905 0.441204 0.407723 0.592265 0.490739 0.509259 
0.443439 0.000373127 0.0138446 0.0136069 0.213031 0.177561 0.490941 0.488601 0.519243 0.478933 0.492301 0.507545 0.477545 0.481354 0.486555 0.474254 0.485763 0.490569 0.486517 0.487467 0.49915 0.48575 
0.867981 0.00030506 0.0109927 0.0112448 0.1691 0.146628 0.394513 0.403934 0.48672 0.513174 0.511924 0.487975 0.486749 0.512634 0.491137 0.508808 0.485252 0.514649 0.512416 0.487564 0.491557 0.508418 
0.210307 0.457621 0.00920004 0.00923846 0.141536 0.120581 0.33019 0.332009 0.495349 0.504546 0.510547 0.48943 0.496058 0.503523 0.491594 0.508082 0.487392 0.512407 0.499212 0.500753 0.501079 0.498913 
0.000193946 0.000230653 0.00730266 0.00843506 0.112281 0.129954 0.262036 0.299889 0.494892 0.505013 0.508051 0.49165 0.487986 0.511325 0.455496 0.544218 0.573481 0.425674 0.2953 0.704431 0.476465 0.523523 
0.255167 0.381302 0.00717557 0.00596962 0.0935411 0.0852652 0.254341 0.214572 0.521047 0.424205 0.372518 0.531826 0.638969 0.270403 0.417976 0.413953 0.459005 0.384566 0.537737 0.452357 0.541847 0.454595 
0.000165922 0.412578 0.00628595 0.00581735 0.0968669 0.0897163 0.226027 0.190688 0.446227 0.413676 0.534011 0.465952 0.456959 0.542974 0.55246 0.447488 0.625961 0.373989 0.499004 0.500986 0.504506 0.495494 
0.0604389 0.727628 0.523779 0.404363 0.609016 0.307733 0.647033 0.115619 0.251083 0.250363 0.0361971 0.628803 0.0419314 0.246397 0.0213005 0.0884741 0.00208265 0.779595 0.130063 0.0163704 0.000902881 0.330662 
0.2049 0.37534 0.00307697 0.002461 0.0364822 0.0321435 0.101447 0.0823302 0.200716 0.174769 0.522236 0.476545 0.483126 0.516629 0.438149 0.560421 0.617145 0.380428 0.435795 0.560175 0.559668 0.438887 
0.505135 0.402526 0.43476 0.000980182 0.0277576 0.0223361 0.0661539 0.0525371 0.130775 0.103704 0.535092 0.420273 0.457387 0.541188 0.373174 0.620127 0.602668 0.325734 0.501536 0.349869 0.553487 0.423112 
0.500001 0.117813 0.00118912 0.5 0.0155857 0.0211283 0.0423859 0.0486922 0.0847782 0.0974028 0.289364 0.362597 0.499709 0.500254 0.511353 0.488168 0.460082 0.539889 0.391531 0.608447 0.475428 0.524001 
0.4375 0.0741677 0.536186 0.00105894 0.01505 0.0138085 0.0347197 0.0380167 0.0693979 0.0750005 0.258533 0.256383 0.468299 0.506743 0.480558 0.519356 0.50455 0.495409 0.500069 0.499923 0.470475 0.529136 
0.536124 0.105601 0.583719 0.000883185 0.0127499 0.012951 0.0294274 0.030156 0.0588187 0.05962 0.219029 0.222049 0.397581 0.403336 0.514366 0.485534 0.52023 0.479711 0.496486 0.503469 0.48941 0.509746 
0.790351 0.136106 0.453626 0.543519 0.668185 0.319026 0.1404 0.811676 0.101234 0.803233 0.481868 0.162362 0.018917 0.331978 0.0568968 0.00497746 0.0339102 0.00717812 0.0263848 0.000183121 0.0311608 0.00785381 
0.234979 0.491207 0.49909 0.499756 0.900752 0.0811587 0.750231 0.207987 0.655554 0.260844 0.0476892 0.640881 0.0048775 0.428453 0.167314 0.0153495 0.010341 0.0164893 0.0124902 0.0192502 0.00983947 0.0195126 
0.101583 0.0403117 0.000430083 0.900659 0.00391993 0.00632197 0.0119847 0.0138226 0.0368757 0.03524 0.0790854 0.10842 0.234543 0.231626 0.276573 0.305635 0.437121 0.431035 0.545371 0.432898 0.505444 0.470283 
0.396862 0.456151 0.996831 0.00257551 0.0435156 0.948636 0.830558 0.146867 0.485548 0.456545 0.435791 0.406012 0.64583 0.0224274 0.278474 0.350756 0.351528 0.168246 0.0522944 0.201666 1.23651e-08 4.15802e-08 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 


==> figs/empirical/imperfect/matrix/old/csdn11by3_train_2.dat <==
0.00983197 0.97207 0.297432 0.157952 0.342328 0.00413596 0.684518 0.00153061 0.926602 0.00103778 0.428233 0.000207105 0.0988814 0.0801853 0.972915 4.08201e-05 0.218079 0.00117156 0.22521 8.24354e-07 0.198393 0.254462 
0.578253 0.408127 0.127912 0.374701 0.137646 0.000368171 5.39253e-05 0.000113635 0.00159359 0.000590944 0.000439796 0.002338 0.00901957 1.94155e-05 0.0199067 1.21565e-06 0.523519 0.000185279 0.711002 0.000139847 0.00303229 0.000461891 
0.00511817 0.00503802 0.186928 0.184145 0.422304 0.485789 0.520148 0.467083 0.429482 0.468837 0.504622 0.199541 0.501258 0.498046 0.415946 0.502227 0.473289 0.5005 0.47707 0.500687 0.491956 0.479755 
0.646991 0.350337 0.0946643 0.0966884 0.403003 0.181735 0.332758 0.527553 0.332107 0.646885 0.273204 0.532301 0.298704 0.441842 0.278767 0.429356 0.307341 0.167491 0.460962 0.238539 0.307998 0.320652 
0.569493 0.426106 0.0303702 0.80897 0.124988 0.191073 0.264393 0.0572047 0.254593 0.251562 0.0917494 0.0397296 0.332692 0.539159 0.286086 0.150335 0.00663145 0.499345 0.404959 0.0032306 0.0317101 0.124501 
0.00108466 0.995681 0.0327863 0.849118 0.168612 0.169965 0.0554868 0.158218 0.731614 0.235182 0.109417 0.0618619 0.140095 0.19792 0.329597 0.169892 0.169298 0.0702059 0.213063 0.116169 0.184688 0.218541 
0.537803 0.458483 0.817803 0.0466019 0.0946728 0.0805181 0.0531791 0.00538412 0.424319 0.575563 0.155713 0.0991798 0.0632452 0.0582202 0.120377 0.02005 0.246462 0.0701451 0.0514037 0.0613175 0.0128967 0.0986453 
0.996541 0.000364219 0.0140571 0.872956 0.122213 0.064682 0.27457 0.120212 0.361056 0.172941 0.148183 0.147171 0.138128 0.299618 0.114062 0.123332 0.0977817 0.104312 0.164319 0.0325744 0.0781152 0.0695018 
0.0015118 0.001467 0.0552086 0.0536453 0.425615 0.413178 0.499912 0.499407 0.465328 0.431815 0.523903 0.347764 0.47919 0.380221 0.336852 0.378744 0.495807 0.431652 0.626784 0.372921 0.36817 0.441744 
0.00151506 0.00151425 0.0553052 0.0552804 0.486962 0.485762 0.452972 0.511321 0.427504 0.466122 0.535425 0.376939 0.497895 0.481067 0.474489 0.488143 0.482447 0.482082 0.488454 0.495636 0.484447 0.487216 
0.64856 0.000736609 0.0275207 0.0268913 0.487542 0.473511 0.49043 0.482008 0.475618 0.450011 0.43711 0.491916 0.485607 0.43691 0.465374 0.426588 0.488694 0.382865 0.483783 0.505846 0.491647 0.494077 
0.657659 0.329199 0.0183088 0.0193675 0.238791 0.297941 0.475282 0.524714 0.495796 0.504028 0.499045 0.50095 0.487982 0.511801 0.483757 0.516099 0.557905 0.441204 0.407723 0.592265 0.490739 0.509259 
0.443439 0.000373127 0.0138446 0.0136069 0.213031 0.177561 0.490941 0.488601 0.519243 0.478933 0.492301 0.507545 0.477545 0.481354 0.486555 0.474254 0.485763 0.490569 0.486517 0.487467 0.49915 0.48575 
0.867981 0.00030506 0.0109927 0.0112448 0.1691 0.146628 0.394513 0.403934 0.48672 0.513174 0.511924 0.487975 0.486749 0.512634 0.491137 0.508808 0.485252 0.514649 0.512416 0.487564 0.491557 0.508418 
0.210307 0.457621 0.00920004 0.00923846 0.141536 0.120581 0.33019 0.332009 0.495349 0.504546 0.510547 0.48943 0.496058 0.503523 0.491594 0.508082 0.487392 0.512407 0.499212 0.500753 0.501079 0.498913 
0.000193946 0.000230653 0.00730266 0.00843506 0.112281 0.129954 0.262036 0.299889 0.494892 0.505013 0.508051 0.49165 0.487986 0.511325 0.455496 0.544218 0.573481 0.425674 0.2953 0.704431 0.476465 0.523523 
0.255167 0.381302 0.00717557 0.00596962 0.0935411 0.0852652 0.254341 0.214572 0.521047 0.424205 0.372518 0.531826 0.638969 0.270403 0.417976 0.413953 0.459005 0.384566 0.537737 0.452357 0.541847 0.454595 
0.000165922 0.412578 0.00628595 0.00581735 0.0968669 0.0897163 0.226027 0.190688 0.446227 0.413676 0.534011 0.465952 0.456959 0.542974 0.55246 0.447488 0.625961 0.373989 0.499004 0.500986 0.504506 0.495494 
0.0604389 0.727628 0.523779 0.404363 0.609016 0.307733 0.647033 0.115619 0.251083 0.250363 0.0361971 0.628803 0.0419314 0.246397 0.0213005 0.0884741 0.00208265 0.779595 0.130063 0.0163704 0.000902881 0.330662 
0.2049 0.37534 0.00307697 0.002461 0.0364822 0.0321435 0.101447 0.0823302 0.200716 0.174769 0.522236 0.476545 0.483126 0.516629 0.438149 0.560421 0.617145 0.380428 0.435795 0.560175 0.559668 0.438887 
0.505135 0.402526 0.43476 0.000980182 0.0277576 0.0223361 0.0661539 0.0525371 0.130775 0.103704 0.535092 0.420273 0.457387 0.541188 0.373174 0.620127 0.602668 0.325734 0.501536 0.349869 0.553487 0.423112 
0.500001 0.117813 0.00118912 0.5 0.0155857 0.0211283 0.0423859 0.0486922 0.0847782 0.0974028 0.289364 0.362597 0.499709 0.500254 0.511353 0.488168 0.460082 0.539889 0.391531 0.608447 0.475428 0.524001 
0.4375 0.0741677 0.536186 0.00105894 0.01505 0.0138085 0.0347197 0.0380167 0.0693979 0.0750005 0.258533 0.256383 0.468299 0.506743 0.480558 0.519356 0.50455 0.495409 0.500069 0.499923 0.470475 0.529136 
0.536124 0.105601 0.583719 0.000883185 0.0127499 0.012951 0.0294274 0.030156 0.0588187 0.05962 0.219029 0.222049 0.397581 0.403336 0.514366 0.485534 0.52023 0.479711 0.496486 0.503469 0.48941 0.509746 
0.790351 0.136106 0.453626 0.543519 0.668185 0.319026 0.1404 0.811676 0.101234 0.803233 0.481868 0.162362 0.018917 0.331978 0.0568968 0.00497746 0.0339102 0.00717812 0.0263848 0.000183121 0.0311608 0.00785381 
0.234979 0.491207 0.49909 0.499756 0.900752 0.0811587 0.750231 0.207987 0.655554 0.260844 0.0476892 0.640881 0.0048775 0.428453 0.167314 0.0153495 0.010341 0.0164893 0.0124902 0.0192502 0.00983947 0.0195126 
0.101583 0.0403117 0.000430083 0.900659 0.00391993 0.00632197 0.0119847 0.0138226 0.0368757 0.03524 0.0790854 0.10842 0.234543 0.231626 0.276573 0.305635 0.437121 0.431035 0.545371 0.432898 0.505444 0.470283 
0.396862 0.456151 0.996831 0.00257551 0.0435156 0.948636 0.830558 0.146867 0.485548 0.456545 0.435791 0.406012 0.64583 0.0224274 0.278474 0.350756 0.351528 0.168246 0.0522944 0.201666 1.23651e-08 4.15802e-08 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 
0.436018 0.482233 0.583311 0.140375 0.382773 0.616154 0.0646631 0.459985 0.303925 0.0275537 0.411525 0.203777 0.160248 0.473607 0.259215 0.489412 0.442914 0.492731 0.489978 0.497361 0.13635 0.419157 


==> figs/empirical/imperfect/matrix/old/neopets11by3_train.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.42907 0.379768 0.410977 0.441375 0.391242 0.0615665 0.326878 0.290283 0.476981 0.268311 0.225384 0.550123 0.567099 0.431736 0.371322 0.232804 0.0449548 0.93653 0.610392 0.137876 0.593376 0.360731 
0.232239 0.378573 0.138128 0.50441 0.492016 0.409663 0.428734 0.0303915 0.413476 0.389869 0.338494 0.347586 0.317927 0.0792199 0.16954 0.349388 0.475714 0.202259 0.258108 0.36928 0.301534 0.189632 
0.0577234 0.0341112 0.0687228 0.107676 0.0905377 0.102643 0.139378 0.0547966 0.267244 0.0283497 0.23631 0.054768 0.0465346 0.162706 0.277098 0.0613807 0.121838 0.00715304 0.0284786 0.0340323 0.0491905 0.0584015 
0.485629 0.482797 0.493692 0.506264 0.499653 0.500329 0.444756 0.496329 0.482355 0.503444 0.435052 0.443204 0.432519 0.478338 0.490065 0.509901 0.439353 0.494897 0.482002 0.499898 0.508881 0.485365 
0.487517 0.4392 0.425071 0.517165 0.519875 0.466692 0.40493 0.494 0.52219 0.435516 0.43891 0.50386 0.489556 0.497304 0.452993 0.498974 0.491672 0.486962 0.47969 0.460281 0.453622 0.437841 
0.214734 0.0925858 0.22223 0.214165 0.191094 0.236221 0.129009 0.0134426 0.0240231 0.0128282 0.067972 0.0590761 0.157187 1.37257e-05 0.347758 0.255165 0.215402 0.100996 0.0432282 0.241236 0.350116 0.0362935 
0.13205 0.0726238 0.127973 0.12194 0.029544 0.0043997 0.293299 0.0564607 0.0740551 0.0693965 0.119171 0.0440828 0.18176 0.501429 0.840382 0.0949536 0.0502107 0.0947091 0.0699699 0.0645583 0.127063 0.0501081 
0.028917 0.029865 0.0353199 0.0234101 0.0244687 0.021554 0.0254158 0.0315448 0.0351125 0.0341506 0.0311708 0.0295319 0.0349775 0.033667 0.0360217 0.0335015 0.031684 0.0356396 0.0490935 0.0520118 0.0231042 0.0261193 
0.170009 0.182461 0.182193 0.135141 0.163074 0.173856 0.137493 0.156239 0.193638 0.183009 0.182492 0.166388 0.200416 0.172785 0.284667 0.138934 0.157716 0.172299 0.199015 0.544717 0.172729 0.188318 
0.413217 0.439543 0.337687 0.420309 0.533487 0.446505 0.436202 0.452532 0.412824 0.427086 0.510731 0.343679 0.478959 0.414426 0.508884 0.470361 0.388561 0.294954 0.427926 0.36173 0.408326 0.446775 
0.258178 0.257842 0.498847 0.501149 0.484539 0.51545 0.495001 0.504984 0.514822 0.485175 0.511099 0.488889 0.504196 0.495785 0.485747 0.514198 0.512097 0.487809 0.484246 0.515753 0.50095 0.499034 
0.199781 0.19909 0.485982 0.486993 0.485791 0.479969 0.502008 0.483211 0.489317 0.48487 0.4785 0.496798 0.506691 0.49322 0.341745 0.466245 0.483822 0.505902 0.473265 0.486651 0.510654 0.487705 
0.163856 0.168316 0.505939 0.478333 0.481581 0.495348 0.487368 0.503629 0.434444 0.560836 0.442256 0.499634 0.493145 0.472694 0.488464 0.488032 0.482924 0.507415 0.522268 0.47736 0.497604 0.495834 
0.760031 0.063669 0.246546 0.207458 5.69347e-07 0.0517715 2.96797e-06 0.106375 7.18475e-06 0.731473 5.89548e-06 0.0312307 3.19454e-06 0.673405 3.28436e-05 0.862338 1.06234e-05 0.781812 0.00014358 0.000653734 3.39159e-07 0.0951825 
0.127299 0.122491 0.343706 0.331284 0.500056 0.499935 0.530625 0.469323 0.557766 0.442152 0.527529 0.472137 0.553254 0.446674 0.492428 0.507527 0.505275 0.494709 0.509692 0.49027 0.495122 0.504873 
0.117771 0.103253 0.286037 0.250789 0.493092 0.506901 0.499958 0.499998 0.495273 0.50467 0.630274 0.369647 0.535919 0.464027 0.507184 0.492814 0.499575 0.50041 0.448687 0.551277 0.562283 0.437714 
0.0979087 0.100164 0.265074 0.270914 0.513714 0.486273 0.478596 0.521357 0.498576 0.501317 0.502659 0.497318 0.510678 0.489227 0.480718 0.518904 0.482993 0.516912 0.47909 0.520829 0.497981 0.502014 
0.0530392 0.0422366 0.129023 0.114706 0.372012 0.29389 0.561725 0.437569 0.523624 0.476058 0.618522 0.381466 0.518694 0.481257 0.512296 0.487416 0.581826 0.418156 0.551765 0.448231 0.557293 0.441831 
0.0269653 0.0314841 0.0877611 0.0765867 0.216585 0.221793 0.484965 0.515014 0.460253 0.539705 0.494381 0.505505 0.510526 0.489135 0.441019 0.558659 0.523453 0.476483 0.488548 0.511452 0.500731 0.499143 
0.0208336 0.0217198 0.06456 0.058962 0.168175 0.151311 0.39859 0.363416 0.50397 0.495951 0.517433 0.482517 0.539482 0.460512 0.539996 0.459916 0.496573 0.503217 0.603296 0.39652 0.514625 0.485359 
0.926092 0.0447931 0.00572734 0.913178 0.266563 0.501665 0.0456558 0.397697 0.0569181 8.94559e-05 0.0511434 6.15606e-07 0.0593812 0.00014458 0.175661 2.06234e-05 0.0382391 0.00023001 0.0313496 6.32566e-05 0.0796796 0.000416557 
0.0151672 0.014503 0.0425445 0.0392275 0.105006 0.100885 0.252151 0.242341 0.502546 0.497312 0.498 0.50196 0.5277 0.471846 0.534305 0.465189 0.49999 0.499873 0.485237 0.511856 0.512996 0.486997 
0.0107112 0.0111833 0.0329515 0.0347121 0.0847963 0.0898563 0.202774 0.21353 0.418078 0.441294 0.490187 0.50973 0.450239 0.549587 0.459877 0.539832 0.587427 0.412521 0.518481 0.481452 0.46101 0.538975 
0.850895 0.131319 0.243613 0.701534 0.183753 0.676164 0.0113758 0.652425 0.260344 0.045795 1.87391e-05 0.0929705 0.000249738 4.61199e-06 4.0286e-05 0.278635 0.000129167 0.064694 0.00204989 0.0463666 0.000108519 0.0389119 
0.269776 0.721394 0.414347 0.558947 0.0586237 0.868405 0.142481 0.683802 0.292034 0.349846 0.465535 0.00090033 0.343731 0.00127718 0.0731993 0.00193804 0.322988 0.000289714 0.216091 0.00385867 0.604133 0.000382834 
0.00869465 0.00812568 0.0211963 0.0221762 0.0611025 0.0571655 0.145477 0.136694 0.300258 0.281976 0.498239 0.501734 0.499553 0.500399 0.500094 0.499706 0.732893 0.267106 0.39337 0.606604 0.481883 0.518062 
0.0045658 0.00432435 0.0124264 0.0154612 0.0356666 0.0395907 0.0853323 0.0946827 0.175972 0.195345 0.35901 0.398341 0.514112 0.485728 0.457638 0.541364 0.487951 0.511669 0.436234 0.56196 0.472456 0.527413 
0.00399104 0.00345583 0.00962422 0.0105891 0.0275442 0.0274256 0.0661519 0.0650616 0.136497 0.134233 0.278611 0.27388 0.546164 0.453724 0.51749 0.482426 0.558627 0.441325 0.460602 0.539367 0.487044 0.512725 
0.00268663 0.00430392 0.00837445 0.00830469 0.021035 0.0217948 0.0505094 0.0516452 0.104144 0.106399 0.212879 0.217666 0.442709 0.452152 0.489734 0.510198 0.493772 0.506224 0.499436 0.500399 0.494788 0.505139 
0.00213158 0.00201685 0.00669951 0.00691927 0.0171257 0.0174667 0.0411281 0.0418257 0.0848775 0.0862868 0.172604 0.176288 0.360728 0.366673 0.50157 0.498333 0.502257 0.497679 0.502087 0.497743 0.491654 0.508257 
0.605699 0.390118 0.988693 8.00969e-05 0.14115 0.829573 0.130256 0.799928 0.0698433 0.786338 0.252873 0.454338 0.153982 0.233103 3.51471e-05 3.59177e-05 8.51171e-06 1.13131e-05 8.91395e-06 1.25991e-07 6.23771e-05 1.03918e-05 
0.715056 0.281581 0.71089 0.279839 0.578272 0.398138 0.533774 0.409807 0.855052 0.0285253 0.748803 0.0134914 0.0141814 0.49065 0.0605311 0.0512357 0.000338886 0.0431032 2.35888e-06 0.0622247 0.000345929 0.061867 
0.477808 0.51941 0.870332 0.122877 0.410749 0.56983 0.924412 0.0289328 0.590862 0.312878 0.0704538 0.732937 0.025268 0.565044 0.23173 0.0315415 0.0577242 0.000106267 0.0841019 5.3808e-06 0.0599307 0.0611409 
0.000584889 0.996642 0.00298 0.990328 0.681684 0.29901 0.488034 0.466147 0.493816 0.411644 0.781264 0.0256544 0.00469871 0.592818 0.271678 0.0030938 2.5534e-07 0.000412232 0.000218516 0.00384804 0.000167822 0.00591522 
0.00118611 0.000941365 0.00301635 0.0033534 0.00818156 0.00866116 0.020636 0.020275 0.0417455 0.0416276 0.0852473 0.0855139 0.17793 0.178349 0.29963 0.312744 0.467535 0.462346 0.496887 0.503103 0.499908 0.500089 
0.000941542 0.00113773 0.00228282 0.00313962 0.00625832 0.00815622 0.0157288 0.0204459 0.0323961 0.0417831 0.0661791 0.0853903 0.138112 0.178017 0.245752 0.32104 0.359969 0.460073 0.444972 0.555026 0.436044 0.563935 
0.553828 0.000738269 0.00258661 0.00223018 0.00688857 0.00642522 0.0165245 0.01582 0.0341315 0.0326312 0.0694649 0.0665664 0.145528 0.139173 0.262821 0.248855 0.377698 0.363121 0.508193 0.491801 0.511425 0.488571 
0.000444374 0.000802673 0.00172069 0.0020352 0.00528252 0.00514579 0.0133975 0.0138766 0.0275019 0.0313849 0.0557771 0.0613828 0.115027 0.0829564 0.213805 0.204251 0.291693 0.334779 0.418524 0.552299 0.468102 0.531894 
0.0697728 0.0010785 0.818231 0.00329408 0.711149 0.00974973 0.051139 0.0235578 0.367471 0.0381013 0.819394 0.101574 0.259226 0.215007 0.0387253 0.340655 0.51557 0.392044 0.0472782 0.750143 7.19463e-07 0.999999 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 


==> figs/empirical/imperfect/matrix/old/neopets11by3_train_2.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.42907 0.379768 0.410977 0.441375 0.391242 0.0615665 0.326878 0.290283 0.476981 0.268311 0.225384 0.550123 0.567099 0.431736 0.371322 0.232804 0.0449548 0.93653 0.610392 0.137876 0.593376 0.360731 
0.232239 0.378573 0.138128 0.50441 0.492016 0.409663 0.428734 0.0303915 0.413476 0.389869 0.338494 0.347586 0.317927 0.0792199 0.16954 0.349388 0.475714 0.202259 0.258108 0.36928 0.301534 0.189632 
0.0577234 0.0341112 0.0687228 0.107676 0.0905377 0.102643 0.139378 0.0547966 0.267244 0.0283497 0.23631 0.054768 0.0465346 0.162706 0.277098 0.0613807 0.121838 0.00715304 0.0284786 0.0340323 0.0491905 0.0584015 
0.485629 0.482797 0.493692 0.506264 0.499653 0.500329 0.444756 0.496329 0.482355 0.503444 0.435052 0.443204 0.432519 0.478338 0.490065 0.509901 0.439353 0.494897 0.482002 0.499898 0.508881 0.485365 
0.487517 0.4392 0.425071 0.517165 0.519875 0.466692 0.40493 0.494 0.52219 0.435516 0.43891 0.50386 0.489556 0.497304 0.452993 0.498974 0.491672 0.486962 0.47969 0.460281 0.453622 0.437841 
0.214734 0.0925858 0.22223 0.214165 0.191094 0.236221 0.129009 0.0134426 0.0240231 0.0128282 0.067972 0.0590761 0.157187 1.37257e-05 0.347758 0.255165 0.215402 0.100996 0.0432282 0.241236 0.350116 0.0362935 
0.13205 0.0726238 0.127973 0.12194 0.029544 0.0043997 0.293299 0.0564607 0.0740551 0.0693965 0.119171 0.0440828 0.18176 0.501429 0.840382 0.0949536 0.0502107 0.0947091 0.0699699 0.0645583 0.127063 0.0501081 
0.028917 0.029865 0.0353199 0.0234101 0.0244687 0.021554 0.0254158 0.0315448 0.0351125 0.0341506 0.0311708 0.0295319 0.0349775 0.033667 0.0360217 0.0335015 0.031684 0.0356396 0.0490935 0.0520118 0.0231042 0.0261193 
0.170009 0.182461 0.182193 0.135141 0.163074 0.173856 0.137493 0.156239 0.193638 0.183009 0.182492 0.166388 0.200416 0.172785 0.284667 0.138934 0.157716 0.172299 0.199015 0.544717 0.172729 0.188318 
0.413217 0.439543 0.337687 0.420309 0.533487 0.446505 0.436202 0.452532 0.412824 0.427086 0.510731 0.343679 0.478959 0.414426 0.508884 0.470361 0.388561 0.294954 0.427926 0.36173 0.408326 0.446775 
0.258178 0.257842 0.498847 0.501149 0.484539 0.51545 0.495001 0.504984 0.514822 0.485175 0.511099 0.488889 0.504196 0.495785 0.485747 0.514198 0.512097 0.487809 0.484246 0.515753 0.50095 0.499034 
0.199781 0.19909 0.485982 0.486993 0.485791 0.479969 0.502008 0.483211 0.489317 0.48487 0.4785 0.496798 0.506691 0.49322 0.341745 0.466245 0.483822 0.505902 0.473265 0.486651 0.510654 0.487705 
0.163856 0.168316 0.505939 0.478333 0.481581 0.495348 0.487368 0.503629 0.434444 0.560836 0.442256 0.499634 0.493145 0.472694 0.488464 0.488032 0.482924 0.507415 0.522268 0.47736 0.497604 0.495834 
0.760031 0.063669 0.246546 0.207458 5.69347e-07 0.0517715 2.96797e-06 0.106375 7.18475e-06 0.731473 5.89548e-06 0.0312307 3.19454e-06 0.673405 3.28436e-05 0.862338 1.06234e-05 0.781812 0.00014358 0.000653734 3.39159e-07 0.0951825 
0.127299 0.122491 0.343706 0.331284 0.500056 0.499935 0.530625 0.469323 0.557766 0.442152 0.527529 0.472137 0.553254 0.446674 0.492428 0.507527 0.505275 0.494709 0.509692 0.49027 0.495122 0.504873 
0.117771 0.103253 0.286037 0.250789 0.493092 0.506901 0.499958 0.499998 0.495273 0.50467 0.630274 0.369647 0.535919 0.464027 0.507184 0.492814 0.499575 0.50041 0.448687 0.551277 0.562283 0.437714 
0.0979087 0.100164 0.265074 0.270914 0.513714 0.486273 0.478596 0.521357 0.498576 0.501317 0.502659 0.497318 0.510678 0.489227 0.480718 0.518904 0.482993 0.516912 0.47909 0.520829 0.497981 0.502014 
0.0530392 0.0422366 0.129023 0.114706 0.372012 0.29389 0.561725 0.437569 0.523624 0.476058 0.618522 0.381466 0.518694 0.481257 0.512296 0.487416 0.581826 0.418156 0.551765 0.448231 0.557293 0.441831 
0.0269653 0.0314841 0.0877611 0.0765867 0.216585 0.221793 0.484965 0.515014 0.460253 0.539705 0.494381 0.505505 0.510526 0.489135 0.441019 0.558659 0.523453 0.476483 0.488548 0.511452 0.500731 0.499143 
0.0208336 0.0217198 0.06456 0.058962 0.168175 0.151311 0.39859 0.363416 0.50397 0.495951 0.517433 0.482517 0.539482 0.460512 0.539996 0.459916 0.496573 0.503217 0.603296 0.39652 0.514625 0.485359 
0.926092 0.0447931 0.00572734 0.913178 0.266563 0.501665 0.0456558 0.397697 0.0569181 8.94559e-05 0.0511434 6.15606e-07 0.0593812 0.00014458 0.175661 2.06234e-05 0.0382391 0.00023001 0.0313496 6.32566e-05 0.0796796 0.000416557 
0.0151672 0.014503 0.0425445 0.0392275 0.105006 0.100885 0.252151 0.242341 0.502546 0.497312 0.498 0.50196 0.5277 0.471846 0.534305 0.465189 0.49999 0.499873 0.485237 0.511856 0.512996 0.486997 
0.0107112 0.0111833 0.0329515 0.0347121 0.0847963 0.0898563 0.202774 0.21353 0.418078 0.441294 0.490187 0.50973 0.450239 0.549587 0.459877 0.539832 0.587427 0.412521 0.518481 0.481452 0.46101 0.538975 
0.850895 0.131319 0.243613 0.701534 0.183753 0.676164 0.0113758 0.652425 0.260344 0.045795 1.87391e-05 0.0929705 0.000249738 4.61199e-06 4.0286e-05 0.278635 0.000129167 0.064694 0.00204989 0.0463666 0.000108519 0.0389119 
0.269776 0.721394 0.414347 0.558947 0.0586237 0.868405 0.142481 0.683802 0.292034 0.349846 0.465535 0.00090033 0.343731 0.00127718 0.0731993 0.00193804 0.322988 0.000289714 0.216091 0.00385867 0.604133 0.000382834 
0.00869465 0.00812568 0.0211963 0.0221762 0.0611025 0.0571655 0.145477 0.136694 0.300258 0.281976 0.498239 0.501734 0.499553 0.500399 0.500094 0.499706 0.732893 0.267106 0.39337 0.606604 0.481883 0.518062 
0.0045658 0.00432435 0.0124264 0.0154612 0.0356666 0.0395907 0.0853323 0.0946827 0.175972 0.195345 0.35901 0.398341 0.514112 0.485728 0.457638 0.541364 0.487951 0.511669 0.436234 0.56196 0.472456 0.527413 
0.00399104 0.00345583 0.00962422 0.0105891 0.0275442 0.0274256 0.0661519 0.0650616 0.136497 0.134233 0.278611 0.27388 0.546164 0.453724 0.51749 0.482426 0.558627 0.441325 0.460602 0.539367 0.487044 0.512725 
0.00268663 0.00430392 0.00837445 0.00830469 0.021035 0.0217948 0.0505094 0.0516452 0.104144 0.106399 0.212879 0.217666 0.442709 0.452152 0.489734 0.510198 0.493772 0.506224 0.499436 0.500399 0.494788 0.505139 
0.00213158 0.00201685 0.00669951 0.00691927 0.0171257 0.0174667 0.0411281 0.0418257 0.0848775 0.0862868 0.172604 0.176288 0.360728 0.366673 0.50157 0.498333 0.502257 0.497679 0.502087 0.497743 0.491654 0.508257 
0.605699 0.390118 0.988693 8.00969e-05 0.14115 0.829573 0.130256 0.799928 0.0698433 0.786338 0.252873 0.454338 0.153982 0.233103 3.51471e-05 3.59177e-05 8.51171e-06 1.13131e-05 8.91395e-06 1.25991e-07 6.23771e-05 1.03918e-05 
0.715056 0.281581 0.71089 0.279839 0.578272 0.398138 0.533774 0.409807 0.855052 0.0285253 0.748803 0.0134914 0.0141814 0.49065 0.0605311 0.0512357 0.000338886 0.0431032 2.35888e-06 0.0622247 0.000345929 0.061867 
0.477808 0.51941 0.870332 0.122877 0.410749 0.56983 0.924412 0.0289328 0.590862 0.312878 0.0704538 0.732937 0.025268 0.565044 0.23173 0.0315415 0.0577242 0.000106267 0.0841019 5.3808e-06 0.0599307 0.0611409 
0.000584889 0.996642 0.00298 0.990328 0.681684 0.29901 0.488034 0.466147 0.493816 0.411644 0.781264 0.0256544 0.00469871 0.592818 0.271678 0.0030938 2.5534e-07 0.000412232 0.000218516 0.00384804 0.000167822 0.00591522 
0.00118611 0.000941365 0.00301635 0.0033534 0.00818156 0.00866116 0.020636 0.020275 0.0417455 0.0416276 0.0852473 0.0855139 0.17793 0.178349 0.29963 0.312744 0.467535 0.462346 0.496887 0.503103 0.499908 0.500089 
0.000941542 0.00113773 0.00228282 0.00313962 0.00625832 0.00815622 0.0157288 0.0204459 0.0323961 0.0417831 0.0661791 0.0853903 0.138112 0.178017 0.245752 0.32104 0.359969 0.460073 0.444972 0.555026 0.436044 0.563935 
0.553828 0.000738269 0.00258661 0.00223018 0.00688857 0.00642522 0.0165245 0.01582 0.0341315 0.0326312 0.0694649 0.0665664 0.145528 0.139173 0.262821 0.248855 0.377698 0.363121 0.508193 0.491801 0.511425 0.488571 
0.000444374 0.000802673 0.00172069 0.0020352 0.00528252 0.00514579 0.0133975 0.0138766 0.0275019 0.0313849 0.0557771 0.0613828 0.115027 0.0829564 0.213805 0.204251 0.291693 0.334779 0.418524 0.552299 0.468102 0.531894 
0.0697728 0.0010785 0.818231 0.00329408 0.711149 0.00974973 0.051139 0.0235578 0.367471 0.0381013 0.819394 0.101574 0.259226 0.215007 0.0387253 0.340655 0.51557 0.392044 0.0472782 0.750143 7.19463e-07 0.999999 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 
0.492038 0.457637 0.434409 0.487273 0.011022 0.487621 0.509518 0.47579 0.025002 0.412002 0.136572 0.421594 0.425168 0.49222 0.466313 0.272228 0.477921 0.168033 0.503539 0.00693214 0.484376 0.487273 


==> figs/empirical/imperfect/matrix/rockyou11by3_train.dat <==
0.0803418 0.153637 0.059978 0.0258113 0.0885992 0.21856 0.283068 0.21742 0.541587 0.00177209 0.223692 0.107496 0.0887916 0.6938 0.306675 0.0163514 0.10735 0.133821 0.18918 0.163481 0.0987667 0.0792722 
0.317205 0.308982 0.256792 0.111543 0.117787 0.287466 0.333936 0.574571 0.470115 0.384712 0.102723 0.22692 0.260504 0.000275387 0.437937 0.00107058 0.00105431 0.0136392 0.329312 0.134436 0.323802 0.487399 
0.26464 0.331459 0.231921 0.235935 0.524145 0.457427 0.674736 0.323738 0.198462 0.451036 0.501856 0.490855 0.336731 0.189473 0.230478 0.282442 0.00577718 0.261671 0.572642 0.426019 0.217438 0.251358 
0.486351 0.486699 0.486859 0.477358 0.487833 0.488684 0.481076 0.491007 0.483986 0.48594 0.474936 0.480807 0.479844 0.486169 0.489758 0.486925 0.48595 0.48568 0.483434 0.484182 0.48797 0.486737 
0.439353 0.508443 0.478886 0.487012 0.434788 0.517521 0.477532 0.490189 0.545679 0.392612 0.427772 0.527335 0.384066 0.517923 0.485287 0.455178 0.496227 0.406781 0.484796 0.432233 0.498673 0.487566 
0.162124 0.158319 0.125544 0.17001 0.0383246 0.0738496 0.148865 0.128523 0.14481 0.138553 0.0822064 0.16594 0.117284 0.159019 0.165506 0.104826 0.126385 0.122649 0.143619 0.243848 0.183122 0.190696 
0.408884 0.171917 1.97851e-06 0.018885 1.28104e-05 0.264348 3.49291e-06 0.909789 3.17806e-05 0.547893 0.000139587 0.112809 8.07315e-05 0.219559 1.40325e-05 0.00282098 3.74054e-06 0.0978635 4.16343e-07 0.0275005 3.98521e-07 0.459984 
0.126989 0.35338 8.44047e-06 1.42605e-06 3.27709e-06 3.48292e-06 7.22111e-07 1.62361e-07 2.04666e-06 2.62992e-05 2.26013e-05 5.41068e-06 7.82781e-07 8.55388e-06 3.49844e-06 6.38742e-06 1.39664e-05 1.58591e-06 3.51345e-05 1.85882e-06 1.58123e-06 9.39758e-09 
0.232616 0.249115 0.458866 0.541133 0.501491 0.49831 0.596505 0.403362 0.500728 0.499223 0.525865 0.473726 0.409122 0.590618 0.506013 0.493888 0.519664 0.47985 0.500338 0.499652 0.509214 0.490732 
0.505463 0.0801311 8.45657e-06 8.08854e-06 4.81743e-06 5.43703e-06 5.86957e-06 1.71895e-05 6.85598e-05 3.35842e-05 4.16798e-07 5.16835e-06 5.30181e-06 2.89364e-05 8.75497e-06 2.21347e-05 4.16945e-05 6.39505e-06 2.29641e-06 2.08547e-05 5.29961e-06 8.28672e-06 
0.0989378 0.101144 0.369392 0.402558 0.508324 0.491452 0.493215 0.506546 0.504217 0.495638 0.500001 0.49977 0.501596 0.498063 0.49712 0.502835 0.498857 0.500781 0.499674 0.500314 0.484355 0.515614 
0.0727562 0.064846 0.265128 0.258071 0.50527 0.494626 0.513726 0.48623 0.498362 0.501501 0.496068 0.503566 0.529123 0.470697 0.504711 0.495193 0.519945 0.479737 0.486158 0.513831 0.508687 0.491305 
0.0473805 0.0481594 0.188662 0.191278 0.490984 0.486235 0.482559 0.5072 0.467352 0.439533 0.527592 0.471872 0.486594 0.469056 0.504682 0.483953 0.499945 0.477066 0.483193 0.50552 0.474708 0.513322 
0.0380594 0.0372189 0.151489 0.131155 0.503966 0.478275 0.480216 0.483677 0.481036 0.505599 0.497861 0.501987 0.449544 0.447567 0.543268 0.435903 0.476867 0.504433 0.495212 0.490035 0.503075 0.496112 
0.442418 0.503714 0.360571 0.442858 0.192855 0.174322 6.67649e-05 0.4097 3.96445e-06 0.0110346 3.32824e-06 0.0331385 1.01634e-06 0.0611845 2.30236e-05 0.345512 0.000342013 0.0776733 3.14273e-06 0.130628 4.03371e-05 0.3101 
0.025807 0.0278864 0.102245 0.0982746 0.286524 0.327334 0.489958 0.510021 0.397042 0.602947 0.523018 0.476971 0.421628 0.578346 0.417822 0.582144 0.496462 0.503336 0.505054 0.494909 0.507075 0.49289 
0.0235737 0.0230955 0.093836 0.0920389 0.276645 0.271452 0.511018 0.488875 0.512576 0.487319 0.509102 0.49074 0.515569 0.484283 0.495535 0.504458 0.484271 0.515538 0.484343 0.515616 0.513071 0.486891 
0.497236 0.461973 0.505701 0.333021 0.00882508 0.540055 0.010165 5.6751e-07 0.02533 1.14424e-05 0.0745913 4.69e-05 0.0135274 6.07955e-05 0.00756864 5.77492e-06 0.00681887 3.15831e-06 0.0781686 0.000295306 0.000586191 3.25902e-06 
0.020747 0.0180279 0.0757075 0.0714319 0.215056 0.211584 0.519523 0.480384 0.492428 0.507476 0.493104 0.506875 0.498798 0.501041 0.482628 0.517319 0.514285 0.485457 0.601887 0.39773 0.506588 0.493393 
0.00850539 0.00912864 0.0338793 0.0363514 0.109079 0.107171 0.315099 0.340877 0.504552 0.495432 0.503757 0.496063 0.491139 0.508714 0.540859 0.459089 0.376917 0.623065 0.46957 0.530404 0.485559 0.514395 
0.00587267 0.00567745 0.0232557 0.0226517 0.0685537 0.0667883 0.216243 0.200397 0.51719 0.482806 0.5023 0.49767 0.526155 0.473729 0.437318 0.56244 0.514483 0.485492 0.518357 0.481555 0.517217 0.482724 
0.00418416 0.00424419 0.0165522 0.0157961 0.0534257 0.0471359 0.150073 0.149453 0.374956 0.382719 0.494141 0.505797 0.43781 0.562101 0.49998 0.5 0.514909 0.484927 0.501877 0.498052 0.497735 0.502239 
0.00481378 0.00353997 0.0136097 0.0125422 0.0405061 0.0370179 0.12016 0.114816 0.310267 0.284457 0.512661 0.48721 0.537837 0.461792 0.478833 0.520483 0.673516 0.326292 0.493975 0.505283 0.50166 0.498286 
0.816466 0.180596 0.567685 0.420212 0.0304106 0.93387 0.578155 0.314745 0.260243 0.465331 0.436238 3.90547e-05 0.434146 0.000253207 0.981541 7.08927e-05 0.671042 0.000651884 0.0813465 0.000452363 0.315776 1.77225e-05 
0.0022287 0.0021783 0.00872326 0.00889429 0.0261303 0.0261799 0.0778956 0.0785863 0.201131 0.202923 0.48139 0.485288 0.468708 0.475647 0.5234 0.433875 0.481016 0.510904 0.501363 0.498141 0.469588 0.498228 
0.687919 0.308214 0.485764 0.498793 0.748096 0.208798 0.861226 0.00320182 0.157278 0.492636 0.101716 0.0162372 0.000100751 0.00230384 0.000394303 0.0496375 1.89122e-05 0.00382791 2.31056e-08 0.00469294 0.000159866 0.0223547 
0.320317 0.67648 0.485705 0.502155 0.893195 0.0708464 0.508667 0.383977 0.0362194 0.686542 0.0853309 0.250718 0.129324 2.18761e-05 0.00822458 0.000132745 0.0254187 0.00019938 0.496124 0.000255468 0.0588584 5.32799e-05 
0.00171448 0.00166426 0.00620452 0.00605506 0.018419 0.0195664 0.0561282 0.0594189 0.141363 0.137379 0.339127 0.329052 0.530001 0.469866 0.499728 0.500147 0.539424 0.460372 0.518118 0.481508 0.493806 0.506172 
0.000960514 0.00106176 0.00386716 0.00360746 0.011295 0.0124929 0.0340758 0.0355848 0.0935259 0.0874708 0.219614 0.209684 0.483803 0.462184 0.497592 0.502384 0.49863 0.501304 0.492051 0.50792 0.524895 0.474961 
0.696783 0.000770437 0.00285448 0.00288315 0.00927969 0.0078346 0.0267274 0.024574 0.0649124 0.0635543 0.163273 0.152387 0.34542 0.336588 0.494011 0.505678 0.514257 0.4853 0.481773 0.518113 0.514916 0.484745 
0.722682 0.276339 0.404688 0.591143 0.45951 0.528105 0.0276632 0.935708 0.101855 0.802767 0.171609 0.59964 0.00458447 0.489563 0.0886389 0.0309379 8.28826e-07 0.015393 3.07934e-06 0.00284511 1.76222e-06 0.0529695 
0.481394 0.293828 0.506478 0.49074 0.497062 0.493677 0.0121699 0.958359 0.63517 0.293614 0.815569 0.0136671 0.0150857 0.606858 0.302082 0.0361721 0.0228416 0.0484609 0.0431505 0.0504927 0.047716 0.0544479 
0.898585 0.000505542 0.820971 0.00156289 0.976254 0.00607474 0.932601 0.0197097 0.392289 0.0555722 0.751351 0.122933 0.299943 0.252979 0.113623 0.434184 0.17867 0.576633 0.0162495 0.858654 2.83998e-09 1 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 


==> figs/empirical/imperfect/matrix/yahoo11by3_train.dat <==
0.0613243 0.0535826 0.078285 0.0524138 0.0756502 0.0489173 0.0693543 0.0369014 0.0718665 0.045645 0.0671893 0.0539746 0.0175207 0.704506 0.0321217 0.0315589 0.657532 0.0523908 0.0582074 0.0634987 0.0510326 0.0537206 
0.139117 0.130586 0.0293563 0.0028958 0.737926 0.104701 0.156565 0.146988 0.704488 0.293906 0.564665 0.072464 0.0171457 0.219763 0.268999 0.175812 0.0782973 0.0542144 0.00508741 0.209083 0.250784 0.429531 
0.0546077 0.0372286 0.0565538 0.0615952 0.0576275 0.0224898 0.329827 0.0611494 0.473461 0.0083469 0.0558283 0.044546 0.0748961 0.494691 0.323475 0.0064524 0.00221653 0.128303 0.0454109 0.0516248 0.0506963 0.0333248 
0.1308 0.0682874 0.00236518 0.215541 0.614966 0.0106911 0.261887 0.000808574 0.131511 0.0352389 0.0970039 0.00160568 0.0205457 0.0708831 0.496014 0.111203 0.112657 0.20487 0.127292 0.0105172 0.0786686 0.0484417 
0.462975 0.44964 0.437698 0.443105 0.442519 0.444475 0.487714 0.477278 0.445791 0.454833 0.486877 0.452585 0.445991 0.506688 0.489727 0.483079 0.45827 0.487076 0.458052 0.450866 0.454691 0.48687 
0.169795 0.203493 0.146341 0.459633 0.00195446 0.228361 0.2107 0.107948 0.0628159 0.48628 0.000293511 0.343495 0.42165 0.0732515 0.622276 0.264845 0.0745959 0.586069 0.0225049 0.179287 0.186568 0.201641 
0.46353 0.486505 0.390639 0.481319 0.450851 0.530366 0.502654 0.475378 0.435275 0.515677 0.423458 0.0112106 0.466249 0.461838 0.519563 0.457501 0.50526 0.494591 0.495292 0.491697 0.511978 0.487972 
0.482415 0.478034 0.492698 0.441465 0.48754 0.472352 0.458843 0.490715 0.50244 0.466787 0.387223 0.481782 0.497295 0.464737 0.483994 0.470345 0.468496 0.470375 0.492952 0.480678 0.484754 0.47994 
0.0523522 0.0515308 0.0699685 0.0686514 0.0527183 0.0511455 0.0528447 0.0543085 0.0524421 0.0523708 0.0512051 0.0534492 0.0498594 0.054817 0.0515785 0.0509508 0.0510028 0.0396767 0.102256 0.0528056 0.0515226 0.0532379 
0.239853 0.270296 0.00337558 0.387794 0.226653 0.127906 0.141582 0.105852 0.238308 0.608987 0.0499468 0.131386 0.110622 0.273828 0.501856 0.0849351 0.243468 0.250706 0.282665 0.253213 0.247971 0.249954 
0.0518704 0.371704 0.0498998 1.80569e-05 0.221882 1.74329e-05 0.104182 8.79365e-07 0.0998995 7.91929e-06 0.377826 2.33703e-06 0.12725 0.000279439 0.35813 2.34334e-05 0.0271665 1.11958e-05 0.000662684 5.86616e-05 0.0146289 2.34562e-06 
0.0166394 0.637363 0.0552841 0.00978347 0.0257972 4.66876e-07 0.000178011 0.0113453 0.0473079 0.098503 0.0928048 0.00189636 0.0456203 0.00455439 0.371693 1.07208e-05 0.0217043 0.00381192 0.0918465 0.00680911 0.0028566 0.00436194 
0.148387 0.147046 0.466018 0.474398 0.418437 0.578479 0.592054 0.377392 0.440433 0.509949 0.605324 0.369215 0.494697 0.482135 0.438721 0.43825 0.389059 0.606585 0.447231 0.46801 0.445626 0.446834 
0.644533 0.115043 0.0108456 0.0098293 0.032335 0.0270998 0.00720695 0.00351812 0.000432243 0.000816884 0.0296696 0.000617121 0.109548 0.0113508 0.029246 0.0021713 3.31896e-06 0.0274464 0.00397707 0.0172754 6.66776e-06 0.0130972 
0.879183 0.0366267 0.272107 0.246739 0.625147 0.00601052 0.538234 0.407325 0.00189759 0.410068 1.04748e-05 0.153341 0.0248885 0.0255753 0.0279317 0.27349 0.219595 0.166697 0.279825 0.661919 0.369444 0.196025 
0.871623 0.0200191 0.15885 0.133807 0.128275 0.0525599 0.516869 0.148498 0.113195 0.21405 0.0445154 0.193712 0.259795 0.130892 0.0397183 0.126768 0.211306 0.174411 0.19036 0.149599 0.0541708 0.113091 
0.871032 0.0543435 0.359964 0.265592 1.96659e-05 0.29259 1.04317e-05 0.519265 3.12837e-05 0.198624 5.1979e-07 0.011413 5.84763e-06 0.0261095 3.01051e-05 0.125264 2.39071e-05 0.656106 1.4436e-05 3.60031e-05 2.06939e-05 0.741303 
0.252798 0.666413 0.215774 0.399863 0.46798 1.41194e-05 0.324132 6.19584e-07 0.80134 2.75556e-05 0.586066 1.08778e-05 0.25974 6.17067e-05 0.0733661 1.21929e-05 0.0520776 1.34096e-06 0.322394 4.54349e-06 0.287482 7.20334e-06 
0.0507604 0.060374 0.254677 0.254782 0.489303 0.51069 0.49635 0.503646 0.49768 0.502307 0.513677 0.486314 0.514422 0.485578 0.498688 0.501299 0.500566 0.49943 0.491471 0.508501 0.49993 0.500067 
0.032654 0.0215762 0.132841 0.101593 0.536305 0.421252 0.3113 0.688519 0.503323 0.388607 0.469271 0.525096 0.974961 0.0237214 0.297871 0.648316 0.884204 0.0940392 0.372293 0.620324 0.529542 0.411554 
0.486852 0.475891 0.514438 0.328317 0.338186 0.0174276 5.70945e-05 0.00442784 0.00021961 0.0458757 3.14918e-05 0.0589229 0.000151298 0.0133457 4.28838e-05 0.0468584 1.45328e-05 9.6609e-06 0.000283014 0.00263758 3.44312e-05 0.0257421 
0.127485 0.849307 0.225769 0.663801 0.0444378 0.502965 0.00924351 1.29227e-05 0.00385565 8.64265e-06 0.087378 1.35753e-05 0.507375 4.57966e-06 0.0553128 0.000128013 0.102237 2.76743e-05 0.0911289 6.92734e-06 0.000349925 3.06801e-05 
0.0139671 0.00904988 0.0452685 0.0475038 0.186627 0.190112 0.485014 0.493564 0.492699 0.492143 0.492379 0.485562 0.515152 0.478135 0.482489 0.469091 0.456916 0.45682 0.459675 0.522593 0.477348 0.522643 
0.940693 0.0445871 0.904327 0.0256376 0.029143 0.685358 0.0752116 0.215202 0.0280303 1.15661e-05 0.102306 1.63205e-05 0.257911 0.00016409 0.377373 6.66133e-05 0.0667013 2.16709e-05 0.0228614 5.92149e-06 0.048625 2.02918e-05 
0.237043 0.74819 0.492863 0.444798 0.163283 0.581212 0.0338858 0.325876 0.0415772 4.05406e-05 0.0115016 9.78587e-06 0.100784 9.28241e-05 0.0695904 2.35613e-06 0.013917 0.000104944 0.16753 3.25002e-06 0.0182202 8.47143e-05 
0.00591606 0.0067384 0.0281415 0.0333163 0.116605 0.117131 0.297182 0.2912 0.497217 0.502706 0.541499 0.458372 0.47613 0.52382 0.487269 0.512705 0.500177 0.499758 0.486387 0.513302 0.491625 0.508358 
0.00582391 0.00582471 0.0292227 0.0251532 0.0983031 0.102541 0.2539 0.254895 0.5 0.499959 0.535103 0.464847 0.500316 0.499679 0.495091 0.504852 0.506599 0.493363 0.486132 0.513758 0.494119 0.505865 
0.00466881 0.00469115 0.0225879 0.0260547 0.0920611 0.0925635 0.231961 0.226395 0.457283 0.542507 0.484169 0.515811 0.555432 0.444463 0.436407 0.562907 0.498375 0.501395 0.582498 0.416773 0.493926 0.505982 
0.936676 0.0589661 0.490693 0.490353 0.906129 0.0150052 0.473969 0.328363 0.189204 0.156336 0.308488 0.139574 0.0526198 0.0825324 0.0717552 0.0612449 0.20526 0.129824 0.170021 0.00921159 0.226212 0.202892 
0.00239595 0.00220186 0.0123406 0.0122253 0.0434235 0.0430072 0.107392 0.106277 0.273719 0.271133 0.5147 0.485265 0.512744 0.487001 0.520071 0.479898 0.476217 0.523759 0.50378 0.49561 0.500979 0.49891 
0.00206755 0.00164729 0.00855646 0.00810226 0.0343173 0.0360091 0.0878586 0.0828593 0.221101 0.208433 0.506997 0.492937 0.487267 0.512438 0.514548 0.484907 0.600901 0.399033 0.507104 0.492868 0.500359 0.499374 
0.00234711 0.565547 0.00622889 0.00857801 0.0251545 0.025251 0.0629832 0.0658801 0.158395 0.168424 0.45565 0.486381 0.467715 0.532142 0.443592 0.512505 0.410884 0.43948 0.504284 0.494705 0.453067 0.479935 
0.00141781 0.00141066 0.00621889 0.00670901 0.0228033 0.0256256 0.0566661 0.058518 0.1492 0.149095 0.348501 0.359355 0.485761 0.513914 0.491184 0.508785 0.509005 0.490846 0.487381 0.512555 0.490241 0.509046 
0.000955121 0.000972428 0.00571931 0.00489056 0.0206058 0.0198164 0.0505415 0.0509229 0.126911 0.125915 0.306405 0.300592 0.492968 0.507025 0.493685 0.506156 0.483302 0.516613 0.498536 0.501211 0.510193 0.489718 
0.000303339 0.00107054 0.00419444 0.00505403 0.0173616 0.0170496 0.0431512 0.0442465 0.110103 0.116819 0.265534 0.272019 0.492674 0.507201 0.499652 0.500118 0.481521 0.518311 0.49039 0.509241 0.497333 0.502447 
0.401236 0.00106858 0.00439949 0.00356257 0.0143364 0.0157995 0.0383564 0.0390874 0.097878 0.103291 0.235662 0.240518 0.462173 0.471048 0.500826 0.499004 0.498892 0.501101 0.509078 0.490774 0.488626 0.511169 
0.000481838 0.000775151 0.00335306 0.00391824 0.0135058 0.0145065 0.0336332 0.0360346 0.0857496 0.0903982 0.207026 0.218886 0.406217 0.429351 0.496504 0.503434 0.485864 0.513791 0.485339 0.514621 0.484209 0.515429 
0.516522 0.48203 0.60706 0.386067 0.530906 0.444757 0.535823 0.403189 0.0631637 0.783311 0.62756 0.00220843 0.0229369 0.249271 0.000163333 4.91709e-05 0.0167948 0.00439447 0.0363316 1.64991e-05 0.0416907 0.0092441 
0.387726 0.175243 0.626749 0.368152 0.423547 0.555191 0.50607 0.438828 0.805445 0.0558637 0.16201 0.50338 0.0248387 0.316726 0.0737761 0.00343786 0.0430196 7.76313e-05 0.000837201 4.37586e-05 0.0556272 0.000491797 
0.507154 0.492108 0.174055 0.822455 0.479505 0.504077 0.500487 0.448482 0.368394 0.501448 0.673472 0.0124995 0.000194058 0.427758 0.10251 0.00700206 0.00206427 0.0094269 0.000513065 0.00164166 0.000489549 0.0121652 
0.71041 0.289003 0.302018 0.694829 0.6171 0.370943 0.080437 0.875572 0.0363122 0.851493 0.0554274 0.67468 0.00293408 0.532939 0.374822 0.0363986 0.0117773 0.204267 0.00540345 1.47926e-05 0.0078792 2.53329e-08 
0.0140479 0.985454 0.929661 0.0675162 0.547243 0.441355 0.606057 0.355892 0.00237806 0.907274 0.22333 0.550246 0.537277 0.101099 0.000159615 0.547484 0.423388 0.000322093 0.0835233 0.0112245 1.15967e-06 3.1253e-07 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 


==> figs/empirical/imperfect/successrate/000webhost11by3_test.dat <==
1000 0.00239795
2000 0.00883923
3000 0.011538
4000 0.0135797
5000 0.0161
6000 0.017408
7000 0.0187727
8000 0.0193646
9000 0.0203959
10000 0.0207562
20000 0.0244818
30000 0.0287034
40000 0.0324045
50000 0.034957
60000 0.0372614
70000 0.0399206
80000 0.0416152
90000 0.0422752
100000 0.0429388
200000 0.0533686
300000 0.0613019
400000 0.0657979
500000 0.0752193
600000 0.0793038
700000 0.0823527
800000 0.0877954
900000 0.0925291
1e+06 0.0958244
1.5e+06 0.116033
2e+06 0.142866
2.5e+06 0.211393
3e+06 0.236347
3.5e+06 0.276466
4e+06 0.338596
4.5e+06 0.338597
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/000webhost11by3_test_2.dat <==
1000 0.00239795
2000 0.00883923
3000 0.011538
4000 0.0135797
5000 0.0161
6000 0.017408
7000 0.0187727
8000 0.0193646
9000 0.0203959
10000 0.0207562
20000 0.0244818
30000 0.0287034
40000 0.0324045
50000 0.034957
60000 0.0372614
70000 0.0399206
80000 0.0416152
90000 0.0422752
100000 0.0429388
200000 0.0533686
300000 0.0613019
400000 0.0657979
500000 0.0752193
600000 0.0793038
700000 0.0823527
800000 0.0877954
900000 0.0925291
1e+06 0.0958244
1.5e+06 0.116033
2e+06 0.142866
2.5e+06 0.211393
3e+06 0.236347
3.5e+06 0.276466
4e+06 0.338596
4.5e+06 0.338597
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/000webhost11by3_train.dat <==
1000 0.0011046
2000 0.00546293
3000 0.00833464
4000 0.0104297
5000 0.0124059
6000 0.0133233
7000 0.0141714
8000 0.0148048
9000 0.0153393
10000 0.0156922
20000 0.020061
30000 0.0240049
40000 0.0270085
50000 0.0293852
60000 0.0313056
70000 0.0319574
80000 0.0328144
90000 0.0334425
100000 0.0339869
200000 0.0453002
300000 0.0489834
400000 0.0541142
500000 0.0592235
600000 0.0616673
700000 0.0640179
800000 0.0677471
900000 0.0713873
1e+06 0.0743661
1.5e+06 0.0934214
2e+06 0.12349
2.5e+06 0.243145
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/000webhost11by3_train_2.dat <==
1000 0.0011046
2000 0.00546293
3000 0.00833464
4000 0.0104297
5000 0.0124059
6000 0.0133233
7000 0.0141714
8000 0.0148048
9000 0.0153393
10000 0.0156922
20000 0.020061
30000 0.0240049
40000 0.0270085
50000 0.0293852
60000 0.0313056
70000 0.0319574
80000 0.0328144
90000 0.0334425
100000 0.0339869
200000 0.0453002
300000 0.0489834
400000 0.0541142
500000 0.0592235
600000 0.0616673
700000 0.0640179
800000 0.0677471
900000 0.0713873
1e+06 0.0743661
1.5e+06 0.0934214
2e+06 0.12349
2.5e+06 0.243145
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/bfield11by3_test.dat <==
1000 0.00657165
2000 0.012186
3000 0.013657
4000 0.0389505
5000 0.0233582
6000 0.025425
7000 0.0268654
8000 0.0280208
9000 0.0325683
10000 0.0345876
20000 0.0529798
30000 0.0659459
40000 0.0723157
50000 0.0857941
60000 0.0892668
70000 0.0996209
80000 0.107937
90000 0.120243
100000 0.162442
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/bfield11by3_test_2.dat <==
1000 0.00657165
2000 0.012186
3000 0.013657
4000 0.0389505
5000 0.0233582
6000 0.025425
7000 0.0268654
8000 0.0280208
9000 0.0325683
10000 0.0345876
20000 0.0529798
30000 0.0659459
40000 0.0723157
50000 0.0857941
60000 0.0892668
70000 0.0996209
80000 0.107937
90000 0.120243
100000 0.162442
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/bfield11by3_train.dat <==
1000 0.00469214
2000 0.00786073
3000 0.0103047
4000 0.0128784
5000 0.0168393
6000 0.0189149
7000 0.0209116
8000 0.0220976
9000 0.0232533
10000 0.0245016
20000 0.0373436
30000 0.0464278
40000 0.0553949
50000 0.0663326
60000 0.0756659
70000 0.09177
80000 0.10456
90000 0.126372
100000 0.195618
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/bfield11by3_train_2.dat <==
1000 0.00469214
2000 0.00786073
3000 0.0103047
4000 0.0128784
5000 0.0168393
6000 0.0189149
7000 0.0209116
8000 0.0220976
9000 0.0232533
10000 0.0245016
20000 0.0373436
30000 0.0464278
40000 0.0553949
50000 0.0663326
60000 0.0756659
70000 0.09177
80000 0.10456
90000 0.126372
100000 0.195618
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/brazzers11by3_test.dat <==
1000 0.0157494
2000 0.0243711
3000 0.0260904
4000 0.0283412
5000 0.0364874
6000 0.041756
7000 0.0464377
8000 0.0486772
9000 0.0550693
10000 0.0576853
20000 0.0832393
30000 0.103521
40000 0.123999
50000 0.131737
60000 0.141602
70000 0.154245
80000 0.162808
90000 0.168486
100000 0.180598
200000 0.367568
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/brazzers11by3_test_2.dat <==
1000 0.0157494
2000 0.0243711
3000 0.0260904
4000 0.0283412
5000 0.0364874
6000 0.041756
7000 0.0464377
8000 0.0486772
9000 0.0550693
10000 0.0576853
20000 0.0832393
30000 0.103521
40000 0.123999
50000 0.131737
60000 0.141602
70000 0.154245
80000 0.162808
90000 0.168486
100000 0.180598
200000 0.367568
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/brazzers11by3_train.dat <==
1000 0.0128073
2000 0.0187108
3000 0.0222711
4000 0.0241272
5000 0.0292645
6000 0.0344064
7000 0.0381087
8000 0.041515
9000 0.0434087
10000 0.0460652
20000 0.067099
30000 0.0838466
40000 0.0951999
50000 0.107142
60000 0.115512
70000 0.124982
80000 0.135359
90000 0.144163
100000 0.156961
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/brazzers11by3_train_2.dat <==
1000 0.0128073
2000 0.0187108
3000 0.0222711
4000 0.0241272
5000 0.0292645
6000 0.0344064
7000 0.0381087
8000 0.041515
9000 0.0434087
10000 0.0460652
20000 0.067099
30000 0.0838466
40000 0.0951999
50000 0.107142
60000 0.115512
70000 0.124982
80000 0.135359
90000 0.144163
100000 0.156961
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/clixsense11by3_test.dat <==
1000 0.0112244
2000 0.0145748
3000 0.016256
4000 0.0169726
5000 0.0183955
6000 0.0196353
7000 0.0199304
8000 0.0205585
9000 0.039279
10000 0.023723
20000 0.0348887
30000 0.0490822
40000 0.0542311
50000 0.0627144
60000 0.0754519
70000 0.0781709
80000 0.0827049
90000 0.0848048
100000 0.0919261
200000 0.120143
300000 0.141915
400000 0.209008
500000 0.270541
600000 0.286752
700000 0.302344
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/clixsense11by3_test_2.dat <==
1000 0.0112244
2000 0.0145748
3000 0.016256
4000 0.0169726
5000 0.0183955
6000 0.0196353
7000 0.0199304
8000 0.0205585
9000 0.039279
10000 0.023723
20000 0.0348887
30000 0.0490822
40000 0.0542311
50000 0.0627144
60000 0.0754519
70000 0.0781709
80000 0.0827049
90000 0.0848048
100000 0.0919261
200000 0.120143
300000 0.141915
400000 0.209008
500000 0.270541
600000 0.286752
700000 0.302344
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/clixsense11by3_train.dat <==
1000 0.00794336
2000 0.0109627
3000 0.0134479
4000 0.0143536
5000 0.0152391
6000 0.0159427
7000 0.0167214
8000 0.017369
9000 0.0178541
10000 0.018297
20000 0.0271816
30000 0.0343187
40000 0.0421378
50000 0.0464793
60000 0.052049
70000 0.0565734
80000 0.0603168
90000 0.0633976
100000 0.0658831
200000 0.0932342
300000 0.127234
400000 0.241771
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/clixsense11by3_train_2.dat <==
1000 0.00794336
2000 0.0109627
3000 0.0134479
4000 0.0143536
5000 0.0152391
6000 0.0159427
7000 0.0167214
8000 0.017369
9000 0.0178541
10000 0.018297
20000 0.0271816
30000 0.0343187
40000 0.0421378
50000 0.0464793
60000 0.052049
70000 0.0565734
80000 0.0603168
90000 0.0633976
100000 0.0658831
200000 0.0932342
300000 0.127234
400000 0.241771
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/csdn11by3_test.dat <==
1000 0.118924
2000 0.117171
3000 0.124234
4000 0.126717
5000 0.129087
6000 0.130843
7000 0.138174
8000 0.133994
9000 0.135034
10000 0.139132
20000 0.145628
30000 0.156017
40000 0.165937
50000 0.175999
60000 0.187958
70000 0.196955
80000 0.204357
90000 0.209038
100000 0.212667
200000 0.235452
300000 0.246903
400000 0.255363
500000 0.263588
600000 0.269972
700000 0.273976
800000 0.277753
900000 0.291312
1e+06 0.326246
1.5e+06 0.402539
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/csdn11by3_test_2.dat <==
1000 0.118924
2000 0.117171
3000 0.124234
4000 0.126717
5000 0.129087
6000 0.130843
7000 0.138174
8000 0.133994
9000 0.135034
10000 0.139132
20000 0.145628
30000 0.156017
40000 0.165937
50000 0.175999
60000 0.187958
70000 0.196955
80000 0.204357
90000 0.209038
100000 0.212667
200000 0.235452
300000 0.246903
400000 0.255363
500000 0.263588
600000 0.269972
700000 0.273976
800000 0.277753
900000 0.291312
1e+06 0.326246
1.5e+06 0.402539
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/csdn11by3_train.dat <==
1000 0.0899586
2000 0.098241
3000 0.104123
4000 0.107115
5000 0.108935
6000 0.110097
7000 0.111358
8000 0.112611
9000 0.11467
10000 0.116191
20000 0.125464
30000 0.132999
40000 0.138541
50000 0.141931
60000 0.147277
70000 0.154084
80000 0.158989
90000 0.162932
100000 0.166316
200000 0.191037
300000 0.204782
400000 0.212337
500000 0.219875
600000 0.229818
700000 0.240793
800000 0.253008
900000 0.286869
1e+06 0.346217
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/csdn11by3_train_2.dat <==
1000 0.0899586
2000 0.098241
3000 0.104123
4000 0.107115
5000 0.108935
6000 0.110097
7000 0.111358
8000 0.112611
9000 0.11467
10000 0.116191
20000 0.125464
30000 0.132999
40000 0.138541
50000 0.141931
60000 0.147277
70000 0.154084
80000 0.158989
90000 0.162932
100000 0.166316
200000 0.191037
300000 0.204782
400000 0.212337
500000 0.219875
600000 0.229818
700000 0.240793
800000 0.253008
900000 0.286869
1e+06 0.346217
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/linkedin11by3_test.dat <==
1000 0.00854642
2000 0.0119254
3000 0.0144479
4000 0.0171469
5000 0.0193201
6000 0.0211332
7000 0.022619
8000 0.0252344
9000 0.0306522
10000 0.0348031
20000 0.0524409
30000 0.0604269
40000 0.0695766
50000 0.0801152
60000 0.0877412
70000 0.0919419
80000 0.0970165
90000 0.101937
100000 0.106003
200000 0.130656
300000 0.16052
400000 0.166199
500000 0.1781
600000 0.182181
700000 0.19045
800000 0.198042
900000 0.205886
1e+06 0.213504
1.5e+06 0.240474
2e+06 0.270038
2.5e+06 0.277065
3e+06 0.293506
3.5e+06 0.310346
4e+06 0.311402
4.5e+06 0.320876
5e+06 0.328564
5.5e+06 0.334764
6e+06 0.344576
6.5e+06 0.345892
7e+06 0.350407
7.5e+06 0.356531
8e+06 0.361456
8.8e+06 0.368828
9e+06 0.371681
9.5e+06 0.377516
1e+07 0.377703
1.5e+07 0.427925
2e+07 0.77811
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/linkedin11by3_test_2.dat <==
1000 0.00854642
2000 0.0119254
3000 0.0144479
4000 0.0171469
5000 0.0193201
6000 0.0211332
7000 0.022619
8000 0.0252344
9000 0.0306522
10000 0.0348031
20000 0.0524409
30000 0.0604269
40000 0.0695766
50000 0.0801152
60000 0.0877412
70000 0.0919419
80000 0.0970165
90000 0.101937
100000 0.106003
200000 0.130656
300000 0.16052
400000 0.166199
500000 0.1781
600000 0.182181
700000 0.19045
800000 0.198042
900000 0.205886
1e+06 0.213504
1.5e+06 0.240474
2e+06 0.270038
2.5e+06 0.277065
3e+06 0.293506
3.5e+06 0.310346
4e+06 0.311402
4.5e+06 0.320876
5e+06 0.328564
5.5e+06 0.334764
6e+06 0.344576
6.5e+06 0.345892
7e+06 0.350407
7.5e+06 0.356531
8e+06 0.361456
8.8e+06 0.368828
9e+06 0.371681
9.5e+06 0.377516
1e+07 0.377703
1.5e+07 0.427925
2e+07 0.77811
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/linkedin11by3_train.dat <==
1000 0.00597788
2000 0.00883947
3000 0.0107495
4000 0.0124305
5000 0.0139144
6000 0.0161976
7000 0.017976
8000 0.0191756
9000 0.0213126
10000 0.0245953
20000 0.0418797
30000 0.0471189
40000 0.051245
50000 0.0600791
60000 0.0663692
70000 0.0718014
80000 0.0775502
90000 0.0811318
100000 0.0849531
200000 0.1007
300000 0.116823
400000 0.130773
500000 0.139325
600000 0.14529
700000 0.149604
800000 0.152811
900000 0.155279
1e+06 0.159759
1.5e+06 0.184825
2e+06 0.198289
2.5e+06 0.204936
3e+06 0.220109
3.5e+06 0.23257
4e+06 0.238129
4.5e+06 0.244647
5e+06 0.249747
5.5e+06 0.253914
6e+06 0.257394
6.5e+06 0.263384
7e+06 0.265984
7.5e+06 0.272564
8e+06 0.278288
8.8e+06 0.285911
9e+06 0.287592
9.5e+06 0.291417
1e+07 0.294819
1.5e+07 0.422494
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/linkedin11by3_train_2.dat <==
1000 0.00597788
2000 0.00883947
3000 0.0107495
4000 0.0124305
5000 0.0139144
6000 0.0161976
7000 0.017976
8000 0.0191756
9000 0.0213126
10000 0.0245953
20000 0.0418797
30000 0.0471189
40000 0.051245
50000 0.0600791
60000 0.0663692
70000 0.0718014
80000 0.0775502
90000 0.0811318
100000 0.0849531
200000 0.1007
300000 0.116823
400000 0.130773
500000 0.139325
600000 0.14529
700000 0.149604
800000 0.152811
900000 0.155279
1e+06 0.159759
1.5e+06 0.184825
2e+06 0.198289
2.5e+06 0.204936
3e+06 0.220109
3.5e+06 0.23257
4e+06 0.238129
4.5e+06 0.244647
5e+06 0.249747
5.5e+06 0.253914
6e+06 0.257394
6.5e+06 0.263384
7e+06 0.265984
7.5e+06 0.272564
8e+06 0.278288
8.8e+06 0.285911
9e+06 0.287592
9.5e+06 0.291417
1e+07 0.294819
1.5e+07 0.422494
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/000webhost11by3_test.dat <==
1000 0.00239795
2000 0.00883923
3000 0.011538
4000 0.0135797
5000 0.0161
6000 0.017408
7000 0.0187727
8000 0.0193646
9000 0.0203959
10000 0.0207562
20000 0.0244818
30000 0.0287034
40000 0.0324045
50000 0.034957
60000 0.0372614
70000 0.0399206
80000 0.0416152
90000 0.0422752
100000 0.0429388
200000 0.0533686
300000 0.0613019
400000 0.0657979
500000 0.0752193
600000 0.0793038
700000 0.0823527
800000 0.0877954
900000 0.0925291
1e+06 0.0958244
1.5e+06 0.116033
2e+06 0.142866
2.5e+06 0.211393
3e+06 0.236347
3.5e+06 0.276466
4e+06 0.338596
4.5e+06 0.338597
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/000webhost11by3_test_2.dat <==
1000 0.00239795
2000 0.00883923
3000 0.011538
4000 0.0135797
5000 0.0161
6000 0.017408
7000 0.0187727
8000 0.0193646
9000 0.0203959
10000 0.0207562
20000 0.0244818
30000 0.0287034
40000 0.0324045
50000 0.034957
60000 0.0372614
70000 0.0399206
80000 0.0416152
90000 0.0422752
100000 0.0429388
200000 0.0533686
300000 0.0613019
400000 0.0657979
500000 0.0752193
600000 0.0793038
700000 0.0823527
800000 0.0877954
900000 0.0925291
1e+06 0.0958244
1.5e+06 0.116033
2e+06 0.142866
2.5e+06 0.211393
3e+06 0.236347
3.5e+06 0.276466
4e+06 0.338596
4.5e+06 0.338597
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/000webhost11by3_train.dat <==
1000 0.0011046
2000 0.00546293
3000 0.00833464
4000 0.0104297
5000 0.0124059
6000 0.0133233
7000 0.0141714
8000 0.0148048
9000 0.0153393
10000 0.0156922
20000 0.020061
30000 0.0240049
40000 0.0270085
50000 0.0293852
60000 0.0313056
70000 0.0319574
80000 0.0328144
90000 0.0334425
100000 0.0339869
200000 0.0453002
300000 0.0489834
400000 0.0541142
500000 0.0592235
600000 0.0616673
700000 0.0640179
800000 0.0677471
900000 0.0713873
1e+06 0.0743661
1.5e+06 0.0934214
2e+06 0.12349
2.5e+06 0.243145
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/000webhost11by3_train_2.dat <==
1000 0.0011046
2000 0.00546293
3000 0.00833464
4000 0.0104297
5000 0.0124059
6000 0.0133233
7000 0.0141714
8000 0.0148048
9000 0.0153393
10000 0.0156922
20000 0.020061
30000 0.0240049
40000 0.0270085
50000 0.0293852
60000 0.0313056
70000 0.0319574
80000 0.0328144
90000 0.0334425
100000 0.0339869
200000 0.0453002
300000 0.0489834
400000 0.0541142
500000 0.0592235
600000 0.0616673
700000 0.0640179
800000 0.0677471
900000 0.0713873
1e+06 0.0743661
1.5e+06 0.0934214
2e+06 0.12349
2.5e+06 0.243145
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/bfield11by3_test.dat <==
1000 0.00657165
2000 0.012186
3000 0.013657
4000 0.0389505
5000 0.0233582
6000 0.025425
7000 0.0268654
8000 0.0280208
9000 0.0325683
10000 0.0345876
20000 0.0529798
30000 0.0659459
40000 0.0723157
50000 0.0857941
60000 0.0892668
70000 0.0996209
80000 0.107937
90000 0.120243
100000 0.162442
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/bfield11by3_test_2.dat <==
1000 0.00657165
2000 0.012186
3000 0.013657
4000 0.0389505
5000 0.0233582
6000 0.025425
7000 0.0268654
8000 0.0280208
9000 0.0325683
10000 0.0345876
20000 0.0529798
30000 0.0659459
40000 0.0723157
50000 0.0857941
60000 0.0892668
70000 0.0996209
80000 0.107937
90000 0.120243
100000 0.162442
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/bfield11by3_train.dat <==
1000 0.00469214
2000 0.00786073
3000 0.0103047
4000 0.0128784
5000 0.0168393
6000 0.0189149
7000 0.0209116
8000 0.0220976
9000 0.0232533
10000 0.0245016
20000 0.0373436
30000 0.0464278
40000 0.0553949
50000 0.0663326
60000 0.0756659
70000 0.09177
80000 0.10456
90000 0.126372
100000 0.195618
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/bfield11by3_train_2.dat <==
1000 0.00469214
2000 0.00786073
3000 0.0103047
4000 0.0128784
5000 0.0168393
6000 0.0189149
7000 0.0209116
8000 0.0220976
9000 0.0232533
10000 0.0245016
20000 0.0373436
30000 0.0464278
40000 0.0553949
50000 0.0663326
60000 0.0756659
70000 0.09177
80000 0.10456
90000 0.126372
100000 0.195618
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/brazzers11by3_test.dat <==
1000 0.0157494
2000 0.0243711
3000 0.0260904
4000 0.0283412
5000 0.0364874
6000 0.041756
7000 0.0464377
8000 0.0486772
9000 0.0550693
10000 0.0576853
20000 0.0832393
30000 0.103521
40000 0.123999
50000 0.131737
60000 0.141602
70000 0.154245
80000 0.162808
90000 0.168486
100000 0.180598
200000 0.367568
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/brazzers11by3_test_2.dat <==
1000 0.0157494
2000 0.0243711
3000 0.0260904
4000 0.0283412
5000 0.0364874
6000 0.041756
7000 0.0464377
8000 0.0486772
9000 0.0550693
10000 0.0576853
20000 0.0832393
30000 0.103521
40000 0.123999
50000 0.131737
60000 0.141602
70000 0.154245
80000 0.162808
90000 0.168486
100000 0.180598
200000 0.367568
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/brazzers11by3_train.dat <==
1000 0.0128073
2000 0.0187108
3000 0.0222711
4000 0.0241272
5000 0.0292645
6000 0.0344064
7000 0.0381087
8000 0.041515
9000 0.0434087
10000 0.0460652
20000 0.067099
30000 0.0838466
40000 0.0951999
50000 0.107142
60000 0.115512
70000 0.124982
80000 0.135359
90000 0.144163
100000 0.156961
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/brazzers11by3_train_2.dat <==
1000 0.0128073
2000 0.0187108
3000 0.0222711
4000 0.0241272
5000 0.0292645
6000 0.0344064
7000 0.0381087
8000 0.041515
9000 0.0434087
10000 0.0460652
20000 0.067099
30000 0.0838466
40000 0.0951999
50000 0.107142
60000 0.115512
70000 0.124982
80000 0.135359
90000 0.144163
100000 0.156961
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/clixsense11by3_test.dat <==
1000 0.0112244
2000 0.0145748
3000 0.016256
4000 0.0169726
5000 0.0183955
6000 0.0196353
7000 0.0199304
8000 0.0205585
9000 0.039279
10000 0.023723
20000 0.0348887
30000 0.0490822
40000 0.0542311
50000 0.0627144
60000 0.0754519
70000 0.0781709
80000 0.0827049
90000 0.0848048
100000 0.0919261
200000 0.120143
300000 0.141915
400000 0.209008
500000 0.270541
600000 0.286752
700000 0.302344
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/clixsense11by3_test_2.dat <==
1000 0.0112244
2000 0.0145748
3000 0.016256
4000 0.0169726
5000 0.0183955
6000 0.0196353
7000 0.0199304
8000 0.0205585
9000 0.039279
10000 0.023723
20000 0.0348887
30000 0.0490822
40000 0.0542311
50000 0.0627144
60000 0.0754519
70000 0.0781709
80000 0.0827049
90000 0.0848048
100000 0.0919261
200000 0.120143
300000 0.141915
400000 0.209008
500000 0.270541
600000 0.286752
700000 0.302344
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/clixsense11by3_train.dat <==
1000 0.00794336
2000 0.0109627
3000 0.0134479
4000 0.0143536
5000 0.0152391
6000 0.0159427
7000 0.0167214
8000 0.017369
9000 0.0178541
10000 0.018297
20000 0.0271816
30000 0.0343187
40000 0.0421378
50000 0.0464793
60000 0.052049
70000 0.0565734
80000 0.0603168
90000 0.0633976
100000 0.0658831
200000 0.0932342
300000 0.127234
400000 0.241771
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/clixsense11by3_train_2.dat <==
1000 0.00794336
2000 0.0109627
3000 0.0134479
4000 0.0143536
5000 0.0152391
6000 0.0159427
7000 0.0167214
8000 0.017369
9000 0.0178541
10000 0.018297
20000 0.0271816
30000 0.0343187
40000 0.0421378
50000 0.0464793
60000 0.052049
70000 0.0565734
80000 0.0603168
90000 0.0633976
100000 0.0658831
200000 0.0932342
300000 0.127234
400000 0.241771
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/csdn11by3_test.dat <==
1000 0.118924
2000 0.117171
3000 0.124234
4000 0.126717
5000 0.129087
6000 0.130843
7000 0.138174
8000 0.133994
9000 0.135034
10000 0.139132
20000 0.145628
30000 0.156017
40000 0.165937
50000 0.175999
60000 0.187958
70000 0.196955
80000 0.204357
90000 0.209038
100000 0.212667
200000 0.235452
300000 0.246903
400000 0.255363
500000 0.263588
600000 0.269972
700000 0.273976
800000 0.277753
900000 0.291312
1e+06 0.326246
1.5e+06 0.402539
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/csdn11by3_test_2.dat <==
1000 0.118924
2000 0.117171
3000 0.124234
4000 0.126717
5000 0.129087
6000 0.130843
7000 0.138174
8000 0.133994
9000 0.135034
10000 0.139132
20000 0.145628
30000 0.156017
40000 0.165937
50000 0.175999
60000 0.187958
70000 0.196955
80000 0.204357
90000 0.209038
100000 0.212667
200000 0.235452
300000 0.246903
400000 0.255363
500000 0.263588
600000 0.269972
700000 0.273976
800000 0.277753
900000 0.291312
1e+06 0.326246
1.5e+06 0.402539
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/csdn11by3_train.dat <==
1000 0.0899586
2000 0.098241
3000 0.104123
4000 0.107115
5000 0.108935
6000 0.110097
7000 0.111358
8000 0.112611
9000 0.11467
10000 0.116191
20000 0.125464
30000 0.132999
40000 0.138541
50000 0.141931
60000 0.147277
70000 0.154084
80000 0.158989
90000 0.162932
100000 0.166316
200000 0.191037
300000 0.204782
400000 0.212337
500000 0.219875
600000 0.229818
700000 0.240793
800000 0.253008
900000 0.286869
1e+06 0.346217
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/csdn11by3_train_2.dat <==
1000 0.0899586
2000 0.098241
3000 0.104123
4000 0.107115
5000 0.108935
6000 0.110097
7000 0.111358
8000 0.112611
9000 0.11467
10000 0.116191
20000 0.125464
30000 0.132999
40000 0.138541
50000 0.141931
60000 0.147277
70000 0.154084
80000 0.158989
90000 0.162932
100000 0.166316
200000 0.191037
300000 0.204782
400000 0.212337
500000 0.219875
600000 0.229818
700000 0.240793
800000 0.253008
900000 0.286869
1e+06 0.346217
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/linkedin11by3_test.dat <==
1000 0.00854642
2000 0.0119254
3000 0.0144479
4000 0.0171469
5000 0.0193201
6000 0.0211332
7000 0.022619
8000 0.0252344
9000 0.0306522
10000 0.0348031
20000 0.0524409
30000 0.0604269
40000 0.0695766
50000 0.0801152
60000 0.0877412
70000 0.0919419
80000 0.0970165
90000 0.101937
100000 0.106003
200000 0.130656
300000 0.16052
400000 0.166199
500000 0.1781
600000 0.182181
700000 0.19045
800000 0.198042
900000 0.205886
1e+06 0.213504
1.5e+06 0.240474
2e+06 0.270038
2.5e+06 0.277065
3e+06 0.293506
3.5e+06 0.310346
4e+06 0.311402
4.5e+06 0.320876
5e+06 0.328564
5.5e+06 0.334764
6e+06 0.344576
6.5e+06 0.345892
7e+06 0.350407
7.5e+06 0.356531
8e+06 0.361456
8.8e+06 0.368828
9e+06 0.371681
9.5e+06 0.377516
1e+07 0.377703
1.5e+07 0.427925
2e+07 0.77811
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/linkedin11by3_test_2.dat <==
1000 0.00854642
2000 0.0119254
3000 0.0144479
4000 0.0171469
5000 0.0193201
6000 0.0211332
7000 0.022619
8000 0.0252344
9000 0.0306522
10000 0.0348031
20000 0.0524409
30000 0.0604269
40000 0.0695766
50000 0.0801152
60000 0.0877412
70000 0.0919419
80000 0.0970165
90000 0.101937
100000 0.106003
200000 0.130656
300000 0.16052
400000 0.166199
500000 0.1781
600000 0.182181
700000 0.19045
800000 0.198042
900000 0.205886
1e+06 0.213504
1.5e+06 0.240474
2e+06 0.270038
2.5e+06 0.277065
3e+06 0.293506
3.5e+06 0.310346
4e+06 0.311402
4.5e+06 0.320876
5e+06 0.328564
5.5e+06 0.334764
6e+06 0.344576
6.5e+06 0.345892
7e+06 0.350407
7.5e+06 0.356531
8e+06 0.361456
8.8e+06 0.368828
9e+06 0.371681
9.5e+06 0.377516
1e+07 0.377703
1.5e+07 0.427925
2e+07 0.77811
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/linkedin11by3_train.dat <==
1000 0.00597788
2000 0.00883947
3000 0.0107495
4000 0.0124305
5000 0.0139144
6000 0.0161976
7000 0.017976
8000 0.0191756
9000 0.0213126
10000 0.0245953
20000 0.0418797
30000 0.0471189
40000 0.051245
50000 0.0600791
60000 0.0663692
70000 0.0718014
80000 0.0775502
90000 0.0811318
100000 0.0849531
200000 0.1007
300000 0.116823
400000 0.130773
500000 0.139325
600000 0.14529
700000 0.149604
800000 0.152811
900000 0.155279
1e+06 0.159759
1.5e+06 0.184825
2e+06 0.198289
2.5e+06 0.204936
3e+06 0.220109
3.5e+06 0.23257
4e+06 0.238129
4.5e+06 0.244647
5e+06 0.249747
5.5e+06 0.253914
6e+06 0.257394
6.5e+06 0.263384
7e+06 0.265984
7.5e+06 0.272564
8e+06 0.278288
8.8e+06 0.285911
9e+06 0.287592
9.5e+06 0.291417
1e+07 0.294819
1.5e+07 0.422494
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/linkedin11by3_train_2.dat <==
1000 0.00597788
2000 0.00883947
3000 0.0107495
4000 0.0124305
5000 0.0139144
6000 0.0161976
7000 0.017976
8000 0.0191756
9000 0.0213126
10000 0.0245953
20000 0.0418797
30000 0.0471189
40000 0.051245
50000 0.0600791
60000 0.0663692
70000 0.0718014
80000 0.0775502
90000 0.0811318
100000 0.0849531
200000 0.1007
300000 0.116823
400000 0.130773
500000 0.139325
600000 0.14529
700000 0.149604
800000 0.152811
900000 0.155279
1e+06 0.159759
1.5e+06 0.184825
2e+06 0.198289
2.5e+06 0.204936
3e+06 0.220109
3.5e+06 0.23257
4e+06 0.238129
4.5e+06 0.244647
5e+06 0.249747
5.5e+06 0.253914
6e+06 0.257394
6.5e+06 0.263384
7e+06 0.265984
7.5e+06 0.272564
8e+06 0.278288
8.8e+06 0.285911
9e+06 0.287592
9.5e+06 0.291417
1e+07 0.294819
1.5e+07 0.422494
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/neopets11by3_test.dat <==
1000 0
2000 0.000927231
3000 0.00136371
4000 0.0022005
5000 0.00242868
6000 0.00306188
7000 0.00441976
8000 0.00615251
9000 0.0077369
10000 0.00931394
20000 0.0263092
30000 0.0403636
40000 0.0440621
50000 0.0475045
60000 0.0583589
70000 0.0685231
80000 0.0770268
90000 0.0849119
100000 0.0854621
200000 0.119756
300000 0.14123
400000 0.156262
500000 0.178376
600000 0.189926
700000 0.198334
800000 0.208284
900000 0.224341
1e+06 0.233505
1.5e+06 0.259782
2e+06 0.295859
2.5e+06 0.311888
3e+06 0.331341
3.5e+06 0.354074
4e+06 0.363692
4.5e+06 0.374264
5e+06 0.391323
5.5e+06 0.399058
6e+06 0.413808
6.5e+06 0.442913
7e+06 0.49753
7.5e+06 0.567937
8e+06 0.510745
8.8e+06 0.510745
9e+06 0.523284
9.5e+06 0.530169
1e+07 0.530169
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/neopets11by3_test_2.dat <==
1000 0
2000 0.000927231
3000 0.00136371
4000 0.0022005
5000 0.00242868
6000 0.00306188
7000 0.00441976
8000 0.00615251
9000 0.0077369
10000 0.00931394
20000 0.0263092
30000 0.0403636
40000 0.0440621
50000 0.0475045
60000 0.0583589
70000 0.0685231
80000 0.0770268
90000 0.0849119
100000 0.0854621
200000 0.119756
300000 0.14123
400000 0.156262
500000 0.178376
600000 0.189926
700000 0.198334
800000 0.208284
900000 0.224341
1e+06 0.233505
1.5e+06 0.259782
2e+06 0.295859
2.5e+06 0.311888
3e+06 0.331341
3.5e+06 0.354074
4e+06 0.363692
4.5e+06 0.374264
5e+06 0.391323
5.5e+06 0.399058
6e+06 0.413808
6.5e+06 0.442913
7e+06 0.49753
7.5e+06 0.567937
8e+06 0.510745
8.8e+06 0.510745
9e+06 0.523284
9.5e+06 0.530169
1e+07 0.530169
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/neopets11by3_train.dat <==
1000 0
2000 0.000280502
3000 0.000617269
4000 0.00152321
5000 0.00196342
6000 0.00230606
7000 0.002854
8000 0.00418598
9000 0.00588055
10000 0.00682979
20000 0.0212732
30000 0.0336161
40000 0.0384979
50000 0.0420904
60000 0.0471229
70000 0.0562886
80000 0.0642941
90000 0.0710527
100000 0.0738947
200000 0.100431
300000 0.1241
400000 0.135784
500000 0.151511
600000 0.164313
700000 0.173666
800000 0.180546
900000 0.186243
1e+06 0.196982
1.5e+06 0.227773
2e+06 0.250379
2.5e+06 0.270929
3e+06 0.284068
3.5e+06 0.298903
4e+06 0.313736
4.5e+06 0.328224
5e+06 0.351295
5.5e+06 0.361802
6e+06 0.381646
6.5e+06 0.427507
7e+06 0.478966
7.5e+06 0.560076
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/neopets11by3_train_2.dat <==
1000 0
2000 0.000280502
3000 0.000617269
4000 0.00152321
5000 0.00196342
6000 0.00230606
7000 0.002854
8000 0.00418598
9000 0.00588055
10000 0.00682979
20000 0.0212732
30000 0.0336161
40000 0.0384979
50000 0.0420904
60000 0.0471229
70000 0.0562886
80000 0.0642941
90000 0.0710527
100000 0.0738947
200000 0.100431
300000 0.1241
400000 0.135784
500000 0.151511
600000 0.164313
700000 0.173666
800000 0.180546
900000 0.186243
1e+06 0.196982
1.5e+06 0.227773
2e+06 0.250379
2.5e+06 0.270929
3e+06 0.284068
3.5e+06 0.298903
4e+06 0.313736
4.5e+06 0.328224
5e+06 0.351295
5.5e+06 0.361802
6e+06 0.381646
6.5e+06 0.427507
7e+06 0.478966
7.5e+06 0.560076
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/rockyou11by3_test.dat <==
1000 0.0185594
2000 0.0216458
3000 0.0291503
4000 0.0373427
5000 0.0415592
6000 0.0445283
7000 0.0463103
8000 0.0537879
9000 0.0589168
10000 0.0661133
20000 0.0923142
30000 0.114529
40000 0.135336
50000 0.142063
60000 0.147875
70000 0.166036
80000 0.163118
90000 0.173156
100000 0.201622
200000 0.215018
300000 0.282292
400000 0.260073
500000 0.287624
600000 0.310245
700000 0.313854
800000 0.319357
900000 0.334375
1e+06 0.347609
1.5e+06 0.377395
2e+06 0.412115
2.5e+06 0.431707
3e+06 0.438532
3.5e+06 0.478661
4e+06 0.534972
4.5e+06 0.534972
5e+06 0.534972
5.5e+06 0.534972
6e+06 0.535478
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/rockyou11by3_test_2.dat <==
1000 0.0185594
2000 0.0216458
3000 0.0291503
4000 0.0373427
5000 0.0415592
6000 0.0445283
7000 0.0463103
8000 0.0537879
9000 0.0589168
10000 0.0661133
20000 0.0923142
30000 0.114529
40000 0.135336
50000 0.142063
60000 0.147875
70000 0.166036
80000 0.163118
90000 0.173156
100000 0.201622
200000 0.215018
300000 0.282292
400000 0.260073
500000 0.287624
600000 0.310245
700000 0.313854
800000 0.319357
900000 0.334375
1e+06 0.347609
1.5e+06 0.377395
2e+06 0.412115
2.5e+06 0.431707
3e+06 0.438532
3.5e+06 0.478661
4e+06 0.534972
4.5e+06 0.534972
5e+06 0.534972
5.5e+06 0.534972
6e+06 0.535478
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/rockyou11by3_train.dat <==
1000 0.0146423
2000 0.0180686
3000 0.024599
4000 0.0311493
5000 0.0364012
6000 0.0399314
7000 0.0425102
8000 0.0443162
9000 0.0471922
10000 0.0534947
20000 0.0834864
30000 0.0950051
40000 0.115187
50000 0.127546
60000 0.134515
70000 0.140475
80000 0.14425
90000 0.147403
100000 0.156618
200000 0.193369
300000 0.22191
400000 0.234768
500000 0.246029
600000 0.25897
700000 0.270745
800000 0.281181
900000 0.289116
1e+06 0.295361
1.5e+06 0.328133
2e+06 0.351154
2.5e+06 0.37835
3e+06 0.399405
3.5e+06 0.466103
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/rockyou11by3_train_2.dat <==
1000 0.0146423
2000 0.0180686
3000 0.024599
4000 0.0311493
5000 0.0364012
6000 0.0399314
7000 0.0425102
8000 0.0443162
9000 0.0471922
10000 0.0534947
20000 0.0834864
30000 0.0950051
40000 0.115187
50000 0.127546
60000 0.134515
70000 0.140475
80000 0.14425
90000 0.147403
100000 0.156618
200000 0.193369
300000 0.22191
400000 0.234768
500000 0.246029
600000 0.25897
700000 0.270745
800000 0.281181
900000 0.289116
1e+06 0.295361
1.5e+06 0.328133
2e+06 0.351154
2.5e+06 0.37835
3e+06 0.399405
3.5e+06 0.466103
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/yahoo11by3_test.dat <==
1000 0.0141054
2000 0.0186332
3000 0.02106
4000 0.0244925
5000 0.0281873
6000 0.0308221
7000 0.034296
8000 0.0386543
9000 0.0419024
10000 0.0442212
20000 0.059831
30000 0.076692
40000 0.0977043
50000 0.0911217
60000 0.0991786
70000 0.102919
80000 0.110717
90000 0.118293
100000 0.123404
200000 0.14982
300000 0.1758
400000 0.215407
500000 0.200432
600000 0.219818
700000 0.23986
800000 0.268253
900000 0.258151
1e+06 0.255673
1.5e+06 0.307212
2e+06 0.32032
2.5e+06 0.347418
3e+06 0.364399
3.5e+06 0.365619
4e+06 0.380684
4.5e+06 0.38976
5e+06 0.399169
5.5e+06 0.403386
6e+06 0.407553
6.5e+06 0.409656
7e+06 0.414483
7.5e+06 0.419873
8e+06 0.444215
8.8e+06 0.507921
9e+06 0.507921
9.5e+06 0.507921
1e+07 0.507921
1.5e+07 0.507925
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/yahoo11by3_test_2.dat <==
1000 0.0141054
2000 0.0186332
3000 0.02106
4000 0.0244925
5000 0.0281873
6000 0.0308221
7000 0.034296
8000 0.0386543
9000 0.0419024
10000 0.0442212
20000 0.059831
30000 0.076692
40000 0.0977043
50000 0.0911217
60000 0.0991786
70000 0.102919
80000 0.110717
90000 0.118293
100000 0.123404
200000 0.14982
300000 0.1758
400000 0.215407
500000 0.200432
600000 0.219818
700000 0.23986
800000 0.268253
900000 0.258151
1e+06 0.255673
1.5e+06 0.307212
2e+06 0.32032
2.5e+06 0.347418
3e+06 0.364399
3.5e+06 0.365619
4e+06 0.380684
4.5e+06 0.38976
5e+06 0.399169
5.5e+06 0.403386
6e+06 0.407553
6.5e+06 0.409656
7e+06 0.414483
7.5e+06 0.419873
8e+06 0.444215
8.8e+06 0.507921
9e+06 0.507921
9.5e+06 0.507921
1e+07 0.507921
1.5e+07 0.507925
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/yahoo11by3_train.dat <==
1000 0.011232
2000 0.01543
3000 0.0174451
4000 0.0193359
5000 0.022424
6000 0.0245084
7000 0.0277135
8000 0.0307832
9000 0.0337271
10000 0.0362174
20000 0.0453028
30000 0.0611449
40000 0.0750134
50000 0.0791692
60000 0.0846774
70000 0.0869638
80000 0.0893755
90000 0.0933849
100000 0.0990868
200000 0.129715
300000 0.139345
400000 0.160402
500000 0.169526
600000 0.176964
700000 0.182856
800000 0.199768
900000 0.2017
1e+06 0.207844
1.5e+06 0.22982
2e+06 0.253276
2.5e+06 0.267557
3e+06 0.277022
3.5e+06 0.291013
4e+06 0.302906
4.5e+06 0.311851
5e+06 0.32279
5.5e+06 0.333666
6e+06 0.34953
6.5e+06 0.35592
7e+06 0.373702
7.5e+06 0.401673
8e+06 0.437359
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean-min/yahoo11by3_train_2.dat <==
1000 0.011232
2000 0.01543
3000 0.0174451
4000 0.0193359
5000 0.022424
6000 0.0245084
7000 0.0277135
8000 0.0307832
9000 0.0337271
10000 0.0362174
20000 0.0453028
30000 0.0611449
40000 0.0750134
50000 0.0791692
60000 0.0846774
70000 0.0869638
80000 0.0893755
90000 0.0933849
100000 0.0990868
200000 0.129715
300000 0.139345
400000 0.160402
500000 0.169526
600000 0.176964
700000 0.182856
800000 0.199768
900000 0.2017
1e+06 0.207844
1.5e+06 0.22982
2e+06 0.253276
2.5e+06 0.267557
3e+06 0.277022
3.5e+06 0.291013
4e+06 0.302906
4.5e+06 0.311851
5e+06 0.32279
5.5e+06 0.333666
6e+06 0.34953
6.5e+06 0.35592
7e+06 0.373702
7.5e+06 0.401673
8e+06 0.437359
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/000webhost11by3_test.dat <==
1000 0.00255174
2000 0.0083644
3000 0.0114961
4000 0.0136115
5000 0.0163664
6000 0.0188835
7000 0.0179877
8000 0.0201319
9000 0.0204875
10000 0.0213568
20000 0.0245558
30000 0.0288455
40000 0.0324528
50000 0.035578
60000 0.0373902
70000 0.0392585
80000 0.0411855
90000 0.0430677
100000 0.0446391
200000 0.0536182
300000 0.0653494
400000 0.0678144
500000 0.0724607
600000 0.0800341
700000 0.0819672
800000 0.0845505
900000 0.0902641
1e+06 0.0949604
1.5e+06 0.1096
2e+06 0.134888
2.5e+06 0.219903
3e+06 0.265806
3.5e+06 0.335952
4e+06 0.336274
4.5e+06 0.336679
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/000webhost11by3_train.dat <==
1000 0.000892292
2000 0.00463104
3000 0.0074443
4000 0.00919699
5000 0.0112695
6000 0.0126832
7000 0.0137478
8000 0.0144442
9000 0.0151357
10000 0.0157766
20000 0.0189778
30000 0.0216647
40000 0.0247315
50000 0.0278354
60000 0.0290571
70000 0.0308488
80000 0.0323019
90000 0.0337928
100000 0.0350388
200000 0.0404764
300000 0.0487542
400000 0.0530664
500000 0.0559689
600000 0.0596298
700000 0.0631454
800000 0.0666743
900000 0.0698777
1e+06 0.0717788
1.5e+06 0.0878208
2e+06 0.12207
2.5e+06 0.282754
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/000webhost11by3_train_2.dat <==
1000 0.000892292
2000 0.00463104
3000 0.0074443
4000 0.00919699
5000 0.0112695
6000 0.0126832
7000 0.0137478
8000 0.0144442
9000 0.0151357
10000 0.0157766
20000 0.0189778
30000 0.0216647
40000 0.0247315
50000 0.0278354
60000 0.0290571
70000 0.0308488
80000 0.0323019
90000 0.0337928
100000 0.0350388
200000 0.0404764
300000 0.0487542
400000 0.0530664
500000 0.0559689
600000 0.0596298
700000 0.0631454
800000 0.0666743
900000 0.0698777
1e+06 0.0717788
1.5e+06 0.0878208
2e+06 0.12207
2.5e+06 0.282754
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/bfield11by3_test.dat <==
1000 0.00689842
2000 0.0153752
3000 0.028259
4000 0.0190056
5000 0.027077
6000 0.0273687
7000 0.0379134
8000 0.0407188
9000 0.0320442
10000 0.0415673
20000 0.0577743
30000 0.0785268
40000 0.0936955
50000 0.104055
60000 0.108738
70000 0.113838
80000 0.117575
90000 0.128539
100000 0.169719
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/bfield11by3_train.dat <==
1000 0.00409277
2000 0.00727841
3000 0.0106053
4000 0.012141
5000 0.0133995
6000 0.0175114
7000 0.0196422
8000 0.0216049
9000 0.0229631
10000 0.0242675
20000 0.0360487
30000 0.0464588
40000 0.0529546
50000 0.0642396
60000 0.0783546
70000 0.0871236
80000 0.105184
90000 0.135448
100000 0.236285
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/bfield11by3_train_2.dat <==
1000 0.00409277
2000 0.00727841
3000 0.0106053
4000 0.012141
5000 0.0133995
6000 0.0175114
7000 0.0196422
8000 0.0216049
9000 0.0229631
10000 0.0242675
20000 0.0360487
30000 0.0464588
40000 0.0529546
50000 0.0642396
60000 0.0783546
70000 0.0871236
80000 0.105184
90000 0.135448
100000 0.236285
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/brazzers11by3_test.dat <==
1000 0.0161418
2000 0.0238366
3000 0.0285691
4000 0.0312062
5000 0.0412368
6000 0.0439612
7000 0.04657
8000 0.0491142
9000 0.0510361
10000 0.0684819
20000 0.102849
30000 0.11026
40000 0.125857
50000 0.144627
60000 0.151838
70000 0.165506
80000 0.171076
90000 0.173548
100000 0.181605
200000 0.289936
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/brazzers11by3_train.dat <==
1000 0.0123605
2000 0.0176658
3000 0.0212865
4000 0.0232544
5000 0.025947
6000 0.0306872
7000 0.0348016
8000 0.0378554
9000 0.0402354
10000 0.0423489
20000 0.0642572
30000 0.0804723
40000 0.0896158
50000 0.101437
60000 0.10854
70000 0.116825
80000 0.127614
90000 0.134395
100000 0.148106
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/brazzers11by3_train_2.dat <==
1000 0.0123605
2000 0.0176658
3000 0.0212865
4000 0.0232544
5000 0.025947
6000 0.0306872
7000 0.0348016
8000 0.0378554
9000 0.0402354
10000 0.0423489
20000 0.0642572
30000 0.0804723
40000 0.0896158
50000 0.101437
60000 0.10854
70000 0.116825
80000 0.127614
90000 0.134395
100000 0.148106
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/clixsense11by3_test.dat <==
1000 0.00999127
2000 0.0142543
3000 0.0162575
4000 0.0171322
5000 0.0181364
6000 0.0195605
7000 0.0207491
8000 0.0222717
9000 0.0217359
10000 0.0308912
20000 0.0488751
30000 0.0821363
40000 0.055397
50000 0.0650314
60000 0.0727281
70000 0.0780661
80000 0.0827721
90000 0.0867884
100000 0.0930528
200000 0.125208
300000 0.14594
400000 0.216095
500000 0.238037
600000 0.243796
700000 0.269113
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/clixsense11by3_train.dat <==
1000 0.00717698
2000 0.00982445
3000 0.0122226
4000 0.0133211
5000 0.0141093
6000 0.0146682
7000 0.015261
8000 0.015867
9000 0.0163781
10000 0.0168028
20000 0.0249955
30000 0.0306432
40000 0.0382044
50000 0.0430768
60000 0.0464978
70000 0.0518416
80000 0.0558191
90000 0.0591006
100000 0.061559
200000 0.0877272
300000 0.130343
400000 0.282824
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/clixsense11by3_train_2.dat <==
1000 0.00717698
2000 0.00982445
3000 0.0122226
4000 0.0133211
5000 0.0141093
6000 0.0146682
7000 0.015261
8000 0.015867
9000 0.0163781
10000 0.0168028
20000 0.0249955
30000 0.0306432
40000 0.0382044
50000 0.0430768
60000 0.0464978
70000 0.0518416
80000 0.0558191
90000 0.0591006
100000 0.061559
200000 0.0877272
300000 0.130343
400000 0.282824
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/csdn11by3_test.dat <==
1000 0.104477
2000 0.122436
3000 0.123901
4000 0.129488
5000 0.12917
6000 0.130871
7000 0.132124
8000 0.133928
9000 0.135137
10000 0.136483
20000 0.149762
30000 0.155794
40000 0.167136
50000 0.177301
60000 0.214279
70000 0.205815
80000 0.206714
90000 0.209191
100000 0.213277
200000 0.237816
300000 0.248081
400000 0.255633
500000 0.263586
600000 0.270151
700000 0.278918
800000 0.281602
900000 0.291338
1e+06 0.337618
1.5e+06 0.327274
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/csdn11by3_train.dat <==
1000 0.0840063
2000 0.0926241
3000 0.098706
4000 0.102318
5000 0.104315
6000 0.105981
7000 0.106703
8000 0.107507
9000 0.108023
10000 0.109051
20000 0.11839
30000 0.125052
40000 0.132785
50000 0.135207
60000 0.137843
70000 0.144054
80000 0.148909
90000 0.153576
100000 0.157217
200000 0.177922
300000 0.193674
400000 0.201456
500000 0.207064
600000 0.220293
700000 0.235327
800000 0.246298
900000 0.288122
1e+06 0.378385
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/csdn11by3_train_2.dat <==
1000 0.0840063
2000 0.0926241
3000 0.098706
4000 0.102318
5000 0.104315
6000 0.105981
7000 0.106703
8000 0.107507
9000 0.108023
10000 0.109051
20000 0.11839
30000 0.125052
40000 0.132785
50000 0.135207
60000 0.137843
70000 0.144054
80000 0.148909
90000 0.153576
100000 0.157217
200000 0.177922
300000 0.193674
400000 0.201456
500000 0.207064
600000 0.220293
700000 0.235327
800000 0.246298
900000 0.288122
1e+06 0.378385
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/linkedin11by3_test.dat <==
1000 0.00874449
2000 0.0119953
3000 0.0151291
4000 0.0162735
5000 0.0193075
6000 0.0209374
7000 0.0273272
8000 0.0260934
9000 0.0300784
10000 0.0345187
20000 0.0524135
30000 0.0684081
40000 0.0778145
50000 0.0811232
60000 0.0878328
70000 0.0946672
80000 0.100432
90000 0.103343
100000 0.106816
200000 0.135107
300000 0.15267
400000 0.168273
500000 0.184258
600000 0.186043
700000 0.21909
800000 0.200124
900000 0.207142
1e+06 0.214239
1.5e+06 0.254238
2e+06 0.263637
2.5e+06 0.277774
3e+06 0.29085
3.5e+06 0.301365
4e+06 0.311754
4.5e+06 0.321019
5e+06 0.327698
5.5e+06 0.33576
6e+06 0.337633
6.5e+06 0.346943
7e+06 0.351103
7.5e+06 0.356923
8e+06 0.361861
8.8e+06 0.368903
9e+06 0.371832
9.5e+06 0.375176
1e+07 0.377873
1.5e+07 0.413263
2e+07 0.49389
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/linkedin11by3_train.dat <==
1000 0.00488633
2000 0.00759718
3000 0.0108194
4000 0.0125878
5000 0.0141129
6000 0.0153205
7000 0.0170294
8000 0.0183686
9000 0.0193191
10000 0.0209223
20000 0.038181
30000 0.0473144
40000 0.0515649
50000 0.0544131
60000 0.056309
70000 0.0623369
80000 0.0673368
90000 0.0718545
100000 0.0759191
200000 0.103648
300000 0.113055
400000 0.123707
500000 0.137188
600000 0.147674
700000 0.159067
800000 0.160162
900000 0.164419
1e+06 0.167794
1.5e+06 0.187134
2e+06 0.20691
2.5e+06 0.218617
3e+06 0.226324
3.5e+06 0.23349
4e+06 0.249225
4.5e+06 0.26034
5e+06 0.263956
5.5e+06 0.27042
6e+06 0.275657
6.5e+06 0.280061
7e+06 0.283798
7.5e+06 0.287048
8e+06 0.290529
8.8e+06 0.300996
9e+06 0.3034
9.5e+06 0.308964
1e+07 0.313944
1.5e+07 0.455846
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/linkedin11by3_train_2.dat <==
1000 0.00488633
2000 0.00759718
3000 0.0108194
4000 0.0125878
5000 0.0141129
6000 0.0153205
7000 0.0170294
8000 0.0183686
9000 0.0193191
10000 0.0209223
20000 0.038181
30000 0.0473144
40000 0.0515649
50000 0.0544131
60000 0.056309
70000 0.0623369
80000 0.0673368
90000 0.0718545
100000 0.0759191
200000 0.103648
300000 0.113055
400000 0.123707
500000 0.137188
600000 0.147674
700000 0.159067
800000 0.160162
900000 0.164419
1e+06 0.167794
1.5e+06 0.187134
2e+06 0.20691
2.5e+06 0.218617
3e+06 0.226324
3.5e+06 0.23349
4e+06 0.249225
4.5e+06 0.26034
5e+06 0.263956
5.5e+06 0.27042
6e+06 0.275657
6.5e+06 0.280061
7e+06 0.283798
7.5e+06 0.287048
8e+06 0.290529
8.8e+06 0.300996
9e+06 0.3034
9.5e+06 0.308964
1e+07 0.313944
1.5e+07 0.455846
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/neopets11by3_test.dat <==
1000 0
2000 0.0010021
3000 0.00157588
4000 0.00263401
5000 0.00320568
6000 0.00310633
7000 0.0044765
8000 0.00614999
9000 0.00759026
10000 0.00943969
20000 0.0281627
30000 0.040403
40000 0.0508153
50000 0.0492835
60000 0.0599761
70000 0.0698993
80000 0.0781524
90000 0.0854073
100000 0.0928944
200000 0.123116
300000 0.157544
400000 0.230797
500000 0.206646
600000 0.214377
700000 0.21876
800000 0.227879
900000 0.241727
1e+06 0.254442
1.5e+06 0.291705
2e+06 0.327508
2.5e+06 0.357904
3e+06 0.374729
3.5e+06 0.39869
4e+06 0.413265
4.5e+06 0.430303
5e+06 0.440992
5.5e+06 0.460504
6e+06 0.435475
6.5e+06 0.457008
7e+06 0.497476
7.5e+06 0.633743
8e+06 0.633743
8.8e+06 0.635253
9e+06 0.636978
9.5e+06 0.636978
1e+07 0.636978
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/neopets11by3_train.dat <==
1000 0
2000 0.000180326
3000 0.000518525
4000 0.00112336
5000 0.00170881
6000 0.00203967
7000 0.00235939
8000 0.00313641
9000 0.00455895
10000 0.00558665
20000 0.0176447
30000 0.02892
40000 0.0373191
50000 0.0421497
60000 0.0454702
70000 0.0478188
80000 0.0524445
90000 0.0597665
100000 0.0653147
200000 0.0951496
300000 0.114705
400000 0.147701
500000 0.145443
600000 0.151565
700000 0.165649
800000 0.17647
900000 0.185276
1e+06 0.192182
1.5e+06 0.224404
2e+06 0.24706
2.5e+06 0.262047
3e+06 0.281193
3.5e+06 0.298695
4e+06 0.311309
4.5e+06 0.322855
5e+06 0.340689
5.5e+06 0.355321
6e+06 0.385759
6.5e+06 0.44633
7e+06 0.503522
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/neopets11by3_train_2.dat <==
1000 0
2000 0.000180326
3000 0.000518525
4000 0.00112336
5000 0.00170881
6000 0.00203967
7000 0.00235939
8000 0.00313641
9000 0.00455895
10000 0.00558665
20000 0.0176447
30000 0.02892
40000 0.0373191
50000 0.0421497
60000 0.0454702
70000 0.0478188
80000 0.0524445
90000 0.0597665
100000 0.0653147
200000 0.0951496
300000 0.114705
400000 0.147701
500000 0.145443
600000 0.151565
700000 0.165649
800000 0.17647
900000 0.185276
1e+06 0.192182
1.5e+06 0.224404
2e+06 0.24706
2.5e+06 0.262047
3e+06 0.281193
3.5e+06 0.298695
4e+06 0.311309
4.5e+06 0.322855
5e+06 0.340689
5.5e+06 0.355321
6e+06 0.385759
6.5e+06 0.44633
7e+06 0.503522
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/rockyou11by3_test.dat <==
1000 0.0177231
2000 0.0212231
3000 0.029264
4000 0.0372085
5000 0.0445433
6000 0.0500551
7000 0.0616618
8000 0.052538
9000 0.0589787
10000 0.0644531
20000 0.0956748
30000 0.116385
40000 0.13718
50000 0.152619
60000 0.169816
70000 0.155921
80000 0.167313
90000 0.17638
100000 0.184601
200000 0.222548
300000 0.260922
400000 0.270003
500000 0.297158
600000 0.321299
700000 0.337317
800000 0.343446
900000 0.349289
1e+06 0.361771
1.5e+06 0.401277
2e+06 0.426599
2.5e+06 0.448805
3e+06 0.446503
3.5e+06 0.482636
4e+06 0.630608
4.5e+06 0.630608
5e+06 0.630608
5.5e+06 0.630608
6e+06 0.775168
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/rockyou11by3_train.dat <==
1000 0.0142039
2000 0.0174806
3000 0.0228216
4000 0.0286647
5000 0.0349699
6000 0.0395315
7000 0.041386
8000 0.0434881
9000 0.0451761
10000 0.0464636
20000 0.0789799
30000 0.0918103
40000 0.103374
50000 0.118354
60000 0.130631
70000 0.134933
80000 0.140073
90000 0.144282
100000 0.147285
200000 0.187725
300000 0.20357
400000 0.226221
500000 0.240659
600000 0.255714
700000 0.258091
800000 0.271361
900000 0.281422
1e+06 0.288174
1.5e+06 0.314531
2e+06 0.343137
2.5e+06 0.37049
3e+06 0.403726
3.5e+06 0.490439
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/rockyou11by3_train_2.dat <==
1000 0.0142039
2000 0.0174806
3000 0.0228216
4000 0.0286647
5000 0.0349699
6000 0.0395315
7000 0.041386
8000 0.0434881
9000 0.0451761
10000 0.0464636
20000 0.0789799
30000 0.0918103
40000 0.103374
50000 0.118354
60000 0.130631
70000 0.134933
80000 0.140073
90000 0.144282
100000 0.147285
200000 0.187725
300000 0.20357
400000 0.226221
500000 0.240659
600000 0.255714
700000 0.258091
800000 0.271361
900000 0.281422
1e+06 0.288174
1.5e+06 0.314531
2e+06 0.343137
2.5e+06 0.37049
3e+06 0.403726
3.5e+06 0.490439
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/yahoo11by3_test.dat <==
1000 0.0130193
2000 0.0189216
3000 0.0208475
4000 0.0243241
5000 0.0277688
6000 0.0314044
7000 0.035125
8000 0.03886
9000 0.0412056
10000 0.0449939
20000 0.0636102
30000 0.0777538
40000 0.090956
50000 0.1026
60000 0.131844
70000 0.133717
80000 0.124114
90000 0.127413
100000 0.128999
200000 0.184414
300000 0.188767
400000 0.241467
500000 0.224196
600000 0.24369
700000 0.250991
800000 0.262523
900000 0.276037
1e+06 0.282732
1.5e+06 0.322029
2e+06 0.340686
2.5e+06 0.36033
3e+06 0.381301
3.5e+06 0.383842
4e+06 0.396259
4.5e+06 0.403406
5e+06 0.415835
5.5e+06 0.420306
6e+06 0.430688
6.5e+06 0.431635
7e+06 0.431816
7.5e+06 0.43818
8e+06 0.454004
8.8e+06 0.532495
9e+06 0.532502
9.5e+06 0.532982
1e+07 0.533007
1.5e+07 0.657326
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/yahoo11by3_train.dat <==
1000 0.0104343
2000 0.0173532
3000 0.0200864
4000 0.0215193
5000 0.024183
6000 0.0265606
7000 0.0285767
8000 0.0313837
9000 0.0339914
10000 0.0363785
20000 0.0485439
30000 0.0569502
40000 0.0684915
50000 0.0778012
60000 0.0862323
70000 0.0920971
80000 0.0943984
90000 0.0983727
100000 0.0999429
200000 0.12807
300000 0.146815
400000 0.156293
500000 0.164656
600000 0.178789
700000 0.189263
800000 0.195943
900000 0.201554
1e+06 0.206016
1.5e+06 0.249532
2e+06 0.254636
2.5e+06 0.265625
3e+06 0.289398
3.5e+06 0.29663
4e+06 0.30664
4.5e+06 0.313826
5e+06 0.324511
5.5e+06 0.336148
6e+06 0.347314
6.5e+06 0.360491
7e+06 0.371818
7.5e+06 0.421654
8e+06 0.469252
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/mean/yahoo11by3_train_2.dat <==
1000 0.0104343
2000 0.0173532
3000 0.0200864
4000 0.0215193
5000 0.024183
6000 0.0265606
7000 0.0285767
8000 0.0313837
9000 0.0339914
10000 0.0363785
20000 0.0485439
30000 0.0569502
40000 0.0684915
50000 0.0778012
60000 0.0862323
70000 0.0920971
80000 0.0943984
90000 0.0983727
100000 0.0999429
200000 0.12807
300000 0.146815
400000 0.156293
500000 0.164656
600000 0.178789
700000 0.189263
800000 0.195943
900000 0.201554
1e+06 0.206016
1.5e+06 0.249532
2e+06 0.254636
2.5e+06 0.265625
3e+06 0.289398
3.5e+06 0.29663
4e+06 0.30664
4.5e+06 0.313826
5e+06 0.324511
5.5e+06 0.336148
6e+06 0.347314
6.5e+06 0.360491
7e+06 0.371818
7.5e+06 0.421654
8e+06 0.469252
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/neopets11by3_test.dat <==
1000 0
2000 0.000927231
3000 0.00136371
4000 0.0022005
5000 0.00242868
6000 0.00306188
7000 0.00441976
8000 0.00615251
9000 0.0077369
10000 0.00931394
20000 0.0263092
30000 0.0403636
40000 0.0440621
50000 0.0475045
60000 0.0583589
70000 0.0685231
80000 0.0770268
90000 0.0849119
100000 0.0854621
200000 0.119756
300000 0.14123
400000 0.156262
500000 0.178376
600000 0.189926
700000 0.198334
800000 0.208284
900000 0.224341
1e+06 0.233505
1.5e+06 0.259782
2e+06 0.295859
2.5e+06 0.311888
3e+06 0.331341
3.5e+06 0.354074
4e+06 0.363692
4.5e+06 0.374264
5e+06 0.391323
5.5e+06 0.399058
6e+06 0.413808
6.5e+06 0.442913
7e+06 0.49753
7.5e+06 0.567937
8e+06 0.510745
8.8e+06 0.510745
9e+06 0.523284
9.5e+06 0.530169
1e+07 0.530169
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/neopets11by3_test_2.dat <==
1000 0
2000 0.000927231
3000 0.00136371
4000 0.0022005
5000 0.00242868
6000 0.00306188
7000 0.00441976
8000 0.00615251
9000 0.0077369
10000 0.00931394
20000 0.0263092
30000 0.0403636
40000 0.0440621
50000 0.0475045
60000 0.0583589
70000 0.0685231
80000 0.0770268
90000 0.0849119
100000 0.0854621
200000 0.119756
300000 0.14123
400000 0.156262
500000 0.178376
600000 0.189926
700000 0.198334
800000 0.208284
900000 0.224341
1e+06 0.233505
1.5e+06 0.259782
2e+06 0.295859
2.5e+06 0.311888
3e+06 0.331341
3.5e+06 0.354074
4e+06 0.363692
4.5e+06 0.374264
5e+06 0.391323
5.5e+06 0.399058
6e+06 0.413808
6.5e+06 0.442913
7e+06 0.49753
7.5e+06 0.567937
8e+06 0.510745
8.8e+06 0.510745
9e+06 0.523284
9.5e+06 0.530169
1e+07 0.530169
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/neopets11by3_train.dat <==
1000 0
2000 0.000280502
3000 0.000617269
4000 0.00152321
5000 0.00196342
6000 0.00230606
7000 0.002854
8000 0.00418598
9000 0.00588055
10000 0.00682979
20000 0.0212732
30000 0.0336161
40000 0.0384979
50000 0.0420904
60000 0.0471229
70000 0.0562886
80000 0.0642941
90000 0.0710527
100000 0.0738947
200000 0.100431
300000 0.1241
400000 0.135784
500000 0.151511
600000 0.164313
700000 0.173666
800000 0.180546
900000 0.186243
1e+06 0.196982
1.5e+06 0.227773
2e+06 0.250379
2.5e+06 0.270929
3e+06 0.284068
3.5e+06 0.298903
4e+06 0.313736
4.5e+06 0.328224
5e+06 0.351295
5.5e+06 0.361802
6e+06 0.381646
6.5e+06 0.427507
7e+06 0.478966
7.5e+06 0.560076
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/neopets11by3_train_2.dat <==
1000 0
2000 0.000280502
3000 0.000617269
4000 0.00152321
5000 0.00196342
6000 0.00230606
7000 0.002854
8000 0.00418598
9000 0.00588055
10000 0.00682979
20000 0.0212732
30000 0.0336161
40000 0.0384979
50000 0.0420904
60000 0.0471229
70000 0.0562886
80000 0.0642941
90000 0.0710527
100000 0.0738947
200000 0.100431
300000 0.1241
400000 0.135784
500000 0.151511
600000 0.164313
700000 0.173666
800000 0.180546
900000 0.186243
1e+06 0.196982
1.5e+06 0.227773
2e+06 0.250379
2.5e+06 0.270929
3e+06 0.284068
3.5e+06 0.298903
4e+06 0.313736
4.5e+06 0.328224
5e+06 0.351295
5.5e+06 0.361802
6e+06 0.381646
6.5e+06 0.427507
7e+06 0.478966
7.5e+06 0.560076
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/rockyou11by3_test.dat <==
1000 0.0185594
2000 0.0216458
3000 0.0291503
4000 0.0373427
5000 0.0415592
6000 0.0445283
7000 0.0463103
8000 0.0537879
9000 0.0589168
10000 0.0661133
20000 0.0923142
30000 0.114529
40000 0.135336
50000 0.142063
60000 0.147875
70000 0.166036
80000 0.163118
90000 0.173156
100000 0.201622
200000 0.215018
300000 0.282292
400000 0.260073
500000 0.287624
600000 0.310245
700000 0.313854
800000 0.319357
900000 0.334375
1e+06 0.347609
1.5e+06 0.377395
2e+06 0.412115
2.5e+06 0.431707
3e+06 0.438532
3.5e+06 0.478661
4e+06 0.534972
4.5e+06 0.534972
5e+06 0.534972
5.5e+06 0.534972
6e+06 0.535478
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/rockyou11by3_test_2.dat <==
1000 0.0185594
2000 0.0216458
3000 0.0291503
4000 0.0373427
5000 0.0415592
6000 0.0445283
7000 0.0463103
8000 0.0537879
9000 0.0589168
10000 0.0661133
20000 0.0923142
30000 0.114529
40000 0.135336
50000 0.142063
60000 0.147875
70000 0.166036
80000 0.163118
90000 0.173156
100000 0.201622
200000 0.215018
300000 0.282292
400000 0.260073
500000 0.287624
600000 0.310245
700000 0.313854
800000 0.319357
900000 0.334375
1e+06 0.347609
1.5e+06 0.377395
2e+06 0.412115
2.5e+06 0.431707
3e+06 0.438532
3.5e+06 0.478661
4e+06 0.534972
4.5e+06 0.534972
5e+06 0.534972
5.5e+06 0.534972
6e+06 0.535478
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/rockyou11by3_train.dat <==
1000 0.0146423
2000 0.0180686
3000 0.024599
4000 0.0311493
5000 0.0364012
6000 0.0399314
7000 0.0425102
8000 0.0443162
9000 0.0471922
10000 0.0534947
20000 0.0834864
30000 0.0950051
40000 0.115187
50000 0.127546
60000 0.134515
70000 0.140475
80000 0.14425
90000 0.147403
100000 0.156618
200000 0.193369
300000 0.22191
400000 0.234768
500000 0.246029
600000 0.25897
700000 0.270745
800000 0.281181
900000 0.289116
1e+06 0.295361
1.5e+06 0.328133
2e+06 0.351154
2.5e+06 0.37835
3e+06 0.399405
3.5e+06 0.466103
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/rockyou11by3_train_2.dat <==
1000 0.0146423
2000 0.0180686
3000 0.024599
4000 0.0311493
5000 0.0364012
6000 0.0399314
7000 0.0425102
8000 0.0443162
9000 0.0471922
10000 0.0534947
20000 0.0834864
30000 0.0950051
40000 0.115187
50000 0.127546
60000 0.134515
70000 0.140475
80000 0.14425
90000 0.147403
100000 0.156618
200000 0.193369
300000 0.22191
400000 0.234768
500000 0.246029
600000 0.25897
700000 0.270745
800000 0.281181
900000 0.289116
1e+06 0.295361
1.5e+06 0.328133
2e+06 0.351154
2.5e+06 0.37835
3e+06 0.399405
3.5e+06 0.466103
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/yahoo11by3_test.dat <==
1000 0.0141054
2000 0.0186332
3000 0.02106
4000 0.0244925
5000 0.0281873
6000 0.0308221
7000 0.034296
8000 0.0386543
9000 0.0419024
10000 0.0442212
20000 0.059831
30000 0.076692
40000 0.0977043
50000 0.0911217
60000 0.0991786
70000 0.102919
80000 0.110717
90000 0.118293
100000 0.123404
200000 0.14982
300000 0.1758
400000 0.215407
500000 0.200432
600000 0.219818
700000 0.23986
800000 0.268253
900000 0.258151
1e+06 0.255673
1.5e+06 0.307212
2e+06 0.32032
2.5e+06 0.347418
3e+06 0.364399
3.5e+06 0.365619
4e+06 0.380684
4.5e+06 0.38976
5e+06 0.399169
5.5e+06 0.403386
6e+06 0.407553
6.5e+06 0.409656
7e+06 0.414483
7.5e+06 0.419873
8e+06 0.444215
8.8e+06 0.507921
9e+06 0.507921
9.5e+06 0.507921
1e+07 0.507921
1.5e+07 0.507925
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/yahoo11by3_test_2.dat <==
1000 0.0141054
2000 0.0186332
3000 0.02106
4000 0.0244925
5000 0.0281873
6000 0.0308221
7000 0.034296
8000 0.0386543
9000 0.0419024
10000 0.0442212
20000 0.059831
30000 0.076692
40000 0.0977043
50000 0.0911217
60000 0.0991786
70000 0.102919
80000 0.110717
90000 0.118293
100000 0.123404
200000 0.14982
300000 0.1758
400000 0.215407
500000 0.200432
600000 0.219818
700000 0.23986
800000 0.268253
900000 0.258151
1e+06 0.255673
1.5e+06 0.307212
2e+06 0.32032
2.5e+06 0.347418
3e+06 0.364399
3.5e+06 0.365619
4e+06 0.380684
4.5e+06 0.38976
5e+06 0.399169
5.5e+06 0.403386
6e+06 0.407553
6.5e+06 0.409656
7e+06 0.414483
7.5e+06 0.419873
8e+06 0.444215
8.8e+06 0.507921
9e+06 0.507921
9.5e+06 0.507921
1e+07 0.507921
1.5e+07 0.507925
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/yahoo11by3_train.dat <==
1000 0.011232
2000 0.01543
3000 0.0174451
4000 0.0193359
5000 0.022424
6000 0.0245084
7000 0.0277135
8000 0.0307832
9000 0.0337271
10000 0.0362174
20000 0.0453028
30000 0.0611449
40000 0.0750134
50000 0.0791692
60000 0.0846774
70000 0.0869638
80000 0.0893755
90000 0.0933849
100000 0.0990868
200000 0.129715
300000 0.139345
400000 0.160402
500000 0.169526
600000 0.176964
700000 0.182856
800000 0.199768
900000 0.2017
1e+06 0.207844
1.5e+06 0.22982
2e+06 0.253276
2.5e+06 0.267557
3e+06 0.277022
3.5e+06 0.291013
4e+06 0.302906
4.5e+06 0.311851
5e+06 0.32279
5.5e+06 0.333666
6e+06 0.34953
6.5e+06 0.35592
7e+06 0.373702
7.5e+06 0.401673
8e+06 0.437359
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/successrate/yahoo11by3_train_2.dat <==
1000 0.011232
2000 0.01543
3000 0.0174451
4000 0.0193359
5000 0.022424
6000 0.0245084
7000 0.0277135
8000 0.0307832
9000 0.0337271
10000 0.0362174
20000 0.0453028
30000 0.0611449
40000 0.0750134
50000 0.0791692
60000 0.0846774
70000 0.0869638
80000 0.0893755
90000 0.0933849
100000 0.0990868
200000 0.129715
300000 0.139345
400000 0.160402
500000 0.169526
600000 0.176964
700000 0.182856
800000 0.199768
900000 0.2017
1e+06 0.207844
1.5e+06 0.22982
2e+06 0.253276
2.5e+06 0.267557
3e+06 0.277022
3.5e+06 0.291013
4e+06 0.302906
4.5e+06 0.311851
5e+06 0.32279
5.5e+06 0.333666
6e+06 0.34953
6.5e+06 0.35592
7e+06 0.373702
7.5e+06 0.401673
8e+06 0.437359
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/imperfect/terminal/000webhost11by3_1e6.dat <==
dataset:../dataset/empirical/000webhost.txt
number of accounts 15268904
number of distinct passwords 10592936
number of equivalence classes 651
group 0.0252001
group 0.0252838
group 0.0255002
group 0.0265575
group 0.026742
group 0.0292191
group 0.0386406
group 0.0340349
group 0.0549279
group 0.124033
group 0.589861
sanity check for all groups 1
matrix file open error
matrix: 
2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 3.31564e-316 4.77831e-299 2.32843e-310 0 4.94066e-324 1.8618e-318 
2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 3.31564e-316 4.77831e-299 2.32843e-310 0 4.94066e-324 1.8618e-318 
1.73062e-153 2.53456e-321 2.32843e-310 2.32843e-310 1.82235e-316 1.82235e-316 1.36901e-71 1.50746e-153 4.58113e-72 1.39231e-259 1.85301e-72 1.47159e-76 1.39833e-76 1.39804e-76 4.58889e-72 6.30547e-34 5.40207e-62 4.58444e-72 6.30547e-34 4.18663e-62 4.58111e-72 6.30547e-34 
1.73062e-153 2.53456e-321 2.32843e-310 2.32843e-310 1.82235e-316 1.82235e-316 1.36901e-71 1.50746e-153 4.58113e-72 1.39231e-259 1.85301e-72 1.47159e-76 1.39833e-76 1.39804e-76 4.58889e-72 6.30547e-34 5.40207e-62 4.58444e-72 6.30547e-34 4.18663e-62 4.58111e-72 6.30547e-34 


==> figs/empirical/imperfect/terminal/000webhost11by3_1e6_2.dat <==
dataset:../dataset/empirical/000webhost.txt
number of accounts 15268904
number of distinct passwords 10592936
number of equivalence classes 651
group 0.0252001
group 0.0252838
group 0.0255002
group 0.0265575
group 0.026742
group 0.0292191
group 0.0386406
group 0.0340349
group 0.0549279
group 0.124033
group 0.589861
sanity check for all groups 1
matrix file open error
matrix: 
2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 3.31564e-316 4.77831e-299 2.32843e-310 0 4.94066e-324 1.8618e-318 
2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 2.32843e-310 3.31564e-316 4.77831e-299 2.32843e-310 0 4.94066e-324 1.8618e-318 
1.73062e-153 2.53456e-321 2.32843e-310 2.32843e-310 1.82235e-316 1.82235e-316 1.36901e-71 1.50746e-153 4.58113e-72 1.39231e-259 1.85301e-72 1.47159e-76 1.39833e-76 1.39804e-76 4.58889e-72 6.30547e-34 5.40207e-62 4.58444e-72 6.30547e-34 4.18663e-62 4.58111e-72 6.30547e-34 
1.73062e-153 2.53456e-321 2.32843e-310 2.32843e-310 1.82235e-316 1.82235e-316 1.36901e-71 1.50746e-153 4.58113e-72 1.39231e-259 1.85301e-72 1.47159e-76 1.39833e-76 1.39804e-76 4.58889e-72 6.30547e-34 5.40207e-62 4.58444e-72 6.30547e-34 4.18663e-62 4.58111e-72 6.30547e-34 


==> figs/empirical/imperfect/terminal/000webhost11by3_test.dat <==
dataset:../dataset/empirical/000webhost.txt
number of accounts 15268904
number of distinct passwords 10592936
number of equivalence classes 651
total 1
group 0.0252001
group 0.0252838
group 0.0255002
group 0.0265575
group 0.026742
group 0.0292191
group 0.0386406
group 0.0340349
group 0.0549279
group 0.124033
group 0.589861
sanity check for all groups 1
matrix: 
0.343786 0.314332 0.367569 0.31344 0.0802568 0.0291291 0.839531 0.135235 0.325062 0.521307 0.687295 0.218334 0.31254 0.686144 0.634872 0.195211 0.292438 0.0596559 0.997264 0.00185648 0.355479 0.338359 **************** 
0.351177 0.265987 1.71147e-06 0.280366 0.936296 0.0216986 0.301346 0.612144 0.515891 0.324448 0.0161466 0.386485 0.27018 0.163411 0.420245 0.357412 0.438778 0.115828 0.445377 0.358439 0.0706912 0.370334 **************** 
0.468727 0.460968 0.336829 0.607908 0.368093 0.507169 0.556315 0.237404 0.640538 0.337983 0.61515 0.366417 0.555383 0.412117 0.456712 0.524272 0.464592 0.295304 0.469855 0.526113 0.470233 0.508748 **************** 
0.484421 0.471081 0.517016 0.380308 0.484178 0.512966 0.500189 0.456322 0.504134 0.487573 0.592643 0.399725 0.547718 0.369341 0.480239 0.477627 0.481811 0.481252 0.48664 0.484801 0.471404 0.481856 **************** 
0.430674 0.485536 0.447571 0.543057 0.32061 0.573862 0.494831 0.463369 0.451903 0.403641 0.213605 0.478315 0.64356 0.355352 0.387847 0.571166 0.501616 0.465304 0.44435 0.481052 0.487292 0.496968 **************** 
0.342126 0.473468 0.250166 0.22601 0.821986 0.00350447 0.857767 0.0118075 0.224801 0.39825 0.314219 0.561185 0.461304 0.530624 0.614321 0.0454707 0.355506 0.426306 0.355702 0.407555 0.458671 0.467346 **************** 
0.0537841 0.0549972 0.0515269 0.00254362 0.124459 0.00500979 0.164236 5.07977e-07 0.113288 0.0351868 0.0689921 0.0442506 0.039797 0.00999943 0.322168 0.0486892 0.0526941 0.049551 0.0722437 0.051328 0.0515766 0.051388 **************** 
0.0517524 0.0549315 0.197637 0.0622884 0.084159 0.0634902 0.139325 0.0530921 0.555644 0.0531053 0.234895 0.691846 0.04828 0.533161 0.322508 0.0615433 0.0505522 0.05132 0.0308361 0.0501603 0.0437291 0.056256 **************** 
0.458687 0.453445 0.251211 0.671978 0.565423 0.000548677 0.942679 0.00857314 0.00277655 0.377688 0.466051 0.0526796 0.474309 0.429056 0.475589 0.414804 0.492239 0.487181 0.452644 0.448832 0.474799 0.444935 **************** 
0.0928502 0.0930271 0.0922382 0.0638209 0.0934008 0.0948217 0.0596167 0.104157 0.107818 0.106836 0.0851284 0.0822426 0.0935594 0.0913523 0.0926354 0.0930106 0.0949461 0.101601 0.094397 0.0952355 0.0930106 0.0930106 **************** 
0.250967 0.238324 0.475681 0.524302 0.528139 0.471732 0.490666 0.509298 0.50072 0.499204 0.635483 0.364393 0.54859 0.451011 0.473565 0.52643 0.482632 0.517367 0.481419 0.518518 0.518914 0.481066 **************** 
0.681092 0.0385027 0.0103082 0.132673 0.0344491 0.594964 0.00255149 0.23492 0.000181929 0.161553 0.0424403 0.234689 0.0411602 0.248231 0.0163876 0.0620811 0.00901234 0.0365641 0.0363027 0.273907 0.00261101 0.0827577 **************** 
0.120825 0.120995 0.489724 0.490409 0.472643 0.519754 0.46834 0.478754 0.466174 0.53009 0.459544 0.468817 0.494433 0.505507 0.481314 0.510828 0.487275 0.500825 0.493961 0.492267 0.500651 0.486773 **************** 
0.492501 0.411315 0.286173 0.269133 0.0914205 0.49486 0.487406 0.249885 0.0981941 0.0413268 0.749326 0.0564584 0.222011 0.332709 0.327093 0.0759542 0.50669 0.000448375 0.179034 0.0215832 0.166304 0.427208 **************** 
0.0768626 0.0764747 0.465244 0.470946 0.477048 0.460668 0.437501 0.494467 0.275487 0.498403 0.488501 0.315316 0.386278 0.550328 0.387737 0.440689 0.479739 0.420148 0.459268 0.520076 0.507073 0.487204 **************** 
0.0663341 0.0629062 0.458978 0.46679 0.557239 0.441848 0.532682 0.461913 0.604518 0.356969 0.541065 0.405293 0.396286 0.460551 0.563853 0.435333 0.361056 0.487797 0.475858 0.427455 0.481053 0.458919 **************** 
0.0563588 0.05569 0.454892 0.461725 0.510144 0.4711 0.488457 0.502495 0.475442 0.454596 0.434571 0.552197 0.476691 0.477684 0.466469 0.458528 0.49609 0.459368 0.461422 0.413577 0.451502 0.459541 **************** 
0.0466123 0.0460115 0.420487 0.428424 0.470801 0.438719 0.54441 0.445752 0.514627 0.384957 0.492018 0.505862 0.320196 0.679557 0.449839 0.411998 0.466565 0.407314 0.459559 0.417822 0.408498 0.407675 **************** 
0.0465321 0.0452489 0.465286 0.484036 0.45261 0.546846 0.369558 0.46692 0.360738 0.462422 0.462739 0.369105 0.392423 0.472875 0.420641 0.541528 0.531443 0.437965 0.519744 0.480072 0.487556 0.457994 **************** 
0.0194154 0.0228381 0.190155 0.205557 0.438051 0.496792 0.466166 0.402657 0.423148 0.31556 0.48552 0.513238 0.411785 0.562109 0.461643 0.535609 0.482324 0.466411 0.486831 0.44359 0.440108 0.4888 **************** 
0.0156743 0.0153216 0.125838 0.135822 0.482933 0.487207 0.465354 0.527755 0.56542 0.423457 0.371554 0.516588 0.472356 0.457606 0.489913 0.504747 0.454614 0.468585 0.485992 0.483828 0.512591 0.481435 **************** 
0.875325 0.103323 0.0181973 0.804778 0.0550263 0.399208 0.0702316 7.68313e-06 0.172195 3.21286e-05 0.336937 8.15883e-05 0.0762567 0.000246458 0.391664 1.59169e-07 0.08208 3.05819e-05 0.108283 6.91264e-07 0.0466582 0.000121447 **************** 
0.00204927 0.980942 0.815928 0.033546 0.0490452 0.490582 0.100942 0.000234492 0.002937 0.000255863 0.0176835 5.24416e-05 0.029797 0.000216692 0.349442 3.54583e-05 0.0633457 7.41751e-06 0.398494 3.0429e-06 0.00966987 0.00036579 **************** 
0.921229 0.0646394 0.83708 0.0371684 0.0235903 0.580276 0.0860266 0.0431803 0.00579466 0.03473 0.0356945 0.0479117 0.000399021 0.0307282 0.0515059 0.0592006 0.13481 0.0440064 0.0599649 0.0499014 0.0430999 0.0434819 **************** 
0.00666787 0.00652267 0.058803 0.0553789 0.173153 0.180819 0.415163 0.409417 0.495378 0.504209 0.493388 0.506428 0.489459 0.510153 0.518941 0.480557 0.472761 0.527139 0.501405 0.498123 0.51093 0.488836 **************** 
0.00577898 0.00527077 0.0479084 0.0525943 0.147716 0.160829 0.354241 0.36441 0.512304 0.487662 0.515075 0.484795 0.531822 0.467246 0.499162 0.500061 0.505107 0.494495 0.466206 0.533564 0.489631 0.50946 **************** 
0.576468 0.41509 0.00531755 0.914772 0.36948 0.364144 0.363078 0.0513558 1.35972e-05 0.0190198 0.000359778 0.0855857 1.2641e-05 0.0129185 6.90114e-05 0.122806 0.000294925 0.114296 0.00016072 0.0905335 0.000444581 0.0733309 **************** 
0.500387 0.490864 0.721903 0.203983 0.44662 0.304069 0.427932 0.0240407 0.000209346 0.0242494 0.000218419 0.000727544 0.00018909 0.0689751 9.54347e-05 0.0522245 0.000467262 0.0560603 0.000133893 0.0180712 0.000238176 0.0445737 **************** 
0.00308338 0.00304158 0.0273915 0.0266886 0.0837684 0.0771459 0.189864 0.185016 0.35307 0.345599 0.46515 0.452793 0.492414 0.507358 0.505112 0.494647 0.49991 0.49989 0.49702 0.50254 0.511995 0.487825 **************** 
0.562398 0.433218 0.442317 0.522609 0.581394 0.299994 0.0344846 0.696714 0.483714 0.0151659 0.000453705 0.339891 0.00261365 0.240421 0.0910638 0.00697022 2.55615e-06 0.00184984 5.849e-06 0.00926113 4.25185e-06 0.00892885 **************** 
0.0014857 0.99574 0.240276 0.749705 0.499784 0.468112 0.482796 0.418751 0.156646 0.671866 0.533744 0.231227 0.210235 0.537331 0.512962 0.152158 0.238379 0.379689 0.391182 0.257322 0.468145 7.81834e-08 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
0.501207 0.498719 0.535395 0.425136 0.486266 0.138583 0.4668 0.489703 0.373108 0.522597 0.398228 0.304653 0.183011 0.442867 0.0356555 0.398376 0.37263 0.570323 0.00418033 0.468739 0.161541 0.279229 **************** 
******************
0th points password value: 1000
1000 0.00255174
******************
1th points password value: 2000
2000 0.0083644
******************
2th points password value: 3000
3000 0.0114961
******************
3th points password value: 4000
4000 0.0136115
******************
4th points password value: 5000
5000 0.0163664
******************
5th points password value: 6000
6000 0.0188835
******************
6th points password value: 7000
7000 0.0179877
******************
7th points password value: 8000
8000 0.0201319
******************
8th points password value: 9000
9000 0.0204875
******************
9th points password value: 10000
10000 0.0213568
******************
10th points password value: 20000
20000 0.0245558
******************
11th points password value: 30000
30000 0.0288455
******************
12th points password value: 40000
40000 0.0324528
******************
13th points password value: 50000
50000 0.035578
******************
14th points password value: 60000
60000 0.0373902
******************
15th points password value: 70000
70000 0.0392585
******************
16th points password value: 80000
80000 0.0411855
******************
17th points password value: 90000
90000 0.0430677
******************
18th points password value: 100000
100000 0.0446391
******************
19th points password value: 200000
200000 0.0536182
******************
20th points password value: 300000
300000 0.0653494
******************
21th points password value: 400000
400000 0.0678144
******************
22th points password value: 500000
500000 0.0724607
******************
23th points password value: 600000
600000 0.0800341
******************
24th points password value: 700000
700000 0.0819672
******************
25th points password value: 800000
800000 0.0845505
******************
26th points password value: 900000
900000 0.0902641
******************
27th points password value: 1e+06
1e+06 0.0949604
******************
28th points password value: 1.5e+06
1.5e+06 0.1096
******************
29th points password value: 2e+06
2e+06 0.134888
******************
30th points password value: 2.5e+06
2.5e+06 0.219903
******************
31th points password value: 3e+06
3e+06 0.265806
******************
32th points password value: 3.5e+06
3.5e+06 0.335952
******************
33th points password value: 4e+06
4e+06 0.336274
******************
34th points password value: 4.5e+06
4.5e+06 0.336679
******************
35th points password value: 5e+06
5e+06 1
******************
36th points password value: 5.5e+06
5.5e+06 1
******************
37th points password value: 6e+06
6e+06 1
******************
38th points password value: 6.5e+06
6.5e+06 1
******************
39th points password value: 7e+06
7e+06 1
******************
40th points password value: 7.5e+06
7.5e+06 1
******************
41th points password value: 8e+06
8e+06 1
******************
42th points password value: 8.8e+06
8.8e+06 1
******************
43th points password value: 9e+06
9e+06 1
******************
44th points password value: 9.5e+06
9.5e+06 1
******************
45th points password value: 1e+07
1e+07 1
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/imperfect/terminal/000webhost11by3_train.dat <==
dataset:../dataset/dp/000webhost_dp.txt
number of accounts 9255324
number of distinct passwords 5807910
number of equivalence classes 447
total 1
group 0.0221783
group 0.0222451
group 0.0222269
group 0.0239516
group 0.0248336
group 0.0270091
group 0.0477433
group 0.0794155
group 0.115493
group 0.133051
group 0.481853
sanity check for all groups 1
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.000892
optimal matrix:
0.343786 0.314332 0.341882
0.367569 0.31344 0.318992
0.0802568 0.0291291 0.890614
0.839531 0.135235 0.0252334
0.325062 0.521307 0.15363
0.687295 0.218334 0.0943707
0.31254 0.686144 0.00131519
0.634872 0.195211 0.169917
0.292438 0.0596559 0.647906
0.997264 0.00185648 0.000879733
0.355479 0.338359 0.306162
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.004631
optimal matrix:
0.351177 0.265987 0.382836
1.71147e-06 0.280366 0.719633
0.936296 0.0216986 0.0420051
0.301346 0.612144 0.0865095
0.515891 0.324448 0.15966
0.0161466 0.386485 0.597369
0.27018 0.163411 0.566409
0.420245 0.357412 0.222343
0.438778 0.115828 0.445395
0.445377 0.358439 0.196183
0.0706912 0.370334 0.558975
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.007444
optimal matrix:
0.468727 0.460968 0.0703043
0.336829 0.607908 0.0552631
0.368093 0.507169 0.124738
0.556315 0.237404 0.206281
0.640538 0.337983 0.0214791
0.61515 0.366417 0.0184329
0.555383 0.412117 0.0324996
0.456712 0.524272 0.0190167
0.464592 0.295304 0.240104
0.469855 0.526113 0.0040323
0.470233 0.508748 0.0210189
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.009197
optimal matrix:
0.484421 0.471081 0.0444981
0.517016 0.380308 0.102676
0.484178 0.512966 0.00285508
0.500189 0.456322 0.0434883
0.504134 0.487573 0.00829286
0.592643 0.399725 0.00763207
0.547718 0.369341 0.0829408
0.480239 0.477627 0.0421343
0.481811 0.481252 0.0369369
0.48664 0.484801 0.0285591
0.471404 0.481856 0.0467396
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.011270
optimal matrix:
0.430674 0.485536 0.0837895
0.447571 0.543057 0.0093723
0.32061 0.573862 0.105528
0.494831 0.463369 0.0418002
0.451903 0.403641 0.144456
0.213605 0.478315 0.30808
0.64356 0.355352 0.00108779
0.387847 0.571166 0.0409877
0.501616 0.465304 0.0330807
0.44435 0.481052 0.0745984
0.487292 0.496968 0.0157394
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.012683
optimal matrix:
0.342126 0.473468 0.184406
0.250166 0.22601 0.523825
0.821986 0.00350447 0.17451
0.857767 0.0118075 0.130425
0.224801 0.39825 0.376949
0.314219 0.561185 0.124596
0.461304 0.530624 0.00807295
0.614321 0.0454707 0.340209
0.355506 0.426306 0.218188
0.355702 0.407555 0.236743
0.458671 0.467346 0.0739828
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.013748
optimal matrix:
0.0537841 0.0549972 0.891219
0.0515269 0.00254362 0.945929
0.124459 0.00500979 0.870531
0.164236 5.07977e-07 0.835764
0.113288 0.0351868 0.851526
0.0689921 0.0442506 0.886757
0.039797 0.00999943 0.950204
0.322168 0.0486892 0.629143
0.0526941 0.049551 0.897755
0.0722437 0.051328 0.876428
0.0515766 0.051388 0.897035
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.014444
optimal matrix:
0.0517524 0.0549315 0.893316
0.197637 0.0622884 0.740075
0.084159 0.0634902 0.852351
0.139325 0.0530921 0.807583
0.555644 0.0531053 0.391251
0.234895 0.691846 0.0732591
0.04828 0.533161 0.418559
0.322508 0.0615433 0.615948
0.0505522 0.05132 0.898128
0.0308361 0.0501603 0.919004
0.0437291 0.056256 0.900015
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.015136
optimal matrix:
0.458687 0.453445 0.0878678
0.251211 0.671978 0.0768113
0.565423 0.000548677 0.434029
0.942679 0.00857314 0.0487482
0.00277655 0.377688 0.619535
0.466051 0.0526796 0.48127
0.474309 0.429056 0.0966349
0.475589 0.414804 0.109607
0.492239 0.487181 0.0205808
0.452644 0.448832 0.0985245
0.474799 0.444935 0.0802657
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.015777
optimal matrix:
0.0928502 0.0930271 0.814123
0.0922382 0.0638209 0.843941
0.0934008 0.0948217 0.811778
0.0596167 0.104157 0.836226
0.107818 0.106836 0.785346
0.0851284 0.0822426 0.832629
0.0935594 0.0913523 0.815088
0.0926354 0.0930106 0.814354
0.0949461 0.101601 0.803453
0.094397 0.0952355 0.810367
0.0930106 0.0930106 0.813979
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.018978
optimal matrix:
0.250967 0.238324 0.510709
0.475681 0.524302 1.69596e-05
0.528139 0.471732 0.000129533
0.490666 0.509298 3.6107e-05
0.50072 0.499204 7.57654e-05
0.635483 0.364393 0.000124148
0.54859 0.451011 0.000398457
0.473565 0.52643 4.49439e-06
0.482632 0.517367 1.01987e-06
0.481419 0.518518 6.30103e-05
0.518914 0.481066 2.04632e-05
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.021665
optimal matrix:
0.681092 0.0385027 0.280405
0.0103082 0.132673 0.857019
0.0344491 0.594964 0.370587
0.00255149 0.23492 0.762529
0.000181929 0.161553 0.838265
0.0424403 0.234689 0.722871
0.0411602 0.248231 0.710609
0.0163876 0.0620811 0.921531
0.00901234 0.0365641 0.954424
0.0363027 0.273907 0.68979
0.00261101 0.0827577 0.914631
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.024731
optimal matrix:
0.120825 0.120995 0.75818
0.489724 0.490409 0.019867
0.472643 0.519754 0.00760313
0.46834 0.478754 0.0529057
0.466174 0.53009 0.00373533
0.459544 0.468817 0.0716382
0.494433 0.505507 5.96703e-05
0.481314 0.510828 0.00785804
0.487275 0.500825 0.0118994
0.493961 0.492267 0.0137723
0.500651 0.486773 0.0125766
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.027835
optimal matrix:
0.492501 0.411315 0.0961837
0.286173 0.269133 0.444694
0.0914205 0.49486 0.413719
0.487406 0.249885 0.262708
0.0981941 0.0413268 0.860479
0.749326 0.0564584 0.194215
0.222011 0.332709 0.445281
0.327093 0.0759542 0.596953
0.50669 0.000448375 0.492862
0.179034 0.0215832 0.799383
0.166304 0.427208 0.406487
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.029057
optimal matrix:
0.0768626 0.0764747 0.846663
0.465244 0.470946 0.0638098
0.477048 0.460668 0.062284
0.437501 0.494467 0.0680316
0.275487 0.498403 0.22611
0.488501 0.315316 0.196183
0.386278 0.550328 0.0633938
0.387737 0.440689 0.171574
0.479739 0.420148 0.100113
0.459268 0.520076 0.0206559
0.507073 0.487204 0.00572225
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.030849
optimal matrix:
0.0663341 0.0629062 0.87076
0.458978 0.46679 0.074232
0.557239 0.441848 0.000913542
0.532682 0.461913 0.00540513
0.604518 0.356969 0.0385129
0.541065 0.405293 0.0536413
0.396286 0.460551 0.143163
0.563853 0.435333 0.00081447
0.361056 0.487797 0.151147
0.475858 0.427455 0.0966876
0.481053 0.458919 0.0600279
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.032302
optimal matrix:
0.0563588 0.05569 0.887951
0.454892 0.461725 0.0833829
0.510144 0.4711 0.0187553
0.488457 0.502495 0.00904817
0.475442 0.454596 0.0699618
0.434571 0.552197 0.0132315
0.476691 0.477684 0.0456244
0.466469 0.458528 0.0750026
0.49609 0.459368 0.0445425
0.461422 0.413577 0.125001
0.451502 0.459541 0.0889568
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.033793
optimal matrix:
0.0466123 0.0460115 0.907376
0.420487 0.428424 0.151089
0.470801 0.438719 0.0904805
0.54441 0.445752 0.00983729
0.514627 0.384957 0.100416
0.492018 0.505862 0.00212024
0.320196 0.679557 0.000246288
0.449839 0.411998 0.138163
0.466565 0.407314 0.126122
0.459559 0.417822 0.122619
0.408498 0.407675 0.183827
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.035039
optimal matrix:
0.0465321 0.0452489 0.908219
0.465286 0.484036 0.0506777
0.45261 0.546846 0.000544542
0.369558 0.46692 0.163522
0.360738 0.462422 0.176839
0.462739 0.369105 0.168156
0.392423 0.472875 0.134702
0.420641 0.541528 0.0378316
0.531443 0.437965 0.030592
0.519744 0.480072 0.000184574
0.487556 0.457994 0.0544503
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.040476
optimal matrix:
0.0194154 0.0228381 0.957747
0.190155 0.205557 0.604288
0.438051 0.496792 0.0651577
0.466166 0.402657 0.131177
0.423148 0.31556 0.261293
0.48552 0.513238 0.001242
0.411785 0.562109 0.0261065
0.461643 0.535609 0.00274762
0.482324 0.466411 0.0512647
0.486831 0.44359 0.0695789
0.440108 0.4888 0.0710923
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.048754
optimal matrix:
0.0156743 0.0153216 0.969004
0.125838 0.135822 0.738341
0.482933 0.487207 0.0298602
0.465354 0.527755 0.00689137
0.56542 0.423457 0.0111231
0.371554 0.516588 0.111858
0.472356 0.457606 0.0700379
0.489913 0.504747 0.00534016
0.454614 0.468585 0.0768003
0.485992 0.483828 0.0301799
0.512591 0.481435 0.00597431
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.053066
optimal matrix:
0.875325 0.103323 0.0213518
0.0181973 0.804778 0.177024
0.0550263 0.399208 0.545765
0.0702316 7.68313e-06 0.929761
0.172195 3.21286e-05 0.827773
0.336937 8.15883e-05 0.662982
0.0762567 0.000246458 0.923497
0.391664 1.59169e-07 0.608336
0.08208 3.05819e-05 0.917889
0.108283 6.91264e-07 0.891716
0.0466582 0.000121447 0.95322
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.055969
optimal matrix:
0.00204927 0.980942 0.0170086
0.815928 0.033546 0.150526
0.0490452 0.490582 0.460373
0.100942 0.000234492 0.898823
0.002937 0.000255863 0.996807
0.0176835 5.24416e-05 0.982264
0.029797 0.000216692 0.969986
0.349442 3.54583e-05 0.650523
0.0633457 7.41751e-06 0.936647
0.398494 3.0429e-06 0.601503
0.00966987 0.00036579 0.989964
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.059630
optimal matrix:
0.921229 0.0646394 0.0141312
0.83708 0.0371684 0.125751
0.0235903 0.580276 0.396134
0.0860266 0.0431803 0.870793
0.00579466 0.03473 0.959475
0.0356945 0.0479117 0.916394
0.000399021 0.0307282 0.968873
0.0515059 0.0592006 0.889294
0.13481 0.0440064 0.821184
0.0599649 0.0499014 0.890134
0.0430999 0.0434819 0.913418
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.063145
optimal matrix:
0.00666787 0.00652267 0.986809
0.058803 0.0553789 0.885818
0.173153 0.180819 0.646027
0.415163 0.409417 0.175419
0.495378 0.504209 0.000413607
0.493388 0.506428 0.000184543
0.489459 0.510153 0.000388179
0.518941 0.480557 0.000502485
0.472761 0.527139 0.000100714
0.501405 0.498123 0.000471786
0.51093 0.488836 0.000234232
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.066674
optimal matrix:
0.00577898 0.00527077 0.98895
0.0479084 0.0525943 0.899497
0.147716 0.160829 0.691455
0.354241 0.36441 0.281348
0.512304 0.487662 3.4479e-05
0.515075 0.484795 0.000129548
0.531822 0.467246 0.000931921
0.499162 0.500061 0.00077704
0.505107 0.494495 0.000398048
0.466206 0.533564 0.000229903
0.489631 0.50946 0.000908967
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.069878
optimal matrix:
0.576468 0.41509 0.00844283
0.00531755 0.914772 0.0799103
0.36948 0.364144 0.266376
0.363078 0.0513558 0.585566
1.35972e-05 0.0190198 0.980967
0.000359778 0.0855857 0.914055
1.2641e-05 0.0129185 0.987069
6.90114e-05 0.122806 0.877125
0.000294925 0.114296 0.88541
0.00016072 0.0905335 0.909306
0.000444581 0.0733309 0.926225
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.071779
optimal matrix:
0.500387 0.490864 0.00874835
0.721903 0.203983 0.0741142
0.44662 0.304069 0.249311
0.427932 0.0240407 0.548028
0.000209346 0.0242494 0.975541
0.000218419 0.000727544 0.999054
0.00018909 0.0689751 0.930836
9.54347e-05 0.0522245 0.94768
0.000467262 0.0560603 0.943472
0.000133893 0.0180712 0.981795
0.000238176 0.0445737 0.955188
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 0.087821
optimal matrix:
0.00308338 0.00304158 0.993875
0.0273915 0.0266886 0.94592
0.0837684 0.0771459 0.839086
0.189864 0.185016 0.62512
0.35307 0.345599 0.30133
0.46515 0.452793 0.0820564
0.492414 0.507358 0.000228555
0.505112 0.494647 0.000240456
0.49991 0.49989 0.000200019
0.49702 0.50254 0.000439656
0.511995 0.487825 0.000179499
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 0.122070
optimal matrix:
0.562398 0.433218 0.00438383
0.442317 0.522609 0.0350741
0.581394 0.299994 0.118612
0.0344846 0.696714 0.268802
0.483714 0.0151659 0.501121
0.000453705 0.339891 0.659655
0.00261365 0.240421 0.756965
0.0910638 0.00697022 0.901966
2.55615e-06 0.00184984 0.998148
5.849e-06 0.00926113 0.990733
4.25185e-06 0.00892885 0.991067
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 0.282754
optimal matrix:
0.0014857 0.99574 0.00277426
0.240276 0.749705 0.0100184
0.499784 0.468112 0.0321041
0.482796 0.418751 0.098453
0.156646 0.671866 0.171488
0.533744 0.231227 0.235029
0.210235 0.537331 0.252434
0.512962 0.152158 0.33488
0.238379 0.379689 0.381931
0.391182 0.257322 0.351496
0.468145 7.81834e-08 0.531855
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.501207 0.498719 7.46505e-05
0.535395 0.425136 0.0394693
0.486266 0.138583 0.375151
0.4668 0.489703 0.0434974
0.373108 0.522597 0.104296
0.398228 0.304653 0.29712
0.183011 0.442867 0.374122
0.0356555 0.398376 0.565968
0.37263 0.570323 0.0570471
0.00418033 0.468739 0.527081
0.161541 0.279229 0.55923


==> figs/empirical/imperfect/terminal/bfield11by3_1e6.dat <==
dataset:../dataset/empirical/bfield.txt
number of accounts 541017
number of distinct passwords 416131
number of equivalence classes 145
group 0.0178275
group 0.0181787
group 0.0184708
group 0.0200733
group 0.0198219
group 0.0199328
group 0.0241379
group 0.0333908
group 0.0363759
group 0.101331
group 0.690459
sanity check for all groups 1
matrix file open error
matrix: 
2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 
2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 2.36638e-310 
1.21422e-67 2.53456e-321 2.36638e-310 2.36638e-310 1.14462e-316 1.14462e-316 1.21567e-67 1.20791e-153 1.99719e-76 1.85414e-72 1.65512e-153 9.69287e-72 7.11867e-67 1.56125e-259 1.85331e-72 1.47159e-76 1.97177e-62 9.95645e-43 2.24018e-48 4.58647e-72 1.24022e-47 1.45134e-47 
1.21422e-67 2.53456e-321 2.36638e-310 2.36638e-310 1.14462e-316 1.14462e-316 1.21567e-67 1.20791e-153 1.99719e-76 1.85414e-72 1.65512e-153 9.69287e-72 7.11867e-67 1.56125e-259 1.85331e-72 1.47159e-76 1.97177e-62 9.95645e-43 2.24018e-48 4.58647e-72 1.24022e-47 1.45134e-47 


==> figs/empirical/imperfect/terminal/bfield11by3_test.dat <==
dataset:../dataset/empirical/bfield.txt
number of accounts 541017
number of distinct passwords 416131
number of equivalence classes 145
total 1
group 0.0178275
group 0.0181787
group 0.0184708
group 0.0200733
group 0.0198219
group 0.0199328
group 0.0241379
group 0.0333908
group 0.0363759
group 0.101331
group 0.690459
sanity check for all groups 1
matrix: 
0.247151 0.170713 0.438389 0.0241499 0.613172 0.367501 0.626851 0.230676 0.0321961 0.66163 0.372273 0.00185739 0.561849 0.297594 0.000588788 0.161475 0.790966 0.133044 0.0852591 0.25461 0.16829 0.100881 **************** 
0.104475 0.175904 0.122881 0.388373 0.0973022 0.036327 0.128179 0.091071 0.993898 0.00189276 0.0738408 0.149092 0.317882 0.666122 0.00964069 0.328555 0.000304331 0.206379 0.0452262 0.0853803 0.107662 0.122688 **************** 
0.109853 0.0895666 0.0020203 0.0814661 0.674281 0.00232822 0.0932148 0.15823 0.0018856 0.455819 0.0585053 0.336614 0.0811656 0.109494 0.538458 0.365635 0.0777498 0.0802705 0.0665677 0.0896278 0.145164 0.0788017 **************** 
0.387031 0.220109 4.41941e-05 0.313099 6.75605e-05 0.381128 2.32903e-05 0.000200104 0.000418487 0.48546 7.61686e-05 0.342778 7.65909e-05 0.234945 0.00035909 0.00757842 2.90584e-07 0.384302 1.16754e-05 0.309964 6.49441e-07 0.353776 **************** 
0.0405604 0.546865 0.0782883 0.0339371 0.00110035 0.0266937 0.000621413 0.170271 0.00121397 0.0732561 0.106792 0.107637 0.00045189 0.00144889 0.322721 0.0136132 0.0255335 0.0424025 0.0875713 0.0350344 0.0434358 0.0293231 **************** 
0.0373345 0.63791 0.0878621 0.0736053 3.60156e-05 0.00012555 0.032194 0.00456034 4.05557e-05 0.0293942 0.138973 1.1015e-05 0.000263087 0.00894548 0.462772 0.17561 0.0562346 0.0525835 0.10227 0.0555594 0.0244168 0.0829181 **************** 
0.0372384 0.680898 0.0611718 0.0491439 0.0150601 0.022861 0.307575 0.0234759 0.131713 0.00118 0.0143451 0.0769868 0.110401 0.0498695 0.352149 0.038162 0.0539569 0.0385031 0.0611669 0.0489255 0.0584311 0.0511527 **************** 
0.0749405 0.66133 0.0462552 0.121316 0.095095 9.67406e-05 0.000391959 0.00017513 0.355222 0.00033165 0.101405 1.0546e-05 0.230878 0.000150853 0.0995517 5.86595e-05 0.0591807 1.20739e-05 0.112744 4.87948e-06 0.0393311 8.30796e-05 **************** 
0.0467017 0.764172 0.144696 0.422019 0.188595 5.39995e-07 0.0858673 0.000171303 0.388332 0.000138993 0.0167674 0.000157196 0.664836 1.86132e-05 0.248525 0.000123921 0.150474 0.000271392 0.641918 0.000173724 0.154542 9.14971e-05 **************** 
0.028239 0.758751 0.297854 0.0299438 0.00060107 0.0715115 0.000482642 0.14851 0.000904703 0.000882595 0.000555344 0.0182198 0.000337314 0.0449746 0.000677164 0.238831 0.00299416 0.0902595 0.000295186 0.0197719 1.63165e-05 0.0415988 **************** 
0.0557463 0.0560822 0.127748 0.126539 0.316489 0.31879 0.535162 0.4642 0.509628 0.488913 0.386734 0.613067 0.541708 0.457462 0.505295 0.491782 0.510487 0.48894 0.462698 0.536811 0.502446 0.496036 **************** 
0.896404 0.0363633 0.742979 0.104095 0.0145817 0.603574 0.221952 0.044801 0.0435924 4.05753e-05 1.31583e-05 0.0642151 0.000915369 0.0515573 0.0378962 0.0540779 8.34854e-05 0.052398 0.050167 0.0705996 0.0403774 0.0573701 **************** 
0.666644 0.282278 0.0912119 0.793573 0.428112 0.282067 0.397146 0.0453192 0.0291924 0.0685023 0.000977513 0.0197472 0.00158796 0.0121159 1.76961e-05 0.122825 0.000176686 7.21019e-06 0.000260447 4.12633e-05 0.00164906 0.10263 **************** 
0.888113 0.0762722 0.00495905 0.913483 0.765954 0.0317283 0.0974594 0.513787 0.0408107 0.32978 0.045784 0.130482 0.062136 0.0860381 0.000838569 0.0348514 0.0513457 0.0561264 0.0496319 0.0549457 0.06199 0.182873 **************** 
0.510588 0.459595 0.247566 0.658322 0.510189 0.320431 0.433446 0.24132 0.421871 0.0506588 0.260486 0.0666945 0.084215 0.0968347 0.0878829 0.0811377 0.0401326 0.0535836 0.156002 0.133965 0.0812733 0.0784172 **************** 
0.109064 0.862001 0.880704 0.0339262 0.658765 0.176906 0.405791 0.278103 0.255357 0.236733 0.0332203 0.293817 0.0244204 0.237752 0.0294004 0.0161636 0.000451084 7.78982e-06 0.015682 0.0211094 0.0404911 0.0194312 **************** 
0.911371 0.0648052 0.552236 0.392152 0.656769 0.196446 0.00156762 0.716344 0.369854 0.172912 0.435441 0.00272004 0.0347053 0.303705 0.113908 0.0113263 0.00684553 0.00253916 0.00320161 8.01266e-08 0.00780655 3.33351e-06 **************** 
0.937587 0.0401827 0.0752766 0.854988 0.617287 0.256924 0.598914 0.159286 0.0468898 0.56302 0.381617 0.10183 0.441964 0.00467058 0.154911 0.106302 0.040071 0.0768295 7.53241e-05 0.00615155 8.33915e-05 0.0106677 **************** 
0.889743 0.0974552 0.737033 0.225081 0.416753 0.48534 0.356524 0.458541 0.0302652 0.74655 0.00843273 0.714035 0.426344 0.240027 0.507869 0.0752204 0.260775 0.183284 0.00240066 0.164077 8.62134e-08 1.12926e-06 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
******************
0th points password value: 1000
1000 0.00689842
******************
1th points password value: 2000
2000 0.0153752
******************
2th points password value: 3000
3000 0.028259
******************
3th points password value: 4000
4000 0.0190056
******************
4th points password value: 5000
5000 0.027077
******************
5th points password value: 6000
6000 0.0273687
******************
6th points password value: 7000
7000 0.0379134
******************
7th points password value: 8000
8000 0.0407188
******************
8th points password value: 9000
9000 0.0320442
******************
9th points password value: 10000
10000 0.0415673
******************
10th points password value: 20000
20000 0.0577743
******************
11th points password value: 30000
30000 0.0785268
******************
12th points password value: 40000
40000 0.0936955
******************
13th points password value: 50000
50000 0.104055
******************
14th points password value: 60000
60000 0.108738
******************
15th points password value: 70000
70000 0.113838
******************
16th points password value: 80000
80000 0.117575
******************
17th points password value: 90000
90000 0.128539
******************
18th points password value: 100000
100000 0.169719
******************
19th points password value: 200000
200000 1
******************
20th points password value: 300000
300000 1
******************
21th points password value: 400000
400000 1
******************
22th points password value: 500000
500000 1
******************
23th points password value: 600000
600000 1
******************
24th points password value: 700000
700000 1
******************
25th points password value: 800000
800000 1
******************
26th points password value: 900000
900000 1
******************
27th points password value: 1e+06
1e+06 1
******************
28th points password value: 1.5e+06
1.5e+06 1
******************
29th points password value: 2e+06
2e+06 1
******************
30th points password value: 2.5e+06
2.5e+06 1
******************
31th points password value: 3e+06
3e+06 1
******************
32th points password value: 3.5e+06
3.5e+06 1
******************
33th points password value: 4e+06
4e+06 1
******************
34th points password value: 4.5e+06
4.5e+06 1
******************
35th points password value: 5e+06
5e+06 1
******************
36th points password value: 5.5e+06
5.5e+06 1
******************
37th points password value: 6e+06
6e+06 1
******************
38th points password value: 6.5e+06
6.5e+06 1
******************
39th points password value: 7e+06
7e+06 1
******************
40th points password value: 7.5e+06
7.5e+06 1
******************
41th points password value: 8e+06
8e+06 1
******************
42th points password value: 8.8e+06
8.8e+06 1
******************
43th points password value: 9e+06
9e+06 1
******************
44th points password value: 9.5e+06
9.5e+06 1
******************
45th points password value: 1e+07
1e+07 1
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/imperfect/terminal/bfield11by3_test_2.dat <==
../dataset/empirical/bfield.txt
2588 2588
710 710
559 559
480 480
365 365
312 312
302 302
291 291
290 290
283 283
267 267
261 261
258 258
227 227
217 217
208 208
202 202
199 199
198 198
181 181
179 179
174 174
168 168
165 165
164 164
161 161
156 156
155 155
154 154
152 152
143 143
140 140
138 138
133 133
132 132
131 131
128 128
127 127
123 123
120 120
118 118
117 117
116 116
115 115
113 113
109 109
108 108
107 107
106 106
103 103
102 102
101 101
99 99
98 98
96 96
95 95
94 94
93 93
91 91
90 90
87 87
86 86
84 84
83 83
82 82
81 81
80 80
79 79
78 78
77 77
76 76
75 75
74 74
73 73
72 72
71 71
70 70
68 68
67 67
66 66
65 65
64 64
63 63
62 62
61 61
60 60
59 59
58 58
57 57
56 56
55 55
54 54
53 53
52 52
51 51
50 50
49 49
48 48
47 47
46 46
45 45
44 44
43 43
42 42
41 41
40 40
39 39
38 38
37 37
36 36
35 35
34 34
33 33
32 32
31 31
30 30
29 29
28 28
27 27
26 26
25 25
24 24
23 23
22 22
21 21
20 20
19 19
18 18
17 17
16 16
15 15
14 14
13 13
12 12
11 11
10 10
9 9
8 8
7 7
6 6
5 5
4 4
3 3
2 2
1 1
total number of guesses 17086
number of equivalence classes 145
prob sanity 9.6821e+06
total 9.6821e+06
group 6.69774e+06
group 2.35716e-310
group 2.12231e-313
group 2.35716e-310
group 8.39912e-323
group 2.35716e-310
group 2.35716e-310
group 2.35716e-310
group 1.18021e+06
group 904883
group 899267
sanity check for all groups 9.6821e+06
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
matrix: 
0.247151 0.170713 0.438389 0.0241499 0.613172 0.367501 0.626851 0.230676 0.0321961 0.66163 0.372273 0.00185739 0.561849 0.297594 0.000588788 0.161475 0.790966 0.133044 0.0852591 0.25461 0.16829 0.100881 **************** 
0.104475 0.175904 0.122881 0.388373 0.0973022 0.036327 0.128179 0.091071 0.993898 0.00189276 0.0738408 0.149092 0.317882 0.666122 0.00964069 0.328555 0.000304331 0.206379 0.0452262 0.0853803 0.107662 0.122688 **************** 
0.109853 0.0895666 0.0020203 0.0814661 0.674281 0.00232822 0.0932148 0.15823 0.0018856 0.455819 0.0585053 0.336614 0.0811656 0.109494 0.538458 0.365635 0.0777498 0.0802705 0.0665677 0.0896278 0.145164 0.0788017 **************** 
0.387031 0.220109 4.41941e-05 0.313099 6.75605e-05 0.381128 2.32903e-05 0.000200104 0.000418487 0.48546 7.61686e-05 0.342778 7.65909e-05 0.234945 0.00035909 0.00757842 2.90584e-07 0.384302 1.16754e-05 0.309964 6.49441e-07 0.353776 **************** 
0.0405604 0.546865 0.0782883 0.0339371 0.00110035 0.0266937 0.000621413 0.170271 0.00121397 0.0732561 0.106792 0.107637 0.00045189 0.00144889 0.322721 0.0136132 0.0255335 0.0424025 0.0875713 0.0350344 0.0434358 0.0293231 **************** 
0.0373345 0.63791 0.0878621 0.0736053 3.60156e-05 0.00012555 0.032194 0.00456034 4.05557e-05 0.0293942 0.138973 1.1015e-05 0.000263087 0.00894548 0.462772 0.17561 0.0562346 0.0525835 0.10227 0.0555594 0.0244168 0.0829181 **************** 
0.0372384 0.680898 0.0611718 0.0491439 0.0150601 0.022861 0.307575 0.0234759 0.131713 0.00118 0.0143451 0.0769868 0.110401 0.0498695 0.352149 0.038162 0.0539569 0.0385031 0.0611669 0.0489255 0.0584311 0.0511527 **************** 
0.0749405 0.66133 0.0462552 0.121316 0.095095 9.67406e-05 0.000391959 0.00017513 0.355222 0.00033165 0.101405 1.0546e-05 0.230878 0.000150853 0.0995517 5.86595e-05 0.0591807 1.20739e-05 0.112744 4.87948e-06 0.0393311 8.30796e-05 **************** 
0.0467017 0.764172 0.144696 0.422019 0.188595 5.39995e-07 0.0858673 0.000171303 0.388332 0.000138993 0.0167674 0.000157196 0.664836 1.86132e-05 0.248525 0.000123921 0.150474 0.000271392 0.641918 0.000173724 0.154542 9.14971e-05 **************** 
0.028239 0.758751 0.297854 0.0299438 0.00060107 0.0715115 0.000482642 0.14851 0.000904703 0.000882595 0.000555344 0.0182198 0.000337314 0.0449746 0.000677164 0.238831 0.00299416 0.0902595 0.000295186 0.0197719 1.63165e-05 0.0415988 **************** 
0.0557463 0.0560822 0.127748 0.126539 0.316489 0.31879 0.535162 0.4642 0.509628 0.488913 0.386734 0.613067 0.541708 0.457462 0.505295 0.491782 0.510487 0.48894 0.462698 0.536811 0.502446 0.496036 **************** 
0.896404 0.0363633 0.742979 0.104095 0.0145817 0.603574 0.221952 0.044801 0.0435924 4.05753e-05 1.31583e-05 0.0642151 0.000915369 0.0515573 0.0378962 0.0540779 8.34854e-05 0.052398 0.050167 0.0705996 0.0403774 0.0573701 **************** 
0.666644 0.282278 0.0912119 0.793573 0.428112 0.282067 0.397146 0.0453192 0.0291924 0.0685023 0.000977513 0.0197472 0.00158796 0.0121159 1.76961e-05 0.122825 0.000176686 7.21019e-06 0.000260447 4.12633e-05 0.00164906 0.10263 **************** 
0.888113 0.0762722 0.00495905 0.913483 0.765954 0.0317283 0.0974594 0.513787 0.0408107 0.32978 0.045784 0.130482 0.062136 0.0860381 0.000838569 0.0348514 0.0513457 0.0561264 0.0496319 0.0549457 0.06199 0.182873 **************** 
0.510588 0.459595 0.247566 0.658322 0.510189 0.320431 0.433446 0.24132 0.421871 0.0506588 0.260486 0.0666945 0.084215 0.0968347 0.0878829 0.0811377 0.0401326 0.0535836 0.156002 0.133965 0.0812733 0.0784172 **************** 
0.109064 0.862001 0.880704 0.0339262 0.658765 0.176906 0.405791 0.278103 0.255357 0.236733 0.0332203 0.293817 0.0244204 0.237752 0.0294004 0.0161636 0.000451084 7.78982e-06 0.015682 0.0211094 0.0404911 0.0194312 **************** 
0.911371 0.0648052 0.552236 0.392152 0.656769 0.196446 0.00156762 0.716344 0.369854 0.172912 0.435441 0.00272004 0.0347053 0.303705 0.113908 0.0113263 0.00684553 0.00253916 0.00320161 8.01266e-08 0.00780655 3.33351e-06 **************** 
0.937587 0.0401827 0.0752766 0.854988 0.617287 0.256924 0.598914 0.159286 0.0468898 0.56302 0.381617 0.10183 0.441964 0.00467058 0.154911 0.106302 0.040071 0.0768295 7.53241e-05 0.00615155 8.33915e-05 0.0106677 **************** 
0.889743 0.0974552 0.737033 0.225081 0.416753 0.48534 0.356524 0.458541 0.0302652 0.74655 0.00843273 0.714035 0.426344 0.240027 0.507869 0.0752204 0.260775 0.183284 0.00240066 0.164077 8.62134e-08 1.12926e-06 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
0.000519367 0.414244 0.967039 0.00820634 0.0734661 0.672357 0.361666 0.498658 0.548698 0.0585812 0.00529946 0.068484 0.659868 0.164509 0.227532 0.724945 0.183979 0.126475 0.190343 0.0247163 0.136948 0.859666 **************** 
******************
0th points password value: 100000
error


==> figs/empirical/imperfect/terminal/bfield11by3_train.dat <==
dataset:../dataset/dp/bfield_dp.txt
number of accounts 330182
number of distinct passwords 221463
number of equivalence classes 96
total 1
group 0.0170573
group 0.0177902
group 0.0178053
group 0.0181052
group 0.0195983
group 0.0222241
group 0.0397811
group 0.0740561
group 0.108804
group 0.132987
group 0.531792
sanity check for all groups 1
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.004093
optimal matrix:
0.247151 0.170713 0.582137
0.438389 0.0241499 0.537461
0.613172 0.367501 0.019327
0.626851 0.230676 0.142473
0.0321961 0.66163 0.306174
0.372273 0.00185739 0.625869
0.561849 0.297594 0.140557
0.000588788 0.161475 0.837936
0.790966 0.133044 0.0759896
0.0852591 0.25461 0.660131
0.16829 0.100881 0.730829
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.007278
optimal matrix:
0.104475 0.175904 0.719621
0.122881 0.388373 0.488747
0.0973022 0.036327 0.866371
0.128179 0.091071 0.78075
0.993898 0.00189276 0.00420893
0.0738408 0.149092 0.777067
0.317882 0.666122 0.0159958
0.00964069 0.328555 0.661804
0.000304331 0.206379 0.793317
0.0452262 0.0853803 0.869393
0.107662 0.122688 0.76965
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.010605
optimal matrix:
0.109853 0.0895666 0.800581
0.0020203 0.0814661 0.916514
0.674281 0.00232822 0.323391
0.0932148 0.15823 0.748555
0.0018856 0.455819 0.542295
0.0585053 0.336614 0.604881
0.0811656 0.109494 0.809341
0.538458 0.365635 0.0959071
0.0777498 0.0802705 0.84198
0.0665677 0.0896278 0.843805
0.145164 0.0788017 0.776034
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.012141
optimal matrix:
0.387031 0.220109 0.392861
4.41941e-05 0.313099 0.686857
6.75605e-05 0.381128 0.618804
2.32903e-05 0.000200104 0.999777
0.000418487 0.48546 0.514122
7.61686e-05 0.342778 0.657146
7.65909e-05 0.234945 0.764978
0.00035909 0.00757842 0.992062
2.90584e-07 0.384302 0.615698
1.16754e-05 0.309964 0.690024
6.49441e-07 0.353776 0.646224
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.013400
optimal matrix:
0.0405604 0.546865 0.412575
0.0782883 0.0339371 0.887775
0.00110035 0.0266937 0.972206
0.000621413 0.170271 0.829108
0.00121397 0.0732561 0.92553
0.106792 0.107637 0.785571
0.00045189 0.00144889 0.998099
0.322721 0.0136132 0.663666
0.0255335 0.0424025 0.932064
0.0875713 0.0350344 0.877394
0.0434358 0.0293231 0.927241
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.017511
optimal matrix:
0.0373345 0.63791 0.324755
0.0878621 0.0736053 0.838533
3.60156e-05 0.00012555 0.999838
0.032194 0.00456034 0.963246
4.05557e-05 0.0293942 0.970565
0.138973 1.1015e-05 0.861016
0.000263087 0.00894548 0.990791
0.462772 0.17561 0.361618
0.0562346 0.0525835 0.891182
0.10227 0.0555594 0.842171
0.0244168 0.0829181 0.892665
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.019642
optimal matrix:
0.0372384 0.680898 0.281864
0.0611718 0.0491439 0.889684
0.0150601 0.022861 0.962079
0.307575 0.0234759 0.668949
0.131713 0.00118 0.867107
0.0143451 0.0769868 0.908668
0.110401 0.0498695 0.839729
0.352149 0.038162 0.609689
0.0539569 0.0385031 0.90754
0.0611669 0.0489255 0.889908
0.0584311 0.0511527 0.890416
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.021605
optimal matrix:
0.0749405 0.66133 0.263729
0.0462552 0.121316 0.832429
0.095095 9.67406e-05 0.904808
0.000391959 0.00017513 0.999433
0.355222 0.00033165 0.644446
0.101405 1.0546e-05 0.898584
0.230878 0.000150853 0.768971
0.0995517 5.86595e-05 0.90039
0.0591807 1.20739e-05 0.940807
0.112744 4.87948e-06 0.887251
0.0393311 8.30796e-05 0.960586
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.022963
optimal matrix:
0.0467017 0.764172 0.189126
0.144696 0.422019 0.433286
0.188595 5.39995e-07 0.811404
0.0858673 0.000171303 0.913961
0.388332 0.000138993 0.611529
0.0167674 0.000157196 0.983075
0.664836 1.86132e-05 0.335145
0.248525 0.000123921 0.751351
0.150474 0.000271392 0.849255
0.641918 0.000173724 0.357908
0.154542 9.14971e-05 0.845367
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.024268
optimal matrix:
0.028239 0.758751 0.21301
0.297854 0.0299438 0.672202
0.00060107 0.0715115 0.927887
0.000482642 0.14851 0.851007
0.000904703 0.000882595 0.998213
0.000555344 0.0182198 0.981225
0.000337314 0.0449746 0.954688
0.000677164 0.238831 0.760492
0.00299416 0.0902595 0.906746
0.000295186 0.0197719 0.979933
1.63165e-05 0.0415988 0.958385
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.036049
optimal matrix:
0.0557463 0.0560822 0.888172
0.127748 0.126539 0.745713
0.316489 0.31879 0.364721
0.535162 0.4642 0.000637578
0.509628 0.488913 0.00145931
0.386734 0.613067 0.000198655
0.541708 0.457462 0.000829311
0.505295 0.491782 0.00292261
0.510487 0.48894 0.000573418
0.462698 0.536811 0.000491003
0.502446 0.496036 0.00151773
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.046459
optimal matrix:
0.896404 0.0363633 0.0672327
0.742979 0.104095 0.152925
0.0145817 0.603574 0.381844
0.221952 0.044801 0.733247
0.0435924 4.05753e-05 0.956367
1.31583e-05 0.0642151 0.935772
0.000915369 0.0515573 0.947527
0.0378962 0.0540779 0.908026
8.34854e-05 0.052398 0.947519
0.050167 0.0705996 0.879233
0.0403774 0.0573701 0.902253
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.052955
optimal matrix:
0.666644 0.282278 0.0510778
0.0912119 0.793573 0.115215
0.428112 0.282067 0.289821
0.397146 0.0453192 0.557535
0.0291924 0.0685023 0.902305
0.000977513 0.0197472 0.979275
0.00158796 0.0121159 0.986296
1.76961e-05 0.122825 0.877158
0.000176686 7.21019e-06 0.999816
0.000260447 4.12633e-05 0.999698
0.00164906 0.10263 0.895721
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.064240
optimal matrix:
0.888113 0.0762722 0.035615
0.00495905 0.913483 0.0815581
0.765954 0.0317283 0.202318
0.0974594 0.513787 0.388754
0.0408107 0.32978 0.629409
0.045784 0.130482 0.823734
0.062136 0.0860381 0.851826
0.000838569 0.0348514 0.96431
0.0513457 0.0561264 0.892528
0.0496319 0.0549457 0.895422
0.06199 0.182873 0.755137
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.078355
optimal matrix:
0.510588 0.459595 0.0298169
0.247566 0.658322 0.094112
0.510189 0.320431 0.16938
0.433446 0.24132 0.325234
0.421871 0.0506588 0.52747
0.260486 0.0666945 0.672819
0.084215 0.0968347 0.81895
0.0878829 0.0811377 0.830979
0.0401326 0.0535836 0.906284
0.156002 0.133965 0.710033
0.0812733 0.0784172 0.840309
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.087124
optimal matrix:
0.109064 0.862001 0.0289351
0.880704 0.0339262 0.08537
0.658765 0.176906 0.164329
0.405791 0.278103 0.316106
0.255357 0.236733 0.50791
0.0332203 0.293817 0.672963
0.0244204 0.237752 0.737828
0.0294004 0.0161636 0.954436
0.000451084 7.78982e-06 0.999541
0.015682 0.0211094 0.963209
0.0404911 0.0194312 0.940078
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.105184
optimal matrix:
0.911371 0.0648052 0.0238241
0.552236 0.392152 0.0556122
0.656769 0.196446 0.146785
0.00156762 0.716344 0.282088
0.369854 0.172912 0.457234
0.435441 0.00272004 0.561839
0.0347053 0.303705 0.66159
0.113908 0.0113263 0.874765
0.00684553 0.00253916 0.990615
0.00320161 8.01266e-08 0.996798
0.00780655 3.33351e-06 0.99219
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.135448
optimal matrix:
0.937587 0.0401827 0.0222306
0.0752766 0.854988 0.0697356
0.617287 0.256924 0.125789
0.598914 0.159286 0.2418
0.0468898 0.56302 0.39009
0.381617 0.10183 0.516553
0.441964 0.00467058 0.553365
0.154911 0.106302 0.738787
0.040071 0.0768295 0.8831
7.53241e-05 0.00615155 0.993773
8.33915e-05 0.0106677 0.989249
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.236285
optimal matrix:
0.889743 0.0974552 0.0128023
0.737033 0.225081 0.0378859
0.416753 0.48534 0.0979074
0.356524 0.458541 0.184934
0.0302652 0.74655 0.223185
0.00843273 0.714035 0.277532
0.426344 0.240027 0.333629
0.507869 0.0752204 0.41691
0.260775 0.183284 0.555941
0.00240066 0.164077 0.833523
8.62134e-08 1.12926e-06 0.999999
******************
19th points password value: 200000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
20th points password value: 300000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
21th points password value: 400000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
22th points password value: 500000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
23th points password value: 600000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
24th points password value: 700000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
25th points password value: 800000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
26th points password value: 900000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000519367 0.414244 0.585236
0.967039 0.00820634 0.0247547
0.0734661 0.672357 0.254177
0.361666 0.498658 0.139676
0.548698 0.0585812 0.39272
0.00529946 0.068484 0.926217
0.659868 0.164509 0.175623
0.227532 0.724945 0.0475227
0.183979 0.126475 0.689546
0.190343 0.0247163 0.78494
0.136948 0.859666 0.00338625


==> figs/empirical/imperfect/terminal/brazzers11by3_1e6.dat <==
dataset:../dataset/empirical/brazzers.txt
number of accounts 925615
number of distinct passwords 587935
number of equivalence classes 235
group 0.0328085
group 0.0332611
group 0.0338348
group 0.0344463
group 0.0341762
group 0.0358173
group 0.0353754
group 0.0502163
group 0.053559
group 0.125899
group 0.530606
sanity check for all groups 1
matrix file open error
matrix: 
2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 
2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 2.34594e-310 
4.14216e-62 2.53456e-321 2.34594e-310 2.34594e-310 1.47326e-316 1.47326e-316 6.32043e-67 1.20796e-153 1.39231e-259 9.64421e-72 1.65517e-153 1.47361e-259 9.64419e-72 1.28225e-153 1.5549e-259 1.47159e-76 1.72946e-153 1.55491e-259 1.47159e-76 1.43112e-153 2.04269e-259 1.47159e-76 
4.14216e-62 2.53456e-321 2.34594e-310 2.34594e-310 1.47326e-316 1.47326e-316 6.32043e-67 1.20796e-153 1.39231e-259 9.64421e-72 1.65517e-153 1.47361e-259 9.64419e-72 1.28225e-153 1.5549e-259 1.47159e-76 1.72946e-153 1.55491e-259 1.47159e-76 1.43112e-153 2.04269e-259 1.47159e-76 


==> figs/empirical/imperfect/terminal/brazzers11by3_test.dat <==
dataset:../dataset/empirical/brazzers.txt
number of accounts 925615
number of distinct passwords 587935
number of equivalence classes 235
total 1
group 0.0328085
group 0.0332611
group 0.0338348
group 0.0344463
group 0.0341762
group 0.0358173
group 0.0353754
group 0.0502163
group 0.053559
group 0.125899
group 0.530606
sanity check for all groups 1
matrix: 
0.0872465 0.243593 0.148322 0.0498927 0.00228999 0.198632 0.198286 0.265433 0.142791 0.00255551 0.0328227 0.00468714 0.0661471 0.604359 0.312763 0.0834015 0.0598557 0.810102 0.0243673 0.00398293 0.0516947 0.120777 **************** 
0.213773 0.154088 0.243429 0.173691 0.0898588 0.091838 0.164209 0.193125 0.0952333 0.0738555 0.534658 0.270921 0.228167 0.589947 0.437295 0.158294 0.211673 0.188169 0.228238 0.00236138 0.215885 0.196857 **************** 
0.0774099 0.418341 0.189787 1.44251e-05 0.0486808 1.74069e-06 0.229165 8.95333e-07 0.00012568 2.636e-06 0.824643 2.34265e-05 0.00015206 1.50646e-05 0.134653 2.54838e-05 0.772302 1.59122e-06 0.0481126 0.000111432 0.00160038 7.32273e-07 **************** 
0.0314668 0.560588 8.39137e-05 3.79424e-05 0.00625025 7.85411e-06 0.412741 0.000237504 0.00843779 0.000334038 0.000260921 3.97108e-06 0.106275 7.31865e-05 0.00134906 1.06319e-05 0.00159422 9.87861e-07 0.17777 0.000677891 0.0843758 4.17556e-06 **************** 
0.0331962 0.691791 0.100796 0.125616 0.00115005 0.317682 0.215079 0.141129 0.000416219 0.208194 0.0453846 0.506643 0.000825582 0.000501598 0.267705 0.0722872 0.000322146 0.143206 0.110028 0.00823339 0.0999518 0.130205 **************** 
0.0155241 0.701343 0.0323277 0.0884383 5.57865e-05 1.23429e-05 0.0308835 0.000121184 0.224352 1.0567e-05 0.00933551 0.000120897 0.27968 1.07605e-05 0.00231802 7.95818e-06 9.12382e-06 4.94004e-06 0.00616834 1.03947e-06 0.0271922 5.62248e-05 **************** 
0.128187 0.11634 0.397757 0.380682 0.487584 0.512344 0.54384 0.455893 0.47173 0.528246 0.803966 0.195947 0.480051 0.519269 0.510919 0.488913 0.499523 0.500351 0.469045 0.53034 0.503666 0.496311 **************** 
0.110813 0.107952 0.343897 0.335196 0.505719 0.494239 0.455369 0.544606 0.429802 0.57012 0.541159 0.458793 0.506902 0.492685 0.507564 0.492277 0.514056 0.485868 0.529443 0.470537 0.503844 0.496148 **************** 
0.0966212 0.0973024 0.299946 0.302154 0.479636 0.520258 0.498149 0.501708 0.513806 0.486149 0.494331 0.505273 0.626918 0.372496 0.498857 0.501052 0.490601 0.509399 0.563917 0.436042 0.470296 0.529504 **************** 
0.266791 0.575321 0.4592 0.0505787 5.8779e-05 0.039097 4.91707e-06 0.122652 2.89791e-06 0.392904 7.3237e-06 0.0483439 0.000209007 0.00916565 5.2908e-06 0.436826 1.19819e-05 0.064051 0.00027519 0.0446505 2.4268e-06 0.0533121 **************** 
0.459223 0.468494 0.275446 0.500058 0.087846 0.410948 0.00713794 0.0004625 0.0848532 0.00181435 0.454518 0.000157257 0.317434 2.21633e-05 0.283081 6.71086e-05 0.352789 0.000533217 0.229633 0.00551948 0.0329288 0.000114929 **************** 
0.056713 0.892092 0.524309 0.31674 0.0115425 0.633667 0.226014 0.0484837 0.0287622 0.000965777 2.57486e-05 0.129191 0.0620248 0.0656083 0.0866104 0.000372968 0.0381902 0.0897673 0.0175145 0.154133 0.0156141 0.029127 **************** 
0.812566 0.146383 0.857889 0.0147036 0.707179 0.00830808 0.00214069 0.414659 0.000720173 0.00111192 0.0059193 0.00244184 0.00154877 0.00289651 0.0069086 0.000685916 0.000465505 0.00120959 0.0109439 0.000111338 0.00336359 0.00427714 **************** 
0.928796 0.0438552 0.527837 0.38723 0.262512 0.54791 0.0877289 0.524344 0.144061 0.117758 0.210254 3.06778e-05 0.183971 1.08403e-05 0.00689062 3.60841e-06 0.199432 2.02798e-05 0.140176 2.9055e-05 0.182668 0.000172343 **************** 
0.0162414 0.013664 0.0413231 0.0425258 0.0921977 0.0949084 0.188779 0.194271 0.359422 0.369814 0.501459 0.4982 0.516245 0.483658 0.501275 0.498688 0.502563 0.496786 0.504006 0.495932 0.482631 0.516189 **************** 
0.0908772 0.887103 0.00242323 0.92915 0.0060413 0.841079 0.455638 0.231394 0.0236208 0.380437 0.036654 0.0367184 0.0255854 0.00071521 0.00748284 0.000253796 0.000751101 0.00061203 0.0898229 0.00114983 0.0398532 0.000561887 **************** 
0.00416415 0.97936 0.868135 0.0761533 0.0130517 0.862684 0.65743 0.0880686 0.0509028 0.464205 0.0781829 0.166496 0.104029 0.000141401 0.0685624 0.000157194 0.0988116 0.000130792 0.192761 0.00020685 0.0735559 0.000148417 **************** 
0.00834486 0.00787928 0.0284937 0.0250829 0.0639402 0.0564943 0.131683 0.116195 0.251047 0.220838 0.390897 0.345358 0.529412 0.468072 0.506362 0.493182 0.56051 0.438937 0.546122 0.453566 0.523457 0.476043 **************** 
0.745851 0.239473 0.655098 0.299536 0.62182 0.275836 0.435601 0.354895 0.581063 0.0195298 0.346469 0.0306822 0.00545372 0.148622 3.34936e-06 0.0460502 6.74625e-05 0.0380533 3.56257e-05 0.0136741 9.27997e-05 0.0627505 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
******************
0th points password value: 1000
1000 0.0161418
******************
1th points password value: 2000
2000 0.0238366
******************
2th points password value: 3000
3000 0.0285691
******************
3th points password value: 4000
4000 0.0312062
******************
4th points password value: 5000
5000 0.0412368
******************
5th points password value: 6000
6000 0.0439612
******************
6th points password value: 7000
7000 0.04657
******************
7th points password value: 8000
8000 0.0491142
******************
8th points password value: 9000
9000 0.0510361
******************
9th points password value: 10000
10000 0.0684819
******************
10th points password value: 20000
20000 0.102849
******************
11th points password value: 30000
30000 0.11026
******************
12th points password value: 40000
40000 0.125857
******************
13th points password value: 50000
50000 0.144627
******************
14th points password value: 60000
60000 0.151838
******************
15th points password value: 70000
70000 0.165506
******************
16th points password value: 80000
80000 0.171076
******************
17th points password value: 90000
90000 0.173548
******************
18th points password value: 100000
100000 0.181605
******************
19th points password value: 200000
200000 0.289936
******************
20th points password value: 300000
300000 1
******************
21th points password value: 400000
400000 1
******************
22th points password value: 500000
500000 1
******************
23th points password value: 600000
600000 1
******************
24th points password value: 700000
700000 1
******************
25th points password value: 800000
800000 1
******************
26th points password value: 900000
900000 1
******************
27th points password value: 1e+06
1e+06 1
******************
28th points password value: 1.5e+06
1.5e+06 1
******************
29th points password value: 2e+06
2e+06 1
******************
30th points password value: 2.5e+06
2.5e+06 1
******************
31th points password value: 3e+06
3e+06 1
******************
32th points password value: 3.5e+06
3.5e+06 1
******************
33th points password value: 4e+06
4e+06 1
******************
34th points password value: 4.5e+06
4.5e+06 1
******************
35th points password value: 5e+06
5e+06 1
******************
36th points password value: 5.5e+06
5.5e+06 1
******************
37th points password value: 6e+06
6e+06 1
******************
38th points password value: 6.5e+06
6.5e+06 1
******************
39th points password value: 7e+06
7e+06 1
******************
40th points password value: 7.5e+06
7.5e+06 1
******************
41th points password value: 8e+06
8e+06 1
******************
42th points password value: 8.8e+06
8.8e+06 1
******************
43th points password value: 9e+06
9e+06 1
******************
44th points password value: 9.5e+06
9.5e+06 1
******************
45th points password value: 1e+07
1e+07 1
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/imperfect/terminal/brazzers11by3_test_2.dat <==
../dataset/empirical/brazzers.txt
5355 5355
4277 4277
3071 3071
1160 1160
982 982
908 908
667 667
597 597
595 595
581 581
574 574
562 562
526 526
522 522
467 467
449 449
443 443
441 441
435 435
433 433
420 420
416 416
401 401
388 388
385 385
371 371
357 357
332 332
329 329
304 304
299 299
289 289
283 283
282 282
270 270
265 265
263 263
262 262
246 246
244 244
242 242
232 232
229 229
222 222
221 221
220 220
218 218
217 217
213 213
212 212
209 209
208 208
205 205
204 204
203 203
202 202
199 199
197 197
196 196
195 195
194 194
192 192
191 191
190 190
189 189
187 187
186 186
184 184
181 181
179 179
177 177
175 175
174 174
173 173
171 171
169 169
168 168
167 167
166 166
165 165
164 164
162 162
161 161
160 160
159 159
157 157
156 156
155 155
153 153
152 152
150 150
148 148
147 147
144 144
143 143
142 142
141 141
140 140
139 139
138 138
137 137
136 136
135 135
134 134
133 133
132 132
131 131
130 130
129 129
128 128
127 127
126 126
125 125
124 124
123 123
122 122
120 120
119 119
118 118
117 117
116 116
115 115
113 113
112 112
111 111
110 110
109 109
108 108
107 107
106 106
105 105
104 104
103 103
102 102
101 101
100 100
99 99
98 98
97 97
96 96
95 95
94 94
93 93
92 92
91 91
90 90
89 89
88 88
87 87
86 86
85 85
84 84
83 83
82 82
81 81
80 80
79 79
78 78
77 77
76 76
75 75
74 74
73 73
72 72
71 71
70 70
69 69
68 68
67 67
66 66
65 65
64 64
63 63
62 62
61 61
60 60
59 59
58 58
57 57
56 56
55 55
54 54
53 53
52 52
51 51
50 50
49 49
48 48
47 47
46 46
45 45
44 44
43 43
42 42
41 41
40 40
39 39
38 38
37 37
36 36
35 35
34 34
33 33
32 32
31 31
30 30
29 29
28 28
27 27
26 26
25 25
24 24
23 23
22 22
21 21
20 20
19 19
18 18
17 17
16 16
15 15
14 14
13 13
12 12
11 11
10 10
9 9
8 8
7 7
6 6
5 5
4 4
3 3
2 2
1 1
total number of guesses 49502
number of equivalence classes 235
prob sanity 6.83664e+07
total 6.83664e+07
group 2.8676e+07
group 2.34088e-310
group 2.33451e-313
group 2.34088e-310
group 8.89318e-323
group 2.34088e-310
group 2.34088e-310
group 2.34088e-310
group 1.82927e+07
group 1.49803e+07
group 6.41731e+06
sanity check for all groups 6.83664e+07
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
matrix: 
0.0872465 0.243593 0.148322 0.0498927 0.00228999 0.198632 0.198286 0.265433 0.142791 0.00255551 0.0328227 0.00468714 0.0661471 0.604359 0.312763 0.0834015 0.0598557 0.810102 0.0243673 0.00398293 0.0516947 0.120777 **************** 
0.213773 0.154088 0.243429 0.173691 0.0898588 0.091838 0.164209 0.193125 0.0952333 0.0738555 0.534658 0.270921 0.228167 0.589947 0.437295 0.158294 0.211673 0.188169 0.228238 0.00236138 0.215885 0.196857 **************** 
0.0774099 0.418341 0.189787 1.44251e-05 0.0486808 1.74069e-06 0.229165 8.95333e-07 0.00012568 2.636e-06 0.824643 2.34265e-05 0.00015206 1.50646e-05 0.134653 2.54838e-05 0.772302 1.59122e-06 0.0481126 0.000111432 0.00160038 7.32273e-07 **************** 
0.0314668 0.560588 8.39137e-05 3.79424e-05 0.00625025 7.85411e-06 0.412741 0.000237504 0.00843779 0.000334038 0.000260921 3.97108e-06 0.106275 7.31865e-05 0.00134906 1.06319e-05 0.00159422 9.87861e-07 0.17777 0.000677891 0.0843758 4.17556e-06 **************** 
0.0331962 0.691791 0.100796 0.125616 0.00115005 0.317682 0.215079 0.141129 0.000416219 0.208194 0.0453846 0.506643 0.000825582 0.000501598 0.267705 0.0722872 0.000322146 0.143206 0.110028 0.00823339 0.0999518 0.130205 **************** 
0.0155241 0.701343 0.0323277 0.0884383 5.57865e-05 1.23429e-05 0.0308835 0.000121184 0.224352 1.0567e-05 0.00933551 0.000120897 0.27968 1.07605e-05 0.00231802 7.95818e-06 9.12382e-06 4.94004e-06 0.00616834 1.03947e-06 0.0271922 5.62248e-05 **************** 
0.128187 0.11634 0.397757 0.380682 0.487584 0.512344 0.54384 0.455893 0.47173 0.528246 0.803966 0.195947 0.480051 0.519269 0.510919 0.488913 0.499523 0.500351 0.469045 0.53034 0.503666 0.496311 **************** 
0.110813 0.107952 0.343897 0.335196 0.505719 0.494239 0.455369 0.544606 0.429802 0.57012 0.541159 0.458793 0.506902 0.492685 0.507564 0.492277 0.514056 0.485868 0.529443 0.470537 0.503844 0.496148 **************** 
0.0966212 0.0973024 0.299946 0.302154 0.479636 0.520258 0.498149 0.501708 0.513806 0.486149 0.494331 0.505273 0.626918 0.372496 0.498857 0.501052 0.490601 0.509399 0.563917 0.436042 0.470296 0.529504 **************** 
0.266791 0.575321 0.4592 0.0505787 5.8779e-05 0.039097 4.91707e-06 0.122652 2.89791e-06 0.392904 7.3237e-06 0.0483439 0.000209007 0.00916565 5.2908e-06 0.436826 1.19819e-05 0.064051 0.00027519 0.0446505 2.4268e-06 0.0533121 **************** 
0.459223 0.468494 0.275446 0.500058 0.087846 0.410948 0.00713794 0.0004625 0.0848532 0.00181435 0.454518 0.000157257 0.317434 2.21633e-05 0.283081 6.71086e-05 0.352789 0.000533217 0.229633 0.00551948 0.0329288 0.000114929 **************** 
0.056713 0.892092 0.524309 0.31674 0.0115425 0.633667 0.226014 0.0484837 0.0287622 0.000965777 2.57486e-05 0.129191 0.0620248 0.0656083 0.0866104 0.000372968 0.0381902 0.0897673 0.0175145 0.154133 0.0156141 0.029127 **************** 
0.812566 0.146383 0.857889 0.0147036 0.707179 0.00830808 0.00214069 0.414659 0.000720173 0.00111192 0.0059193 0.00244184 0.00154877 0.00289651 0.0069086 0.000685916 0.000465505 0.00120959 0.0109439 0.000111338 0.00336359 0.00427714 **************** 
0.928796 0.0438552 0.527837 0.38723 0.262512 0.54791 0.0877289 0.524344 0.144061 0.117758 0.210254 3.06778e-05 0.183971 1.08403e-05 0.00689062 3.60841e-06 0.199432 2.02798e-05 0.140176 2.9055e-05 0.182668 0.000172343 **************** 
0.0162414 0.013664 0.0413231 0.0425258 0.0921977 0.0949084 0.188779 0.194271 0.359422 0.369814 0.501459 0.4982 0.516245 0.483658 0.501275 0.498688 0.502563 0.496786 0.504006 0.495932 0.482631 0.516189 **************** 
0.0908772 0.887103 0.00242323 0.92915 0.0060413 0.841079 0.455638 0.231394 0.0236208 0.380437 0.036654 0.0367184 0.0255854 0.00071521 0.00748284 0.000253796 0.000751101 0.00061203 0.0898229 0.00114983 0.0398532 0.000561887 **************** 
0.00416415 0.97936 0.868135 0.0761533 0.0130517 0.862684 0.65743 0.0880686 0.0509028 0.464205 0.0781829 0.166496 0.104029 0.000141401 0.0685624 0.000157194 0.0988116 0.000130792 0.192761 0.00020685 0.0735559 0.000148417 **************** 
0.00834486 0.00787928 0.0284937 0.0250829 0.0639402 0.0564943 0.131683 0.116195 0.251047 0.220838 0.390897 0.345358 0.529412 0.468072 0.506362 0.493182 0.56051 0.438937 0.546122 0.453566 0.523457 0.476043 **************** 
0.745851 0.239473 0.655098 0.299536 0.62182 0.275836 0.435601 0.354895 0.581063 0.0195298 0.346469 0.0306822 0.00545372 0.148622 3.34936e-06 0.0460502 6.74625e-05 0.0380533 3.56257e-05 0.0136741 9.27997e-05 0.0627505 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 0.117769 **************** 
******************
0th points password value: 100000
error


==> figs/empirical/imperfect/terminal/brazzers11by3_train.dat <==
dataset:../dataset/dp/brazzers_dp.txt
number of accounts 542239
number of distinct passwords 324978
number of equivalence classes 145
total 1
group 0.0291993
group 0.0296438
group 0.0300569
group 0.0318457
group 0.0302671
group 0.0406592
group 0.0444269
group 0.0731928
group 0.105878
group 0.122665
group 0.462165
sanity check for all groups 1
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.012360
optimal matrix:
0.0872465 0.243593 0.669161
0.148322 0.0498927 0.801785
0.00228999 0.198632 0.799078
0.198286 0.265433 0.536282
0.142791 0.00255551 0.854654
0.0328227 0.00468714 0.96249
0.0661471 0.604359 0.329493
0.312763 0.0834015 0.603836
0.0598557 0.810102 0.130043
0.0243673 0.00398293 0.97165
0.0516947 0.120777 0.827529
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.017666
optimal matrix:
0.213773 0.154088 0.632139
0.243429 0.173691 0.58288
0.0898588 0.091838 0.818303
0.164209 0.193125 0.642666
0.0952333 0.0738555 0.830911
0.534658 0.270921 0.19442
0.228167 0.589947 0.181886
0.437295 0.158294 0.404411
0.211673 0.188169 0.600158
0.228238 0.00236138 0.769401
0.215885 0.196857 0.587259
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.021286
optimal matrix:
0.0774099 0.418341 0.504249
0.189787 1.44251e-05 0.810198
0.0486808 1.74069e-06 0.951317
0.229165 8.95333e-07 0.770834
0.00012568 2.636e-06 0.999872
0.824643 2.34265e-05 0.175333
0.00015206 1.50646e-05 0.999833
0.134653 2.54838e-05 0.865321
0.772302 1.59122e-06 0.227696
0.0481126 0.000111432 0.951776
0.00160038 7.32273e-07 0.998399
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.023254
optimal matrix:
0.0314668 0.560588 0.407945
8.39137e-05 3.79424e-05 0.999878
0.00625025 7.85411e-06 0.993742
0.412741 0.000237504 0.587022
0.00843779 0.000334038 0.991228
0.000260921 3.97108e-06 0.999735
0.106275 7.31865e-05 0.893652
0.00134906 1.06319e-05 0.99864
0.00159422 9.87861e-07 0.998405
0.17777 0.000677891 0.821552
0.0843758 4.17556e-06 0.91562
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.025947
optimal matrix:
0.0331962 0.691791 0.275012
0.100796 0.125616 0.773587
0.00115005 0.317682 0.681168
0.215079 0.141129 0.643792
0.000416219 0.208194 0.791389
0.0453846 0.506643 0.447972
0.000825582 0.000501598 0.998673
0.267705 0.0722872 0.660007
0.000322146 0.143206 0.856472
0.110028 0.00823339 0.881739
0.0999518 0.130205 0.769843
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.030687
optimal matrix:
0.0155241 0.701343 0.283133
0.0323277 0.0884383 0.879234
5.57865e-05 1.23429e-05 0.999932
0.0308835 0.000121184 0.968995
0.224352 1.0567e-05 0.775638
0.00933551 0.000120897 0.990544
0.27968 1.07605e-05 0.72031
0.00231802 7.95818e-06 0.997674
9.12382e-06 4.94004e-06 0.999986
0.00616834 1.03947e-06 0.993831
0.0271922 5.62248e-05 0.972752
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.034802
optimal matrix:
0.128187 0.11634 0.755473
0.397757 0.380682 0.22156
0.487584 0.512344 7.24023e-05
0.54384 0.455893 0.000266915
0.47173 0.528246 2.36228e-05
0.803966 0.195947 8.70185e-05
0.480051 0.519269 0.000680186
0.510919 0.488913 0.00016757
0.499523 0.500351 0.000125608
0.469045 0.53034 0.000615649
0.503666 0.496311 2.28053e-05
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.037855
optimal matrix:
0.110813 0.107952 0.781235
0.343897 0.335196 0.320907
0.505719 0.494239 4.21703e-05
0.455369 0.544606 2.53316e-05
0.429802 0.57012 7.7382e-05
0.541159 0.458793 4.78041e-05
0.506902 0.492685 0.000413342
0.507564 0.492277 0.000158746
0.514056 0.485868 7.61776e-05
0.529443 0.470537 2.05101e-05
0.503844 0.496148 7.91897e-06
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.040235
optimal matrix:
0.0966212 0.0973024 0.806076
0.299946 0.302154 0.3979
0.479636 0.520258 0.00010587
0.498149 0.501708 0.000142756
0.513806 0.486149 4.46289e-05
0.494331 0.505273 0.000395776
0.626918 0.372496 0.000585581
0.498857 0.501052 9.02206e-05
0.490601 0.509399 3.9429e-07
0.563917 0.436042 4.15451e-05
0.470296 0.529504 0.000200071
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.042349
optimal matrix:
0.266791 0.575321 0.157888
0.4592 0.0505787 0.490221
5.8779e-05 0.039097 0.960844
4.91707e-06 0.122652 0.877343
2.89791e-06 0.392904 0.607093
7.3237e-06 0.0483439 0.951649
0.000209007 0.00916565 0.990625
5.2908e-06 0.436826 0.563168
1.19819e-05 0.064051 0.935937
0.00027519 0.0446505 0.955074
2.4268e-06 0.0533121 0.946685
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.064257
optimal matrix:
0.459223 0.468494 0.0722826
0.275446 0.500058 0.224496
0.087846 0.410948 0.501206
0.00713794 0.0004625 0.9924
0.0848532 0.00181435 0.913332
0.454518 0.000157257 0.545324
0.317434 2.21633e-05 0.682544
0.283081 6.71086e-05 0.716852
0.352789 0.000533217 0.646678
0.229633 0.00551948 0.764847
0.0329288 0.000114929 0.966956
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.080472
optimal matrix:
0.056713 0.892092 0.0511946
0.524309 0.31674 0.158951
0.0115425 0.633667 0.35479
0.226014 0.0484837 0.725503
0.0287622 0.000965777 0.970272
2.57486e-05 0.129191 0.870783
0.0620248 0.0656083 0.872367
0.0866104 0.000372968 0.913017
0.0381902 0.0897673 0.872042
0.0175145 0.154133 0.828353
0.0156141 0.029127 0.955259
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.089616
optimal matrix:
0.812566 0.146383 0.0410511
0.857889 0.0147036 0.127407
0.707179 0.00830808 0.284513
0.00214069 0.414659 0.583201
0.000720173 0.00111192 0.998168
0.0059193 0.00244184 0.991639
0.00154877 0.00289651 0.995555
0.0069086 0.000685916 0.992405
0.000465505 0.00120959 0.998325
0.0109439 0.000111338 0.988945
0.00336359 0.00427714 0.992359
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.101437
optimal matrix:
0.928796 0.0438552 0.0273484
0.527837 0.38723 0.0849331
0.262512 0.54791 0.189578
0.0877289 0.524344 0.387927
0.144061 0.117758 0.738181
0.210254 3.06778e-05 0.789716
0.183971 1.08403e-05 0.816018
0.00689062 3.60841e-06 0.993106
0.199432 2.02798e-05 0.800548
0.140176 2.9055e-05 0.859795
0.182668 0.000172343 0.817159
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.108540
optimal matrix:
0.0162414 0.013664 0.970095
0.0413231 0.0425258 0.916151
0.0921977 0.0949084 0.812894
0.188779 0.194271 0.61695
0.359422 0.369814 0.270764
0.501459 0.4982 0.000340932
0.516245 0.483658 9.67477e-05
0.501275 0.498688 3.74288e-05
0.502563 0.496786 0.000651136
0.504006 0.495932 6.20455e-05
0.482631 0.516189 0.00118011
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.116825
optimal matrix:
0.0908772 0.887103 0.0220202
0.00242323 0.92915 0.0684267
0.0060413 0.841079 0.15288
0.455638 0.231394 0.312968
0.0236208 0.380437 0.595943
0.036654 0.0367184 0.926628
0.0255854 0.00071521 0.973699
0.00748284 0.000253796 0.992263
0.000751101 0.00061203 0.998637
0.0898229 0.00114983 0.909027
0.0398532 0.000561887 0.959585
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.127614
optimal matrix:
0.00416415 0.97936 0.0164756
0.868135 0.0761533 0.0557121
0.0130517 0.862684 0.124265
0.65743 0.0880686 0.254501
0.0509028 0.464205 0.484893
0.0781829 0.166496 0.755321
0.104029 0.000141401 0.89583
0.0685624 0.000157194 0.93128
0.0988116 0.000130792 0.901058
0.192761 0.00020685 0.807032
0.0735559 0.000148417 0.926296
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.134395
optimal matrix:
0.00834486 0.00787928 0.983776
0.0284937 0.0250829 0.946423
0.0639402 0.0564943 0.879566
0.131683 0.116195 0.752121
0.251047 0.220838 0.528114
0.390897 0.345358 0.263744
0.529412 0.468072 0.00251634
0.506362 0.493182 0.000456094
0.56051 0.438937 0.000552497
0.546122 0.453566 0.000312455
0.523457 0.476043 0.000499902
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.148106
optimal matrix:
0.745851 0.239473 0.0146758
0.655098 0.299536 0.0453653
0.62182 0.275836 0.102344
0.435601 0.354895 0.209504
0.581063 0.0195298 0.399407
0.346469 0.0306822 0.622849
0.00545372 0.148622 0.845924
3.34936e-06 0.0460502 0.953946
6.74625e-05 0.0380533 0.961879
3.56257e-05 0.0136741 0.98629
9.27997e-05 0.0627505 0.937157
******************
19th points password value: 200000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
20th points password value: 300000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
21th points password value: 400000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
22th points password value: 500000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
23th points password value: 600000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
24th points password value: 700000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
25th points password value: 800000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
26th points password value: 900000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462
0.117769 0.117769 0.764462


==> figs/empirical/imperfect/terminal/clixsense11by3_1e6.dat <==
dataset:../dataset/empirical/clixsense.txt
number of accounts 2222530
number of distinct passwords 1628578
number of equivalence classes 251
group 0.0236073
group 0.0238116
group 0.023826
group 0.024473
group 0.0246192
group 0.0266183
group 0.0274309
group 0.0381507
group 0.0378137
group 0.0947263
group 0.654923
sanity check for all groups 1
matrix file open error
matrix: 
2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 
2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 
1.77904e-52 2.53456e-321 2.36427e-310 2.36427e-310 5.49044e-317 5.49044e-317 2.7146e-57 1.8795e-153 1.39231e-259 4.14215e-62 1.58117e-153 1.7175e-259 4.14215e-62 1.28283e-153 1.6362e-259 6.32043e-67 1.58087e-153 1.4736e-259 6.32043e-67 1.28254e-153 1.5549e-259 9.64421e-72 
1.77904e-52 2.53456e-321 2.36427e-310 2.36427e-310 5.49044e-317 5.49044e-317 2.7146e-57 1.8795e-153 1.39231e-259 4.14215e-62 1.58117e-153 1.7175e-259 4.14215e-62 1.28283e-153 1.6362e-259 6.32043e-67 1.58087e-153 1.4736e-259 6.32043e-67 1.28254e-153 1.5549e-259 9.64421e-72 


==> figs/empirical/imperfect/terminal/clixsense11by3_1e6_2.dat <==
dataset:../dataset/empirical/clixsense.txt
number of accounts 2222530
number of distinct passwords 1628578
number of equivalence classes 251
group 0.0236073
group 0.0238116
group 0.023826
group 0.024473
group 0.0246192
group 0.0266183
group 0.0274309
group 0.0381507
group 0.0378137
group 0.0947263
group 0.654923
sanity check for all groups 1
matrix file open error
matrix: 
2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 
2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 2.36427e-310 
1.77904e-52 2.53456e-321 2.36427e-310 2.36427e-310 5.49044e-317 5.49044e-317 2.7146e-57 1.8795e-153 1.39231e-259 4.14215e-62 1.58117e-153 1.7175e-259 4.14215e-62 1.28283e-153 1.6362e-259 6.32043e-67 1.58087e-153 1.4736e-259 6.32043e-67 1.28254e-153 1.5549e-259 9.64421e-72 
1.77904e-52 2.53456e-321 2.36427e-310 2.36427e-310 5.49044e-317 5.49044e-317 2.7146e-57 1.8795e-153 1.39231e-259 4.14215e-62 1.58117e-153 1.7175e-259 4.14215e-62 1.28283e-153 1.6362e-259 6.32043e-67 1.58087e-153 1.4736e-259 6.32043e-67 1.28254e-153 1.5549e-259 9.64421e-72 


==> figs/empirical/imperfect/terminal/clixsense11by3_test.dat <==
dataset:../dataset/empirical/clixsense.txt
number of accounts 2222530
number of distinct passwords 1628578
number of equivalence classes 251
total 1
group 0.0236073
group 0.0238116
group 0.023826
group 0.024473
group 0.0246192
group 0.0266183
group 0.0274309
group 0.0381507
group 0.0378137
group 0.0947263
group 0.654923
sanity check for all groups 1
matrix: 
0.39126 0.114766 0.685674 0.0389552 0.200509 0.797774 0.847178 0.0340803 0.326662 0.672816 0.69793 0.222857 0.94802 0.0101088 0.723748 0.22512 0.770559 0.148971 0.657432 0.16677 0.284229 0.0835889 **************** 
0.458707 0.465508 0.0132678 0.523851 0.545859 0.12975 0.255118 0.464901 0.146954 0.467474 0.507484 0.243755 0.291672 0.421372 0.475271 0.468136 0.476821 0.46204 0.459492 0.467195 0.45949 0.455836 **************** 
0.378048 0.261229 0.17827 0.00209082 0.268302 0.143551 0.0449038 0.0267762 0.418918 0.245401 0.669949 0.2709 0.235552 0.208018 0.550259 0.00579111 0.311988 0.219666 0.000135168 0.457825 0.359437 0.101968 **************** 
0.038306 0.0550772 0.102929 0.0525475 0.141476 0.0339949 0.0386367 0.202964 0.381438 0.0525081 0.0276168 0.0015806 0.0487242 0.0572015 0.274994 0.0497729 0.05792 0.0416562 0.0309824 0.0398467 0.0488756 0.0571049 **************** 
0.483132 0.487007 0.492004 0.482858 0.491206 0.497769 0.464545 0.514936 0.469432 0.293319 0.490174 0.477884 0.497078 0.49972 0.424408 0.494082 0.486944 0.487235 0.486501 0.488761 0.482822 0.486325 **************** 
0.0756515 0.0672614 0.085252 0.063767 0.264356 0.208042 0.105414 0.202566 0.614118 0.0729279 0.168263 0.0958587 0.020772 0.480155 0.338767 0.0375322 0.0568528 0.0787369 0.11406 0.0594173 0.0633215 0.0828595 **************** 
0.485937 0.485572 0.494917 0.504587 0.469019 0.460758 0.489296 0.504612 0.476085 0.500574 0.4883 0.431808 0.32014 0.29863 0.489844 0.445844 0.452219 0.489846 0.48968 0.490428 0.486095 0.487259 **************** 
0.109589 0.0321621 3.00176e-05 0.0114749 1.49502e-06 0.0797481 8.01571e-05 0.00677509 1.08566e-05 0.00503274 2.81664e-05 0.0678504 8.00227e-05 0.0142935 3.70747e-05 0.0445348 6.16207e-05 0.261762 4.88583e-06 0.000921093 3.09574e-06 0.00217948 **************** 
0.405514 0.38713 0.491032 0.508897 0.507505 0.491423 0.492686 0.506543 0.605092 0.391249 0.700929 0.295601 0.408543 0.590852 0.604113 0.395559 0.430351 0.569385 0.54747 0.45244 0.49904 0.500908 **************** 
0.21211 0.308446 0.28797 2.2777e-05 0.966629 4.84794e-07 0.963355 3.78379e-05 0.414203 5.55235e-05 0.261027 1.04454e-05 0.318797 5.49192e-05 0.353218 3.98459e-06 0.421889 4.06325e-05 0.0898557 5.05135e-06 0.315182 1.32483e-05 **************** 
0.0582527 0.717282 0.164363 0.130752 0.00465523 0.0394349 0.443013 0.011512 0.673643 0.000524816 0.00664067 4.07149e-05 0.122533 0.000260283 0.127031 0.0593882 0.261307 5.67993e-05 0.0232016 0.104158 0.193344 0.196004 **************** 
0.345007 0.457176 0.394259 0.0658206 0.000123353 0.14067 0.000211355 0.313174 0.000224457 0.00763028 0.000101677 0.908437 1.4481e-05 0.0246964 3.30122e-06 0.764264 0.000412437 0.0245913 5.81031e-06 0.00475532 0.000123309 0.0918741 **************** 
0.574851 0.273201 0.0511462 0.487756 0.0986011 0.23198 0.0708368 2.31248e-07 0.0362922 1.3642e-05 0.104592 8.69111e-07 0.112439 8.66179e-05 0.629942 2.31667e-05 0.0657144 5.41534e-06 0.178432 2.39792e-05 0.0690946 1.20402e-05 **************** 
0.0704456 0.0641052 0.191837 0.206981 0.310644 0.300669 0.496542 0.503356 0.493042 0.506675 0.5003 0.499596 0.455677 0.544231 0.527147 0.472633 0.499379 0.500573 0.525396 0.474565 0.508632 0.491162 **************** 
0.0398379 0.854218 0.020281 0.691255 0.0385118 0.491741 0.0634086 0.000451018 0.000709827 0.000842237 0.163364 0.00102218 0.266707 0.000576552 0.181072 0.000209759 0.0306228 0.0010979 0.0532809 0.00218827 0.0565189 5.36903e-05 **************** 
0.128113 0.775148 0.000200579 0.710424 0.039225 0.533769 0.135802 0.0107548 4.81303e-05 0.000630132 4.93859e-05 0.0227774 0.00012594 0.000949456 3.11685e-05 0.0285715 0.000440771 0.0384368 1.74117e-06 0.0293097 0.00123545 0.00152515 **************** 
0.0385054 0.0469538 0.116826 0.14246 0.169648 0.206846 0.339023 0.413233 0.505311 0.493717 0.537981 0.46129 0.421465 0.57826 0.503828 0.495459 0.363526 0.636136 0.380056 0.619881 0.471933 0.525829 **************** 
0.0344475 0.0346526 0.112892 0.0970512 0.163144 0.168679 0.327971 0.337775 0.473894 0.522538 0.538999 0.460805 0.494299 0.505282 0.509558 0.487687 0.387816 0.610876 0.50258 0.493777 0.504814 0.491622 **************** 
0.0340266 0.0316037 0.103809 0.0975323 0.150712 0.148231 0.301655 0.296985 0.503875 0.494977 0.498343 0.501143 0.49128 0.508524 0.475628 0.524104 0.490142 0.509458 0.533288 0.46607 0.50356 0.494755 **************** 
0.0161443 0.0158512 0.0459807 0.0513068 0.0711564 0.0744939 0.142264 0.148957 0.268859 0.283951 0.423853 0.442973 0.49906 0.500842 0.540398 0.459543 0.561572 0.438352 0.491072 0.507875 0.464054 0.535185 **************** 
0.475213 0.505456 0.684266 0.257072 0.467067 0.447801 0.00611456 0.82371 0.29427 0.380914 0.0440218 0.447734 0.0180926 0.29871 0.118755 0.0528808 0.0221538 0.047291 6.71145e-05 0.0261744 0.0340822 0.0722929 **************** 
0.0112141 0.0836956 0.0238217 0.853643 0.0453733 0.828819 0.105794 0.15189 0.14254 0.142845 0.26135 0.509584 0.298272 0.668361 0.455717 0.211911 0.427862 0.545078 0.771618 0.225901 1 7.74786e-11 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
******************
0th points password value: 1000
1000 0.00999127
******************
1th points password value: 2000
2000 0.0142543
******************
2th points password value: 3000
3000 0.0162575
******************
3th points password value: 4000
4000 0.0171322
******************
4th points password value: 5000
5000 0.0181364
******************
5th points password value: 6000
6000 0.0195605
******************
6th points password value: 7000
7000 0.0207491
******************
7th points password value: 8000
8000 0.0222717
******************
8th points password value: 9000
9000 0.0217359
******************
9th points password value: 10000
10000 0.0308912
******************
10th points password value: 20000
20000 0.0488751
******************
11th points password value: 30000
30000 0.0821363
******************
12th points password value: 40000
40000 0.055397
******************
13th points password value: 50000
50000 0.0650314
******************
14th points password value: 60000
60000 0.0727281
******************
15th points password value: 70000
70000 0.0780661
******************
16th points password value: 80000
80000 0.0827721
******************
17th points password value: 90000
90000 0.0867884
******************
18th points password value: 100000
100000 0.0930528
******************
19th points password value: 200000
200000 0.125208
******************
20th points password value: 300000
300000 0.14594
******************
21th points password value: 400000
400000 0.216095
******************
22th points password value: 500000
500000 0.238037
******************
23th points password value: 600000
600000 0.243796
******************
24th points password value: 700000
700000 0.269113
******************
25th points password value: 800000
800000 1
******************
26th points password value: 900000
900000 1
******************
27th points password value: 1e+06
1e+06 1
******************
28th points password value: 1.5e+06
1.5e+06 1
******************
29th points password value: 2e+06
2e+06 1
******************
30th points password value: 2.5e+06
2.5e+06 1
******************
31th points password value: 3e+06
3e+06 1
******************
32th points password value: 3.5e+06
3.5e+06 1
******************
33th points password value: 4e+06
4e+06 1
******************
34th points password value: 4.5e+06
4.5e+06 1
******************
35th points password value: 5e+06
5e+06 1
******************
36th points password value: 5.5e+06
5.5e+06 1
******************
37th points password value: 6e+06
6e+06 1
******************
38th points password value: 6.5e+06
6.5e+06 1
******************
39th points password value: 7e+06
7e+06 1
******************
40th points password value: 7.5e+06
7.5e+06 1
******************
41th points password value: 8e+06
8e+06 1
******************
42th points password value: 8.8e+06
8.8e+06 1
******************
43th points password value: 9e+06
9e+06 1
******************
44th points password value: 9.5e+06
9.5e+06 1
******************
45th points password value: 1e+07
1e+07 1
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/imperfect/terminal/clixsense11by3_test_2.dat <==
../dataset/empirical/clixsense.txt
17878 17878
3294 3294
2093 2093
1969 1969
1893 1893
1300 1300
1267 1267
1187 1187
1173 1173
977 977
972 972
923 923
803 803
745 745
644 644
614 614
538 538
527 527
524 524
516 516
502 502
392 392
391 391
390 390
378 378
375 375
371 371
368 368
348 348
343 343
341 341
340 340
328 328
326 326
322 322
313 313
310 310
306 306
302 302
301 301
291 291
290 290
289 289
288 288
277 277
275 275
274 274
270 270
265 265
264 264
263 263
257 257
256 256
247 247
243 243
242 242
236 236
235 235
229 229
228 228
226 226
225 225
224 224
222 222
221 221
220 220
218 218
217 217
212 212
211 211
208 208
207 207
206 206
204 204
203 203
202 202
199 199
197 197
194 194
193 193
189 189
188 188
187 187
186 186
185 185
184 184
183 183
182 182
181 181
180 180
176 176
175 175
174 174
171 171
168 168
166 166
164 164
161 161
160 160
159 159
158 158
157 157
154 154
153 153
152 152
151 151
150 150
149 149
148 148
147 147
146 146
143 143
142 142
141 141
140 140
139 139
138 138
137 137
136 136
135 135
134 134
133 133
132 132
131 131
130 130
129 129
128 128
125 125
124 124
123 123
122 122
121 121
120 120
119 119
118 118
117 117
116 116
114 114
113 113
112 112
111 111
110 110
109 109
108 108
107 107
106 106
105 105
104 104
103 103
102 102
101 101
100 100
99 99
98 98
97 97
96 96
95 95
94 94
93 93
92 92
91 91
90 90
89 89
88 88
87 87
86 86
85 85
84 84
83 83
82 82
81 81
80 80
79 79
78 78
77 77
76 76
75 75
74 74
73 73
72 72
71 71
70 70
69 69
68 68
67 67
66 66
65 65
64 64
63 63
62 62
61 61
60 60
59 59
58 58
57 57
56 56
55 55
54 54
53 53
52 52
51 51
50 50
49 49
48 48
47 47
46 46
45 45
44 44
43 43
42 42
41 41
40 40
39 39
38 38
37 37
36 36
35 35
34 34
33 33
32 32
31 31
30 30
29 29
28 28
27 27
26 26
25 25
24 24
23 23
22 22
21 21
20 20
19 19
18 18
17 17
16 16
15 15
14 14
13 13
12 12
11 11
10 10
9 9
8 8
7 7
6 6
5 5
4 4
3 3
2 2
1 1
total number of guesses 71424
number of equivalence classes 251
prob sanity 3.60841e+08
total 3.60841e+08
group 3.19623e+08
group 2.36918e-310
group 2.33451e-313
group 2.36918e-310
group 8.89318e-323
group 2.36918e-310
group 2.36918e-310
group 2.36918e-310
group 2.36918e-310
group 2.36918e-310
group 4.12186e+07
sanity check for all groups 3.60841e+08
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
matrix: 
0.39126 0.114766 0.685674 0.0389552 0.200509 0.797774 0.847178 0.0340803 0.326662 0.672816 0.69793 0.222857 0.94802 0.0101088 0.723748 0.22512 0.770559 0.148971 0.657432 0.16677 0.284229 0.0835889 **************** 
0.458707 0.465508 0.0132678 0.523851 0.545859 0.12975 0.255118 0.464901 0.146954 0.467474 0.507484 0.243755 0.291672 0.421372 0.475271 0.468136 0.476821 0.46204 0.459492 0.467195 0.45949 0.455836 **************** 
0.378048 0.261229 0.17827 0.00209082 0.268302 0.143551 0.0449038 0.0267762 0.418918 0.245401 0.669949 0.2709 0.235552 0.208018 0.550259 0.00579111 0.311988 0.219666 0.000135168 0.457825 0.359437 0.101968 **************** 
0.038306 0.0550772 0.102929 0.0525475 0.141476 0.0339949 0.0386367 0.202964 0.381438 0.0525081 0.0276168 0.0015806 0.0487242 0.0572015 0.274994 0.0497729 0.05792 0.0416562 0.0309824 0.0398467 0.0488756 0.0571049 **************** 
0.483132 0.487007 0.492004 0.482858 0.491206 0.497769 0.464545 0.514936 0.469432 0.293319 0.490174 0.477884 0.497078 0.49972 0.424408 0.494082 0.486944 0.487235 0.486501 0.488761 0.482822 0.486325 **************** 
0.0756515 0.0672614 0.085252 0.063767 0.264356 0.208042 0.105414 0.202566 0.614118 0.0729279 0.168263 0.0958587 0.020772 0.480155 0.338767 0.0375322 0.0568528 0.0787369 0.11406 0.0594173 0.0633215 0.0828595 **************** 
0.485937 0.485572 0.494917 0.504587 0.469019 0.460758 0.489296 0.504612 0.476085 0.500574 0.4883 0.431808 0.32014 0.29863 0.489844 0.445844 0.452219 0.489846 0.48968 0.490428 0.486095 0.487259 **************** 
0.109589 0.0321621 3.00176e-05 0.0114749 1.49502e-06 0.0797481 8.01571e-05 0.00677509 1.08566e-05 0.00503274 2.81664e-05 0.0678504 8.00227e-05 0.0142935 3.70747e-05 0.0445348 6.16207e-05 0.261762 4.88583e-06 0.000921093 3.09574e-06 0.00217948 **************** 
0.405514 0.38713 0.491032 0.508897 0.507505 0.491423 0.492686 0.506543 0.605092 0.391249 0.700929 0.295601 0.408543 0.590852 0.604113 0.395559 0.430351 0.569385 0.54747 0.45244 0.49904 0.500908 **************** 
0.21211 0.308446 0.28797 2.2777e-05 0.966629 4.84794e-07 0.963355 3.78379e-05 0.414203 5.55235e-05 0.261027 1.04454e-05 0.318797 5.49192e-05 0.353218 3.98459e-06 0.421889 4.06325e-05 0.0898557 5.05135e-06 0.315182 1.32483e-05 **************** 
0.0582527 0.717282 0.164363 0.130752 0.00465523 0.0394349 0.443013 0.011512 0.673643 0.000524816 0.00664067 4.07149e-05 0.122533 0.000260283 0.127031 0.0593882 0.261307 5.67993e-05 0.0232016 0.104158 0.193344 0.196004 **************** 
0.345007 0.457176 0.394259 0.0658206 0.000123353 0.14067 0.000211355 0.313174 0.000224457 0.00763028 0.000101677 0.908437 1.4481e-05 0.0246964 3.30122e-06 0.764264 0.000412437 0.0245913 5.81031e-06 0.00475532 0.000123309 0.0918741 **************** 
0.574851 0.273201 0.0511462 0.487756 0.0986011 0.23198 0.0708368 2.31248e-07 0.0362922 1.3642e-05 0.104592 8.69111e-07 0.112439 8.66179e-05 0.629942 2.31667e-05 0.0657144 5.41534e-06 0.178432 2.39792e-05 0.0690946 1.20402e-05 **************** 
0.0704456 0.0641052 0.191837 0.206981 0.310644 0.300669 0.496542 0.503356 0.493042 0.506675 0.5003 0.499596 0.455677 0.544231 0.527147 0.472633 0.499379 0.500573 0.525396 0.474565 0.508632 0.491162 **************** 
0.0398379 0.854218 0.020281 0.691255 0.0385118 0.491741 0.0634086 0.000451018 0.000709827 0.000842237 0.163364 0.00102218 0.266707 0.000576552 0.181072 0.000209759 0.0306228 0.0010979 0.0532809 0.00218827 0.0565189 5.36903e-05 **************** 
0.128113 0.775148 0.000200579 0.710424 0.039225 0.533769 0.135802 0.0107548 4.81303e-05 0.000630132 4.93859e-05 0.0227774 0.00012594 0.000949456 3.11685e-05 0.0285715 0.000440771 0.0384368 1.74117e-06 0.0293097 0.00123545 0.00152515 **************** 
0.0385054 0.0469538 0.116826 0.14246 0.169648 0.206846 0.339023 0.413233 0.505311 0.493717 0.537981 0.46129 0.421465 0.57826 0.503828 0.495459 0.363526 0.636136 0.380056 0.619881 0.471933 0.525829 **************** 
0.0344475 0.0346526 0.112892 0.0970512 0.163144 0.168679 0.327971 0.337775 0.473894 0.522538 0.538999 0.460805 0.494299 0.505282 0.509558 0.487687 0.387816 0.610876 0.50258 0.493777 0.504814 0.491622 **************** 
0.0340266 0.0316037 0.103809 0.0975323 0.150712 0.148231 0.301655 0.296985 0.503875 0.494977 0.498343 0.501143 0.49128 0.508524 0.475628 0.524104 0.490142 0.509458 0.533288 0.46607 0.50356 0.494755 **************** 
0.0161443 0.0158512 0.0459807 0.0513068 0.0711564 0.0744939 0.142264 0.148957 0.268859 0.283951 0.423853 0.442973 0.49906 0.500842 0.540398 0.459543 0.561572 0.438352 0.491072 0.507875 0.464054 0.535185 **************** 
0.475213 0.505456 0.684266 0.257072 0.467067 0.447801 0.00611456 0.82371 0.29427 0.380914 0.0440218 0.447734 0.0180926 0.29871 0.118755 0.0528808 0.0221538 0.047291 6.71145e-05 0.0261744 0.0340822 0.0722929 **************** 
0.0112141 0.0836956 0.0238217 0.853643 0.0453733 0.828819 0.105794 0.15189 0.14254 0.142845 0.26135 0.509584 0.298272 0.668361 0.455717 0.211911 0.427862 0.545078 0.771618 0.225901 1 7.74786e-11 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
0.00110962 0.914009 0.15643 0.00083991 0.34921 0.451962 0.401536 0.0871163 0.478452 0.486003 0.62778 0.0325088 0.331752 0.226319 0.52114 0.241432 0.115097 0.860658 0.440272 0.296594 0.441422 0.327154 **************** 
******************
0th points password value: 100000
error


==> figs/empirical/imperfect/terminal/clixsense11by3_train.dat <==
dataset:../dataset/dp/clixsense_dp.txt
number of accounts 1342300
number of distinct passwords 869595
number of equivalence classes 156
total 1
group 0.0204455
group 0.0209148
group 0.0212337
group 0.0212024
group 0.0224331
group 0.0354652
group 0.0400507
group 0.0706399
group 0.10712
group 0.129269
group 0.511226
sanity check for all groups 1
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.007177
optimal matrix:
0.39126 0.114766 0.493974
0.685674 0.0389552 0.27537
0.200509 0.797774 0.00171742
0.847178 0.0340803 0.118741
0.326662 0.672816 0.000522179
0.69793 0.222857 0.0792131
0.94802 0.0101088 0.0418711
0.723748 0.22512 0.0511324
0.770559 0.148971 0.0804695
0.657432 0.16677 0.175797
0.284229 0.0835889 0.632182
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.009824
optimal matrix:
0.458707 0.465508 0.0757847
0.0132678 0.523851 0.462881
0.545859 0.12975 0.324392
0.255118 0.464901 0.279981
0.146954 0.467474 0.385572
0.507484 0.243755 0.248762
0.291672 0.421372 0.286956
0.475271 0.468136 0.0565926
0.476821 0.46204 0.0611397
0.459492 0.467195 0.0733129
0.45949 0.455836 0.0846745
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.012223
optimal matrix:
0.378048 0.261229 0.360723
0.17827 0.00209082 0.819639
0.268302 0.143551 0.588148
0.0449038 0.0267762 0.92832
0.418918 0.245401 0.33568
0.669949 0.2709 0.0591515
0.235552 0.208018 0.55643
0.550259 0.00579111 0.44395
0.311988 0.219666 0.468346
0.000135168 0.457825 0.54204
0.359437 0.101968 0.538595
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.013321
optimal matrix:
0.038306 0.0550772 0.906617
0.102929 0.0525475 0.844523
0.141476 0.0339949 0.824529
0.0386367 0.202964 0.758399
0.381438 0.0525081 0.566054
0.0276168 0.0015806 0.970803
0.0487242 0.0572015 0.894074
0.274994 0.0497729 0.675233
0.05792 0.0416562 0.900424
0.0309824 0.0398467 0.929171
0.0488756 0.0571049 0.894019
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.014109
optimal matrix:
0.483132 0.487007 0.0298604
0.492004 0.482858 0.0251379
0.491206 0.497769 0.0110254
0.464545 0.514936 0.0205194
0.469432 0.293319 0.237249
0.490174 0.477884 0.0319413
0.497078 0.49972 0.00320238
0.424408 0.494082 0.0815107
0.486944 0.487235 0.0258209
0.486501 0.488761 0.0247383
0.482822 0.486325 0.0308536
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.014668
optimal matrix:
0.0756515 0.0672614 0.857087
0.085252 0.063767 0.850981
0.264356 0.208042 0.527602
0.105414 0.202566 0.69202
0.614118 0.0729279 0.312954
0.168263 0.0958587 0.735878
0.020772 0.480155 0.499073
0.338767 0.0375322 0.623701
0.0568528 0.0787369 0.86441
0.11406 0.0594173 0.826523
0.0633215 0.0828595 0.853819
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.015261
optimal matrix:
0.485937 0.485572 0.0284917
0.494917 0.504587 0.000496132
0.469019 0.460758 0.0702231
0.489296 0.504612 0.00609197
0.476085 0.500574 0.0233402
0.4883 0.431808 0.0798921
0.32014 0.29863 0.38123
0.489844 0.445844 0.0643121
0.452219 0.489846 0.0579349
0.48968 0.490428 0.0198916
0.486095 0.487259 0.0266458
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.015867
optimal matrix:
0.109589 0.0321621 0.858249
3.00176e-05 0.0114749 0.988495
1.49502e-06 0.0797481 0.92025
8.01571e-05 0.00677509 0.993145
1.08566e-05 0.00503274 0.994956
2.81664e-05 0.0678504 0.932121
8.00227e-05 0.0142935 0.985627
3.70747e-05 0.0445348 0.955428
6.16207e-05 0.261762 0.738176
4.88583e-06 0.000921093 0.999074
3.09574e-06 0.00217948 0.997817
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.016378
optimal matrix:
0.405514 0.38713 0.207356
0.491032 0.508897 7.02384e-05
0.507505 0.491423 0.00107165
0.492686 0.506543 0.000771326
0.605092 0.391249 0.00365887
0.700929 0.295601 0.00347002
0.408543 0.590852 0.000604964
0.604113 0.395559 0.000327823
0.430351 0.569385 0.000264628
0.54747 0.45244 8.99253e-05
0.49904 0.500908 5.18077e-05
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.016803
optimal matrix:
0.21211 0.308446 0.479444
0.28797 2.2777e-05 0.712007
0.966629 4.84794e-07 0.0333701
0.963355 3.78379e-05 0.0366074
0.414203 5.55235e-05 0.585742
0.261027 1.04454e-05 0.738962
0.318797 5.49192e-05 0.681148
0.353218 3.98459e-06 0.646778
0.421889 4.06325e-05 0.57807
0.0898557 5.05135e-06 0.910139
0.315182 1.32483e-05 0.684805
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.024996
optimal matrix:
0.0582527 0.717282 0.224466
0.164363 0.130752 0.704885
0.00465523 0.0394349 0.95591
0.443013 0.011512 0.545475
0.673643 0.000524816 0.325832
0.00664067 4.07149e-05 0.993319
0.122533 0.000260283 0.877206
0.127031 0.0593882 0.813581
0.261307 5.67993e-05 0.738636
0.0232016 0.104158 0.87264
0.193344 0.196004 0.610652
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.030643
optimal matrix:
0.345007 0.457176 0.197817
0.394259 0.0658206 0.539921
0.000123353 0.14067 0.859206
0.000211355 0.313174 0.686615
0.000224457 0.00763028 0.992145
0.000101677 0.908437 0.0914612
1.4481e-05 0.0246964 0.975289
3.30122e-06 0.764264 0.235733
0.000412437 0.0245913 0.974996
5.81031e-06 0.00475532 0.995239
0.000123309 0.0918741 0.908003
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.038204
optimal matrix:
0.574851 0.273201 0.151948
0.0511462 0.487756 0.461098
0.0986011 0.23198 0.669418
0.0708368 2.31248e-07 0.929163
0.0362922 1.3642e-05 0.963694
0.104592 8.69111e-07 0.895407
0.112439 8.66179e-05 0.887474
0.629942 2.31667e-05 0.370035
0.0657144 5.41534e-06 0.93428
0.178432 2.39792e-05 0.821544
0.0690946 1.20402e-05 0.930893
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.043077
optimal matrix:
0.0704456 0.0641052 0.865449
0.191837 0.206981 0.601182
0.310644 0.300669 0.388687
0.496542 0.503356 0.000101996
0.493042 0.506675 0.000282979
0.5003 0.499596 0.00010386
0.455677 0.544231 9.19034e-05
0.527147 0.472633 0.000219803
0.499379 0.500573 4.81623e-05
0.525396 0.474565 3.9107e-05
0.508632 0.491162 0.00020569
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.046498
optimal matrix:
0.0398379 0.854218 0.105944
0.020281 0.691255 0.288464
0.0385118 0.491741 0.469747
0.0634086 0.000451018 0.93614
0.000709827 0.000842237 0.998448
0.163364 0.00102218 0.835614
0.266707 0.000576552 0.732717
0.181072 0.000209759 0.818718
0.0306228 0.0010979 0.968279
0.0532809 0.00218827 0.944531
0.0565189 5.36903e-05 0.943427
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.051842
optimal matrix:
0.128113 0.775148 0.0967394
0.000200579 0.710424 0.289375
0.039225 0.533769 0.427006
0.135802 0.0107548 0.853443
4.81303e-05 0.000630132 0.999322
4.93859e-05 0.0227774 0.977173
0.00012594 0.000949456 0.998925
3.11685e-05 0.0285715 0.971397
0.000440771 0.0384368 0.961122
1.74117e-06 0.0293097 0.970689
0.00123545 0.00152515 0.997239
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.055819
optimal matrix:
0.0385054 0.0469538 0.914541
0.116826 0.14246 0.740714
0.169648 0.206846 0.623506
0.339023 0.413233 0.247744
0.505311 0.493717 0.000971354
0.537981 0.46129 0.000728724
0.421465 0.57826 0.000274251
0.503828 0.495459 0.000712748
0.363526 0.636136 0.000338304
0.380056 0.619881 6.28136e-05
0.471933 0.525829 0.00223824
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.059101
optimal matrix:
0.0344475 0.0346526 0.9309
0.112892 0.0970512 0.790056
0.163144 0.168679 0.668176
0.327971 0.337775 0.334253
0.473894 0.522538 0.00356849
0.538999 0.460805 0.000195926
0.494299 0.505282 0.000419004
0.509558 0.487687 0.0027553
0.387816 0.610876 0.00130836
0.50258 0.493777 0.00364294
0.504814 0.491622 0.00356377
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.061559
optimal matrix:
0.0340266 0.0316037 0.93437
0.103809 0.0975323 0.798659
0.150712 0.148231 0.701056
0.301655 0.296985 0.40136
0.503875 0.494977 0.00114802
0.498343 0.501143 0.000514035
0.49128 0.508524 0.000196488
0.475628 0.524104 0.000267345
0.490142 0.509458 0.000400222
0.533288 0.46607 0.000641697
0.50356 0.494755 0.00168547
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.087727
optimal matrix:
0.0161443 0.0158512 0.968005
0.0459807 0.0513068 0.902712
0.0711564 0.0744939 0.85435
0.142264 0.148957 0.708779
0.268859 0.283951 0.44719
0.423853 0.442973 0.133174
0.49906 0.500842 9.75448e-05
0.540398 0.459543 5.94251e-05
0.561572 0.438352 7.66541e-05
0.491072 0.507875 0.00105362
0.464054 0.535185 0.000760664
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.130343
optimal matrix:
0.475213 0.505456 0.0193308
0.684266 0.257072 0.0586613
0.467067 0.447801 0.0851315
0.00611456 0.82371 0.170176
0.29427 0.380914 0.324816
0.0440218 0.447734 0.508244
0.0180926 0.29871 0.683197
0.118755 0.0528808 0.828364
0.0221538 0.047291 0.930555
6.71145e-05 0.0261744 0.973758
0.0340822 0.0722929 0.893625
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.282824
optimal matrix:
0.0112141 0.0836956 0.90509
0.0238217 0.853643 0.122535
0.0453733 0.828819 0.125808
0.105794 0.15189 0.742315
0.14254 0.142845 0.714615
0.26135 0.509584 0.229065
0.298272 0.668361 0.0333671
0.455717 0.211911 0.332371
0.427862 0.545078 0.0270601
0.771618 0.225901 0.00248077
1 7.74786e-11 2.03341e-08
******************
22th points password value: 500000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
23th points password value: 600000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
24th points password value: 700000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
25th points password value: 800000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
26th points password value: 900000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424


==> figs/empirical/imperfect/terminal/clixsense11by3_train_2.dat <==
dataset:../dataset/dp/clixsense_dp.txt
number of accounts 1342300
number of distinct passwords 869595
number of equivalence classes 156
total 1
group 0.0204455
group 0.0209148
group 0.0212337
group 0.0212024
group 0.0224331
group 0.0354652
group 0.0400507
group 0.0706399
group 0.10712
group 0.129269
group 0.511226
sanity check for all groups 1
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.007177
optimal matrix:
0.39126 0.114766 0.493974
0.685674 0.0389552 0.27537
0.200509 0.797774 0.00171742
0.847178 0.0340803 0.118741
0.326662 0.672816 0.000522179
0.69793 0.222857 0.0792131
0.94802 0.0101088 0.0418711
0.723748 0.22512 0.0511324
0.770559 0.148971 0.0804695
0.657432 0.16677 0.175797
0.284229 0.0835889 0.632182
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.009824
optimal matrix:
0.458707 0.465508 0.0757847
0.0132678 0.523851 0.462881
0.545859 0.12975 0.324392
0.255118 0.464901 0.279981
0.146954 0.467474 0.385572
0.507484 0.243755 0.248762
0.291672 0.421372 0.286956
0.475271 0.468136 0.0565926
0.476821 0.46204 0.0611397
0.459492 0.467195 0.0733129
0.45949 0.455836 0.0846745
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.012223
optimal matrix:
0.378048 0.261229 0.360723
0.17827 0.00209082 0.819639
0.268302 0.143551 0.588148
0.0449038 0.0267762 0.92832
0.418918 0.245401 0.33568
0.669949 0.2709 0.0591515
0.235552 0.208018 0.55643
0.550259 0.00579111 0.44395
0.311988 0.219666 0.468346
0.000135168 0.457825 0.54204
0.359437 0.101968 0.538595
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.013321
optimal matrix:
0.038306 0.0550772 0.906617
0.102929 0.0525475 0.844523
0.141476 0.0339949 0.824529
0.0386367 0.202964 0.758399
0.381438 0.0525081 0.566054
0.0276168 0.0015806 0.970803
0.0487242 0.0572015 0.894074
0.274994 0.0497729 0.675233
0.05792 0.0416562 0.900424
0.0309824 0.0398467 0.929171
0.0488756 0.0571049 0.894019
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.014109
optimal matrix:
0.483132 0.487007 0.0298604
0.492004 0.482858 0.0251379
0.491206 0.497769 0.0110254
0.464545 0.514936 0.0205194
0.469432 0.293319 0.237249
0.490174 0.477884 0.0319413
0.497078 0.49972 0.00320238
0.424408 0.494082 0.0815107
0.486944 0.487235 0.0258209
0.486501 0.488761 0.0247383
0.482822 0.486325 0.0308536
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.014668
optimal matrix:
0.0756515 0.0672614 0.857087
0.085252 0.063767 0.850981
0.264356 0.208042 0.527602
0.105414 0.202566 0.69202
0.614118 0.0729279 0.312954
0.168263 0.0958587 0.735878
0.020772 0.480155 0.499073
0.338767 0.0375322 0.623701
0.0568528 0.0787369 0.86441
0.11406 0.0594173 0.826523
0.0633215 0.0828595 0.853819
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.015261
optimal matrix:
0.485937 0.485572 0.0284917
0.494917 0.504587 0.000496132
0.469019 0.460758 0.0702231
0.489296 0.504612 0.00609197
0.476085 0.500574 0.0233402
0.4883 0.431808 0.0798921
0.32014 0.29863 0.38123
0.489844 0.445844 0.0643121
0.452219 0.489846 0.0579349
0.48968 0.490428 0.0198916
0.486095 0.487259 0.0266458
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.015867
optimal matrix:
0.109589 0.0321621 0.858249
3.00176e-05 0.0114749 0.988495
1.49502e-06 0.0797481 0.92025
8.01571e-05 0.00677509 0.993145
1.08566e-05 0.00503274 0.994956
2.81664e-05 0.0678504 0.932121
8.00227e-05 0.0142935 0.985627
3.70747e-05 0.0445348 0.955428
6.16207e-05 0.261762 0.738176
4.88583e-06 0.000921093 0.999074
3.09574e-06 0.00217948 0.997817
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.016378
optimal matrix:
0.405514 0.38713 0.207356
0.491032 0.508897 7.02384e-05
0.507505 0.491423 0.00107165
0.492686 0.506543 0.000771326
0.605092 0.391249 0.00365887
0.700929 0.295601 0.00347002
0.408543 0.590852 0.000604964
0.604113 0.395559 0.000327823
0.430351 0.569385 0.000264628
0.54747 0.45244 8.99253e-05
0.49904 0.500908 5.18077e-05
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.016803
optimal matrix:
0.21211 0.308446 0.479444
0.28797 2.2777e-05 0.712007
0.966629 4.84794e-07 0.0333701
0.963355 3.78379e-05 0.0366074
0.414203 5.55235e-05 0.585742
0.261027 1.04454e-05 0.738962
0.318797 5.49192e-05 0.681148
0.353218 3.98459e-06 0.646778
0.421889 4.06325e-05 0.57807
0.0898557 5.05135e-06 0.910139
0.315182 1.32483e-05 0.684805
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.024996
optimal matrix:
0.0582527 0.717282 0.224466
0.164363 0.130752 0.704885
0.00465523 0.0394349 0.95591
0.443013 0.011512 0.545475
0.673643 0.000524816 0.325832
0.00664067 4.07149e-05 0.993319
0.122533 0.000260283 0.877206
0.127031 0.0593882 0.813581
0.261307 5.67993e-05 0.738636
0.0232016 0.104158 0.87264
0.193344 0.196004 0.610652
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.030643
optimal matrix:
0.345007 0.457176 0.197817
0.394259 0.0658206 0.539921
0.000123353 0.14067 0.859206
0.000211355 0.313174 0.686615
0.000224457 0.00763028 0.992145
0.000101677 0.908437 0.0914612
1.4481e-05 0.0246964 0.975289
3.30122e-06 0.764264 0.235733
0.000412437 0.0245913 0.974996
5.81031e-06 0.00475532 0.995239
0.000123309 0.0918741 0.908003
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.038204
optimal matrix:
0.574851 0.273201 0.151948
0.0511462 0.487756 0.461098
0.0986011 0.23198 0.669418
0.0708368 2.31248e-07 0.929163
0.0362922 1.3642e-05 0.963694
0.104592 8.69111e-07 0.895407
0.112439 8.66179e-05 0.887474
0.629942 2.31667e-05 0.370035
0.0657144 5.41534e-06 0.93428
0.178432 2.39792e-05 0.821544
0.0690946 1.20402e-05 0.930893
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.043077
optimal matrix:
0.0704456 0.0641052 0.865449
0.191837 0.206981 0.601182
0.310644 0.300669 0.388687
0.496542 0.503356 0.000101996
0.493042 0.506675 0.000282979
0.5003 0.499596 0.00010386
0.455677 0.544231 9.19034e-05
0.527147 0.472633 0.000219803
0.499379 0.500573 4.81623e-05
0.525396 0.474565 3.9107e-05
0.508632 0.491162 0.00020569
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.046498
optimal matrix:
0.0398379 0.854218 0.105944
0.020281 0.691255 0.288464
0.0385118 0.491741 0.469747
0.0634086 0.000451018 0.93614
0.000709827 0.000842237 0.998448
0.163364 0.00102218 0.835614
0.266707 0.000576552 0.732717
0.181072 0.000209759 0.818718
0.0306228 0.0010979 0.968279
0.0532809 0.00218827 0.944531
0.0565189 5.36903e-05 0.943427
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.051842
optimal matrix:
0.128113 0.775148 0.0967394
0.000200579 0.710424 0.289375
0.039225 0.533769 0.427006
0.135802 0.0107548 0.853443
4.81303e-05 0.000630132 0.999322
4.93859e-05 0.0227774 0.977173
0.00012594 0.000949456 0.998925
3.11685e-05 0.0285715 0.971397
0.000440771 0.0384368 0.961122
1.74117e-06 0.0293097 0.970689
0.00123545 0.00152515 0.997239
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.055819
optimal matrix:
0.0385054 0.0469538 0.914541
0.116826 0.14246 0.740714
0.169648 0.206846 0.623506
0.339023 0.413233 0.247744
0.505311 0.493717 0.000971354
0.537981 0.46129 0.000728724
0.421465 0.57826 0.000274251
0.503828 0.495459 0.000712748
0.363526 0.636136 0.000338304
0.380056 0.619881 6.28136e-05
0.471933 0.525829 0.00223824
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.059101
optimal matrix:
0.0344475 0.0346526 0.9309
0.112892 0.0970512 0.790056
0.163144 0.168679 0.668176
0.327971 0.337775 0.334253
0.473894 0.522538 0.00356849
0.538999 0.460805 0.000195926
0.494299 0.505282 0.000419004
0.509558 0.487687 0.0027553
0.387816 0.610876 0.00130836
0.50258 0.493777 0.00364294
0.504814 0.491622 0.00356377
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.061559
optimal matrix:
0.0340266 0.0316037 0.93437
0.103809 0.0975323 0.798659
0.150712 0.148231 0.701056
0.301655 0.296985 0.40136
0.503875 0.494977 0.00114802
0.498343 0.501143 0.000514035
0.49128 0.508524 0.000196488
0.475628 0.524104 0.000267345
0.490142 0.509458 0.000400222
0.533288 0.46607 0.000641697
0.50356 0.494755 0.00168547
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.087727
optimal matrix:
0.0161443 0.0158512 0.968005
0.0459807 0.0513068 0.902712
0.0711564 0.0744939 0.85435
0.142264 0.148957 0.708779
0.268859 0.283951 0.44719
0.423853 0.442973 0.133174
0.49906 0.500842 9.75448e-05
0.540398 0.459543 5.94251e-05
0.561572 0.438352 7.66541e-05
0.491072 0.507875 0.00105362
0.464054 0.535185 0.000760664
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.130343
optimal matrix:
0.475213 0.505456 0.0193308
0.684266 0.257072 0.0586613
0.467067 0.447801 0.0851315
0.00611456 0.82371 0.170176
0.29427 0.380914 0.324816
0.0440218 0.447734 0.508244
0.0180926 0.29871 0.683197
0.118755 0.0528808 0.828364
0.0221538 0.047291 0.930555
6.71145e-05 0.0261744 0.973758
0.0340822 0.0722929 0.893625
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.282824
optimal matrix:
0.0112141 0.0836956 0.90509
0.0238217 0.853643 0.122535
0.0453733 0.828819 0.125808
0.105794 0.15189 0.742315
0.14254 0.142845 0.714615
0.26135 0.509584 0.229065
0.298272 0.668361 0.0333671
0.455717 0.211911 0.332371
0.427862 0.545078 0.0270601
0.771618 0.225901 0.00248077
1 7.74786e-11 2.03341e-08
******************
22th points password value: 500000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
23th points password value: 600000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
24th points password value: 700000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
25th points password value: 800000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
26th points password value: 900000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00110962 0.914009 0.0848813
0.15643 0.00083991 0.84273
0.34921 0.451962 0.198828
0.401536 0.0871163 0.511347
0.478452 0.486003 0.0355456
0.62778 0.0325088 0.339711
0.331752 0.226319 0.441928
0.52114 0.241432 0.237428
0.115097 0.860658 0.0242459
0.440272 0.296594 0.263134
0.441422 0.327154 0.231424


==> figs/empirical/imperfect/terminal/csdn11by3_1e6.dat <==
dataset:../dataset/empirical/csdn.txt
number of accounts 6428450
number of distinct passwords 4037750
number of equivalence classes 506
group 0.0365581
group 0.0330949
group 0.04103
group 0.0374835
group 0.0370934
group 0.0371359
group 0.0376833
group 0.0383296
group 0.0523965
group 0.0920116
group 0.557183
sanity check for all groups 1
matrix file open error
matrix: 
2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 3.31564e-316 7.29112e-304 2.33658e-310 0 
2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 3.31564e-316 7.29112e-304 2.33658e-310 0 
1.39231e-259 2.53456e-321 2.33658e-310 2.33658e-310 1.08067e-316 1.08067e-316 1.3923e-259 8.54594e-67 1.73005e-153 1.39231e-259 1.98976e-76 1.35655e-153 1.3923e-259 6.47692e-38 1.88038e-153 1.39231e-259 2.30106e-52 1.8798e-153 1.3923e-259 8.17502e-67 1.80434e-153 1.39231e-259 
1.39231e-259 2.53456e-321 2.33658e-310 2.33658e-310 1.08067e-316 1.08067e-316 1.3923e-259 8.54594e-67 1.73005e-153 1.39231e-259 1.98976e-76 1.35655e-153 1.3923e-259 6.47692e-38 1.88038e-153 1.39231e-259 2.30106e-52 1.8798e-153 1.3923e-259 8.17502e-67 1.80434e-153 1.39231e-259 


==> figs/empirical/imperfect/terminal/csdn11by3_1e6_2.dat <==
dataset:../dataset/empirical/csdn.txt
number of accounts 6428450
number of distinct passwords 4037750
number of equivalence classes 506
group 0.0365581
group 0.0330949
group 0.04103
group 0.0374835
group 0.0370934
group 0.0371359
group 0.0376833
group 0.0383296
group 0.0523965
group 0.0920116
group 0.557183
sanity check for all groups 1
matrix file open error
matrix: 
2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 3.31564e-316 7.29112e-304 2.33658e-310 0 
2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 2.33658e-310 3.31564e-316 7.29112e-304 2.33658e-310 0 
1.39231e-259 2.53456e-321 2.33658e-310 2.33658e-310 1.08067e-316 1.08067e-316 1.3923e-259 8.54594e-67 1.73005e-153 1.39231e-259 1.98976e-76 1.35655e-153 1.3923e-259 6.47692e-38 1.88038e-153 1.39231e-259 2.30106e-52 1.8798e-153 1.3923e-259 8.17502e-67 1.80434e-153 1.39231e-259 
1.39231e-259 2.53456e-321 2.33658e-310 2.33658e-310 1.08067e-316 1.08067e-316 1.3923e-259 8.54594e-67 1.73005e-153 1.39231e-259 1.98976e-76 1.35655e-153 1.3923e-259 6.47692e-38 1.88038e-153 1.39231e-259 2.30106e-52 1.8798e-153 1.3923e-259 8.17502e-67 1.80434e-153 1.39231e-259 


==> figs/empirical/imperfect/terminal/csdn11by3_test.dat <==
dataset:../dataset/empirical/csdn.txt
number of accounts 6428450
number of distinct passwords 4037750
number of equivalence classes 506
total 1
group 0.0365581
group 0.0330949
group 0.04103
group 0.0374835
group 0.0370934
group 0.0371359
group 0.0376833
group 0.0383296
group 0.0523965
group 0.0920116
group 0.557183
sanity check for all groups 1
matrix: 
0.0149001 0.0139275 0.0164683 0.0430232 0.498639 0.466325 0.503239 0.495452 0.429713 0.569954 0.669274 0.0777043 0.499011 0.500964 0.498956 0.496339 0.514596 0.484886 0.506905 0.456916 0.490655 0.483859 **************** 
0.0048838 0.00435927 0.78285 0.200238 0.318026 0.31039 0.304519 0.000411771 0.754299 0.228059 0.281445 0.572463 0.314244 0.336292 0.173049 0.303198 0.314588 0.164317 0.385149 0.330672 0.316447 0.316658 **************** 
0.00476387 0.00496096 0.00527099 0.015358 0.349207 0.356475 0.44913 0.550036 0.456131 0.543243 0.502796 0.496822 0.459841 0.539228 0.499803 0.500156 0.520723 0.479076 0.471614 0.527878 0.49442 0.505437 **************** 
0.0511108 0.942554 0.451321 0.529119 0.061462 0.484497 0.305539 2.36987e-05 0.0985784 2.8108e-05 0.0105984 9.52687e-05 0.0385123 0.000766595 0.573313 7.87589e-06 0.318174 3.85e-06 0.0642375 8.54432e-06 0.0532875 0.000128008 **************** 
0.00288337 0.00292413 0.00890559 0.00323349 0.206725 0.209658 0.499777 0.499931 0.532412 0.467572 0.52362 0.475863 0.500046 0.499185 0.473095 0.526139 0.52594 0.474038 0.468339 0.531481 0.494358 0.505538 **************** 
0.000742502 0.995171 0.482946 0.504427 0.1294 0.57755 0.175767 0.000289 0.0531082 0.000226314 1.61821e-05 0.000119879 0.0317297 0.000295089 0.416855 7.41343e-05 0.00879627 0.00025368 0.0123859 0.000786094 0.219424 3.25094e-05 **************** 
0.00209243 0.00203302 0.00649523 0.00627817 0.150912 0.145652 0.506128 0.493697 0.485725 0.513708 0.359059 0.640807 0.426444 0.57314 0.511284 0.488032 0.453843 0.545895 0.555169 0.444492 0.532939 0.467016 **************** 
0.996384 0.000534702 0.238824 0.751662 0.73018 0.0489404 9.67945e-05 0.150655 0.000630505 0.0135151 6.23277e-07 0.252137 0.000456988 0.421528 0.000124889 0.0204827 0.000116022 0.765353 0.000124319 0.0601699 9.39124e-06 0.0268208 **************** 
0.447215 0.549571 0.00357152 0.986508 0.443918 0.325733 1.3706e-05 4.97673e-05 9.84864e-05 0.00141022 6.75989e-05 0.00124252 1.36623e-05 0.000317548 0.000201699 3.70223e-05 2.35391e-05 3.07719e-05 2.14786e-05 0.000876168 2.98322e-06 6.27007e-06 **************** 
0.00126679 0.00144482 0.00391152 0.00452358 0.090849 0.107649 0.429859 0.517653 0.428233 0.523176 0.420551 0.5632 0.375843 0.277115 0.495461 0.478944 0.379362 0.464197 0.466106 0.533518 0.448392 0.537932 **************** 
0.553142 0.445565 0.538059 0.460511 0.128224 0.779125 0.0723617 0.0128826 0.0088161 0.0205495 0.0354887 0.111879 0.0958818 0.012134 0.498745 0.085425 0.0152403 0.0862507 0.157484 0.00349129 0.00734454 0.00310253 **************** 
0.318651 0.000464053 0.00141055 0.00051382 0.0327442 0.0332922 0.487793 0.487018 0.478676 0.477396 0.485382 0.484777 0.48646 0.484924 0.483584 0.480464 0.479485 0.499678 0.482504 0.483484 0.483268 0.495049 **************** 
0.432676 0.000327301 0.00101822 0.000362919 0.0241514 0.0235161 0.46682 0.464496 0.492146 0.458844 0.469645 0.413779 0.457127 0.507608 0.492866 0.478475 0.497214 0.461672 0.487875 0.487122 0.45433 0.461116 **************** 
0.999564 0.000111382 0.978578 0.0200368 0.960553 0.00730283 0.386285 0.1166 0.000338736 0.117655 3.06018e-05 0.133257 0.000104106 0.185768 0.00346078 0.780397 0.000901083 0.196502 0.000199745 0.0381959 5.00033e-06 0.175367 **************** 
0.482318 5.74372e-05 0.6322 0.366561 0.123063 0.848055 0.487486 0.0658175 0.00290799 0.0911284 6.39761e-05 0.137777 8.65935e-05 0.663702 0.00150807 0.316278 0.000143917 0.046493 0.0188231 0.119319 0.000128305 0.0668214 **************** 
0.000186584 0.446742 0.000562625 0.000589523 0.0137812 0.013711 0.208753 0.211984 0.502682 0.449048 0.493762 0.503742 0.304779 0.479781 0.468862 0.419057 0.491369 0.489371 0.486711 0.502302 0.488572 0.482043 **************** 
0.000184303 0.14122 0.00020381 0.000791283 0.0132115 0.0115162 0.204275 0.178033 0.424349 0.370081 0.48929 0.510692 0.988169 0.0117579 0.485413 0.514557 0.48008 0.519912 0.502665 0.497311 0.509196 0.490804 **************** 
0.0834434 0.84158 0.412039 0.000462879 0.0110473 0.0107757 0.171133 0.168333 0.355662 0.346403 0.506435 0.49309 0.583976 0.415051 0.407268 0.592677 0.494938 0.504864 0.522164 0.477724 0.509218 0.490536 **************** 
0.221678 0.146921 0.000154698 0.000390471 0.0104051 0.00916482 0.160895 0.141936 0.334287 0.29508 0.593877 0.406003 0.517701 0.482077 0.536267 0.463251 0.503007 0.496882 0.512134 0.487841 0.537577 0.462387 **************** 
0.228507 0.672546 0.675422 0.000291743 0.00432342 0.00471891 0.0654554 0.0729513 0.13602 0.151636 0.43255 0.51255 0.363197 0.636534 0.489072 0.37642 0.393843 0.518643 0.521209 0.362792 0.435909 0.519797 **************** 
0.5 0.397215 0.730887 0.0721961 0.00293656 0.00369347 0.0454949 0.045403 0.0964429 0.0943561 0.478255 0.4785 0.480771 0.453572 0.446438 0.443255 0.484303 0.482391 0.462504 0.454788 0.471826 0.476184 **************** 
0.230105 2.67552e-05 0.281645 0.503486 0.00229918 0.0023343 0.0355436 0.0361973 0.0738734 0.0751908 0.342196 0.348377 0.498017 0.501938 0.49828 0.501536 0.494678 0.505204 0.501766 0.497916 0.49329 0.50661 **************** 
0.437789 0.487433 0.702071 0.175911 0.00177057 0.00190098 0.0274626 0.0292378 0.0570421 0.0613398 0.26435 0.283886 0.478186 0.514326 0.484093 0.515358 0.52236 0.477408 0.514658 0.484936 0.464306 0.535024 **************** 
0.3771 0.172558 0.392488 0.165788 0.00155406 0.00151614 0.0237147 0.0234143 0.0493048 0.0475642 0.209428 0.221173 0.414509 0.401417 0.483889 0.516059 0.501172 0.498807 0.510425 0.489508 0.512084 0.487777 **************** 
0.132079 0.498109 0.154757 0.41128 0.617033 0.380812 0.0515294 0.911789 0.515675 0.40809 0.438238 0.173301 0.0102325 0.359836 0.0308666 0.0508873 7.87943e-05 0.00682666 6.04412e-05 0.0451162 0.0241891 0.0671267 **************** 
0.911368 0.00936051 0.0774126 0.29338 0.899964 0.0978452 0.744325 0.221808 0.416534 0.51308 0.630004 0.0438457 9.38861e-05 0.409758 0.133602 0.0144376 1.11785e-06 7.56886e-06 7.34934e-09 9.00002e-07 1.89515e-06 4.15419e-06 **************** 
0.388582 0.486819 0.140931 0.524131 0.000884191 0.000842424 0.011643 0.00881719 0.0314186 0.0262191 0.114853 0.077896 0.234724 0.232344 0.350611 0.270685 0.454532 0.400193 0.508626 0.45319 0.534309 0.465691 **************** 
0.0745187 0.413122 0.0499089 0.421457 0.194002 0.00144404 0.254279 0.0169162 0.372342 0.0464378 0.257395 0.164751 0.464268 0.381583 0.45677 0.332473 0.571521 0.414937 0.0924818 0.754433 6.86738e-07 0.999999 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
******************
0th points password value: 1000
1000 0.104477
******************
1th points password value: 2000
2000 0.122436
******************
2th points password value: 3000
3000 0.123901
******************
3th points password value: 4000
4000 0.129488
******************
4th points password value: 5000
5000 0.12917
******************
5th points password value: 6000
6000 0.130871
******************
6th points password value: 7000
7000 0.132124
******************
7th points password value: 8000
8000 0.133928
******************
8th points password value: 9000
9000 0.135137
******************
9th points password value: 10000
10000 0.136483
******************
10th points password value: 20000
20000 0.149762
******************
11th points password value: 30000
30000 0.155794
******************
12th points password value: 40000
40000 0.167136
******************
13th points password value: 50000
50000 0.177301
******************
14th points password value: 60000
60000 0.214279
******************
15th points password value: 70000
70000 0.205815
******************
16th points password value: 80000
80000 0.206714
******************
17th points password value: 90000
90000 0.209191
******************
18th points password value: 100000
100000 0.213277
******************
19th points password value: 200000
200000 0.237816
******************
20th points password value: 300000
300000 0.248081
******************
21th points password value: 400000
400000 0.255633
******************
22th points password value: 500000
500000 0.263586
******************
23th points password value: 600000
600000 0.270151
******************
24th points password value: 700000
700000 0.278918
******************
25th points password value: 800000
800000 0.281602
******************
26th points password value: 900000
900000 0.291338
******************
27th points password value: 1e+06
1e+06 0.337618
******************
28th points password value: 1.5e+06
1.5e+06 0.327274
******************
29th points password value: 2e+06
2e+06 1
******************
30th points password value: 2.5e+06
2.5e+06 1
******************
31th points password value: 3e+06
3e+06 1
******************
32th points password value: 3.5e+06
3.5e+06 1
******************
33th points password value: 4e+06
4e+06 1
******************
34th points password value: 4.5e+06
4.5e+06 1
******************
35th points password value: 5e+06
5e+06 1
******************
36th points password value: 5.5e+06
5.5e+06 1
******************
37th points password value: 6e+06
6e+06 1
******************
38th points password value: 6.5e+06
6.5e+06 1
******************
39th points password value: 7e+06
7e+06 1
******************
40th points password value: 7.5e+06
7.5e+06 1
******************
41th points password value: 8e+06
8e+06 1
******************
42th points password value: 8.8e+06
8.8e+06 1
******************
43th points password value: 9e+06
9e+06 1
******************
44th points password value: 9.5e+06
9.5e+06 1
******************
45th points password value: 1e+07
1e+07 1
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/imperfect/terminal/csdn11by3_test_2.dat <==
../dataset/empirical/csdn.txt
235012 235012
212749 212749
76346 76346
46053 46053
34952 34952
19986 19986
17790 17790
15033 15033
6995 6995
5965 5965
5553 5553
5459 5459
5145 5145
5025 5025
4435 4435
4096 4096
3667 3667
3649 3649
3610 3610
3501 3501
3281 3281
3277 3277
3175 3175
3143 3143
3094 3094
3080 3080
3061 3061
2985 2985
2885 2885
2826 2826
2796 2796
2580 2580
2578 2578
2573 2573
2540 2540
2515 2515
2396 2396
2380 2380
2348 2348
2296 2296
2243 2243
2166 2166
2160 2160
2138 2138
2131 2131
2113 2113
2106 2106
2100 2100
1989 1989
1986 1986
1971 1971
1918 1918
1891 1891
1859 1859
1854 1854
1699 1699
1656 1656
1652 1652
1589 1589
1480 1480
1384 1384
1339 1339
1316 1316
1285 1285
1273 1273
1268 1268
1245 1245
1214 1214
1206 1206
1200 1200
1183 1183
1148 1148
1136 1136
1119 1119
1111 1111
1109 1109
1058 1058
1054 1054
1037 1037
1003 1003
991 991
988 988
975 975
967 967
920 920
910 910
894 894
892 892
882 882
852 852
847 847
835 835
805 805
783 783
777 777
772 772
770 770
765 765
744 744
741 741
740 740
732 732
729 729
727 727
726 726
713 713
708 708
702 702
693 693
685 685
680 680
669 669
657 657
651 651
650 650
649 649
642 642
623 623
621 621
618 618
616 616
608 608
601 601
592 592
589 589
585 585
578 578
572 572
571 571
570 570
567 567
565 565
562 562
561 561
559 559
556 556
553 553
536 536
535 535
532 532
525 525
521 521
519 519
504 504
501 501
496 496
495 495
494 494
492 492
491 491
489 489
487 487
484 484
483 483
478 478
470 470
461 461
460 460
457 457
456 456
455 455
452 452
446 446
443 443
439 439
438 438
437 437
436 436
431 431
423 423
422 422
421 421
418 418
416 416
409 409
408 408
405 405
401 401
398 398
397 397
394 394
379 379
376 376
374 374
373 373
370 370
369 369
368 368
367 367
366 366
363 363
362 362
361 361
360 360
357 357
355 355
352 352
351 351
346 346
345 345
340 340
339 339
333 333
330 330
326 326
322 322
321 321
320 320
319 319
316 316
315 315
313 313
311 311
309 309
308 308
307 307
306 306
305 305
303 303
301 301
298 298
297 297
296 296
295 295
293 293
292 292
291 291
290 290
289 289
288 288
286 286
285 285
284 284
283 283
281 281
279 279
278 278
277 277
276 276
275 275
274 274
273 273
272 272
270 270
269 269
268 268
267 267
266 266
265 265
264 264
263 263
261 261
260 260
259 259
258 258
257 257
256 256
254 254
253 253
252 252
251 251
250 250
248 248
247 247
246 246
245 245
244 244
243 243
242 242
241 241
240 240
239 239
237 237
236 236
235 235
233 233
231 231
230 230
229 229
228 228
227 227
226 226
225 225
224 224
223 223
222 222
221 221
220 220
219 219
218 218
217 217
216 216
215 215
214 214
213 213
212 212
211 211
210 210
209 209
208 208
207 207
206 206
205 205
203 203
202 202
201 201
200 200
199 199
198 198
197 197
196 196
195 195
194 194
193 193
192 192
191 191
190 190
189 189
188 188
187 187
186 186
185 185
184 184
183 183
182 182
181 181
180 180
179 179
178 178
177 177
176 176
175 175
174 174
173 173
172 172
171 171
170 170
169 169
168 168
167 167
166 166
165 165
164 164
163 163
162 162
161 161
160 160
159 159
158 158
157 157
156 156
155 155
154 154
153 153
152 152
151 151
150 150
149 149
148 148
147 147
146 146
145 145
144 144
143 143
142 142
141 141
140 140
139 139
138 138
137 137
136 136
135 135
134 134
133 133
132 132
131 131
130 130
129 129
128 128
127 127
126 126
125 125
124 124
123 123
122 122
121 121
120 120
119 119
118 118
117 117
116 116
115 115
114 114
113 113
112 112
111 111
110 110
109 109
108 108
107 107
106 106
105 105
104 104
103 103
102 102
101 101
100 100
99 99
98 98
97 97
96 96
95 95
94 94
93 93
92 92
91 91
90 90
89 89
88 88
87 87
86 86
85 85
84 84
83 83
82 82
81 81
80 80
79 79
78 78
77 77
76 76
75 75
74 74
73 73
72 72
71 71
70 70
69 69
68 68
67 67
66 66
65 65
64 64
63 63
62 62
61 61
60 60
59 59
58 58
57 57
56 56
55 55
54 54
53 53
52 52
51 51
50 50
49 49
48 48
47 47
46 46
45 45
44 44
43 43
42 42
41 41
40 40
39 39
38 38
37 37
36 36
35 35
34 34
33 33
32 32
31 31
30 30
29 29
28 28
27 27
26 26
25 25
24 24
23 23
22 22
21 21
20 20
19 19
18 18
17 17
16 16
15 15
14 14
13 13
12 12
11 11
10 10
9 9
8 8
7 7
6 6
5 5
4 4
3 3
2 2
1 1
total number of guesses 948705
number of equivalence classes 506
prob sanity 1.11205e+11
total 1.11205e+11
group 5.52306e+10
group 2.34047e-310
group 2.33451e-313
group 2.34047e-310
group 8.89318e-323
group 2.34047e-310
group 2.34047e-310
group 2.34047e-310
group 2.34047e-310
group 4.52621e+10
group 1.07121e+10
sanity check for all groups 1.11205e+11
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
matrix: 
0.0149001 0.0139275 0.0164683 0.0430232 0.498639 0.466325 0.503239 0.495452 0.429713 0.569954 0.669274 0.0777043 0.499011 0.500964 0.498956 0.496339 0.514596 0.484886 0.506905 0.456916 0.490655 0.483859 **************** 
0.0048838 0.00435927 0.78285 0.200238 0.318026 0.31039 0.304519 0.000411771 0.754299 0.228059 0.281445 0.572463 0.314244 0.336292 0.173049 0.303198 0.314588 0.164317 0.385149 0.330672 0.316447 0.316658 **************** 
0.00476387 0.00496096 0.00527099 0.015358 0.349207 0.356475 0.44913 0.550036 0.456131 0.543243 0.502796 0.496822 0.459841 0.539228 0.499803 0.500156 0.520723 0.479076 0.471614 0.527878 0.49442 0.505437 **************** 
0.0511108 0.942554 0.451321 0.529119 0.061462 0.484497 0.305539 2.36987e-05 0.0985784 2.8108e-05 0.0105984 9.52687e-05 0.0385123 0.000766595 0.573313 7.87589e-06 0.318174 3.85e-06 0.0642375 8.54432e-06 0.0532875 0.000128008 **************** 
0.00288337 0.00292413 0.00890559 0.00323349 0.206725 0.209658 0.499777 0.499931 0.532412 0.467572 0.52362 0.475863 0.500046 0.499185 0.473095 0.526139 0.52594 0.474038 0.468339 0.531481 0.494358 0.505538 **************** 
0.000742502 0.995171 0.482946 0.504427 0.1294 0.57755 0.175767 0.000289 0.0531082 0.000226314 1.61821e-05 0.000119879 0.0317297 0.000295089 0.416855 7.41343e-05 0.00879627 0.00025368 0.0123859 0.000786094 0.219424 3.25094e-05 **************** 
0.00209243 0.00203302 0.00649523 0.00627817 0.150912 0.145652 0.506128 0.493697 0.485725 0.513708 0.359059 0.640807 0.426444 0.57314 0.511284 0.488032 0.453843 0.545895 0.555169 0.444492 0.532939 0.467016 **************** 
0.996384 0.000534702 0.238824 0.751662 0.73018 0.0489404 9.67945e-05 0.150655 0.000630505 0.0135151 6.23277e-07 0.252137 0.000456988 0.421528 0.000124889 0.0204827 0.000116022 0.765353 0.000124319 0.0601699 9.39124e-06 0.0268208 **************** 
0.447215 0.549571 0.00357152 0.986508 0.443918 0.325733 1.3706e-05 4.97673e-05 9.84864e-05 0.00141022 6.75989e-05 0.00124252 1.36623e-05 0.000317548 0.000201699 3.70223e-05 2.35391e-05 3.07719e-05 2.14786e-05 0.000876168 2.98322e-06 6.27007e-06 **************** 
0.00126679 0.00144482 0.00391152 0.00452358 0.090849 0.107649 0.429859 0.517653 0.428233 0.523176 0.420551 0.5632 0.375843 0.277115 0.495461 0.478944 0.379362 0.464197 0.466106 0.533518 0.448392 0.537932 **************** 
0.553142 0.445565 0.538059 0.460511 0.128224 0.779125 0.0723617 0.0128826 0.0088161 0.0205495 0.0354887 0.111879 0.0958818 0.012134 0.498745 0.085425 0.0152403 0.0862507 0.157484 0.00349129 0.00734454 0.00310253 **************** 
0.318651 0.000464053 0.00141055 0.00051382 0.0327442 0.0332922 0.487793 0.487018 0.478676 0.477396 0.485382 0.484777 0.48646 0.484924 0.483584 0.480464 0.479485 0.499678 0.482504 0.483484 0.483268 0.495049 **************** 
0.432676 0.000327301 0.00101822 0.000362919 0.0241514 0.0235161 0.46682 0.464496 0.492146 0.458844 0.469645 0.413779 0.457127 0.507608 0.492866 0.478475 0.497214 0.461672 0.487875 0.487122 0.45433 0.461116 **************** 
0.999564 0.000111382 0.978578 0.0200368 0.960553 0.00730283 0.386285 0.1166 0.000338736 0.117655 3.06018e-05 0.133257 0.000104106 0.185768 0.00346078 0.780397 0.000901083 0.196502 0.000199745 0.0381959 5.00033e-06 0.175367 **************** 
0.482318 5.74372e-05 0.6322 0.366561 0.123063 0.848055 0.487486 0.0658175 0.00290799 0.0911284 6.39761e-05 0.137777 8.65935e-05 0.663702 0.00150807 0.316278 0.000143917 0.046493 0.0188231 0.119319 0.000128305 0.0668214 **************** 
0.000186584 0.446742 0.000562625 0.000589523 0.0137812 0.013711 0.208753 0.211984 0.502682 0.449048 0.493762 0.503742 0.304779 0.479781 0.468862 0.419057 0.491369 0.489371 0.486711 0.502302 0.488572 0.482043 **************** 
0.000184303 0.14122 0.00020381 0.000791283 0.0132115 0.0115162 0.204275 0.178033 0.424349 0.370081 0.48929 0.510692 0.988169 0.0117579 0.485413 0.514557 0.48008 0.519912 0.502665 0.497311 0.509196 0.490804 **************** 
0.0834434 0.84158 0.412039 0.000462879 0.0110473 0.0107757 0.171133 0.168333 0.355662 0.346403 0.506435 0.49309 0.583976 0.415051 0.407268 0.592677 0.494938 0.504864 0.522164 0.477724 0.509218 0.490536 **************** 
0.221678 0.146921 0.000154698 0.000390471 0.0104051 0.00916482 0.160895 0.141936 0.334287 0.29508 0.593877 0.406003 0.517701 0.482077 0.536267 0.463251 0.503007 0.496882 0.512134 0.487841 0.537577 0.462387 **************** 
0.228507 0.672546 0.675422 0.000291743 0.00432342 0.00471891 0.0654554 0.0729513 0.13602 0.151636 0.43255 0.51255 0.363197 0.636534 0.489072 0.37642 0.393843 0.518643 0.521209 0.362792 0.435909 0.519797 **************** 
0.5 0.397215 0.730887 0.0721961 0.00293656 0.00369347 0.0454949 0.045403 0.0964429 0.0943561 0.478255 0.4785 0.480771 0.453572 0.446438 0.443255 0.484303 0.482391 0.462504 0.454788 0.471826 0.476184 **************** 
0.230105 2.67552e-05 0.281645 0.503486 0.00229918 0.0023343 0.0355436 0.0361973 0.0738734 0.0751908 0.342196 0.348377 0.498017 0.501938 0.49828 0.501536 0.494678 0.505204 0.501766 0.497916 0.49329 0.50661 **************** 
0.437789 0.487433 0.702071 0.175911 0.00177057 0.00190098 0.0274626 0.0292378 0.0570421 0.0613398 0.26435 0.283886 0.478186 0.514326 0.484093 0.515358 0.52236 0.477408 0.514658 0.484936 0.464306 0.535024 **************** 
0.3771 0.172558 0.392488 0.165788 0.00155406 0.00151614 0.0237147 0.0234143 0.0493048 0.0475642 0.209428 0.221173 0.414509 0.401417 0.483889 0.516059 0.501172 0.498807 0.510425 0.489508 0.512084 0.487777 **************** 
0.132079 0.498109 0.154757 0.41128 0.617033 0.380812 0.0515294 0.911789 0.515675 0.40809 0.438238 0.173301 0.0102325 0.359836 0.0308666 0.0508873 7.87943e-05 0.00682666 6.04412e-05 0.0451162 0.0241891 0.0671267 **************** 
0.911368 0.00936051 0.0774126 0.29338 0.899964 0.0978452 0.744325 0.221808 0.416534 0.51308 0.630004 0.0438457 9.38861e-05 0.409758 0.133602 0.0144376 1.11785e-06 7.56886e-06 7.34934e-09 9.00002e-07 1.89515e-06 4.15419e-06 **************** 
0.388582 0.486819 0.140931 0.524131 0.000884191 0.000842424 0.011643 0.00881719 0.0314186 0.0262191 0.114853 0.077896 0.234724 0.232344 0.350611 0.270685 0.454532 0.400193 0.508626 0.45319 0.534309 0.465691 **************** 
0.0745187 0.413122 0.0499089 0.421457 0.194002 0.00144404 0.254279 0.0169162 0.372342 0.0464378 0.257395 0.164751 0.464268 0.381583 0.45677 0.332473 0.571521 0.414937 0.0924818 0.754433 6.86738e-07 0.999999 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
0.520519 0.462924 0.168142 0.476533 0.0228048 0.452275 0.518212 0.480709 0.487405 0.481778 0.026859 0.285293 0.281616 0.491921 0.434954 0.472143 0.306168 0.13747 0.36263 0.454491 0.506456 0.352934 **************** 
******************
0th points password value: 100000
error


==> figs/empirical/imperfect/terminal/csdn11by3_train.dat <==
dataset:../dataset/dp/csdn_dp.txt
number of accounts 3810495
number of distinct passwords 2161429
number of equivalence classes 357
total 1
group 0.0308128
group 0.0439043
group 0.0379001
group 0.0376261
group 0.0386357
group 0.0377975
group 0.054316
group 0.0626165
group 0.0952168
group 0.114506
group 0.446668
sanity check for all groups 1
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.084006
optimal matrix:
0.0149001 0.0139275 0.971172
0.0164683 0.0430232 0.940508
0.498639 0.466325 0.0350352
0.503239 0.495452 0.00130838
0.429713 0.569954 0.000333105
0.669274 0.0777043 0.253021
0.499011 0.500964 2.51109e-05
0.498956 0.496339 0.00470433
0.514596 0.484886 0.000517973
0.506905 0.456916 0.0361792
0.490655 0.483859 0.025486
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.092624
optimal matrix:
0.0048838 0.00435927 0.990757
0.78285 0.200238 0.0169125
0.318026 0.31039 0.371584
0.304519 0.000411771 0.695069
0.754299 0.228059 0.0176424
0.281445 0.572463 0.146093
0.314244 0.336292 0.349464
0.173049 0.303198 0.523752
0.314588 0.164317 0.521095
0.385149 0.330672 0.284179
0.316447 0.316658 0.366895
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.098706
optimal matrix:
0.00476387 0.00496096 0.990275
0.00527099 0.015358 0.979371
0.349207 0.356475 0.294317
0.44913 0.550036 0.000834622
0.456131 0.543243 0.000625905
0.502796 0.496822 0.000382278
0.459841 0.539228 0.000931164
0.499803 0.500156 4.13189e-05
0.520723 0.479076 0.000201354
0.471614 0.527878 0.00050788
0.49442 0.505437 0.00014373
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.102318
optimal matrix:
0.0511108 0.942554 0.00633499
0.451321 0.529119 0.0195602
0.061462 0.484497 0.454041
0.305539 2.36987e-05 0.694438
0.0985784 2.8108e-05 0.901393
0.0105984 9.52687e-05 0.989306
0.0385123 0.000766595 0.960721
0.573313 7.87589e-06 0.42668
0.318174 3.85e-06 0.681822
0.0642375 8.54432e-06 0.935754
0.0532875 0.000128008 0.946584
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.104315
optimal matrix:
0.00288337 0.00292413 0.994192
0.00890559 0.00323349 0.987861
0.206725 0.209658 0.583617
0.499777 0.499931 0.000292462
0.532412 0.467572 1.52686e-05
0.52362 0.475863 0.000517629
0.500046 0.499185 0.000769073
0.473095 0.526139 0.000765403
0.52594 0.474038 2.23018e-05
0.468339 0.531481 0.000179701
0.494358 0.505538 0.000104412
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.105981
optimal matrix:
0.000742502 0.995171 0.00408641
0.482946 0.504427 0.0126272
0.1294 0.57755 0.29305
0.175767 0.000289 0.823944
0.0531082 0.000226314 0.946666
1.61821e-05 0.000119879 0.999864
0.0317297 0.000295089 0.967975
0.416855 7.41343e-05 0.583071
0.00879627 0.00025368 0.99095
0.0123859 0.000786094 0.986828
0.219424 3.25094e-05 0.780544
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.106703
optimal matrix:
0.00209243 0.00203302 0.995875
0.00649523 0.00627817 0.987227
0.150912 0.145652 0.703435
0.506128 0.493697 0.000174319
0.485725 0.513708 0.000567594
0.359059 0.640807 0.000133509
0.426444 0.57314 0.000416257
0.511284 0.488032 0.000683987
0.453843 0.545895 0.000262566
0.555169 0.444492 0.00033973
0.532939 0.467016 4.4303e-05
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.107507
optimal matrix:
0.996384 0.000534702 0.00308174
0.238824 0.751662 0.0095146
0.73018 0.0489404 0.220879
9.67945e-05 0.150655 0.849249
0.000630505 0.0135151 0.985854
6.23277e-07 0.252137 0.747862
0.000456988 0.421528 0.578015
0.000124889 0.0204827 0.979392
0.000116022 0.765353 0.234531
0.000124319 0.0601699 0.939706
9.39124e-06 0.0268208 0.97317
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.108023
optimal matrix:
0.447215 0.549571 0.00321404
0.00357152 0.986508 0.00992092
0.443918 0.325733 0.230349
1.3706e-05 4.97673e-05 0.999937
9.84864e-05 0.00141022 0.998491
6.75989e-05 0.00124252 0.99869
1.36623e-05 0.000317548 0.999669
0.000201699 3.70223e-05 0.999761
2.35391e-05 3.07719e-05 0.999946
2.14786e-05 0.000876168 0.999102
2.98322e-06 6.27007e-06 0.999991
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.109051
optimal matrix:
0.00126679 0.00144482 0.997288
0.00391152 0.00452358 0.991565
0.090849 0.107649 0.801502
0.429859 0.517653 0.0524878
0.428233 0.523176 0.0485904
0.420551 0.5632 0.0162495
0.375843 0.277115 0.347042
0.495461 0.478944 0.0255951
0.379362 0.464197 0.156441
0.466106 0.533518 0.000375555
0.448392 0.537932 0.0136754
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.118390
optimal matrix:
0.553142 0.445565 0.00129305
0.538059 0.460511 0.00142963
0.128224 0.779125 0.092651
0.0723617 0.0128826 0.914756
0.0088161 0.0205495 0.970634
0.0354887 0.111879 0.852632
0.0958818 0.012134 0.891984
0.498745 0.085425 0.41583
0.0152403 0.0862507 0.898509
0.157484 0.00349129 0.839025
0.00734454 0.00310253 0.989553
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.125052
optimal matrix:
0.318651 0.000464053 0.680884
0.00141055 0.00051382 0.998076
0.0327442 0.0332922 0.933964
0.487793 0.487018 0.025189
0.478676 0.477396 0.0439281
0.485382 0.484777 0.0298413
0.48646 0.484924 0.0286161
0.483584 0.480464 0.0359523
0.479485 0.499678 0.0208364
0.482504 0.483484 0.0340118
0.483268 0.495049 0.0216839
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.132785
optimal matrix:
0.432676 0.000327301 0.566997
0.00101822 0.000362919 0.998619
0.0241514 0.0235161 0.952332
0.46682 0.464496 0.068684
0.492146 0.458844 0.0490107
0.469645 0.413779 0.116576
0.457127 0.507608 0.0352648
0.492866 0.478475 0.028659
0.497214 0.461672 0.0411133
0.487875 0.487122 0.0250032
0.45433 0.461116 0.0845541
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.135207
optimal matrix:
0.999564 0.000111382 0.000324785
0.978578 0.0200368 0.00138553
0.960553 0.00730283 0.032144
0.386285 0.1166 0.497115
0.000338736 0.117655 0.882006
3.06018e-05 0.133257 0.866712
0.000104106 0.185768 0.814128
0.00346078 0.780397 0.216142
0.000901083 0.196502 0.802597
0.000199745 0.0381959 0.961604
5.00033e-06 0.175367 0.824628
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.137843
optimal matrix:
0.482318 5.74372e-05 0.517624
0.6322 0.366561 0.00123917
0.123063 0.848055 0.0288823
0.487486 0.0658175 0.446697
0.00290799 0.0911284 0.905964
6.39761e-05 0.137777 0.862159
8.65935e-05 0.663702 0.336211
0.00150807 0.316278 0.682214
0.000143917 0.046493 0.953363
0.0188231 0.119319 0.861857
0.000128305 0.0668214 0.93305
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.144054
optimal matrix:
0.000186584 0.446742 0.553071
0.000562625 0.000589523 0.998848
0.0137812 0.013711 0.972508
0.208753 0.211984 0.579263
0.502682 0.449048 0.0482703
0.493762 0.503742 0.00249649
0.304779 0.479781 0.21544
0.468862 0.419057 0.112081
0.491369 0.489371 0.01926
0.486711 0.502302 0.0109876
0.488572 0.482043 0.0293853
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.148909
optimal matrix:
0.000184303 0.14122 0.858595
0.00020381 0.000791283 0.999005
0.0132115 0.0115162 0.975272
0.204275 0.178033 0.617692
0.424349 0.370081 0.205571
0.48929 0.510692 1.81335e-05
0.988169 0.0117579 7.26721e-05
0.485413 0.514557 3.01014e-05
0.48008 0.519912 7.54763e-06
0.502665 0.497311 2.34543e-05
0.509196 0.490804 6.19076e-07
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.153576
optimal matrix:
0.0834434 0.84158 0.0749771
0.412039 0.000462879 0.587499
0.0110473 0.0107757 0.978177
0.171133 0.168333 0.660534
0.355662 0.346403 0.297935
0.506435 0.49309 0.000475867
0.583976 0.415051 0.000972747
0.407268 0.592677 5.56475e-05
0.494938 0.504864 0.000197629
0.522164 0.477724 0.000111644
0.509218 0.490536 0.00024564
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.157217
optimal matrix:
0.221678 0.146921 0.631401
0.000154698 0.000390471 0.999455
0.0104051 0.00916482 0.98043
0.160895 0.141936 0.697169
0.334287 0.29508 0.370633
0.593877 0.406003 0.000119988
0.517701 0.482077 0.000221771
0.536267 0.463251 0.000482189
0.503007 0.496882 0.000110442
0.512134 0.487841 2.5011e-05
0.537577 0.462387 3.60986e-05
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.177922
optimal matrix:
0.228507 0.672546 0.0989466
0.675422 0.000291743 0.324286
0.00432342 0.00471891 0.990958
0.0654554 0.0729513 0.861593
0.13602 0.151636 0.712343
0.43255 0.51255 0.0549001
0.363197 0.636534 0.000268984
0.489072 0.37642 0.134508
0.393843 0.518643 0.0875139
0.521209 0.362792 0.115999
0.435909 0.519797 0.0442946
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.193674
optimal matrix:
0.5 0.397215 0.102785
0.730887 0.0721961 0.196917
0.00293656 0.00369347 0.99337
0.0454949 0.045403 0.909102
0.0964429 0.0943561 0.809201
0.478255 0.4785 0.0432444
0.480771 0.453572 0.0656571
0.446438 0.443255 0.110307
0.484303 0.482391 0.033306
0.462504 0.454788 0.0827081
0.471826 0.476184 0.0519896
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.201456
optimal matrix:
0.230105 2.67552e-05 0.769868
0.281645 0.503486 0.214869
0.00229918 0.0023343 0.995367
0.0355436 0.0361973 0.928259
0.0738734 0.0751908 0.850936
0.342196 0.348377 0.309427
0.498017 0.501938 4.51716e-05
0.49828 0.501536 0.0001842
0.494678 0.505204 0.000117277
0.501766 0.497916 0.000317226
0.49329 0.50661 9.97034e-05
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.207064
optimal matrix:
0.437789 0.487433 0.0747788
0.702071 0.175911 0.122018
0.00177057 0.00190098 0.996328
0.0274626 0.0292378 0.9433
0.0570421 0.0613398 0.881618
0.26435 0.283886 0.451764
0.478186 0.514326 0.0074875
0.484093 0.515358 0.000548229
0.52236 0.477408 0.000232691
0.514658 0.484936 0.000405754
0.464306 0.535024 0.000670405
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.220293
optimal matrix:
0.3771 0.172558 0.450342
0.392488 0.165788 0.441725
0.00155406 0.00151614 0.99693
0.0237147 0.0234143 0.952871
0.0493048 0.0475642 0.903131
0.209428 0.221173 0.5694
0.414509 0.401417 0.184074
0.483889 0.516059 5.14139e-05
0.501172 0.498807 2.15003e-05
0.510425 0.489508 6.75713e-05
0.512084 0.487777 0.000139118
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.235327
optimal matrix:
0.132079 0.498109 0.369812
0.154757 0.41128 0.433963
0.617033 0.380812 0.00215534
0.0515294 0.911789 0.036682
0.515675 0.40809 0.0762359
0.438238 0.173301 0.388461
0.0102325 0.359836 0.629932
0.0308666 0.0508873 0.918246
7.87943e-05 0.00682666 0.993095
6.04412e-05 0.0451162 0.954823
0.0241891 0.0671267 0.908684
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.246298
optimal matrix:
0.911368 0.00936051 0.0792715
0.0774126 0.29338 0.629207
0.899964 0.0978452 0.00219031
0.744325 0.221808 0.0338665
0.416534 0.51308 0.070386
0.630004 0.0438457 0.32615
9.38861e-05 0.409758 0.590148
0.133602 0.0144376 0.851961
1.11785e-06 7.56886e-06 0.999991
7.34934e-09 9.00002e-07 0.999999
1.89515e-06 4.15419e-06 0.999994
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.288122
optimal matrix:
0.388582 0.486819 0.124598
0.140931 0.524131 0.334937
0.000884191 0.000842424 0.998273
0.011643 0.00881719 0.97954
0.0314186 0.0262191 0.942362
0.114853 0.077896 0.807251
0.234724 0.232344 0.532932
0.350611 0.270685 0.378704
0.454532 0.400193 0.145275
0.508626 0.45319 0.0381844
0.534309 0.465691 3.80293e-09
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.378385
optimal matrix:
0.0745187 0.413122 0.51236
0.0499089 0.421457 0.528634
0.194002 0.00144404 0.804554
0.254279 0.0169162 0.728805
0.372342 0.0464378 0.58122
0.257395 0.164751 0.577854
0.464268 0.381583 0.15415
0.45677 0.332473 0.210757
0.571521 0.414937 0.0135421
0.0924818 0.754433 0.153085
6.86738e-07 0.999999 4.18811e-09
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061


==> figs/empirical/imperfect/terminal/csdn11by3_train_2.dat <==
dataset:../dataset/dp/csdn_dp.txt
number of accounts 3810495
number of distinct passwords 2161429
number of equivalence classes 357
total 1
group 0.0308128
group 0.0439043
group 0.0379001
group 0.0376261
group 0.0386357
group 0.0377975
group 0.054316
group 0.0626165
group 0.0952168
group 0.114506
group 0.446668
sanity check for all groups 1
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.084006
optimal matrix:
0.0149001 0.0139275 0.971172
0.0164683 0.0430232 0.940508
0.498639 0.466325 0.0350352
0.503239 0.495452 0.00130838
0.429713 0.569954 0.000333105
0.669274 0.0777043 0.253021
0.499011 0.500964 2.51109e-05
0.498956 0.496339 0.00470433
0.514596 0.484886 0.000517973
0.506905 0.456916 0.0361792
0.490655 0.483859 0.025486
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.092624
optimal matrix:
0.0048838 0.00435927 0.990757
0.78285 0.200238 0.0169125
0.318026 0.31039 0.371584
0.304519 0.000411771 0.695069
0.754299 0.228059 0.0176424
0.281445 0.572463 0.146093
0.314244 0.336292 0.349464
0.173049 0.303198 0.523752
0.314588 0.164317 0.521095
0.385149 0.330672 0.284179
0.316447 0.316658 0.366895
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.098706
optimal matrix:
0.00476387 0.00496096 0.990275
0.00527099 0.015358 0.979371
0.349207 0.356475 0.294317
0.44913 0.550036 0.000834622
0.456131 0.543243 0.000625905
0.502796 0.496822 0.000382278
0.459841 0.539228 0.000931164
0.499803 0.500156 4.13189e-05
0.520723 0.479076 0.000201354
0.471614 0.527878 0.00050788
0.49442 0.505437 0.00014373
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.102318
optimal matrix:
0.0511108 0.942554 0.00633499
0.451321 0.529119 0.0195602
0.061462 0.484497 0.454041
0.305539 2.36987e-05 0.694438
0.0985784 2.8108e-05 0.901393
0.0105984 9.52687e-05 0.989306
0.0385123 0.000766595 0.960721
0.573313 7.87589e-06 0.42668
0.318174 3.85e-06 0.681822
0.0642375 8.54432e-06 0.935754
0.0532875 0.000128008 0.946584
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.104315
optimal matrix:
0.00288337 0.00292413 0.994192
0.00890559 0.00323349 0.987861
0.206725 0.209658 0.583617
0.499777 0.499931 0.000292462
0.532412 0.467572 1.52686e-05
0.52362 0.475863 0.000517629
0.500046 0.499185 0.000769073
0.473095 0.526139 0.000765403
0.52594 0.474038 2.23018e-05
0.468339 0.531481 0.000179701
0.494358 0.505538 0.000104412
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.105981
optimal matrix:
0.000742502 0.995171 0.00408641
0.482946 0.504427 0.0126272
0.1294 0.57755 0.29305
0.175767 0.000289 0.823944
0.0531082 0.000226314 0.946666
1.61821e-05 0.000119879 0.999864
0.0317297 0.000295089 0.967975
0.416855 7.41343e-05 0.583071
0.00879627 0.00025368 0.99095
0.0123859 0.000786094 0.986828
0.219424 3.25094e-05 0.780544
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.106703
optimal matrix:
0.00209243 0.00203302 0.995875
0.00649523 0.00627817 0.987227
0.150912 0.145652 0.703435
0.506128 0.493697 0.000174319
0.485725 0.513708 0.000567594
0.359059 0.640807 0.000133509
0.426444 0.57314 0.000416257
0.511284 0.488032 0.000683987
0.453843 0.545895 0.000262566
0.555169 0.444492 0.00033973
0.532939 0.467016 4.4303e-05
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.107507
optimal matrix:
0.996384 0.000534702 0.00308174
0.238824 0.751662 0.0095146
0.73018 0.0489404 0.220879
9.67945e-05 0.150655 0.849249
0.000630505 0.0135151 0.985854
6.23277e-07 0.252137 0.747862
0.000456988 0.421528 0.578015
0.000124889 0.0204827 0.979392
0.000116022 0.765353 0.234531
0.000124319 0.0601699 0.939706
9.39124e-06 0.0268208 0.97317
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.108023
optimal matrix:
0.447215 0.549571 0.00321404
0.00357152 0.986508 0.00992092
0.443918 0.325733 0.230349
1.3706e-05 4.97673e-05 0.999937
9.84864e-05 0.00141022 0.998491
6.75989e-05 0.00124252 0.99869
1.36623e-05 0.000317548 0.999669
0.000201699 3.70223e-05 0.999761
2.35391e-05 3.07719e-05 0.999946
2.14786e-05 0.000876168 0.999102
2.98322e-06 6.27007e-06 0.999991
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.109051
optimal matrix:
0.00126679 0.00144482 0.997288
0.00391152 0.00452358 0.991565
0.090849 0.107649 0.801502
0.429859 0.517653 0.0524878
0.428233 0.523176 0.0485904
0.420551 0.5632 0.0162495
0.375843 0.277115 0.347042
0.495461 0.478944 0.0255951
0.379362 0.464197 0.156441
0.466106 0.533518 0.000375555
0.448392 0.537932 0.0136754
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.118390
optimal matrix:
0.553142 0.445565 0.00129305
0.538059 0.460511 0.00142963
0.128224 0.779125 0.092651
0.0723617 0.0128826 0.914756
0.0088161 0.0205495 0.970634
0.0354887 0.111879 0.852632
0.0958818 0.012134 0.891984
0.498745 0.085425 0.41583
0.0152403 0.0862507 0.898509
0.157484 0.00349129 0.839025
0.00734454 0.00310253 0.989553
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.125052
optimal matrix:
0.318651 0.000464053 0.680884
0.00141055 0.00051382 0.998076
0.0327442 0.0332922 0.933964
0.487793 0.487018 0.025189
0.478676 0.477396 0.0439281
0.485382 0.484777 0.0298413
0.48646 0.484924 0.0286161
0.483584 0.480464 0.0359523
0.479485 0.499678 0.0208364
0.482504 0.483484 0.0340118
0.483268 0.495049 0.0216839
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.132785
optimal matrix:
0.432676 0.000327301 0.566997
0.00101822 0.000362919 0.998619
0.0241514 0.0235161 0.952332
0.46682 0.464496 0.068684
0.492146 0.458844 0.0490107
0.469645 0.413779 0.116576
0.457127 0.507608 0.0352648
0.492866 0.478475 0.028659
0.497214 0.461672 0.0411133
0.487875 0.487122 0.0250032
0.45433 0.461116 0.0845541
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.135207
optimal matrix:
0.999564 0.000111382 0.000324785
0.978578 0.0200368 0.00138553
0.960553 0.00730283 0.032144
0.386285 0.1166 0.497115
0.000338736 0.117655 0.882006
3.06018e-05 0.133257 0.866712
0.000104106 0.185768 0.814128
0.00346078 0.780397 0.216142
0.000901083 0.196502 0.802597
0.000199745 0.0381959 0.961604
5.00033e-06 0.175367 0.824628
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.137843
optimal matrix:
0.482318 5.74372e-05 0.517624
0.6322 0.366561 0.00123917
0.123063 0.848055 0.0288823
0.487486 0.0658175 0.446697
0.00290799 0.0911284 0.905964
6.39761e-05 0.137777 0.862159
8.65935e-05 0.663702 0.336211
0.00150807 0.316278 0.682214
0.000143917 0.046493 0.953363
0.0188231 0.119319 0.861857
0.000128305 0.0668214 0.93305
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.144054
optimal matrix:
0.000186584 0.446742 0.553071
0.000562625 0.000589523 0.998848
0.0137812 0.013711 0.972508
0.208753 0.211984 0.579263
0.502682 0.449048 0.0482703
0.493762 0.503742 0.00249649
0.304779 0.479781 0.21544
0.468862 0.419057 0.112081
0.491369 0.489371 0.01926
0.486711 0.502302 0.0109876
0.488572 0.482043 0.0293853
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.148909
optimal matrix:
0.000184303 0.14122 0.858595
0.00020381 0.000791283 0.999005
0.0132115 0.0115162 0.975272
0.204275 0.178033 0.617692
0.424349 0.370081 0.205571
0.48929 0.510692 1.81335e-05
0.988169 0.0117579 7.26721e-05
0.485413 0.514557 3.01014e-05
0.48008 0.519912 7.54763e-06
0.502665 0.497311 2.34543e-05
0.509196 0.490804 6.19076e-07
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.153576
optimal matrix:
0.0834434 0.84158 0.0749771
0.412039 0.000462879 0.587499
0.0110473 0.0107757 0.978177
0.171133 0.168333 0.660534
0.355662 0.346403 0.297935
0.506435 0.49309 0.000475867
0.583976 0.415051 0.000972747
0.407268 0.592677 5.56475e-05
0.494938 0.504864 0.000197629
0.522164 0.477724 0.000111644
0.509218 0.490536 0.00024564
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.157217
optimal matrix:
0.221678 0.146921 0.631401
0.000154698 0.000390471 0.999455
0.0104051 0.00916482 0.98043
0.160895 0.141936 0.697169
0.334287 0.29508 0.370633
0.593877 0.406003 0.000119988
0.517701 0.482077 0.000221771
0.536267 0.463251 0.000482189
0.503007 0.496882 0.000110442
0.512134 0.487841 2.5011e-05
0.537577 0.462387 3.60986e-05
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.177922
optimal matrix:
0.228507 0.672546 0.0989466
0.675422 0.000291743 0.324286
0.00432342 0.00471891 0.990958
0.0654554 0.0729513 0.861593
0.13602 0.151636 0.712343
0.43255 0.51255 0.0549001
0.363197 0.636534 0.000268984
0.489072 0.37642 0.134508
0.393843 0.518643 0.0875139
0.521209 0.362792 0.115999
0.435909 0.519797 0.0442946
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.193674
optimal matrix:
0.5 0.397215 0.102785
0.730887 0.0721961 0.196917
0.00293656 0.00369347 0.99337
0.0454949 0.045403 0.909102
0.0964429 0.0943561 0.809201
0.478255 0.4785 0.0432444
0.480771 0.453572 0.0656571
0.446438 0.443255 0.110307
0.484303 0.482391 0.033306
0.462504 0.454788 0.0827081
0.471826 0.476184 0.0519896
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.201456
optimal matrix:
0.230105 2.67552e-05 0.769868
0.281645 0.503486 0.214869
0.00229918 0.0023343 0.995367
0.0355436 0.0361973 0.928259
0.0738734 0.0751908 0.850936
0.342196 0.348377 0.309427
0.498017 0.501938 4.51716e-05
0.49828 0.501536 0.0001842
0.494678 0.505204 0.000117277
0.501766 0.497916 0.000317226
0.49329 0.50661 9.97034e-05
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.207064
optimal matrix:
0.437789 0.487433 0.0747788
0.702071 0.175911 0.122018
0.00177057 0.00190098 0.996328
0.0274626 0.0292378 0.9433
0.0570421 0.0613398 0.881618
0.26435 0.283886 0.451764
0.478186 0.514326 0.0074875
0.484093 0.515358 0.000548229
0.52236 0.477408 0.000232691
0.514658 0.484936 0.000405754
0.464306 0.535024 0.000670405
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.220293
optimal matrix:
0.3771 0.172558 0.450342
0.392488 0.165788 0.441725
0.00155406 0.00151614 0.99693
0.0237147 0.0234143 0.952871
0.0493048 0.0475642 0.903131
0.209428 0.221173 0.5694
0.414509 0.401417 0.184074
0.483889 0.516059 5.14139e-05
0.501172 0.498807 2.15003e-05
0.510425 0.489508 6.75713e-05
0.512084 0.487777 0.000139118
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.235327
optimal matrix:
0.132079 0.498109 0.369812
0.154757 0.41128 0.433963
0.617033 0.380812 0.00215534
0.0515294 0.911789 0.036682
0.515675 0.40809 0.0762359
0.438238 0.173301 0.388461
0.0102325 0.359836 0.629932
0.0308666 0.0508873 0.918246
7.87943e-05 0.00682666 0.993095
6.04412e-05 0.0451162 0.954823
0.0241891 0.0671267 0.908684
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.246298
optimal matrix:
0.911368 0.00936051 0.0792715
0.0774126 0.29338 0.629207
0.899964 0.0978452 0.00219031
0.744325 0.221808 0.0338665
0.416534 0.51308 0.070386
0.630004 0.0438457 0.32615
9.38861e-05 0.409758 0.590148
0.133602 0.0144376 0.851961
1.11785e-06 7.56886e-06 0.999991
7.34934e-09 9.00002e-07 0.999999
1.89515e-06 4.15419e-06 0.999994
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.288122
optimal matrix:
0.388582 0.486819 0.124598
0.140931 0.524131 0.334937
0.000884191 0.000842424 0.998273
0.011643 0.00881719 0.97954
0.0314186 0.0262191 0.942362
0.114853 0.077896 0.807251
0.234724 0.232344 0.532932
0.350611 0.270685 0.378704
0.454532 0.400193 0.145275
0.508626 0.45319 0.0381844
0.534309 0.465691 3.80293e-09
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.378385
optimal matrix:
0.0745187 0.413122 0.51236
0.0499089 0.421457 0.528634
0.194002 0.00144404 0.804554
0.254279 0.0169162 0.728805
0.372342 0.0464378 0.58122
0.257395 0.164751 0.577854
0.464268 0.381583 0.15415
0.45677 0.332473 0.210757
0.571521 0.414937 0.0135421
0.0924818 0.754433 0.153085
6.86738e-07 0.999999 4.18811e-09
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.520519 0.462924 0.0165566
0.168142 0.476533 0.355325
0.0228048 0.452275 0.524921
0.518212 0.480709 0.00107898
0.487405 0.481778 0.0308167
0.026859 0.285293 0.687848
0.281616 0.491921 0.226463
0.434954 0.472143 0.0929032
0.306168 0.13747 0.556362
0.36263 0.454491 0.182879
0.506456 0.352934 0.14061


==> figs/empirical/imperfect/terminal/linkedin11by3_1e6.dat <==
dataset:../dataset/empirical/linkedin.txt
number of accounts 174292189
number of distinct passwords 57431283
number of equivalence classes 3639
group 0.0558633
group 0.0559195
group 0.0559062
group 0.0559163
group 0.0559703
group 0.0567868
group 0.059844
group 0.0610837
group 0.0988619
group 0.320925
group 0.122923
sanity check for all groups 1
matrix file open error
matrix: 


==> figs/empirical/imperfect/terminal/linkedin11by3_1e6_2.dat <==
dataset:../dataset/empirical/linkedin.txt
number of accounts 174292189
number of distinct passwords 57431283
number of equivalence classes 3639
group 0.0558633
group 0.0559195
group 0.0559062
group 0.0559163
group 0.0559703
group 0.0567868
group 0.059844
group 0.0610837
group 0.0988619
group 0.320925
group 0.122923
sanity check for all groups 1
matrix file open error
matrix: 


==> figs/empirical/imperfect/terminal/linkedin11by3_test.dat <==
dataset:../dataset/empirical/linkedin.txt
number of accounts 174292189
number of distinct passwords 57431283
number of equivalence classes 3639
total 1
group 0.0558633
group 0.0559195
group 0.0559062
group 0.0559163
group 0.0559703
group 0.0567868
group 0.059844
group 0.0610837
group 0.0988619
group 0.320925
group 0.122923
sanity check for all groups 1
matrix: 
0.221764 0.0194846 0.631103 0.06371 0.17286 0.0186597 0.0989043 0.407001 0.115683 0.00287663 0.134703 0.380607 0.116424 0.0151026 0.0200992 0.079192 0.788931 0.201192 0.101902 0.0917923 0.0212823 0.00170415 **************** 
0.0651352 0.0524611 0.373005 0.0488987 0.640082 0.109502 0.000149528 0.103135 0.000732282 0.000426149 0.0898261 0.000604289 0.000179007 0.0251655 0.00425897 0.00018739 0.00246198 0.0127636 0.0650135 0.0115797 0.00742353 0.00794365 **************** 
0.361702 0.33379 0.208319 0.450859 0.398462 0.203468 0.307506 0.336543 0.524173 0.36838 0.278202 0.309266 0.230743 0.0397641 0.166864 0.2666 0.0596252 0.312571 0.235418 0.0447097 0.37389 0.306041 **************** 
0.453667 0.442132 0.484619 0.483971 0.454644 0.447746 0.467069 0.497769 0.45634 0.453249 0.459965 0.451616 0.49088 0.4554 0.476027 0.450734 0.448958 0.472082 0.446682 0.447171 0.491874 0.449958 **************** 
0.220178 0.157988 0.581466 0.2588 0.182765 0.277602 0.600183 0.140384 0.113768 0.15492 0.144587 0.746893 0.260391 0.0940354 0.177805 0.205156 0.00129423 0.160146 0.384326 0.253152 0.26676 0.0880583 **************** 
0.144569 0.126183 0.126615 0.142709 0.0566182 0.277237 0.140196 0.227515 0.13912 0.15778 0.101477 0.031543 0.0167636 0.168712 0.00509178 0.135234 0.138584 0.0305541 0.168362 0.258341 0.158108 0.0429885 **************** 
0.251504 0.26066 0.274133 0.00483653 0.119414 0.226805 0.326548 0.665538 0.284609 0.0249094 0.236514 0.395934 0.338314 0.345702 0.340893 0.00873401 0.224825 0.203226 0.355169 0.487797 0.393841 0.509344 **************** 
0.487701 0.424866 0.505156 0.490001 0.471355 0.510072 0.482022 0.475937 0.393369 0.488416 0.485076 0.479214 0.47277 0.07612 0.0202093 0.488734 0.488235 0.474946 0.520824 0.478876 0.487257 0.4885 **************** 
0.000396257 0.000503235 0.000633947 0.000558509 0.000417508 0.000139791 0.000438459 0.000912484 0.000704817 7.58716e-05 0.00142141 0.000589507 0.000553199 0.000644556 0.000518924 0.00068167 0.000624051 0.000663939 0.000852051 0.000692875 0.000449176 0.000565701 **************** 
0.134107 0.126892 0.0518934 0.0700002 0.0863441 0.202585 0.149768 0.118486 0.123741 0.164123 0.129292 0.105676 0.135279 0.149709 0.407457 0.146855 0.12675 0.163017 0.166466 0.142525 0.11475 0.139022 **************** 
0.0514853 0.0494066 0.0487985 0.0515441 0.0349033 0.0486653 0.045254 0.0460749 0.270107 0.0547298 0.0677607 0.0457939 0.0517872 0.0508661 0.302713 0.0507878 0.0465911 0.0491411 0.0600823 0.0642951 0.0499615 0.0588099 **************** 
0.369136 0.145774 0.493422 0.0591646 0.36112 0.139048 0.147056 0.170827 0.377524 0.0218022 0.628862 0.370469 0.14735 0.421284 0.365594 0.136445 0.37334 0.145735 0.376042 0.151313 0.137875 0.0878229 **************** 
0.384488 0.0607384 4.34382e-07 0.00146735 1.57673e-06 0.261128 4.29369e-06 1.0374e-05 4.31858e-06 0.056557 2.0013e-06 0.00410239 4.06947e-07 0.271793 9.66455e-07 0.00140319 2.01751e-06 0.0853556 3.84819e-06 0.20765 3.45376e-06 0.0608785 **************** 
0.0445792 0.509078 0.0982325 4.67578e-06 0.111108 1.66126e-05 0.00200646 3.49349e-06 0.472418 5.78962e-06 0.0399526 1.39524e-05 0.0234205 1.58728e-06 0.0285465 1.79156e-06 0.172473 1.22527e-06 0.0773979 1.98735e-05 0.0275695 1.32137e-05 **************** 
0.204007 0.202205 0.498547 0.501399 0.51892 0.480786 0.522597 0.477263 0.525767 0.474085 0.488671 0.511328 0.478213 0.521663 0.499796 0.499981 0.490165 0.509827 0.512722 0.486909 0.487773 0.510849 **************** 
0.438639 0.231718 0.01278 0.0331573 0.0254298 0.0057285 4.76454e-05 0.019579 0.00868368 0.000985012 0.000155921 0.012216 0.0079244 0.000440398 0.107057 8.62037e-05 0.00366158 0.0968245 0.000516418 0.188262 7.78567e-06 0.00401115 **************** 
0.382973 0.328619 0.0417687 0.0102227 0.107741 0.019609 0.00134285 0.0011269 0.0442064 0.0135204 0.18598 3.09752e-05 0.00523312 0.00823359 0.00329693 0.00518759 1.08966e-05 0.00325694 0.0998018 0.000136028 1.87619e-05 0.0236961 **************** 
0.127959 0.130869 0.460353 0.503856 0.350216 0.60678 0.516597 0.474325 0.537067 0.448998 0.5076 0.491797 0.467302 0.526681 0.489581 0.507519 0.471564 0.458237 0.50138 0.498144 0.472069 0.449423 **************** 
0.115461 0.115883 0.488726 0.486341 0.500638 0.499289 0.473943 0.517634 0.487567 0.471494 0.525148 0.47418 0.456212 0.50001 0.480002 0.474657 0.48497 0.46394 0.500167 0.49981 0.48516 0.49263 **************** 
0.0568035 0.0582773 0.319496 0.326493 0.500809 0.499166 0.458933 0.540947 0.501642 0.498329 0.490694 0.509299 0.487756 0.51223 0.502652 0.497244 0.486453 0.513521 0.508568 0.491417 0.496254 0.503718 **************** 
0.0384943 0.0382372 0.214208 0.211972 0.498057 0.501895 0.501771 0.498162 0.515938 0.483792 0.512138 0.487791 0.453623 0.546365 0.503451 0.496537 0.506842 0.493144 0.508358 0.49162 0.512683 0.487301 **************** 
0.0278304 0.0282232 0.154281 0.156779 0.49003 0.49613 0.462036 0.495207 0.512485 0.485763 0.489099 0.478344 0.485539 0.513752 0.502096 0.477179 0.506937 0.490509 0.479193 0.506174 0.482649 0.500083 **************** 
0.0160472 0.95764 0.0841489 0.769443 0.349118 0.0561896 0.259443 0.151388 0.464992 0.00273762 0.153332 0.0641279 0.131966 0.000359062 0.321878 0.0263548 0.515511 0.155371 0.691954 0.00209367 0.305862 0.0546891 **************** 
0.0184291 0.0179596 0.102575 0.0956709 0.486873 0.474015 0.561519 0.397602 0.500263 0.484282 0.498705 0.465814 0.490942 0.497529 0.474061 0.480188 0.548387 0.437409 0.509858 0.474346 0.46503 0.471389 **************** 
0.97278 0.00838066 0.492616 0.401393 0.126431 0.28134 0.220014 0.256929 0.395376 0.570209 0.0532491 0.0269178 6.41224e-05 0.043732 0.0917068 0.387079 0.152802 0.0102738 0.225524 0.314363 0.0182533 0.451167 **************** 
0.0135252 0.0133534 0.0766629 0.0761185 0.331188 0.318287 0.498102 0.501866 0.496673 0.503312 0.499908 0.500034 0.474509 0.525463 0.530205 0.46979 0.508589 0.491402 0.503095 0.496897 0.502575 0.497404 **************** 
0.0120636 0.0120502 0.0666235 0.0669556 0.290632 0.293104 0.491586 0.508401 0.497638 0.50234 0.518804 0.481175 0.505385 0.494607 0.499413 0.50058 0.494904 0.505093 0.495394 0.504557 0.502174 0.497808 **************** 
0.0105169 0.0110977 0.0585219 0.0617479 0.253368 0.261242 0.485326 0.514673 0.499142 0.500837 0.481324 0.518628 0.476774 0.523184 0.477088 0.522899 0.505696 0.494235 0.447897 0.552088 0.504068 0.495924 **************** 
0.198013 0.78978 0.00281169 0.929191 0.667602 0.0371359 0.026449 0.112128 0.0102709 0.0494992 0.0899043 0.00167277 0.00698996 0.134125 0.00369286 0.0565538 0.0518779 0.0232512 0.038139 0.258253 0.0172529 0.137271 **************** 
0.961344 0.0291435 0.0730539 0.872891 0.014859 0.749883 0.0377427 0.27548 0.0399971 8.23955e-06 0.00435542 3.7636e-05 0.0213505 1.35708e-05 0.028749 7.14495e-06 0.0774205 1.80493e-05 0.120012 9.00218e-06 0.0666137 6.35471e-06 **************** 
0.0039623 0.00412702 0.0222465 0.0228858 0.105626 0.0954199 0.269663 0.286156 0.482552 0.51738 0.490828 0.509055 0.46976 0.530095 0.496389 0.503571 0.5076 0.492354 0.503451 0.49653 0.494655 0.505301 **************** 
0.00321629 0.0033474 0.0183085 0.0189336 0.0792782 0.0824282 0.221752 0.229468 0.499564 0.50039 0.500583 0.499389 0.471275 0.528681 0.501177 0.498789 0.496613 0.503315 0.485727 0.514146 0.492603 0.507354 **************** 
0.00396043 0.00279833 0.0153619 0.0158859 0.0651 0.0646965 0.195263 0.183941 0.483334 0.469736 0.496072 0.416259 0.486774 0.513225 0.511523 0.488256 0.471132 0.4838 0.501462 0.494518 0.46775 0.443572 **************** 
0.00253152 0.00231385 0.0123868 0.0124566 0.0540308 0.0561311 0.156088 0.149626 0.487413 0.44685 0.404218 0.46709 0.432213 0.516499 0.483111 0.412442 0.445091 0.373793 0.465444 0.458513 0.48678 0.498 **************** 
0.00203421 0.00198012 0.0113093 0.0112728 0.0459314 0.0487545 0.135008 0.143086 0.467253 0.490932 0.450904 0.471047 0.499417 0.4867 0.476532 0.459491 0.41891 0.461462 0.440847 0.48804 0.517091 0.474691 **************** 
0.00196944 0.00190841 0.0104894 0.0108739 0.0469718 0.0468754 0.129148 0.134505 0.343547 0.338889 0.526255 0.473724 0.476707 0.523283 0.508935 0.490785 0.488862 0.511003 0.512905 0.486623 0.477286 0.522691 **************** 
0.00156986 0.00174925 0.00999574 0.00918404 0.0429739 0.0370284 0.123535 0.112158 0.343342 0.286993 0.4971 0.502664 0.49998 0.499986 0.557151 0.442573 0.532727 0.467268 0.631026 0.36864 0.473373 0.526413 **************** 
0.00155055 0.00201416 0.00779471 0.00975118 0.0338361 0.0451891 0.0981469 0.11931 0.243574 0.305077 0.575561 0.424051 0.404155 0.595107 0.360105 0.639755 0.36307 0.636527 0.507856 0.49206 0.468279 0.530936 **************** 
0.00145402 0.00113447 0.00819522 0.00772391 0.0341107 0.0334239 0.101787 0.0936916 0.256291 0.247151 0.516202 0.48369 0.517436 0.481874 0.505222 0.494296 0.504203 0.495132 0.479562 0.520157 0.520506 0.47931 **************** 
0.00167313 0.00136598 0.00807754 0.00704656 0.0358084 0.0277776 0.100701 0.0824334 0.257543 0.216185 0.490222 0.509734 0.495547 0.504253 0.499999 0.499861 0.659155 0.340745 0.529638 0.469968 0.584276 0.415025 **************** 
0.00122996 0.00128065 0.00746258 0.00683163 0.0300022 0.0294158 0.0840072 0.0849905 0.237153 0.222883 0.50817 0.491702 0.521419 0.478351 0.498615 0.501304 0.515345 0.484602 0.510248 0.488905 0.489439 0.510369 **************** 
0.00120839 0.0011545 0.00618586 0.00639566 0.0260217 0.0278523 0.0726564 0.0787181 0.194476 0.201479 0.48217 0.499721 0.517601 0.473635 0.503749 0.467701 0.422063 0.541825 0.429652 0.541484 0.510823 0.482236 **************** 
0.00111287 0.722018 0.00547564 0.00569838 0.026444 0.0239644 0.0706557 0.0662848 0.188279 0.196091 0.448854 0.447647 0.506571 0.493315 0.494795 0.505012 0.499569 0.500222 0.505634 0.494135 0.497846 0.502092 **************** 
0.000955993 0.00110328 0.00557222 0.00556694 0.0234187 0.0237668 0.0702624 0.0704942 0.174175 0.193147 0.432375 0.441284 0.51066 0.48925 0.507568 0.49211 0.502992 0.496788 0.48752 0.51207 0.479955 0.519901 **************** 
0.000819459 0.00102152 0.00550506 0.00569529 0.0218125 0.0241283 0.0640705 0.0662436 0.163905 0.166733 0.406969 0.41437 0.525013 0.474787 0.484289 0.515364 0.458913 0.541004 0.450061 0.549894 0.526849 0.472668 **************** 
0.000758992 0.00114104 0.0054186 0.00476461 0.0216908 0.0225012 0.0640377 0.0571761 0.165341 0.153155 0.394281 0.380741 0.525213 0.474761 0.474731 0.525251 0.489078 0.510566 0.507363 0.492622 0.525924 0.473429 **************** 
0.029955 0.969639 0.499206 0.497533 0.533645 0.451903 0.47367 0.468228 0.0986543 0.736369 0.443746 0.233347 0.190878 0.292676 0.244039 0.105378 0.136613 0.00180961 6.12846e-07 1.81763e-07 6.28914e-08 5.06094e-09 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
******************
0th points password value: 1000
1000 0.00874449
******************
1th points password value: 2000
2000 0.0119953
******************
2th points password value: 3000
3000 0.0151291
******************
3th points password value: 4000
4000 0.0162735
******************
4th points password value: 5000
5000 0.0193075
******************
5th points password value: 6000
6000 0.0209374
******************
6th points password value: 7000
7000 0.0273272
******************
7th points password value: 8000
8000 0.0260934
******************
8th points password value: 9000
9000 0.0300784
******************
9th points password value: 10000
10000 0.0345187
******************
10th points password value: 20000
20000 0.0524135
******************
11th points password value: 30000
30000 0.0684081
******************
12th points password value: 40000
40000 0.0778145
******************
13th points password value: 50000
50000 0.0811232
******************
14th points password value: 60000
60000 0.0878328
******************
15th points password value: 70000
70000 0.0946672
******************
16th points password value: 80000
80000 0.100432
******************
17th points password value: 90000
90000 0.103343
******************
18th points password value: 100000
100000 0.106816
******************
19th points password value: 200000
200000 0.135107
******************
20th points password value: 300000
300000 0.15267
******************
21th points password value: 400000
400000 0.168273
******************
22th points password value: 500000
500000 0.184258
******************
23th points password value: 600000
600000 0.186043
******************
24th points password value: 700000
700000 0.21909
******************
25th points password value: 800000
800000 0.200124
******************
26th points password value: 900000
900000 0.207142
******************
27th points password value: 1e+06
1e+06 0.214239
******************
28th points password value: 1.5e+06
1.5e+06 0.254238
******************
29th points password value: 2e+06
2e+06 0.263637
******************
30th points password value: 2.5e+06
2.5e+06 0.277774
******************
31th points password value: 3e+06
3e+06 0.29085
******************
32th points password value: 3.5e+06
3.5e+06 0.301365
******************
33th points password value: 4e+06
4e+06 0.311754
******************
34th points password value: 4.5e+06
4.5e+06 0.321019
******************
35th points password value: 5e+06
5e+06 0.327698
******************
36th points password value: 5.5e+06
5.5e+06 0.33576
******************
37th points password value: 6e+06
6e+06 0.337633
******************
38th points password value: 6.5e+06
6.5e+06 0.346943
******************
39th points password value: 7e+06
7e+06 0.351103
******************
40th points password value: 7.5e+06
7.5e+06 0.356923
******************
41th points password value: 8e+06
8e+06 0.361861
******************
42th points password value: 8.8e+06
8.8e+06 0.368903
******************
43th points password value: 9e+06
9e+06 0.371832
******************
44th points password value: 9.5e+06
9.5e+06 0.375176
******************
45th points password value: 1e+07
1e+07 0.377873
******************
46th points password value: 1.5e+07
1.5e+07 0.413263
******************
47th points password value: 2e+07
2e+07 0.49389
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/imperfect/terminal/linkedin11by3_test_2.dat <==
../dataset/empirical/linkedin.txt
1.13593e+06 1.13593e+06
207490 207490
188386 188386
149910 149910
110364 110364
96181 96181
95853 95853
93871 93871
85451 85451
75792 75792
57862 57862
57673 57673
55933 55933
55634 55634
51981 51981
51872 51872
51533 51533
50689 50689
49234 49234
48908 48908
41446 41446
38612 38612
38492 38492
38081 38081
37731 37731
37611 37611
37418 37418
37373 37373
37199 37199
37114 37114
37083 37083
37078 37078
36961 36961
35912 35912
34754 34754
34460 34460
34054 34054
32896 32896
32284 32284
30947 30947
30918 30918
29569 29569
28928 28928
28717 28717
27818 27818
27778 27778
27653 27653
27319 27319
26509 26509
26096 26096
25786 25786
25136 25136
24672 24672
24532 24532
24478 24478
24375 24375
24286 24286
24005 24005
23866 23866
23846 23846
23799 23799
23794 23794
23770 23770
23601 23601
23425 23425
23243 23243
22972 22972
22906 22906
22697 22697
22156 22156
22086 22086
22076 22076
21700 21700
21439 21439
21332 21332
21324 21324
21214 21214
20893 20893
20877 20877
20857 20857
20784 20784
20711 20711
20710 20710
20622 20622
20613 20613
20472 20472
20396 20396
20387 20387
20348 20348
20327 20327
20258 20258
20253 20253
20231 20231
20191 20191
20090 20090
20056 20056
20038 20038
20020 20020
19969 19969
19951 19951
19890 19890
19823 19823
19802 19802
19787 19787
19755 19755
19701 19701
19535 19535
19416 19416
19282 19282
19178 19178
19132 19132
19124 19124
19004 19004
18945 18945
18933 18933
18903 18903
18886 18886
18848 18848
18786 18786
18762 18762
18752 18752
18730 18730
18728 18728
18712 18712
18668 18668
18654 18654
18634 18634
18609 18609
18608 18608
18596 18596
18584 18584
18551 18551
18536 18536
18490 18490
18485 18485
18446 18446
18432 18432
18421 18421
18391 18391
18373 18373
18281 18281
18223 18223
18218 18218
18203 18203
18107 18107
18038 18038
17939 17939
17909 17909
17898 17898
17727 17727
17648 17648
17630 17630
17617 17617
17568 17568
17547 17547
17460 17460
17422 17422
17383 17383
17349 17349
17270 17270
16945 16945
16902 16902
16863 16863
16746 16746
16726 16726
16606 16606
16550 16550
16481 16481
16393 16393
16324 16324
16262 16262
16183 16183
16178 16178
16144 16144
16121 16121
16112 16112
16090 16090
16084 16084
16071 16071
15934 15934
15807 15807
15795 15795
15739 15739
15668 15668
15592 15592
15556 15556
15514 15514
15493 15493
15439 15439
15408 15408
15336 15336
15281 15281
15256 15256
15243 15243
15220 15220
15079 15079
15059 15059
14947 14947
14816 14816
14703 14703
14615 14615
14548 14548
14529 14529
14508 14508
14479 14479
14379 14379
14351 14351
14228 14228
14157 14157
14139 14139
14095 14095
14077 14077
14043 14043
13997 13997
13992 13992
13940 13940
13918 13918
13855 13855
13841 13841
13827 13827
13805 13805
13757 13757
13694 13694
13655 13655
13645 13645
13562 13562
13477 13477
13472 13472
13426 13426
13405 13405
13379 13379
13219 13219
13193 13193
13115 13115
13068 13068
13027 13027
13011 13011
12980 12980
12935 12935
12923 12923
12910 12910
12889 12889
12888 12888
12886 12886
12698 12698
12654 12654
12645 12645
12629 12629
12604 12604
12514 12514
12509 12509
12502 12502
12480 12480
12305 12305
12246 12246
12234 12234
12221 12221
12183 12183
12175 12175
12145 12145
12087 12087
12086 12086
12005 12005
12001 12001
11982 11982
11923 11923
11912 11912
11873 11873
11843 11843
11822 11822
11791 11791
11786 11786
11760 11760
11757 11757
11750 11750
11706 11706
11633 11633
11537 11537
11441 11441
11438 11438
11427 11427
11409 11409
11401 11401
11364 11364
11361 11361
11349 11349
11310 11310
11240 11240
11235 11235
11123 11123
11078 11078
11067 11067
11009 11009
10985 10985
10972 10972
10902 10902
10895 10895
10887 10887
10804 10804
10780 10780
10760 10760
10742 10742
10699 10699
10595 10595
10561 10561
10554 10554
10545 10545
10524 10524
10450 10450
10430 10430
10426 10426
10381 10381
10363 10363
10340 10340
10326 10326
10314 10314
10299 10299
10288 10288
10279 10279
10274 10274
10252 10252
10206 10206
10180 10180
10154 10154
10140 10140
10121 10121
10091 10091
10068 10068
10048 10048
10040 10040
10037 10037
10025 10025
10019 10019
10018 10018
9985 9985
9952 9952
9925 9925
9876 9876
9868 9868
9867 9867
9850 9850
9812 9812
9784 9784
9739 9739
9736 9736
9697 9697
9641 9641
9622 9622
9617 9617
9610 9610
9538 9538
9515 9515
9494 9494
9491 9491
9473 9473
9455 9455
9450 9450
9367 9367
9362 9362
9333 9333
9283 9283
9282 9282
9277 9277
9268 9268
9263 9263
9220 9220
9152 9152
9147 9147
9137 9137
9107 9107
9080 9080
9069 9069
9011 9011
9000 9000
8998 8998
8946 8946
8925 8925
8917 8917
8900 8900
8887 8887
8870 8870
8863 8863
8840 8840
8831 8831
8830 8830
8808 8808
8804 8804
8793 8793
8791 8791
8753 8753
8729 8729
8728 8728
8713 8713
8708 8708
8647 8647
8637 8637
8635 8635
8612 8612
8605 8605
8596 8596
8593 8593
8560 8560
8553 8553
8543 8543
8513 8513
8500 8500
8488 8488
8482 8482
8405 8405
8393 8393
8387 8387
8374 8374
8372 8372
8326 8326
8322 8322
8308 8308
8290 8290
8288 8288
8283 8283
8271 8271
8269 8269
8258 8258
8242 8242
8238 8238
8182 8182
8176 8176
8169 8169
8146 8146
8141 8141
8120 8120
8090 8090
8088 8088
8082 8082
8081 8081
8075 8075
8057 8057
8056 8056
8044 8044
8017 8017
7994 7994
7981 7981
7975 7975
7959 7959
7947 7947
7907 7907
7903 7903
7900 7900
7896 7896
7888 7888
7883 7883
7877 7877
7863 7863
7857 7857
7844 7844
7842 7842
7841 7841
7824 7824
7807 7807
7787 7787
7785 7785
7775 7775
7743 7743
7739 7739
7710 7710
7707 7707
7696 7696
7687 7687
7675 7675
7663 7663
7651 7651
7648 7648
7644 7644
7631 7631
7630 7630
7612 7612
7610 7610
7606 7606
7600 7600
7594 7594
7578 7578
7565 7565
7556 7556
7536 7536
7532 7532
7516 7516
7506 7506
7501 7501
7481 7481
7478 7478
7468 7468
7463 7463
7462 7462
7457 7457
7450 7450
7449 7449
7447 7447
7432 7432
7425 7425
7424 7424
7421 7421
7413 7413
7402 7402
7401 7401
7398 7398
7389 7389
7385 7385
7383 7383
7369 7369
7367 7367
7354 7354
7343 7343
7339 7339
7311 7311
7299 7299
7249 7249
7243 7243
7240 7240
7233 7233
7224 7224
7199 7199
7192 7192
7153 7153
7148 7148
7134 7134
7126 7126
7121 7121
7115 7115
7114 7114
7100 7100
7097 7097
7095 7095
7088 7088
7067 7067
7066 7066
7065 7065
7063 7063
7055 7055
7051 7051
7049 7049
7031 7031
7005 7005
6987 6987
6978 6978
6966 6966
6957 6957
6943 6943
6940 6940
6931 6931
6915 6915
6898 6898
6877 6877
6859 6859
6826 6826
6807 6807
6806 6806
6800 6800
6794 6794
6781 6781
6780 6780
6745 6745
6729 6729
6722 6722
6716 6716
6707 6707
6693 6693
6687 6687
6660 6660
6657 6657
6647 6647
6638 6638
6631 6631
6621 6621
6620 6620
6616 6616
6609 6609
6606 6606
6587 6587
6586 6586
6585 6585
6578 6578
6567 6567
6563 6563
6557 6557
6543 6543
6537 6537
6519 6519
6509 6509
6504 6504
6490 6490
6478 6478
6437 6437
6435 6435
6432 6432
6423 6423
6413 6413
6405 6405
6395 6395
6386 6386
6383 6383
6354 6354
6348 6348
6345 6345
6344 6344
6334 6334
6316 6316
6310 6310
6302 6302
6276 6276
6273 6273
6248 6248
6217 6217
6212 6212
6210 6210
6198 6198
6186 6186
6180 6180
6167 6167
6157 6157
6156 6156
6122 6122
6108 6108
6088 6088
6086 6086
6083 6083
6073 6073
6071 6071
6061 6061
6057 6057
6045 6045
6043 6043
6034 6034
6031 6031
6019 6019
5990 5990
5985 5985
5972 5972
5943 5943
5940 5940
5936 5936
5934 5934
5922 5922
5894 5894
5877 5877
5874 5874
5872 5872
5871 5871
5861 5861
5855 5855
5840 5840
5829 5829
5828 5828
5827 5827
5818 5818
5796 5796
5792 5792
5787 5787
5786 5786
5771 5771
5768 5768
5763 5763
5748 5748
5733 5733
5729 5729
5725 5725
5718 5718
5716 5716
5713 5713
5712 5712
5703 5703
5694 5694
5690 5690
5687 5687
5685 5685
5679 5679
5671 5671
5669 5669
5667 5667
5663 5663
5662 5662
5660 5660
5656 5656
5650 5650
5649 5649
5635 5635
5627 5627
5625 5625
5618 5618
5598 5598
5595 5595
5591 5591
5580 5580
5577 5577
5560 5560
5556 5556
5555 5555
5543 5543
5540 5540
5537 5537
5521 5521
5519 5519
5518 5518
5512 5512
5507 5507
5494 5494
5493 5493
5486 5486
5485 5485
5478 5478
5475 5475
5471 5471
5459 5459
5456 5456
5447 5447
5443 5443
5432 5432
5427 5427
5419 5419
5413 5413
5405 5405
5400 5400
5390 5390
5389 5389
5386 5386
5380 5380
5377 5377
5376 5376
5364 5364
5350 5350
5347 5347
5339 5339
5330 5330
5327 5327
5310 5310
5297 5297
5292 5292
5289 5289
5288 5288
5275 5275
5265 5265
5262 5262
5261 5261
5258 5258
5257 5257
5237 5237
5236 5236
5232 5232
5215 5215
5211 5211
5205 5205
5203 5203
5195 5195
5186 5186
5185 5185
5167 5167
5165 5165
5164 5164
5163 5163
5162 5162
5160 5160
5157 5157
5154 5154
5151 5151
5149 5149
5138 5138
5137 5137
5134 5134
5130 5130
5129 5129
5121 5121
5119 5119
5109 5109
5098 5098
5095 5095
5092 5092
5090 5090
5087 5087
5081 5081
5074 5074
5072 5072
5070 5070
5059 5059
5054 5054
5053 5053
5051 5051
5045 5045
5041 5041
5036 5036
5031 5031
5028 5028
5015 5015
5013 5013
5009 5009
5006 5006
5003 5003
4999 4999
4989 4989
4986 4986
4973 4973
4967 4967
4957 4957
4950 4950
4937 4937
4924 4924
4916 4916
4911 4911
4910 4910
4906 4906
4900 4900
4897 4897
4892 4892
4879 4879
4877 4877
4870 4870
4869 4869
4859 4859
4857 4857
4856 4856
4847 4847
4840 4840
4839 4839
4836 4836
4835 4835
4834 4834
4833 4833
4831 4831
4826 4826
4816 4816
4800 4800
4795 4795
4789 4789
4788 4788
4787 4787
4781 4781
4775 4775
4773 4773
4772 4772
4771 4771
4767 4767
4764 4764
4763 4763
4755 4755
4749 4749
4746 4746
4744 4744
4742 4742
4736 4736
4735 4735
4734 4734
4730 4730
4726 4726
4720 4720
4714 4714
4709 4709
4706 4706
4698 4698
4695 4695
4692 4692
4688 4688
4684 4684
4675 4675
4666 4666
4654 4654
4650 4650
4638 4638
4635 4635
4632 4632
4628 4628
4622 4622
4616 4616
4608 4608
4607 4607
4606 4606
4596 4596
4594 4594
4589 4589
4586 4586
4584 4584
4570 4570
4562 4562
4559 4559
4553 4553
4551 4551
4546 4546
4530 4530
4529 4529
4527 4527
4525 4525
4517 4517
4515 4515
4514 4514
4512 4512
4510 4510
4496 4496
4492 4492
4487 4487
4486 4486
4479 4479
4473 4473
4464 4464
4461 4461
4460 4460
4451 4451
4446 4446
4438 4438
4437 4437
4432 4432
4429 4429
4421 4421
4420 4420
4412 4412
4411 4411
4407 4407
4403 4403
4402 4402
4396 4396
4392 4392
4386 4386
4385 4385
4383 4383
4381 4381
4378 4378
4375 4375
4373 4373
4372 4372
4370 4370
4363 4363
4361 4361
4360 4360
4350 4350
4345 4345
4343 4343
4332 4332
4331 4331
4329 4329
4325 4325
4319 4319
4318 4318
4308 4308
4297 4297
4283 4283
4276 4276
4271 4271
4269 4269
4250 4250
4249 4249
4247 4247
4241 4241
4239 4239
4238 4238
4234 4234
4233 4233
4225 4225
4222 4222
4215 4215
4207 4207
4206 4206
4196 4196
4193 4193
4192 4192
4187 4187
4185 4185
4182 4182
4167 4167
4163 4163
4162 4162
4161 4161
4160 4160
4158 4158
4152 4152
4150 4150
4148 4148
4142 4142
4140 4140
4138 4138
4135 4135
4132 4132
4131 4131
4121 4121
4119 4119
4116 4116
4115 4115
4110 4110
4105 4105
4100 4100
4099 4099
4096 4096
4091 4091
4090 4090
4081 4081
4077 4077
4075 4075
4074 4074
4068 4068
4065 4065
4053 4053
4052 4052
4051 4051
4039 4039
4037 4037
4034 4034
4032 4032
4026 4026
4023 4023
4021 4021
4015 4015
4010 4010
4005 4005
4001 4001
3996 3996
3995 3995
3987 3987
3986 3986
3983 3983
3982 3982
3980 3980
3977 3977
3975 3975
3974 3974
3972 3972
3971 3971
3961 3961
3959 3959
3952 3952
3948 3948
3939 3939
3938 3938
3932 3932
3931 3931
3926 3926
3922 3922
3921 3921
3912 3912
3911 3911
3910 3910
3909 3909
3906 3906
3902 3902
3901 3901
3899 3899
3897 3897
3886 3886
3883 3883
3878 3878
3876 3876
3873 3873
3872 3872
3871 3871
3870 3870
3865 3865
3860 3860
3857 3857
3850 3850
3843 3843
3840 3840
3839 3839
3832 3832
3831 3831
3829 3829
3827 3827
3824 3824
3823 3823
3809 3809
3806 3806
3803 3803
3802 3802
3792 3792
3788 3788
3787 3787
3774 3774
3773 3773
3771 3771
3766 3766
3763 3763
3762 3762
3760 3760
3757 3757
3754 3754
3750 3750
3746 3746
3743 3743
3735 3735
3731 3731
3730 3730
3729 3729
3727 3727
3724 3724
3720 3720
3719 3719
3715 3715
3712 3712
3706 3706
3705 3705
3702 3702
3699 3699
3698 3698
3697 3697
3695 3695
3694 3694
3689 3689
3688 3688
3687 3687
3684 3684
3679 3679
3677 3677
3674 3674
3673 3673
3667 3667
3665 3665
3664 3664
3663 3663
3659 3659
3656 3656
3655 3655
3654 3654
3648 3648
3644 3644
3643 3643
3642 3642
3641 3641
3639 3639
3638 3638
3636 3636
3634 3634
3630 3630
3627 3627
3626 3626
3625 3625
3620 3620
3619 3619
3616 3616
3614 3614
3610 3610
3609 3609
3605 3605
3600 3600
3596 3596
3594 3594
3591 3591
3590 3590
3584 3584
3582 3582
3581 3581
3576 3576
3567 3567
3566 3566
3558 3558
3557 3557
3556 3556
3548 3548
3541 3541
3539 3539
3537 3537
3535 3535
3534 3534
3533 3533
3524 3524
3522 3522
3519 3519
3518 3518
3516 3516
3513 3513
3511 3511
3507 3507
3502 3502
3500 3500
3497 3497
3493 3493
3491 3491
3490 3490
3486 3486
3479 3479
3478 3478
3477 3477
3476 3476
3472 3472
3470 3470
3469 3469
3466 3466
3465 3465
3463 3463
3461 3461
3448 3448
3447 3447
3444 3444
3443 3443
3442 3442
3440 3440
3438 3438
3431 3431
3429 3429
3428 3428
3425 3425
3424 3424
3422 3422
3418 3418
3417 3417
3416 3416
3415 3415
3411 3411
3410 3410
3408 3408
3401 3401
3394 3394
3382 3382
3378 3378
3377 3377
3375 3375
3371 3371
3366 3366
3364 3364
3363 3363
3354 3354
3353 3353
3352 3352
3350 3350
3346 3346
3343 3343
3342 3342
3337 3337
3336 3336
3334 3334
3333 3333
3327 3327
3324 3324
3320 3320
3319 3319
3318 3318
3315 3315
3310 3310
3306 3306
3303 3303
3300 3300
3297 3297
3294 3294
3291 3291
3289 3289
3287 3287
3286 3286
3283 3283
3282 3282
3277 3277
3275 3275
3269 3269
3263 3263
3262 3262
3258 3258
3253 3253
3250 3250
3247 3247
3242 3242
3241 3241
3238 3238
3236 3236
3233 3233
3232 3232
3227 3227
3222 3222
3219 3219
3215 3215
3214 3214
3213 3213
3211 3211
3210 3210
3208 3208
3202 3202
3198 3198
3195 3195
3193 3193
3192 3192
3191 3191
3189 3189
3187 3187
3186 3186
3185 3185
3184 3184
3181 3181
3180 3180
3174 3174
3166 3166
3165 3165
3163 3163
3162 3162
3160 3160
3159 3159
3158 3158
3155 3155
3154 3154
3152 3152
3149 3149
3148 3148
3146 3146
3144 3144
3140 3140
3137 3137
3135 3135
3134 3134
3128 3128
3124 3124
3123 3123
3121 3121
3113 3113
3112 3112
3106 3106
3102 3102
3099 3099
3094 3094
3090 3090
3088 3088
3087 3087
3085 3085
3084 3084
3083 3083
3081 3081
3078 3078
3076 3076
3071 3071
3065 3065
3061 3061
3059 3059
3056 3056
3054 3054
3051 3051
3044 3044
3043 3043
3040 3040
3034 3034
3032 3032
3031 3031
3030 3030
3026 3026
3024 3024
3023 3023
3022 3022
3019 3019
3015 3015
3012 3012
3010 3010
3008 3008
3005 3005
3004 3004
3000 3000
2999 2999
2993 2993
2991 2991
2989 2989
2986 2986
2985 2985
2980 2980
2978 2978
2976 2976
2972 2972
2971 2971
2966 2966
2964 2964
2960 2960
2958 2958
2957 2957
2955 2955
2953 2953
2949 2949
2948 2948
2946 2946
2944 2944
2943 2943
2941 2941
2939 2939
2937 2937
2935 2935
2933 2933
2931 2931
2930 2930
2928 2928
2927 2927
2926 2926
2922 2922
2920 2920
2918 2918
2915 2915
2914 2914
2909 2909
2908 2908
2903 2903
2900 2900
2895 2895
2894 2894
2881 2881
2880 2880
2879 2879
2878 2878
2875 2875
2874 2874
2869 2869
2867 2867
2866 2866
2865 2865
2862 2862
2861 2861
2858 2858
2857 2857
2855 2855
2851 2851
2849 2849
2848 2848
2845 2845
2843 2843
2842 2842
2841 2841
2840 2840
2837 2837
2833 2833
2829 2829
2826 2826
2825 2825
2823 2823
2820 2820
2816 2816
2814 2814
2812 2812
2811 2811
2810 2810
2808 2808
2804 2804
2803 2803
2802 2802
2799 2799
2798 2798
2796 2796
2795 2795
2794 2794
2791 2791
2789 2789
2787 2787
2786 2786
2785 2785
2780 2780
2776 2776
2775 2775
2773 2773
2772 2772
2771 2771
2769 2769
2768 2768
2767 2767
2765 2765
2764 2764
2762 2762
2760 2760
2758 2758
2756 2756
2755 2755
2754 2754
2753 2753
2751 2751
2750 2750
2745 2745
2743 2743
2742 2742
2741 2741
2739 2739
2736 2736
2730 2730
2729 2729
2727 2727
2726 2726
2721 2721
2718 2718
2710 2710
2709 2709
2703 2703
2702 2702
2701 2701
2699 2699
2698 2698
2697 2697
2696 2696
2694 2694
2692 2692
2690 2690
2686 2686
2684 2684
2682 2682
2681 2681
2680 2680
2678 2678
2676 2676
2675 2675
2674 2674
2673 2673
2671 2671
2670 2670
2669 2669
2666 2666
2664 2664
2663 2663
2662 2662
2661 2661
2660 2660
2658 2658
2655 2655
2651 2651
2650 2650
2649 2649
2648 2648
2644 2644
2640 2640
2639 2639
2633 2633
2632 2632
2624 2624
2623 2623
2620 2620
2617 2617
2615 2615
2614 2614
2613 2613
2611 2611
2610 2610
2609 2609
2605 2605
2604 2604
2603 2603
2600 2600
2598 2598
2597 2597
2596 2596
2593 2593
2589 2589
2588 2588
2587 2587
2580 2580
2579 2579
2578 2578
2577 2577
2572 2572
2567 2567
2564 2564
2563 2563
2562 2562
2561 2561
2556 2556
2555 2555
2551 2551
2550 2550
2549 2549
2548 2548
2544 2544
2543 2543
2542 2542
2541 2541
2539 2539
2537 2537
2534 2534
2532 2532
2531 2531
2527 2527
2526 2526
2522 2522
2521 2521
2519 2519
2517 2517
2516 2516
2515 2515
2513 2513
2512 2512
2509 2509
2508 2508
2507 2507
2502 2502
2500 2500
2499 2499
2497 2497
2493 2493
2488 2488
2486 2486
2485 2485
2483 2483
2482 2482
2481 2481
2480 2480
2479 2479
2477 2477
2476 2476
2475 2475
2473 2473
2472 2472
2471 2471
2468 2468
2466 2466
2465 2465
2464 2464
2463 2463
2462 2462
2461 2461
2460 2460
2458 2458
2456 2456
2453 2453
2452 2452
2451 2451
2450 2450
2445 2445
2444 2444
2443 2443
2441 2441
2437 2437
2436 2436
2434 2434
2433 2433
2432 2432
2431 2431
2429 2429
2428 2428
2427 2427
2426 2426
2423 2423
2421 2421
2419 2419
2418 2418
2417 2417
2416 2416
2414 2414
2413 2413
2411 2411
2410 2410
2405 2405
2404 2404
2402 2402
2400 2400
2399 2399
2398 2398
2397 2397
2395 2395
2392 2392
2391 2391
2387 2387
2386 2386
2381 2381
2380 2380
2377 2377
2376 2376
2374 2374
2372 2372
2371 2371
2370 2370
2368 2368
2365 2365
2361 2361
2360 2360
2358 2358
2357 2357
2356 2356
2355 2355
2351 2351
2346 2346
2345 2345
2344 2344
2342 2342
2340 2340
2339 2339
2338 2338
2334 2334
2332 2332
2331 2331
2329 2329
2328 2328
2327 2327
2326 2326
2325 2325
2324 2324
2323 2323
2321 2321
2319 2319
2318 2318
2317 2317
2314 2314
2312 2312
2311 2311
2310 2310
2309 2309
2307 2307
2304 2304
2303 2303
2296 2296
2294 2294
2291 2291
2290 2290
2289 2289
2287 2287
2286 2286
2285 2285
2282 2282
2279 2279
2278 2278
2277 2277
2276 2276
2275 2275
2274 2274
2272 2272
2271 2271
2269 2269
2268 2268
2266 2266
2265 2265
2263 2263
2261 2261
2260 2260
2259 2259
2258 2258
2256 2256
2255 2255
2252 2252
2251 2251
2249 2249
2246 2246
2244 2244
2242 2242
2241 2241
2239 2239
2238 2238
2235 2235
2234 2234
2230 2230
2228 2228
2226 2226
2224 2224
2223 2223
2220 2220
2218 2218
2216 2216
2214 2214
2213 2213
2212 2212
2211 2211
2208 2208
2207 2207
2206 2206
2205 2205
2204 2204
2202 2202
2196 2196
2195 2195
2194 2194
2190 2190
2187 2187
2186 2186
2185 2185
2182 2182
2181 2181
2179 2179
2178 2178
2177 2177
2172 2172
2170 2170
2169 2169
2167 2167
2166 2166
2164 2164
2163 2163
2161 2161
2160 2160
2158 2158
2157 2157
2155 2155
2154 2154
2153 2153
2148 2148
2144 2144
2143 2143
2141 2141
2140 2140
2137 2137
2135 2135
2134 2134
2132 2132
2130 2130
2128 2128
2126 2126
2125 2125
2123 2123
2122 2122
2121 2121
2120 2120
2118 2118
2117 2117
2116 2116
2115 2115
2111 2111
2110 2110
2109 2109
2107 2107
2106 2106
2105 2105
2104 2104
2103 2103
2100 2100
2098 2098
2097 2097
2096 2096
2095 2095
2094 2094
2091 2091
2090 2090
2089 2089
2088 2088
2087 2087
2086 2086
2085 2085
2083 2083
2081 2081
2078 2078
2077 2077
2075 2075
2072 2072
2070 2070
2068 2068
2067 2067
2066 2066
2065 2065
2063 2063
2062 2062
2061 2061
2060 2060
2058 2058
2057 2057
2055 2055
2052 2052
2051 2051
2048 2048
2047 2047
2046 2046
2045 2045
2044 2044
2043 2043
2041 2041
2040 2040
2039 2039
2038 2038
2037 2037
2036 2036
2035 2035
2031 2031
2030 2030
2028 2028
2027 2027
2025 2025
2024 2024
2023 2023
2021 2021
2020 2020
2019 2019
2017 2017
2011 2011
2010 2010
2008 2008
2007 2007
2001 2001
2000 2000
1999 1999
1998 1998
1997 1997
1995 1995
1994 1994
1993 1993
1991 1991
1990 1990
1987 1987
1984 1984
1983 1983
1982 1982
1981 1981
1980 1980
1978 1978
1977 1977
1975 1975
1974 1974
1973 1973
1972 1972
1971 1971
1968 1968
1966 1966
1963 1963
1962 1962
1961 1961
1960 1960
1959 1959
1958 1958
1957 1957
1956 1956
1954 1954
1953 1953
1952 1952
1951 1951
1950 1950
1949 1949
1948 1948
1945 1945
1943 1943
1942 1942
1941 1941
1940 1940
1938 1938
1937 1937
1935 1935
1933 1933
1932 1932
1931 1931
1930 1930
1929 1929
1928 1928
1927 1927
1926 1926
1920 1920
1918 1918
1917 1917
1916 1916
1915 1915
1914 1914
1913 1913
1911 1911
1910 1910
1906 1906
1905 1905
1903 1903
1902 1902
1901 1901
1900 1900
1899 1899
1896 1896
1895 1895
1894 1894
1893 1893
1890 1890
1888 1888
1884 1884
1883 1883
1882 1882
1881 1881
1880 1880
1878 1878
1877 1877
1875 1875
1873 1873
1869 1869
1868 1868
1867 1867
1865 1865
1864 1864
1863 1863
1862 1862
1861 1861
1860 1860
1859 1859
1858 1858
1857 1857
1856 1856
1855 1855
1853 1853
1852 1852
1850 1850
1849 1849
1848 1848
1847 1847
1845 1845
1844 1844
1843 1843
1839 1839
1837 1837
1836 1836
1834 1834
1833 1833
1832 1832
1831 1831
1828 1828
1827 1827
1826 1826
1825 1825
1824 1824
1823 1823
1822 1822
1821 1821
1819 1819
1818 1818
1817 1817
1816 1816
1815 1815
1814 1814
1813 1813
1812 1812
1811 1811
1809 1809
1808 1808
1806 1806
1805 1805
1804 1804
1802 1802
1799 1799
1797 1797
1796 1796
1795 1795
1794 1794
1793 1793
1792 1792
1791 1791
1790 1790
1787 1787
1786 1786
1785 1785
1784 1784
1782 1782
1781 1781
1779 1779
1778 1778
1777 1777
1776 1776
1771 1771
1770 1770
1769 1769
1768 1768
1767 1767
1764 1764
1762 1762
1761 1761
1760 1760
1758 1758
1756 1756
1755 1755
1754 1754
1753 1753
1751 1751
1750 1750
1749 1749
1748 1748
1747 1747
1742 1742
1741 1741
1740 1740
1739 1739
1738 1738
1735 1735
1734 1734
1733 1733
1732 1732
1730 1730
1729 1729
1728 1728
1727 1727
1726 1726
1725 1725
1723 1723
1722 1722
1720 1720
1719 1719
1718 1718
1717 1717
1716 1716
1715 1715
1713 1713
1712 1712
1710 1710
1709 1709
1707 1707
1706 1706
1704 1704
1702 1702
1701 1701
1700 1700
1699 1699
1697 1697
1694 1694
1691 1691
1687 1687
1686 1686
1683 1683
1682 1682
1681 1681
1680 1680
1679 1679
1678 1678
1677 1677
1676 1676
1674 1674
1673 1673
1672 1672
1670 1670
1669 1669
1668 1668
1667 1667
1665 1665
1663 1663
1662 1662
1661 1661
1660 1660
1659 1659
1658 1658
1656 1656
1654 1654
1653 1653
1652 1652
1650 1650
1649 1649
1648 1648
1647 1647
1646 1646
1645 1645
1644 1644
1641 1641
1640 1640
1639 1639
1638 1638
1637 1637
1636 1636
1635 1635
1634 1634
1633 1633
1631 1631
1629 1629
1627 1627
1626 1626
1625 1625
1624 1624
1623 1623
1622 1622
1621 1621
1620 1620
1619 1619
1618 1618
1617 1617
1615 1615
1613 1613
1612 1612
1611 1611
1610 1610
1609 1609
1608 1608
1607 1607
1604 1604
1603 1603
1602 1602
1601 1601
1600 1600
1599 1599
1598 1598
1597 1597
1596 1596
1595 1595
1594 1594
1593 1593
1592 1592
1591 1591
1590 1590
1589 1589
1588 1588
1587 1587
1586 1586
1585 1585
1583 1583
1582 1582
1581 1581
1579 1579
1578 1578
1576 1576
1575 1575
1574 1574
1572 1572
1571 1571
1570 1570
1569 1569
1567 1567
1566 1566
1565 1565
1564 1564
1563 1563
1562 1562
1561 1561
1560 1560
1559 1559
1558 1558
1557 1557
1556 1556
1554 1554
1553 1553
1552 1552
1551 1551
1549 1549
1548 1548
1547 1547
1546 1546
1545 1545
1544 1544
1543 1543
1542 1542
1541 1541
1540 1540
1538 1538
1537 1537
1536 1536
1535 1535
1534 1534
1532 1532
1529 1529
1528 1528
1527 1527
1526 1526
1525 1525
1524 1524
1523 1523
1522 1522
1521 1521
1520 1520
1519 1519
1518 1518
1517 1517
1516 1516
1515 1515
1514 1514
1513 1513
1512 1512
1511 1511
1509 1509
1508 1508
1507 1507
1506 1506
1505 1505
1503 1503
1502 1502
1500 1500
1498 1498
1497 1497
1496 1496
1493 1493
1492 1492
1491 1491
1490 1490
1489 1489
1488 1488
1486 1486
1485 1485
1484 1484
1483 1483
1482 1482
1481 1481
1480 1480
1479 1479
1478 1478
1477 1477
1476 1476
1474 1474
1473 1473
1472 1472
1471 1471
1469 1469
1468 1468
1467 1467
1465 1465
1464 1464
1463 1463
1462 1462
1460 1460
1459 1459
1458 1458
1456 1456
1454 1454
1453 1453
1452 1452
1450 1450
1449 1449
1448 1448
1447 1447
1446 1446
1444 1444
1443 1443
1442 1442
1441 1441
1440 1440
1439 1439
1438 1438
1435 1435
1434 1434
1433 1433
1432 1432
1430 1430
1429 1429
1428 1428
1425 1425
1423 1423
1422 1422
1421 1421
1420 1420
1419 1419
1418 1418
1417 1417
1416 1416
1415 1415
1414 1414
1413 1413
1412 1412
1411 1411
1410 1410
1409 1409
1408 1408
1407 1407
1406 1406
1405 1405
1404 1404
1403 1403
1402 1402
1400 1400
1398 1398
1397 1397
1396 1396
1395 1395
1394 1394
1393 1393
1392 1392
1390 1390
1389 1389
1388 1388
1387 1387
1386 1386
1385 1385
1384 1384
1383 1383
1382 1382
1381 1381
1380 1380
1378 1378
1377 1377
1375 1375
1374 1374
1373 1373
1372 1372
1371 1371
1370 1370
1369 1369
1368 1368
1367 1367
1366 1366
1365 1365
1364 1364
1363 1363
1362 1362
1361 1361
1360 1360
1359 1359
1358 1358
1357 1357
1356 1356
1355 1355
1354 1354
1353 1353
1352 1352
1350 1350
1349 1349
1348 1348
1347 1347
1346 1346
1345 1345
1343 1343
1342 1342
1341 1341
1339 1339
1338 1338
1337 1337
1336 1336
1335 1335
1334 1334
1333 1333
1332 1332
1331 1331
1330 1330
1328 1328
1327 1327
1326 1326
1325 1325
1324 1324
1323 1323
1322 1322
1321 1321
1320 1320
1319 1319
1318 1318
1316 1316
1315 1315
1313 1313
1312 1312
1311 1311
1310 1310
1308 1308
1305 1305
1304 1304
1303 1303
1302 1302
1301 1301
1299 1299
1297 1297
1296 1296
1295 1295
1294 1294
1293 1293
1292 1292
1291 1291
1288 1288
1287 1287
1286 1286
1285 1285
1284 1284
1283 1283
1282 1282
1280 1280
1279 1279
1278 1278
1277 1277
1276 1276
1275 1275
1273 1273
1272 1272
1271 1271
1270 1270
1268 1268
1267 1267
1266 1266
1265 1265
1264 1264
1263 1263
1262 1262
1261 1261
1260 1260
1259 1259
1258 1258
1257 1257
1256 1256
1254 1254
1253 1253
1252 1252
1251 1251
1250 1250
1249 1249
1248 1248
1247 1247
1246 1246
1245 1245
1244 1244
1243 1243
1242 1242
1241 1241
1240 1240
1239 1239
1238 1238
1237 1237
1236 1236
1235 1235
1234 1234
1233 1233
1232 1232
1231 1231
1230 1230
1228 1228
1227 1227
1225 1225
1224 1224
1223 1223
1222 1222
1221 1221
1219 1219
1218 1218
1217 1217
1216 1216
1215 1215
1214 1214
1213 1213
1212 1212
1211 1211
1210 1210
1209 1209
1208 1208
1207 1207
1206 1206
1205 1205
1203 1203
1202 1202
1201 1201
1200 1200
1199 1199
1198 1198
1197 1197
1196 1196
1194 1194
1193 1193
1192 1192
1191 1191
1190 1190
1189 1189
1188 1188
1187 1187
1186 1186
1185 1185
1183 1183
1182 1182
1181 1181
1180 1180
1178 1178
1176 1176
1175 1175
1174 1174
1173 1173
1171 1171
1170 1170
1169 1169
1168 1168
1167 1167
1166 1166
1165 1165
1164 1164
1163 1163
1161 1161
1160 1160
1159 1159
1158 1158
1157 1157
1156 1156
1154 1154
1153 1153
1152 1152
1151 1151
1150 1150
1149 1149
1148 1148
1147 1147
1146 1146
1145 1145
1144 1144
1142 1142
1141 1141
1139 1139
1137 1137
1136 1136
1135 1135
1134 1134
1133 1133
1132 1132
1131 1131
1130 1130
1129 1129
1128 1128
1127 1127
1126 1126
1125 1125
1123 1123
1122 1122
1121 1121
1120 1120
1119 1119
1118 1118
1115 1115
1114 1114
1113 1113
1112 1112
1110 1110
1109 1109
1108 1108
1107 1107
1106 1106
1105 1105
1104 1104
1103 1103
1101 1101
1099 1099
1098 1098
1096 1096
1095 1095
1094 1094
1093 1093
1092 1092
1091 1091
1090 1090
1089 1089
1088 1088
1087 1087
1086 1086
1085 1085
1083 1083
1082 1082
1081 1081
1080 1080
1079 1079
1078 1078
1076 1076
1074 1074
1073 1073
1072 1072
1070 1070
1069 1069
1067 1067
1066 1066
1065 1065
1064 1064
1063 1063
1062 1062
1061 1061
1060 1060
1059 1059
1058 1058
1057 1057
1056 1056
1055 1055
1054 1054
1052 1052
1051 1051
1050 1050
1049 1049
1048 1048
1047 1047
1046 1046
1045 1045
1044 1044
1043 1043
1042 1042
1041 1041
1040 1040
1039 1039
1038 1038
1036 1036
1035 1035
1034 1034
1033 1033
1032 1032
1031 1031
1030 1030
1029 1029
1028 1028
1027 1027
1026 1026
1025 1025
1024 1024
1023 1023
1021 1021
1020 1020
1018 1018
1017 1017
1016 1016
1015 1015
1014 1014
1013 1013
1012 1012
1011 1011
1010 1010
1009 1009
1008 1008
1007 1007
1006 1006
1005 1005
1004 1004
1003 1003
1002 1002
1001 1001
1000 1000
999 999
998 998
997 997
996 996
995 995
994 994
993 993
992 992
991 991
990 990
989 989
988 988
987 987
986 986
985 985
983 983
982 982
981 981
980 980
979 979
978 978
977 977
976 976
975 975
974 974
973 973
971 971
970 970
969 969
968 968
967 967
965 965
964 964
963 963
962 962
961 961
960 960
959 959
958 958
957 957
956 956
955 955
954 954
953 953
952 952
950 950
949 949
948 948
947 947
946 946
944 944
943 943
942 942
941 941
939 939
938 938
937 937
936 936
935 935
934 934
933 933
932 932
931 931
930 930
929 929
928 928
927 927
926 926
925 925
923 923
922 922
921 921
920 920
919 919
918 918
917 917
916 916
915 915
914 914
913 913
912 912
911 911
910 910
908 908
907 907
906 906
905 905
904 904
903 903
902 902
901 901
900 900
899 899
898 898
897 897
896 896
894 894
892 892
891 891
890 890
889 889
888 888
887 887
886 886
885 885
884 884
883 883
882 882
881 881
880 880
879 879
878 878
877 877
876 876
875 875
874 874
873 873
872 872
871 871
870 870
869 869
868 868
867 867
866 866
865 865
864 864
863 863
862 862
861 861
860 860
859 859
858 858
857 857
856 856
855 855
854 854
853 853
852 852
851 851
850 850
849 849
848 848
847 847
846 846
845 845
844 844
843 843
842 842
841 841
840 840
839 839
838 838
837 837
836 836
835 835
834 834
833 833
832 832
831 831
830 830
829 829
828 828
827 827
826 826
825 825
824 824
823 823
822 822
821 821
820 820
819 819
818 818
817 817
816 816
815 815
814 814
813 813
812 812
810 810
809 809
808 808
807 807
806 806
805 805
804 804
803 803
802 802
801 801
800 800
799 799
798 798
797 797
796 796
795 795
794 794
793 793
792 792
791 791
790 790
789 789
788 788
787 787
786 786
785 785
784 784
783 783
782 782
781 781
780 780
779 779
778 778
777 777
776 776
775 775
774 774
773 773
772 772
770 770
769 769
768 768
767 767
766 766
765 765
764 764
763 763
762 762
761 761
760 760
759 759
758 758
757 757
756 756
755 755
754 754
753 753
751 751
750 750
749 749
748 748
747 747
746 746
745 745
744 744
743 743
742 742
741 741
740 740
739 739
738 738
737 737
736 736
735 735
734 734
733 733
732 732
731 731
730 730
729 729
728 728
727 727
726 726
725 725
724 724
723 723
722 722
721 721
720 720
719 719
718 718
717 717
716 716
715 715
714 714
713 713
712 712
711 711
710 710
709 709
708 708
707 707
706 706
705 705
704 704
703 703
702 702
701 701
700 700
699 699
698 698
697 697
696 696
694 694
693 693
692 692
691 691
690 690
689 689
688 688
687 687
686 686
685 685
684 684
683 683
682 682
681 681
680 680
679 679
678 678
677 677
676 676
675 675
674 674
672 672
671 671
670 670
669 669
668 668
667 667
666 666
665 665
664 664
663 663
662 662
661 661
660 660
659 659
658 658
657 657
656 656
655 655
654 654
653 653
652 652
651 651
650 650
649 649
648 648
647 647
646 646
645 645
644 644
643 643
642 642
641 641
640 640
639 639
638 638
637 637
636 636
635 635
634 634
633 633
632 632
631 631
630 630
629 629
628 628
627 627
626 626
625 625
624 624
623 623
622 622
621 621
620 620
619 619
618 618
617 617
616 616
615 615
614 614
613 613
612 612
611 611
610 610
609 609
608 608
607 607
606 606
605 605
604 604
603 603
602 602
601 601
600 600
599 599
598 598
597 597
596 596
595 595
594 594
593 593
592 592
591 591
590 590
589 589
588 588
587 587
586 586
585 585
584 584
583 583
582 582
581 581
580 580
579 579
578 578
577 577
576 576
575 575
574 574
573 573
572 572
571 571
570 570
569 569
568 568
567 567
566 566
565 565
564 564
563 563
562 562
561 561
560 560
559 559
558 558
557 557
556 556
555 555
554 554
553 553
552 552
551 551
550 550
549 549
548 548
547 547
546 546
545 545
544 544
543 543
542 542
541 541
540 540
539 539
538 538
537 537
536 536
535 535
534 534
533 533
532 532
531 531
530 530
529 529
528 528
527 527
526 526
525 525
524 524
523 523
522 522
521 521
520 520
519 519
518 518
517 517
516 516
515 515
514 514
513 513
512 512
511 511
510 510
509 509
508 508
507 507
506 506
505 505
504 504
503 503
502 502
501 501
500 500
499 499
498 498
497 497
496 496
495 495
494 494
493 493
492 492
491 491
490 490
489 489
488 488
487 487
486 486
485 485
484 484
483 483
482 482
481 481
480 480
479 479
478 478
477 477
476 476
475 475
474 474
473 473
472 472
471 471
470 470
469 469
468 468
467 467
466 466
465 465
464 464
463 463
462 462
461 461
460 460
459 459
458 458
457 457
456 456
455 455
454 454
453 453
452 452
451 451
450 450
449 449
448 448
447 447
446 446
445 445
444 444
443 443
442 442
441 441
440 440
439 439
438 438
437 437
436 436
435 435
434 434
433 433
432 432
431 431
430 430
429 429
428 428
427 427
426 426
425 425
424 424
423 423
422 422
421 421
420 420
419 419
418 418
417 417
416 416
415 415
414 414
413 413
412 412
411 411
410 410
409 409
408 408
407 407
406 406
405 405
404 404
403 403
402 402
401 401
400 400
399 399
398 398
397 397
396 396
395 395
394 394
393 393
392 392
391 391
390 390
389 389
388 388
387 387
386 386
385 385
384 384
383 383
382 382
381 381
380 380
379 379
378 378
377 377
376 376
375 375
374 374
373 373
372 372
371 371
370 370
369 369
368 368
367 367
366 366
365 365
364 364
362 362
361 361
360 360
359 359
358 358
357 357
356 356
355 355
354 354
353 353
352 352
351 351
350 350
349 349
348 348
347 347
346 346
345 345
344 344
343 343
342 342
341 341
340 340
339 339
338 338
337 337
336 336
335 335
334 334
333 333
332 332
331 331
330 330
329 329
328 328
327 327
326 326
325 325
324 324
323 323
322 322
321 321
320 320
319 319
318 318
317 317
316 316
315 315
314 314
313 313
312 312
311 311
310 310
309 309
308 308
307 307
306 306
305 305
304 304
303 303
302 302
301 301
300 300
299 299
298 298
297 297
296 296
295 295
294 294
293 293
292 292
291 291
290 290
289 289
288 288
287 287
286 286
285 285
284 284
283 283
282 282
281 281
280 280
279 279
278 278
277 277
276 276
275 275
274 274
273 273
272 272
271 271
270 270
269 269
268 268
267 267
266 266
265 265
264 264
263 263
262 262
261 261
260 260
259 259
258 258
257 257
256 256
255 255
254 254
253 253
252 252
251 251
250 250
249 249
248 248
247 247
246 246
245 245
244 244
243 243
242 242
241 241
240 240
239 239
238 238
237 237
236 236
235 235
234 234
233 233
232 232
231 231
230 230
229 229
228 228
227 227
226 226
225 225
224 224
223 223
222 222
221 221
220 220
219 219
218 218
217 217
216 216
215 215
214 214
213 213
212 212
211 211
210 210
209 209
208 208
207 207
206 206
205 205
204 204
203 203
202 202
201 201
200 200
199 199
198 198
197 197
196 196
195 195
194 194
193 193
192 192
191 191
190 190
189 189
188 188
187 187
186 186
185 185
184 184
183 183
182 182
181 181
180 180
179 179
178 178
177 177
176 176
175 175
174 174
173 173
172 172
171 171
170 170
169 169
168 168
167 167
166 166
165 165
164 164
163 163
162 162
161 161
160 160
159 159
158 158
157 157
156 156
155 155
154 154
153 153
152 152
151 151
150 150
149 149
148 148
147 147
146 146
145 145
144 144
143 143
142 142
141 141
140 140
139 139
138 138
137 137
136 136
135 135
134 134
133 133
132 132
131 131
130 130
129 129
128 128
127 127
126 126
125 125
124 124
123 123
122 122
121 121
120 120
119 119
118 118
117 117
116 116
115 115
114 114
113 113
112 112
111 111
110 110
109 109
108 108
107 107
106 106
105 105
104 104
103 103
102 102
101 101
100 100
99 99
98 98
97 97
96 96
95 95
94 94
93 93
92 92
91 91
90 90
89 89
88 88
87 87
86 86
85 85
84 84
83 83
82 82
81 81
80 80
79 79
78 78
77 77
76 76
75 75
74 74
73 73
72 72
71 71
70 70
69 69
68 68
67 67
66 66
65 65
64 64
63 63
62 62
61 61
60 60
59 59
58 58
57 57
56 56
55 55
54 54
53 53
52 52
51 51
50 50
49 49
48 48
47 47
46 46
45 45
44 44
43 43
42 42
41 41
40 40
39 39
38 38
37 37
36 36
35 35
34 34
33 33
32 32
31 31
30 30
29 29
28 28
27 27
26 26
25 25
24 24
23 23
22 22
21 21
20 20
19 19
18 18
17 17
16 16
15 15
14 14
13 13
12 12
11 11
10 10
9 9
8 8
7 7
6 6
5 5
4 4
3 3
2 2
1 1
total number of guesses 1.64506e+07
number of equivalence classes 3639
prob sanity 1.61756e+12
total 1.61756e+12
group 1.29035e+12
group 2.33506e-310
group 2.33451e-313
group 2.33506e-310
group 8.89318e-323
group 2.33506e-310
group 2.33506e-310
group 2.33506e-310
group 2.33506e-310
group 1.79431e+11
group 1.47786e+11
sanity check for all groups 1.61756e+12
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
matrix: 
0.221764 0.0194846 0.631103 0.06371 0.17286 0.0186597 0.0989043 0.407001 0.115683 0.00287663 0.134703 0.380607 0.116424 0.0151026 0.0200992 0.079192 0.788931 0.201192 0.101902 0.0917923 0.0212823 0.00170415 **************** 
0.0651352 0.0524611 0.373005 0.0488987 0.640082 0.109502 0.000149528 0.103135 0.000732282 0.000426149 0.0898261 0.000604289 0.000179007 0.0251655 0.00425897 0.00018739 0.00246198 0.0127636 0.0650135 0.0115797 0.00742353 0.00794365 **************** 
0.361702 0.33379 0.208319 0.450859 0.398462 0.203468 0.307506 0.336543 0.524173 0.36838 0.278202 0.309266 0.230743 0.0397641 0.166864 0.2666 0.0596252 0.312571 0.235418 0.0447097 0.37389 0.306041 **************** 
0.453667 0.442132 0.484619 0.483971 0.454644 0.447746 0.467069 0.497769 0.45634 0.453249 0.459965 0.451616 0.49088 0.4554 0.476027 0.450734 0.448958 0.472082 0.446682 0.447171 0.491874 0.449958 **************** 
0.220178 0.157988 0.581466 0.2588 0.182765 0.277602 0.600183 0.140384 0.113768 0.15492 0.144587 0.746893 0.260391 0.0940354 0.177805 0.205156 0.00129423 0.160146 0.384326 0.253152 0.26676 0.0880583 **************** 
0.144569 0.126183 0.126615 0.142709 0.0566182 0.277237 0.140196 0.227515 0.13912 0.15778 0.101477 0.031543 0.0167636 0.168712 0.00509178 0.135234 0.138584 0.0305541 0.168362 0.258341 0.158108 0.0429885 **************** 
0.251504 0.26066 0.274133 0.00483653 0.119414 0.226805 0.326548 0.665538 0.284609 0.0249094 0.236514 0.395934 0.338314 0.345702 0.340893 0.00873401 0.224825 0.203226 0.355169 0.487797 0.393841 0.509344 **************** 
0.487701 0.424866 0.505156 0.490001 0.471355 0.510072 0.482022 0.475937 0.393369 0.488416 0.485076 0.479214 0.47277 0.07612 0.0202093 0.488734 0.488235 0.474946 0.520824 0.478876 0.487257 0.4885 **************** 
0.000396257 0.000503235 0.000633947 0.000558509 0.000417508 0.000139791 0.000438459 0.000912484 0.000704817 7.58716e-05 0.00142141 0.000589507 0.000553199 0.000644556 0.000518924 0.00068167 0.000624051 0.000663939 0.000852051 0.000692875 0.000449176 0.000565701 **************** 
0.134107 0.126892 0.0518934 0.0700002 0.0863441 0.202585 0.149768 0.118486 0.123741 0.164123 0.129292 0.105676 0.135279 0.149709 0.407457 0.146855 0.12675 0.163017 0.166466 0.142525 0.11475 0.139022 **************** 
0.0514853 0.0494066 0.0487985 0.0515441 0.0349033 0.0486653 0.045254 0.0460749 0.270107 0.0547298 0.0677607 0.0457939 0.0517872 0.0508661 0.302713 0.0507878 0.0465911 0.0491411 0.0600823 0.0642951 0.0499615 0.0588099 **************** 
0.369136 0.145774 0.493422 0.0591646 0.36112 0.139048 0.147056 0.170827 0.377524 0.0218022 0.628862 0.370469 0.14735 0.421284 0.365594 0.136445 0.37334 0.145735 0.376042 0.151313 0.137875 0.0878229 **************** 
0.384488 0.0607384 4.34382e-07 0.00146735 1.57673e-06 0.261128 4.29369e-06 1.0374e-05 4.31858e-06 0.056557 2.0013e-06 0.00410239 4.06947e-07 0.271793 9.66455e-07 0.00140319 2.01751e-06 0.0853556 3.84819e-06 0.20765 3.45376e-06 0.0608785 **************** 
0.0445792 0.509078 0.0982325 4.67578e-06 0.111108 1.66126e-05 0.00200646 3.49349e-06 0.472418 5.78962e-06 0.0399526 1.39524e-05 0.0234205 1.58728e-06 0.0285465 1.79156e-06 0.172473 1.22527e-06 0.0773979 1.98735e-05 0.0275695 1.32137e-05 **************** 
0.204007 0.202205 0.498547 0.501399 0.51892 0.480786 0.522597 0.477263 0.525767 0.474085 0.488671 0.511328 0.478213 0.521663 0.499796 0.499981 0.490165 0.509827 0.512722 0.486909 0.487773 0.510849 **************** 
0.438639 0.231718 0.01278 0.0331573 0.0254298 0.0057285 4.76454e-05 0.019579 0.00868368 0.000985012 0.000155921 0.012216 0.0079244 0.000440398 0.107057 8.62037e-05 0.00366158 0.0968245 0.000516418 0.188262 7.78567e-06 0.00401115 **************** 
0.382973 0.328619 0.0417687 0.0102227 0.107741 0.019609 0.00134285 0.0011269 0.0442064 0.0135204 0.18598 3.09752e-05 0.00523312 0.00823359 0.00329693 0.00518759 1.08966e-05 0.00325694 0.0998018 0.000136028 1.87619e-05 0.0236961 **************** 
0.127959 0.130869 0.460353 0.503856 0.350216 0.60678 0.516597 0.474325 0.537067 0.448998 0.5076 0.491797 0.467302 0.526681 0.489581 0.507519 0.471564 0.458237 0.50138 0.498144 0.472069 0.449423 **************** 
0.115461 0.115883 0.488726 0.486341 0.500638 0.499289 0.473943 0.517634 0.487567 0.471494 0.525148 0.47418 0.456212 0.50001 0.480002 0.474657 0.48497 0.46394 0.500167 0.49981 0.48516 0.49263 **************** 
0.0568035 0.0582773 0.319496 0.326493 0.500809 0.499166 0.458933 0.540947 0.501642 0.498329 0.490694 0.509299 0.487756 0.51223 0.502652 0.497244 0.486453 0.513521 0.508568 0.491417 0.496254 0.503718 **************** 
0.0384943 0.0382372 0.214208 0.211972 0.498057 0.501895 0.501771 0.498162 0.515938 0.483792 0.512138 0.487791 0.453623 0.546365 0.503451 0.496537 0.506842 0.493144 0.508358 0.49162 0.512683 0.487301 **************** 
0.0278304 0.0282232 0.154281 0.156779 0.49003 0.49613 0.462036 0.495207 0.512485 0.485763 0.489099 0.478344 0.485539 0.513752 0.502096 0.477179 0.506937 0.490509 0.479193 0.506174 0.482649 0.500083 **************** 
0.0160472 0.95764 0.0841489 0.769443 0.349118 0.0561896 0.259443 0.151388 0.464992 0.00273762 0.153332 0.0641279 0.131966 0.000359062 0.321878 0.0263548 0.515511 0.155371 0.691954 0.00209367 0.305862 0.0546891 **************** 
0.0184291 0.0179596 0.102575 0.0956709 0.486873 0.474015 0.561519 0.397602 0.500263 0.484282 0.498705 0.465814 0.490942 0.497529 0.474061 0.480188 0.548387 0.437409 0.509858 0.474346 0.46503 0.471389 **************** 
0.97278 0.00838066 0.492616 0.401393 0.126431 0.28134 0.220014 0.256929 0.395376 0.570209 0.0532491 0.0269178 6.41224e-05 0.043732 0.0917068 0.387079 0.152802 0.0102738 0.225524 0.314363 0.0182533 0.451167 **************** 
0.0135252 0.0133534 0.0766629 0.0761185 0.331188 0.318287 0.498102 0.501866 0.496673 0.503312 0.499908 0.500034 0.474509 0.525463 0.530205 0.46979 0.508589 0.491402 0.503095 0.496897 0.502575 0.497404 **************** 
0.0120636 0.0120502 0.0666235 0.0669556 0.290632 0.293104 0.491586 0.508401 0.497638 0.50234 0.518804 0.481175 0.505385 0.494607 0.499413 0.50058 0.494904 0.505093 0.495394 0.504557 0.502174 0.497808 **************** 
0.0105169 0.0110977 0.0585219 0.0617479 0.253368 0.261242 0.485326 0.514673 0.499142 0.500837 0.481324 0.518628 0.476774 0.523184 0.477088 0.522899 0.505696 0.494235 0.447897 0.552088 0.504068 0.495924 **************** 
0.198013 0.78978 0.00281169 0.929191 0.667602 0.0371359 0.026449 0.112128 0.0102709 0.0494992 0.0899043 0.00167277 0.00698996 0.134125 0.00369286 0.0565538 0.0518779 0.0232512 0.038139 0.258253 0.0172529 0.137271 **************** 
0.961344 0.0291435 0.0730539 0.872891 0.014859 0.749883 0.0377427 0.27548 0.0399971 8.23955e-06 0.00435542 3.7636e-05 0.0213505 1.35708e-05 0.028749 7.14495e-06 0.0774205 1.80493e-05 0.120012 9.00218e-06 0.0666137 6.35471e-06 **************** 
0.0039623 0.00412702 0.0222465 0.0228858 0.105626 0.0954199 0.269663 0.286156 0.482552 0.51738 0.490828 0.509055 0.46976 0.530095 0.496389 0.503571 0.5076 0.492354 0.503451 0.49653 0.494655 0.505301 **************** 
0.00321629 0.0033474 0.0183085 0.0189336 0.0792782 0.0824282 0.221752 0.229468 0.499564 0.50039 0.500583 0.499389 0.471275 0.528681 0.501177 0.498789 0.496613 0.503315 0.485727 0.514146 0.492603 0.507354 **************** 
0.00396043 0.00279833 0.0153619 0.0158859 0.0651 0.0646965 0.195263 0.183941 0.483334 0.469736 0.496072 0.416259 0.486774 0.513225 0.511523 0.488256 0.471132 0.4838 0.501462 0.494518 0.46775 0.443572 **************** 
0.00253152 0.00231385 0.0123868 0.0124566 0.0540308 0.0561311 0.156088 0.149626 0.487413 0.44685 0.404218 0.46709 0.432213 0.516499 0.483111 0.412442 0.445091 0.373793 0.465444 0.458513 0.48678 0.498 **************** 
0.00203421 0.00198012 0.0113093 0.0112728 0.0459314 0.0487545 0.135008 0.143086 0.467253 0.490932 0.450904 0.471047 0.499417 0.4867 0.476532 0.459491 0.41891 0.461462 0.440847 0.48804 0.517091 0.474691 **************** 
0.00196944 0.00190841 0.0104894 0.0108739 0.0469718 0.0468754 0.129148 0.134505 0.343547 0.338889 0.526255 0.473724 0.476707 0.523283 0.508935 0.490785 0.488862 0.511003 0.512905 0.486623 0.477286 0.522691 **************** 
0.00156986 0.00174925 0.00999574 0.00918404 0.0429739 0.0370284 0.123535 0.112158 0.343342 0.286993 0.4971 0.502664 0.49998 0.499986 0.557151 0.442573 0.532727 0.467268 0.631026 0.36864 0.473373 0.526413 **************** 
0.00155055 0.00201416 0.00779471 0.00975118 0.0338361 0.0451891 0.0981469 0.11931 0.243574 0.305077 0.575561 0.424051 0.404155 0.595107 0.360105 0.639755 0.36307 0.636527 0.507856 0.49206 0.468279 0.530936 **************** 
0.00145402 0.00113447 0.00819522 0.00772391 0.0341107 0.0334239 0.101787 0.0936916 0.256291 0.247151 0.516202 0.48369 0.517436 0.481874 0.505222 0.494296 0.504203 0.495132 0.479562 0.520157 0.520506 0.47931 **************** 
0.00167313 0.00136598 0.00807754 0.00704656 0.0358084 0.0277776 0.100701 0.0824334 0.257543 0.216185 0.490222 0.509734 0.495547 0.504253 0.499999 0.499861 0.659155 0.340745 0.529638 0.469968 0.584276 0.415025 **************** 
0.00122996 0.00128065 0.00746258 0.00683163 0.0300022 0.0294158 0.0840072 0.0849905 0.237153 0.222883 0.50817 0.491702 0.521419 0.478351 0.498615 0.501304 0.515345 0.484602 0.510248 0.488905 0.489439 0.510369 **************** 
0.00120839 0.0011545 0.00618586 0.00639566 0.0260217 0.0278523 0.0726564 0.0787181 0.194476 0.201479 0.48217 0.499721 0.517601 0.473635 0.503749 0.467701 0.422063 0.541825 0.429652 0.541484 0.510823 0.482236 **************** 
0.00111287 0.722018 0.00547564 0.00569838 0.026444 0.0239644 0.0706557 0.0662848 0.188279 0.196091 0.448854 0.447647 0.506571 0.493315 0.494795 0.505012 0.499569 0.500222 0.505634 0.494135 0.497846 0.502092 **************** 
0.000955993 0.00110328 0.00557222 0.00556694 0.0234187 0.0237668 0.0702624 0.0704942 0.174175 0.193147 0.432375 0.441284 0.51066 0.48925 0.507568 0.49211 0.502992 0.496788 0.48752 0.51207 0.479955 0.519901 **************** 
0.000819459 0.00102152 0.00550506 0.00569529 0.0218125 0.0241283 0.0640705 0.0662436 0.163905 0.166733 0.406969 0.41437 0.525013 0.474787 0.484289 0.515364 0.458913 0.541004 0.450061 0.549894 0.526849 0.472668 **************** 
0.000758992 0.00114104 0.0054186 0.00476461 0.0216908 0.0225012 0.0640377 0.0571761 0.165341 0.153155 0.394281 0.380741 0.525213 0.474761 0.474731 0.525251 0.489078 0.510566 0.507363 0.492622 0.525924 0.473429 **************** 
0.029955 0.969639 0.499206 0.497533 0.533645 0.451903 0.47367 0.468228 0.0986543 0.736369 0.443746 0.233347 0.190878 0.292676 0.244039 0.105378 0.136613 0.00180961 6.12846e-07 1.81763e-07 6.28914e-08 5.06094e-09 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
0.388421 0.351322 0.00259363 0.430112 0.429973 0.51974 0.122388 0.635154 0.148881 0.21142 0.504764 0.4525 0.353806 0.24497 0.584967 0.34155 0.384336 0.19393 0.493202 0.26886 0.408203 0.226738 **************** 
******************
0th points password value: 100000
error


==> figs/empirical/imperfect/terminal/linkedin11by3_train.dat <==
dataset:../dataset/dp/linkedin_dp.txt
number of accounts 113813057
number of distinct passwords 39225147
number of equivalence classes 2790
total 1
group 0.0656363
group 0.0656573
group 0.0657198
group 0.0656898
group 0.0663959
group 0.067593
group 0.105051
group 0.0894635
group 0.107205
group 0.0994176
group 0.202171
sanity check for all groups 1
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.004886
optimal matrix:
0.221764 0.0194846 0.758752
0.631103 0.06371 0.305187
0.17286 0.0186597 0.80848
0.0989043 0.407001 0.494095
0.115683 0.00287663 0.88144
0.134703 0.380607 0.48469
0.116424 0.0151026 0.868473
0.0200992 0.079192 0.900709
0.788931 0.201192 0.0098778
0.101902 0.0917923 0.806305
0.0212823 0.00170415 0.977014
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.007597
optimal matrix:
0.0651352 0.0524611 0.882404
0.373005 0.0488987 0.578096
0.640082 0.109502 0.250416
0.000149528 0.103135 0.896715
0.000732282 0.000426149 0.998842
0.0898261 0.000604289 0.90957
0.000179007 0.0251655 0.974655
0.00425897 0.00018739 0.995554
0.00246198 0.0127636 0.984774
0.0650135 0.0115797 0.923407
0.00742353 0.00794365 0.984633
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.010819
optimal matrix:
0.361702 0.33379 0.304508
0.208319 0.450859 0.340822
0.398462 0.203468 0.39807
0.307506 0.336543 0.355951
0.524173 0.36838 0.107447
0.278202 0.309266 0.412532
0.230743 0.0397641 0.729493
0.166864 0.2666 0.566536
0.0596252 0.312571 0.627804
0.235418 0.0447097 0.719872
0.37389 0.306041 0.320069
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.012588
optimal matrix:
0.453667 0.442132 0.104202
0.484619 0.483971 0.0314096
0.454644 0.447746 0.0976098
0.467069 0.497769 0.0351623
0.45634 0.453249 0.090411
0.459965 0.451616 0.0884188
0.49088 0.4554 0.0537203
0.476027 0.450734 0.0732386
0.448958 0.472082 0.0789607
0.446682 0.447171 0.106147
0.491874 0.449958 0.0581678
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.014113
optimal matrix:
0.220178 0.157988 0.621834
0.581466 0.2588 0.159734
0.182765 0.277602 0.539632
0.600183 0.140384 0.259433
0.113768 0.15492 0.731312
0.144587 0.746893 0.108521
0.260391 0.0940354 0.645574
0.177805 0.205156 0.617039
0.00129423 0.160146 0.83856
0.384326 0.253152 0.362521
0.26676 0.0880583 0.645182
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.015321
optimal matrix:
0.144569 0.126183 0.729249
0.126615 0.142709 0.730676
0.0566182 0.277237 0.666144
0.140196 0.227515 0.632289
0.13912 0.15778 0.7031
0.101477 0.031543 0.86698
0.0167636 0.168712 0.814525
0.00509178 0.135234 0.859674
0.138584 0.0305541 0.830862
0.168362 0.258341 0.573297
0.158108 0.0429885 0.798903
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.017029
optimal matrix:
0.251504 0.26066 0.487836
0.274133 0.00483653 0.721031
0.119414 0.226805 0.653781
0.326548 0.665538 0.00791407
0.284609 0.0249094 0.690482
0.236514 0.395934 0.367551
0.338314 0.345702 0.315985
0.340893 0.00873401 0.650373
0.224825 0.203226 0.571949
0.355169 0.487797 0.157034
0.393841 0.509344 0.096815
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.018369
optimal matrix:
0.487701 0.424866 0.0874334
0.505156 0.490001 0.00484356
0.471355 0.510072 0.0185731
0.482022 0.475937 0.042041
0.393369 0.488416 0.118215
0.485076 0.479214 0.0357105
0.47277 0.07612 0.45111
0.0202093 0.488734 0.491057
0.488235 0.474946 0.0368188
0.520824 0.478876 0.000300231
0.487257 0.4885 0.0242429
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.019319
optimal matrix:
0.000396257 0.000503235 0.999101
0.000633947 0.000558509 0.998808
0.000417508 0.000139791 0.999443
0.000438459 0.000912484 0.998649
0.000704817 7.58716e-05 0.999219
0.00142141 0.000589507 0.997989
0.000553199 0.000644556 0.998802
0.000518924 0.00068167 0.998799
0.000624051 0.000663939 0.998712
0.000852051 0.000692875 0.998455
0.000449176 0.000565701 0.998985
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.020922
optimal matrix:
0.134107 0.126892 0.739002
0.0518934 0.0700002 0.878106
0.0863441 0.202585 0.711071
0.149768 0.118486 0.731747
0.123741 0.164123 0.712136
0.129292 0.105676 0.765032
0.135279 0.149709 0.715013
0.407457 0.146855 0.445688
0.12675 0.163017 0.710234
0.166466 0.142525 0.691009
0.11475 0.139022 0.746228
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.038181
optimal matrix:
0.0514853 0.0494066 0.899108
0.0487985 0.0515441 0.899657
0.0349033 0.0486653 0.916431
0.045254 0.0460749 0.908671
0.270107 0.0547298 0.675164
0.0677607 0.0457939 0.886445
0.0517872 0.0508661 0.897347
0.302713 0.0507878 0.646499
0.0465911 0.0491411 0.904268
0.0600823 0.0642951 0.875623
0.0499615 0.0588099 0.891229
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.047314
optimal matrix:
0.369136 0.145774 0.485091
0.493422 0.0591646 0.447414
0.36112 0.139048 0.499833
0.147056 0.170827 0.682117
0.377524 0.0218022 0.600673
0.628862 0.370469 0.000668869
0.14735 0.421284 0.431367
0.365594 0.136445 0.49796
0.37334 0.145735 0.480925
0.376042 0.151313 0.472645
0.137875 0.0878229 0.774302
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.051565
optimal matrix:
0.384488 0.0607384 0.554774
4.34382e-07 0.00146735 0.998532
1.57673e-06 0.261128 0.738871
4.29369e-06 1.0374e-05 0.999985
4.31858e-06 0.056557 0.943439
2.0013e-06 0.00410239 0.995896
4.06947e-07 0.271793 0.728207
9.66455e-07 0.00140319 0.998596
2.01751e-06 0.0853556 0.914642
3.84819e-06 0.20765 0.792346
3.45376e-06 0.0608785 0.939118
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.054413
optimal matrix:
0.0445792 0.509078 0.446343
0.0982325 4.67578e-06 0.901763
0.111108 1.66126e-05 0.888875
0.00200646 3.49349e-06 0.99799
0.472418 5.78962e-06 0.527576
0.0399526 1.39524e-05 0.960033
0.0234205 1.58728e-06 0.976578
0.0285465 1.79156e-06 0.971452
0.172473 1.22527e-06 0.827526
0.0773979 1.98735e-05 0.922582
0.0275695 1.32137e-05 0.972417
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.056309
optimal matrix:
0.204007 0.202205 0.593788
0.498547 0.501399 5.33527e-05
0.51892 0.480786 0.000294051
0.522597 0.477263 0.000140177
0.525767 0.474085 0.000148255
0.488671 0.511328 1.30895e-06
0.478213 0.521663 0.000124242
0.499796 0.499981 0.000223171
0.490165 0.509827 7.8581e-06
0.512722 0.486909 0.000369261
0.487773 0.510849 0.00137843
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.062337
optimal matrix:
0.438639 0.231718 0.329644
0.01278 0.0331573 0.954063
0.0254298 0.0057285 0.968842
4.76454e-05 0.019579 0.980373
0.00868368 0.000985012 0.990331
0.000155921 0.012216 0.987628
0.0079244 0.000440398 0.991635
0.107057 8.62037e-05 0.892857
0.00366158 0.0968245 0.899514
0.000516418 0.188262 0.811222
7.78567e-06 0.00401115 0.995981
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.067337
optimal matrix:
0.382973 0.328619 0.288407
0.0417687 0.0102227 0.948009
0.107741 0.019609 0.87265
0.00134285 0.0011269 0.99753
0.0442064 0.0135204 0.942273
0.18598 3.09752e-05 0.813989
0.00523312 0.00823359 0.986533
0.00329693 0.00518759 0.991515
1.08966e-05 0.00325694 0.996732
0.0998018 0.000136028 0.900062
1.87619e-05 0.0236961 0.976285
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.071855
optimal matrix:
0.127959 0.130869 0.741172
0.460353 0.503856 0.0357913
0.350216 0.60678 0.0430035
0.516597 0.474325 0.00907769
0.537067 0.448998 0.0139352
0.5076 0.491797 0.00060217
0.467302 0.526681 0.00601764
0.489581 0.507519 0.00289987
0.471564 0.458237 0.0701989
0.50138 0.498144 0.000476737
0.472069 0.449423 0.0785084
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.075919
optimal matrix:
0.115461 0.115883 0.768655
0.488726 0.486341 0.0249327
0.500638 0.499289 7.32891e-05
0.473943 0.517634 0.00842287
0.487567 0.471494 0.0409389
0.525148 0.47418 0.000671848
0.456212 0.50001 0.0437787
0.480002 0.474657 0.0453407
0.48497 0.46394 0.0510902
0.500167 0.49981 2.31516e-05
0.48516 0.49263 0.0222096
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.103648
optimal matrix:
0.0568035 0.0582773 0.884919
0.319496 0.326493 0.35401
0.500809 0.499166 2.51756e-05
0.458933 0.540947 0.000119947
0.501642 0.498329 2.94901e-05
0.490694 0.509299 7.13447e-06
0.487756 0.51223 1.30793e-05
0.502652 0.497244 0.00010403
0.486453 0.513521 2.66239e-05
0.508568 0.491417 1.48499e-05
0.496254 0.503718 2.86125e-05
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.113055
optimal matrix:
0.0384943 0.0382372 0.923269
0.214208 0.211972 0.57382
0.498057 0.501895 4.76814e-05
0.501771 0.498162 6.72578e-05
0.515938 0.483792 0.000270146
0.512138 0.487791 7.17055e-05
0.453623 0.546365 1.13438e-05
0.503451 0.496537 1.2329e-05
0.506842 0.493144 1.39197e-05
0.508358 0.49162 2.15317e-05
0.512683 0.487301 1.64328e-05
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.123707
optimal matrix:
0.0278304 0.0282232 0.943946
0.154281 0.156779 0.688939
0.49003 0.49613 0.01384
0.462036 0.495207 0.0427572
0.512485 0.485763 0.00175145
0.489099 0.478344 0.0325571
0.485539 0.513752 0.000708905
0.502096 0.477179 0.0207241
0.506937 0.490509 0.00255395
0.479193 0.506174 0.0146323
0.482649 0.500083 0.0172679
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.137188
optimal matrix:
0.0160472 0.95764 0.0263131
0.0841489 0.769443 0.146408
0.349118 0.0561896 0.594693
0.259443 0.151388 0.589169
0.464992 0.00273762 0.532271
0.153332 0.0641279 0.78254
0.131966 0.000359062 0.867675
0.321878 0.0263548 0.651767
0.515511 0.155371 0.329118
0.691954 0.00209367 0.305952
0.305862 0.0546891 0.639449
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.147674
optimal matrix:
0.0184291 0.0179596 0.963611
0.102575 0.0956709 0.801754
0.486873 0.474015 0.0391114
0.561519 0.397602 0.0408794
0.500263 0.484282 0.0154543
0.498705 0.465814 0.0354806
0.490942 0.497529 0.0115294
0.474061 0.480188 0.0457513
0.548387 0.437409 0.014204
0.509858 0.474346 0.0157963
0.46503 0.471389 0.0635812
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.159067
optimal matrix:
0.97278 0.00838066 0.0188393
0.492616 0.401393 0.105991
0.126431 0.28134 0.592229
0.220014 0.256929 0.523057
0.395376 0.570209 0.0344153
0.0532491 0.0269178 0.919833
6.41224e-05 0.043732 0.956204
0.0917068 0.387079 0.521214
0.152802 0.0102738 0.836925
0.225524 0.314363 0.460112
0.0182533 0.451167 0.530579
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.160162
optimal matrix:
0.0135252 0.0133534 0.973121
0.0766629 0.0761185 0.847219
0.331188 0.318287 0.350524
0.498102 0.501866 3.28577e-05
0.496673 0.503312 1.53879e-05
0.499908 0.500034 5.88154e-05
0.474509 0.525463 2.74511e-05
0.530205 0.46979 5.40469e-06
0.508589 0.491402 8.64518e-06
0.503095 0.496897 8.21524e-06
0.502575 0.497404 2.07283e-05
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.164419
optimal matrix:
0.0120636 0.0120502 0.975886
0.0666235 0.0669556 0.866421
0.290632 0.293104 0.416264
0.491586 0.508401 1.26128e-05
0.497638 0.50234 2.21188e-05
0.518804 0.481175 2.15191e-05
0.505385 0.494607 7.74192e-06
0.499413 0.50058 7.82159e-06
0.494904 0.505093 3.15635e-06
0.495394 0.504557 4.91004e-05
0.502174 0.497808 1.79447e-05
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.167794
optimal matrix:
0.0105169 0.0110977 0.978385
0.0585219 0.0617479 0.87973
0.253368 0.261242 0.48539
0.485326 0.514673 1.41605e-06
0.499142 0.500837 2.0888e-05
0.481324 0.518628 4.81725e-05
0.476774 0.523184 4.17052e-05
0.477088 0.522899 1.36169e-05
0.505696 0.494235 6.93285e-05
0.447897 0.552088 1.52314e-05
0.504068 0.495924 8.04224e-06
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 0.187134
optimal matrix:
0.198013 0.78978 0.0122066
0.00281169 0.929191 0.0679975
0.667602 0.0371359 0.295262
0.026449 0.112128 0.861423
0.0102709 0.0494992 0.94023
0.0899043 0.00167277 0.908423
0.00698996 0.134125 0.858885
0.00369286 0.0565538 0.939753
0.0518779 0.0232512 0.924871
0.038139 0.258253 0.703608
0.0172529 0.137271 0.845476
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 0.206910
optimal matrix:
0.961344 0.0291435 0.00951298
0.0730539 0.872891 0.0540548
0.014859 0.749883 0.235258
0.0377427 0.27548 0.686777
0.0399971 8.23955e-06 0.959995
0.00435542 3.7636e-05 0.995607
0.0213505 1.35708e-05 0.978636
0.028749 7.14495e-06 0.971244
0.0774205 1.80493e-05 0.922561
0.120012 9.00218e-06 0.879979
0.0666137 6.35471e-06 0.93338
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 0.218617
optimal matrix:
0.0039623 0.00412702 0.991911
0.0222465 0.0228858 0.954868
0.105626 0.0954199 0.798954
0.269663 0.286156 0.444181
0.482552 0.51738 6.78775e-05
0.490828 0.509055 0.000116468
0.46976 0.530095 0.000144861
0.496389 0.503571 4.02695e-05
0.5076 0.492354 4.51715e-05
0.503451 0.49653 1.89874e-05
0.494655 0.505301 4.32879e-05
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 0.226324
optimal matrix:
0.00321629 0.0033474 0.993436
0.0183085 0.0189336 0.962758
0.0792782 0.0824282 0.838294
0.221752 0.229468 0.54878
0.499564 0.50039 4.57941e-05
0.500583 0.499389 2.79765e-05
0.471275 0.528681 4.38993e-05
0.501177 0.498789 3.35856e-05
0.496613 0.503315 7.14908e-05
0.485727 0.514146 0.000127096
0.492603 0.507354 4.37813e-05
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 0.233490
optimal matrix:
0.00396043 0.00279833 0.993241
0.0153619 0.0158859 0.968752
0.0651 0.0646965 0.870203
0.195263 0.183941 0.620796
0.483334 0.469736 0.0469303
0.496072 0.416259 0.087669
0.486774 0.513225 1.0488e-06
0.511523 0.488256 0.00022124
0.471132 0.4838 0.0450687
0.501462 0.494518 0.00402052
0.46775 0.443572 0.0886779
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 0.249225
optimal matrix:
0.00253152 0.00231385 0.995155
0.0123868 0.0124566 0.975157
0.0540308 0.0561311 0.889838
0.156088 0.149626 0.694286
0.487413 0.44685 0.0657376
0.404218 0.46709 0.128692
0.432213 0.516499 0.0512884
0.483111 0.412442 0.104447
0.445091 0.373793 0.181116
0.465444 0.458513 0.0760435
0.48678 0.498 0.0152196
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 0.260340
optimal matrix:
0.00203421 0.00198012 0.995986
0.0113093 0.0112728 0.977418
0.0459314 0.0487545 0.905314
0.135008 0.143086 0.721905
0.467253 0.490932 0.0418154
0.450904 0.471047 0.0780493
0.499417 0.4867 0.0138835
0.476532 0.459491 0.0639776
0.41891 0.461462 0.119628
0.440847 0.48804 0.0711129
0.517091 0.474691 0.00821787
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 0.263956
optimal matrix:
0.00196944 0.00190841 0.996122
0.0104894 0.0108739 0.978637
0.0469718 0.0468754 0.906153
0.129148 0.134505 0.736347
0.343547 0.338889 0.317565
0.526255 0.473724 2.09765e-05
0.476707 0.523283 1.01152e-05
0.508935 0.490785 0.000280011
0.488862 0.511003 0.000135501
0.512905 0.486623 0.00047119
0.477286 0.522691 2.3343e-05
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 0.270420
optimal matrix:
0.00156986 0.00174925 0.996681
0.00999574 0.00918404 0.98082
0.0429739 0.0370284 0.919998
0.123535 0.112158 0.764308
0.343342 0.286993 0.369665
0.4971 0.502664 0.000236107
0.49998 0.499986 3.38256e-05
0.557151 0.442573 0.000276603
0.532727 0.467268 5.56111e-06
0.631026 0.36864 0.000333672
0.473373 0.526413 0.000214215
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 0.275657
optimal matrix:
0.00155055 0.00201416 0.996435
0.00779471 0.00975118 0.982454
0.0338361 0.0451891 0.920975
0.0981469 0.11931 0.782543
0.243574 0.305077 0.451349
0.575561 0.424051 0.000387741
0.404155 0.595107 0.00073774
0.360105 0.639755 0.000140053
0.36307 0.636527 0.000403501
0.507856 0.49206 8.42939e-05
0.468279 0.530936 0.000785006
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 0.280061
optimal matrix:
0.00145402 0.00113447 0.997412
0.00819522 0.00772391 0.984081
0.0341107 0.0334239 0.932465
0.101787 0.0936916 0.804521
0.256291 0.247151 0.496558
0.516202 0.48369 0.000107412
0.517436 0.481874 0.000689368
0.505222 0.494296 0.000482187
0.504203 0.495132 0.000664856
0.479562 0.520157 0.000281926
0.520506 0.47931 0.000183746
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 0.283798
optimal matrix:
0.00167313 0.00136598 0.996961
0.00807754 0.00704656 0.984876
0.0358084 0.0277776 0.936414
0.100701 0.0824334 0.816866
0.257543 0.216185 0.526273
0.490222 0.509734 4.33323e-05
0.495547 0.504253 0.000200551
0.499999 0.499861 0.000139582
0.659155 0.340745 0.000100237
0.529638 0.469968 0.000394593
0.584276 0.415025 0.000699372
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 0.287048
optimal matrix:
0.00122996 0.00128065 0.997489
0.00746258 0.00683163 0.985706
0.0300022 0.0294158 0.940582
0.0840072 0.0849905 0.831002
0.237153 0.222883 0.539964
0.50817 0.491702 0.000127763
0.521419 0.478351 0.000230625
0.498615 0.501304 8.1033e-05
0.515345 0.484602 5.28523e-05
0.510248 0.488905 0.000847551
0.489439 0.510369 0.000191826
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 0.290529
optimal matrix:
0.00120839 0.0011545 0.997637
0.00618586 0.00639566 0.987418
0.0260217 0.0278523 0.946126
0.0726564 0.0787181 0.848625
0.194476 0.201479 0.604044
0.48217 0.499721 0.0181087
0.517601 0.473635 0.00876468
0.503749 0.467701 0.0285496
0.422063 0.541825 0.0361121
0.429652 0.541484 0.0288646
0.510823 0.482236 0.00694018
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 0.300996
optimal matrix:
0.00111287 0.722018 0.276869
0.00547564 0.00569838 0.988826
0.026444 0.0239644 0.949592
0.0706557 0.0662848 0.863059
0.188279 0.196091 0.615629
0.448854 0.447647 0.103499
0.506571 0.493315 0.000113278
0.494795 0.505012 0.000193139
0.499569 0.500222 0.000209597
0.505634 0.494135 0.000230166
0.497846 0.502092 6.2496e-05
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 0.303400
optimal matrix:
0.000955993 0.00110328 0.997941
0.00557222 0.00556694 0.988861
0.0234187 0.0237668 0.952815
0.0702624 0.0704942 0.859243
0.174175 0.193147 0.632678
0.432375 0.441284 0.126341
0.51066 0.48925 9.02899e-05
0.507568 0.49211 0.000321124
0.502992 0.496788 0.000220231
0.48752 0.51207 0.000409707
0.479955 0.519901 0.000144403
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 0.308964
optimal matrix:
0.000819459 0.00102152 0.998159
0.00550506 0.00569529 0.9888
0.0218125 0.0241283 0.954059
0.0640705 0.0662436 0.869686
0.163905 0.166733 0.669363
0.406969 0.41437 0.178661
0.525013 0.474787 0.000199384
0.484289 0.515364 0.000346869
0.458913 0.541004 8.23267e-05
0.450061 0.549894 4.45459e-05
0.526849 0.472668 0.0004829
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 0.313944
optimal matrix:
0.000758992 0.00114104 0.9981
0.0054186 0.00476461 0.989817
0.0216908 0.0225012 0.955808
0.0640377 0.0571761 0.878786
0.165341 0.153155 0.681504
0.394281 0.380741 0.224978
0.525213 0.474761 2.60119e-05
0.474731 0.525251 1.87133e-05
0.489078 0.510566 0.000355559
0.507363 0.492622 1.5669e-05
0.525924 0.473429 0.000647018
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 0.455846
optimal matrix:
0.029955 0.969639 0.000406503
0.499206 0.497533 0.00326126
0.533645 0.451903 0.0144514
0.47367 0.468228 0.058102
0.0986543 0.736369 0.164977
0.443746 0.233347 0.322907
0.190878 0.292676 0.516445
0.244039 0.105378 0.650582
0.136613 0.00180961 0.861577
6.12846e-07 1.81763e-07 0.999999
6.28914e-08 5.06094e-09 1
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059


==> figs/empirical/imperfect/terminal/linkedin11by3_train_2.dat <==
dataset:../dataset/dp/linkedin_dp.txt
number of accounts 113813057
number of distinct passwords 39225147
number of equivalence classes 2790
total 1
group 0.0656363
group 0.0656573
group 0.0657198
group 0.0656898
group 0.0663959
group 0.067593
group 0.105051
group 0.0894635
group 0.107205
group 0.0994176
group 0.202171
sanity check for all groups 1
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.004886
optimal matrix:
0.221764 0.0194846 0.758752
0.631103 0.06371 0.305187
0.17286 0.0186597 0.80848
0.0989043 0.407001 0.494095
0.115683 0.00287663 0.88144
0.134703 0.380607 0.48469
0.116424 0.0151026 0.868473
0.0200992 0.079192 0.900709
0.788931 0.201192 0.0098778
0.101902 0.0917923 0.806305
0.0212823 0.00170415 0.977014
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.007597
optimal matrix:
0.0651352 0.0524611 0.882404
0.373005 0.0488987 0.578096
0.640082 0.109502 0.250416
0.000149528 0.103135 0.896715
0.000732282 0.000426149 0.998842
0.0898261 0.000604289 0.90957
0.000179007 0.0251655 0.974655
0.00425897 0.00018739 0.995554
0.00246198 0.0127636 0.984774
0.0650135 0.0115797 0.923407
0.00742353 0.00794365 0.984633
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.010819
optimal matrix:
0.361702 0.33379 0.304508
0.208319 0.450859 0.340822
0.398462 0.203468 0.39807
0.307506 0.336543 0.355951
0.524173 0.36838 0.107447
0.278202 0.309266 0.412532
0.230743 0.0397641 0.729493
0.166864 0.2666 0.566536
0.0596252 0.312571 0.627804
0.235418 0.0447097 0.719872
0.37389 0.306041 0.320069
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.012588
optimal matrix:
0.453667 0.442132 0.104202
0.484619 0.483971 0.0314096
0.454644 0.447746 0.0976098
0.467069 0.497769 0.0351623
0.45634 0.453249 0.090411
0.459965 0.451616 0.0884188
0.49088 0.4554 0.0537203
0.476027 0.450734 0.0732386
0.448958 0.472082 0.0789607
0.446682 0.447171 0.106147
0.491874 0.449958 0.0581678
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.014113
optimal matrix:
0.220178 0.157988 0.621834
0.581466 0.2588 0.159734
0.182765 0.277602 0.539632
0.600183 0.140384 0.259433
0.113768 0.15492 0.731312
0.144587 0.746893 0.108521
0.260391 0.0940354 0.645574
0.177805 0.205156 0.617039
0.00129423 0.160146 0.83856
0.384326 0.253152 0.362521
0.26676 0.0880583 0.645182
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.015321
optimal matrix:
0.144569 0.126183 0.729249
0.126615 0.142709 0.730676
0.0566182 0.277237 0.666144
0.140196 0.227515 0.632289
0.13912 0.15778 0.7031
0.101477 0.031543 0.86698
0.0167636 0.168712 0.814525
0.00509178 0.135234 0.859674
0.138584 0.0305541 0.830862
0.168362 0.258341 0.573297
0.158108 0.0429885 0.798903
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.017029
optimal matrix:
0.251504 0.26066 0.487836
0.274133 0.00483653 0.721031
0.119414 0.226805 0.653781
0.326548 0.665538 0.00791407
0.284609 0.0249094 0.690482
0.236514 0.395934 0.367551
0.338314 0.345702 0.315985
0.340893 0.00873401 0.650373
0.224825 0.203226 0.571949
0.355169 0.487797 0.157034
0.393841 0.509344 0.096815
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.018369
optimal matrix:
0.487701 0.424866 0.0874334
0.505156 0.490001 0.00484356
0.471355 0.510072 0.0185731
0.482022 0.475937 0.042041
0.393369 0.488416 0.118215
0.485076 0.479214 0.0357105
0.47277 0.07612 0.45111
0.0202093 0.488734 0.491057
0.488235 0.474946 0.0368188
0.520824 0.478876 0.000300231
0.487257 0.4885 0.0242429
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.019319
optimal matrix:
0.000396257 0.000503235 0.999101
0.000633947 0.000558509 0.998808
0.000417508 0.000139791 0.999443
0.000438459 0.000912484 0.998649
0.000704817 7.58716e-05 0.999219
0.00142141 0.000589507 0.997989
0.000553199 0.000644556 0.998802
0.000518924 0.00068167 0.998799
0.000624051 0.000663939 0.998712
0.000852051 0.000692875 0.998455
0.000449176 0.000565701 0.998985
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.020922
optimal matrix:
0.134107 0.126892 0.739002
0.0518934 0.0700002 0.878106
0.0863441 0.202585 0.711071
0.149768 0.118486 0.731747
0.123741 0.164123 0.712136
0.129292 0.105676 0.765032
0.135279 0.149709 0.715013
0.407457 0.146855 0.445688
0.12675 0.163017 0.710234
0.166466 0.142525 0.691009
0.11475 0.139022 0.746228
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.038181
optimal matrix:
0.0514853 0.0494066 0.899108
0.0487985 0.0515441 0.899657
0.0349033 0.0486653 0.916431
0.045254 0.0460749 0.908671
0.270107 0.0547298 0.675164
0.0677607 0.0457939 0.886445
0.0517872 0.0508661 0.897347
0.302713 0.0507878 0.646499
0.0465911 0.0491411 0.904268
0.0600823 0.0642951 0.875623
0.0499615 0.0588099 0.891229
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.047314
optimal matrix:
0.369136 0.145774 0.485091
0.493422 0.0591646 0.447414
0.36112 0.139048 0.499833
0.147056 0.170827 0.682117
0.377524 0.0218022 0.600673
0.628862 0.370469 0.000668869
0.14735 0.421284 0.431367
0.365594 0.136445 0.49796
0.37334 0.145735 0.480925
0.376042 0.151313 0.472645
0.137875 0.0878229 0.774302
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.051565
optimal matrix:
0.384488 0.0607384 0.554774
4.34382e-07 0.00146735 0.998532
1.57673e-06 0.261128 0.738871
4.29369e-06 1.0374e-05 0.999985
4.31858e-06 0.056557 0.943439
2.0013e-06 0.00410239 0.995896
4.06947e-07 0.271793 0.728207
9.66455e-07 0.00140319 0.998596
2.01751e-06 0.0853556 0.914642
3.84819e-06 0.20765 0.792346
3.45376e-06 0.0608785 0.939118
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.054413
optimal matrix:
0.0445792 0.509078 0.446343
0.0982325 4.67578e-06 0.901763
0.111108 1.66126e-05 0.888875
0.00200646 3.49349e-06 0.99799
0.472418 5.78962e-06 0.527576
0.0399526 1.39524e-05 0.960033
0.0234205 1.58728e-06 0.976578
0.0285465 1.79156e-06 0.971452
0.172473 1.22527e-06 0.827526
0.0773979 1.98735e-05 0.922582
0.0275695 1.32137e-05 0.972417
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.056309
optimal matrix:
0.204007 0.202205 0.593788
0.498547 0.501399 5.33527e-05
0.51892 0.480786 0.000294051
0.522597 0.477263 0.000140177
0.525767 0.474085 0.000148255
0.488671 0.511328 1.30895e-06
0.478213 0.521663 0.000124242
0.499796 0.499981 0.000223171
0.490165 0.509827 7.8581e-06
0.512722 0.486909 0.000369261
0.487773 0.510849 0.00137843
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.062337
optimal matrix:
0.438639 0.231718 0.329644
0.01278 0.0331573 0.954063
0.0254298 0.0057285 0.968842
4.76454e-05 0.019579 0.980373
0.00868368 0.000985012 0.990331
0.000155921 0.012216 0.987628
0.0079244 0.000440398 0.991635
0.107057 8.62037e-05 0.892857
0.00366158 0.0968245 0.899514
0.000516418 0.188262 0.811222
7.78567e-06 0.00401115 0.995981
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.067337
optimal matrix:
0.382973 0.328619 0.288407
0.0417687 0.0102227 0.948009
0.107741 0.019609 0.87265
0.00134285 0.0011269 0.99753
0.0442064 0.0135204 0.942273
0.18598 3.09752e-05 0.813989
0.00523312 0.00823359 0.986533
0.00329693 0.00518759 0.991515
1.08966e-05 0.00325694 0.996732
0.0998018 0.000136028 0.900062
1.87619e-05 0.0236961 0.976285
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.071855
optimal matrix:
0.127959 0.130869 0.741172
0.460353 0.503856 0.0357913
0.350216 0.60678 0.0430035
0.516597 0.474325 0.00907769
0.537067 0.448998 0.0139352
0.5076 0.491797 0.00060217
0.467302 0.526681 0.00601764
0.489581 0.507519 0.00289987
0.471564 0.458237 0.0701989
0.50138 0.498144 0.000476737
0.472069 0.449423 0.0785084
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.075919
optimal matrix:
0.115461 0.115883 0.768655
0.488726 0.486341 0.0249327
0.500638 0.499289 7.32891e-05
0.473943 0.517634 0.00842287
0.487567 0.471494 0.0409389
0.525148 0.47418 0.000671848
0.456212 0.50001 0.0437787
0.480002 0.474657 0.0453407
0.48497 0.46394 0.0510902
0.500167 0.49981 2.31516e-05
0.48516 0.49263 0.0222096
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.103648
optimal matrix:
0.0568035 0.0582773 0.884919
0.319496 0.326493 0.35401
0.500809 0.499166 2.51756e-05
0.458933 0.540947 0.000119947
0.501642 0.498329 2.94901e-05
0.490694 0.509299 7.13447e-06
0.487756 0.51223 1.30793e-05
0.502652 0.497244 0.00010403
0.486453 0.513521 2.66239e-05
0.508568 0.491417 1.48499e-05
0.496254 0.503718 2.86125e-05
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.113055
optimal matrix:
0.0384943 0.0382372 0.923269
0.214208 0.211972 0.57382
0.498057 0.501895 4.76814e-05
0.501771 0.498162 6.72578e-05
0.515938 0.483792 0.000270146
0.512138 0.487791 7.17055e-05
0.453623 0.546365 1.13438e-05
0.503451 0.496537 1.2329e-05
0.506842 0.493144 1.39197e-05
0.508358 0.49162 2.15317e-05
0.512683 0.487301 1.64328e-05
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.123707
optimal matrix:
0.0278304 0.0282232 0.943946
0.154281 0.156779 0.688939
0.49003 0.49613 0.01384
0.462036 0.495207 0.0427572
0.512485 0.485763 0.00175145
0.489099 0.478344 0.0325571
0.485539 0.513752 0.000708905
0.502096 0.477179 0.0207241
0.506937 0.490509 0.00255395
0.479193 0.506174 0.0146323
0.482649 0.500083 0.0172679
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.137188
optimal matrix:
0.0160472 0.95764 0.0263131
0.0841489 0.769443 0.146408
0.349118 0.0561896 0.594693
0.259443 0.151388 0.589169
0.464992 0.00273762 0.532271
0.153332 0.0641279 0.78254
0.131966 0.000359062 0.867675
0.321878 0.0263548 0.651767
0.515511 0.155371 0.329118
0.691954 0.00209367 0.305952
0.305862 0.0546891 0.639449
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.147674
optimal matrix:
0.0184291 0.0179596 0.963611
0.102575 0.0956709 0.801754
0.486873 0.474015 0.0391114
0.561519 0.397602 0.0408794
0.500263 0.484282 0.0154543
0.498705 0.465814 0.0354806
0.490942 0.497529 0.0115294
0.474061 0.480188 0.0457513
0.548387 0.437409 0.014204
0.509858 0.474346 0.0157963
0.46503 0.471389 0.0635812
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.159067
optimal matrix:
0.97278 0.00838066 0.0188393
0.492616 0.401393 0.105991
0.126431 0.28134 0.592229
0.220014 0.256929 0.523057
0.395376 0.570209 0.0344153
0.0532491 0.0269178 0.919833
6.41224e-05 0.043732 0.956204
0.0917068 0.387079 0.521214
0.152802 0.0102738 0.836925
0.225524 0.314363 0.460112
0.0182533 0.451167 0.530579
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.160162
optimal matrix:
0.0135252 0.0133534 0.973121
0.0766629 0.0761185 0.847219
0.331188 0.318287 0.350524
0.498102 0.501866 3.28577e-05
0.496673 0.503312 1.53879e-05
0.499908 0.500034 5.88154e-05
0.474509 0.525463 2.74511e-05
0.530205 0.46979 5.40469e-06
0.508589 0.491402 8.64518e-06
0.503095 0.496897 8.21524e-06
0.502575 0.497404 2.07283e-05
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.164419
optimal matrix:
0.0120636 0.0120502 0.975886
0.0666235 0.0669556 0.866421
0.290632 0.293104 0.416264
0.491586 0.508401 1.26128e-05
0.497638 0.50234 2.21188e-05
0.518804 0.481175 2.15191e-05
0.505385 0.494607 7.74192e-06
0.499413 0.50058 7.82159e-06
0.494904 0.505093 3.15635e-06
0.495394 0.504557 4.91004e-05
0.502174 0.497808 1.79447e-05
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.167794
optimal matrix:
0.0105169 0.0110977 0.978385
0.0585219 0.0617479 0.87973
0.253368 0.261242 0.48539
0.485326 0.514673 1.41605e-06
0.499142 0.500837 2.0888e-05
0.481324 0.518628 4.81725e-05
0.476774 0.523184 4.17052e-05
0.477088 0.522899 1.36169e-05
0.505696 0.494235 6.93285e-05
0.447897 0.552088 1.52314e-05
0.504068 0.495924 8.04224e-06
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 0.187134
optimal matrix:
0.198013 0.78978 0.0122066
0.00281169 0.929191 0.0679975
0.667602 0.0371359 0.295262
0.026449 0.112128 0.861423
0.0102709 0.0494992 0.94023
0.0899043 0.00167277 0.908423
0.00698996 0.134125 0.858885
0.00369286 0.0565538 0.939753
0.0518779 0.0232512 0.924871
0.038139 0.258253 0.703608
0.0172529 0.137271 0.845476
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 0.206910
optimal matrix:
0.961344 0.0291435 0.00951298
0.0730539 0.872891 0.0540548
0.014859 0.749883 0.235258
0.0377427 0.27548 0.686777
0.0399971 8.23955e-06 0.959995
0.00435542 3.7636e-05 0.995607
0.0213505 1.35708e-05 0.978636
0.028749 7.14495e-06 0.971244
0.0774205 1.80493e-05 0.922561
0.120012 9.00218e-06 0.879979
0.0666137 6.35471e-06 0.93338
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 0.218617
optimal matrix:
0.0039623 0.00412702 0.991911
0.0222465 0.0228858 0.954868
0.105626 0.0954199 0.798954
0.269663 0.286156 0.444181
0.482552 0.51738 6.78775e-05
0.490828 0.509055 0.000116468
0.46976 0.530095 0.000144861
0.496389 0.503571 4.02695e-05
0.5076 0.492354 4.51715e-05
0.503451 0.49653 1.89874e-05
0.494655 0.505301 4.32879e-05
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 0.226324
optimal matrix:
0.00321629 0.0033474 0.993436
0.0183085 0.0189336 0.962758
0.0792782 0.0824282 0.838294
0.221752 0.229468 0.54878
0.499564 0.50039 4.57941e-05
0.500583 0.499389 2.79765e-05
0.471275 0.528681 4.38993e-05
0.501177 0.498789 3.35856e-05
0.496613 0.503315 7.14908e-05
0.485727 0.514146 0.000127096
0.492603 0.507354 4.37813e-05
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 0.233490
optimal matrix:
0.00396043 0.00279833 0.993241
0.0153619 0.0158859 0.968752
0.0651 0.0646965 0.870203
0.195263 0.183941 0.620796
0.483334 0.469736 0.0469303
0.496072 0.416259 0.087669
0.486774 0.513225 1.0488e-06
0.511523 0.488256 0.00022124
0.471132 0.4838 0.0450687
0.501462 0.494518 0.00402052
0.46775 0.443572 0.0886779
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 0.249225
optimal matrix:
0.00253152 0.00231385 0.995155
0.0123868 0.0124566 0.975157
0.0540308 0.0561311 0.889838
0.156088 0.149626 0.694286
0.487413 0.44685 0.0657376
0.404218 0.46709 0.128692
0.432213 0.516499 0.0512884
0.483111 0.412442 0.104447
0.445091 0.373793 0.181116
0.465444 0.458513 0.0760435
0.48678 0.498 0.0152196
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 0.260340
optimal matrix:
0.00203421 0.00198012 0.995986
0.0113093 0.0112728 0.977418
0.0459314 0.0487545 0.905314
0.135008 0.143086 0.721905
0.467253 0.490932 0.0418154
0.450904 0.471047 0.0780493
0.499417 0.4867 0.0138835
0.476532 0.459491 0.0639776
0.41891 0.461462 0.119628
0.440847 0.48804 0.0711129
0.517091 0.474691 0.00821787
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 0.263956
optimal matrix:
0.00196944 0.00190841 0.996122
0.0104894 0.0108739 0.978637
0.0469718 0.0468754 0.906153
0.129148 0.134505 0.736347
0.343547 0.338889 0.317565
0.526255 0.473724 2.09765e-05
0.476707 0.523283 1.01152e-05
0.508935 0.490785 0.000280011
0.488862 0.511003 0.000135501
0.512905 0.486623 0.00047119
0.477286 0.522691 2.3343e-05
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 0.270420
optimal matrix:
0.00156986 0.00174925 0.996681
0.00999574 0.00918404 0.98082
0.0429739 0.0370284 0.919998
0.123535 0.112158 0.764308
0.343342 0.286993 0.369665
0.4971 0.502664 0.000236107
0.49998 0.499986 3.38256e-05
0.557151 0.442573 0.000276603
0.532727 0.467268 5.56111e-06
0.631026 0.36864 0.000333672
0.473373 0.526413 0.000214215
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 0.275657
optimal matrix:
0.00155055 0.00201416 0.996435
0.00779471 0.00975118 0.982454
0.0338361 0.0451891 0.920975
0.0981469 0.11931 0.782543
0.243574 0.305077 0.451349
0.575561 0.424051 0.000387741
0.404155 0.595107 0.00073774
0.360105 0.639755 0.000140053
0.36307 0.636527 0.000403501
0.507856 0.49206 8.42939e-05
0.468279 0.530936 0.000785006
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 0.280061
optimal matrix:
0.00145402 0.00113447 0.997412
0.00819522 0.00772391 0.984081
0.0341107 0.0334239 0.932465
0.101787 0.0936916 0.804521
0.256291 0.247151 0.496558
0.516202 0.48369 0.000107412
0.517436 0.481874 0.000689368
0.505222 0.494296 0.000482187
0.504203 0.495132 0.000664856
0.479562 0.520157 0.000281926
0.520506 0.47931 0.000183746
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 0.283798
optimal matrix:
0.00167313 0.00136598 0.996961
0.00807754 0.00704656 0.984876
0.0358084 0.0277776 0.936414
0.100701 0.0824334 0.816866
0.257543 0.216185 0.526273
0.490222 0.509734 4.33323e-05
0.495547 0.504253 0.000200551
0.499999 0.499861 0.000139582
0.659155 0.340745 0.000100237
0.529638 0.469968 0.000394593
0.584276 0.415025 0.000699372
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 0.287048
optimal matrix:
0.00122996 0.00128065 0.997489
0.00746258 0.00683163 0.985706
0.0300022 0.0294158 0.940582
0.0840072 0.0849905 0.831002
0.237153 0.222883 0.539964
0.50817 0.491702 0.000127763
0.521419 0.478351 0.000230625
0.498615 0.501304 8.1033e-05
0.515345 0.484602 5.28523e-05
0.510248 0.488905 0.000847551
0.489439 0.510369 0.000191826
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 0.290529
optimal matrix:
0.00120839 0.0011545 0.997637
0.00618586 0.00639566 0.987418
0.0260217 0.0278523 0.946126
0.0726564 0.0787181 0.848625
0.194476 0.201479 0.604044
0.48217 0.499721 0.0181087
0.517601 0.473635 0.00876468
0.503749 0.467701 0.0285496
0.422063 0.541825 0.0361121
0.429652 0.541484 0.0288646
0.510823 0.482236 0.00694018
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 0.300996
optimal matrix:
0.00111287 0.722018 0.276869
0.00547564 0.00569838 0.988826
0.026444 0.0239644 0.949592
0.0706557 0.0662848 0.863059
0.188279 0.196091 0.615629
0.448854 0.447647 0.103499
0.506571 0.493315 0.000113278
0.494795 0.505012 0.000193139
0.499569 0.500222 0.000209597
0.505634 0.494135 0.000230166
0.497846 0.502092 6.2496e-05
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 0.303400
optimal matrix:
0.000955993 0.00110328 0.997941
0.00557222 0.00556694 0.988861
0.0234187 0.0237668 0.952815
0.0702624 0.0704942 0.859243
0.174175 0.193147 0.632678
0.432375 0.441284 0.126341
0.51066 0.48925 9.02899e-05
0.507568 0.49211 0.000321124
0.502992 0.496788 0.000220231
0.48752 0.51207 0.000409707
0.479955 0.519901 0.000144403
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 0.308964
optimal matrix:
0.000819459 0.00102152 0.998159
0.00550506 0.00569529 0.9888
0.0218125 0.0241283 0.954059
0.0640705 0.0662436 0.869686
0.163905 0.166733 0.669363
0.406969 0.41437 0.178661
0.525013 0.474787 0.000199384
0.484289 0.515364 0.000346869
0.458913 0.541004 8.23267e-05
0.450061 0.549894 4.45459e-05
0.526849 0.472668 0.0004829
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 0.313944
optimal matrix:
0.000758992 0.00114104 0.9981
0.0054186 0.00476461 0.989817
0.0216908 0.0225012 0.955808
0.0640377 0.0571761 0.878786
0.165341 0.153155 0.681504
0.394281 0.380741 0.224978
0.525213 0.474761 2.60119e-05
0.474731 0.525251 1.87133e-05
0.489078 0.510566 0.000355559
0.507363 0.492622 1.5669e-05
0.525924 0.473429 0.000647018
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 0.455846
optimal matrix:
0.029955 0.969639 0.000406503
0.499206 0.497533 0.00326126
0.533645 0.451903 0.0144514
0.47367 0.468228 0.058102
0.0986543 0.736369 0.164977
0.443746 0.233347 0.322907
0.190878 0.292676 0.516445
0.244039 0.105378 0.650582
0.136613 0.00180961 0.861577
6.12846e-07 1.81763e-07 0.999999
6.28914e-08 5.06094e-09 1
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.388421 0.351322 0.260257
0.00259363 0.430112 0.567294
0.429973 0.51974 0.0502868
0.122388 0.635154 0.242458
0.148881 0.21142 0.639699
0.504764 0.4525 0.0427357
0.353806 0.24497 0.401224
0.584967 0.34155 0.0734828
0.384336 0.19393 0.421734
0.493202 0.26886 0.237938
0.408203 0.226738 0.365059


==> figs/empirical/imperfect/terminal/neopets11by3_1e6.dat <==
dataset:../dataset/empirical/neopets.txt
number of accounts 68345758
number of distinct passwords 27987228
number of equivalence classes 2380
group 0.0611438
group 0.0611748
group 0.061192
group 0.0617236
group 0.0616023
group 0.0617278
group 0.0643318
group 0.0743969
group 0.085324
group 0.0926619
group 0.314721
sanity check for all groups 1
matrix file open error
matrix: 


==> figs/empirical/imperfect/terminal/neopets11by3_1e6_2.dat <==
dataset:../dataset/empirical/neopets.txt
number of accounts 68345758
number of distinct passwords 27987228
number of equivalence classes 2380
group 0.0611438
group 0.0611748
group 0.061192
group 0.0617236
group 0.0616023
group 0.0617278
group 0.0643318
group 0.0743969
group 0.085324
group 0.0926619
group 0.314721
sanity check for all groups 1
matrix file open error
matrix: 


==> figs/empirical/imperfect/terminal/neopets11by3_test.dat <==
dataset:../dataset/empirical/neopets.txt
number of accounts 68345758
number of distinct passwords 27987228
number of equivalence classes 2380
total 1
group 0.0611438
group 0.0611748
group 0.061192
group 0.0617236
group 0.0616023
group 0.0617278
group 0.0643318
group 0.0743969
group 0.085324
group 0.0926619
group 0.314721
sanity check for all groups 1
matrix: 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 **************** 
0.0968741 0.209347 0.0463096 0.169751 0.09199 0.0023262 0.0186178 0.00620086 0.000221448 0.412429 0.0168314 0.190379 0.0279699 0.0230353 0.00402436 0.0209 0.0225117 0.31811 0.387661 0.0320219 0.000424353 0.0908011 **************** 
0.481803 0.398729 0.801266 0.0668317 0.384304 0.556954 0.514892 0.464031 0.318191 0.596905 0.487112 0.0230657 0.468847 0.434616 0.112601 0.661218 0.0458308 0.267356 0.554558 0.0658776 0.494826 0.402743 **************** 
0.189033 0.132434 0.18206 0.0131418 0.0438627 0.0207794 0.116504 0.243061 0.464692 0.38789 0.159708 0.110477 0.000187312 0.164245 0.20987 0.00145862 0.0445131 0.00129719 0.0182079 0.0495572 0.0568815 0.00180792 **************** 
0.364167 0.487655 0.00363625 0.379835 0.435684 0.404349 0.561096 0.383456 0.351018 0.150103 0.491312 0.1294 0.353785 0.520706 0.499875 0.499339 0.478278 0.425066 0.626943 0.144485 0.397004 0.388213 **************** 
0.0779883 0.0389066 0.117932 0.054038 0.100414 0.0427805 0.000678164 0.117894 0.0021532 0.0320299 0.0223568 0.0560194 0.00020763 0.000147464 0.608527 0.00503615 0.127029 8.7832e-05 0.0753557 0.109632 0.0966942 0.0178089 **************** 
0.309044 0.317384 0.249147 0.274711 6.3966e-06 0.00793593 0.29627 0.371873 0.348896 0.396993 0.448543 0.364095 0.348933 0.602304 0.554801 0.408163 0.404302 0.288268 0.212589 0.191276 0.310209 0.332419 **************** 
0.136639 0.163103 0.00107205 0.0501309 0.154099 0.00507395 0.0665796 0.185641 0.120605 0.123873 0.0369472 0.161964 0.000430146 0.115042 0.0850632 0.0415265 0.101081 0.650109 0.159734 0.142821 0.206408 0.144622 **************** 
0.482223 0.486678 0.476354 0.482598 0.513925 0.485852 0.517365 0.453497 0.426713 0.473903 0.493344 0.50625 0.489951 0.461314 0.508464 0.487144 0.394755 0.484055 0.491826 0.504261 0.486963 0.487584 **************** 
0.248868 0.262704 0.427755 0.27564 0.255217 0.486401 0.226816 0.254474 0.189862 0.247413 0.250906 0.269541 0.240696 0.75891 0.259939 0.249581 0.318992 0.251594 0.244785 0.252385 0.254994 0.250097 **************** 
0.480328 0.487633 0.388579 0.486782 0.488738 0.500296 0.476874 0.486751 0.484855 0.48506 0.4898 0.487985 0.509549 0.490344 0.45639 0.477557 0.488266 0.486381 0.487114 0.435593 0.488784 0.487515 **************** 
0.486913 0.487236 0.488323 0.487576 0.483968 0.494187 0.510822 0.480346 0.486655 0.41815 0.492708 0.482588 0.485457 0.486991 0.48268 0.48763 0.487705 0.507682 0.48751 0.490517 0.487115 0.487611 **************** 
0.487276 0.487147 0.484012 0.487457 0.487265 0.437488 0.487145 0.487805 0.487393 0.4869 0.484691 0.487065 0.468389 0.472218 0.48721 0.501106 0.487201 0.487159 0.487386 0.481403 0.487272 0.487253 **************** 
0.326227 0.314965 0.495872 0.504113 0.505189 0.494787 0.48617 0.513805 0.515602 0.484396 0.499719 0.500228 0.511444 0.488554 0.498816 0.501183 0.514558 0.48533 0.498762 0.501232 0.503399 0.496601 **************** 
0.269846 0.26631 0.481323 0.518666 0.479304 0.520647 0.479631 0.520355 0.525398 0.474601 0.496716 0.503245 0.526483 0.47341 0.497782 0.502209 0.55607 0.443922 0.501604 0.498364 0.487145 0.512837 **************** 
0.221669 0.233373 0.445052 0.554942 0.508087 0.49174 0.512981 0.486969 0.49632 0.503467 0.479398 0.520544 0.501932 0.498047 0.495679 0.504305 0.420264 0.579724 0.459479 0.540286 0.49191 0.508019 **************** 
0.198533 0.186653 0.4903 0.481358 0.496949 0.483284 0.511602 0.488056 0.475138 0.474078 0.475418 0.50065 0.487838 0.511459 0.500453 0.479619 0.525399 0.474579 0.686405 0.281682 0.463195 0.486472 **************** 
0.167367 0.162592 0.471259 0.467852 0.463208 0.525387 0.466439 0.533225 0.440175 0.432792 0.436544 0.474615 0.336747 0.459235 0.471391 0.436802 0.506392 0.417342 0.506207 0.455912 0.513462 0.483439 **************** 
0.447517 0.253892 0.0204536 0.0158895 0.0466764 0.00303972 0.0136886 0.0457423 0.014392 0.00377916 0.00960165 0.00635947 0.0271604 2.96784e-05 0.0742905 0.0117126 0.00115128 0.0299218 4.39641e-06 0.0669393 0.0165519 1.87926e-05 **************** 
0.0743519 0.0809343 0.254802 0.252802 0.498553 0.501421 0.489463 0.510489 0.493281 0.506645 0.503743 0.496254 0.514989 0.484997 0.488501 0.511432 0.498687 0.501253 0.511424 0.488571 0.487021 0.512979 **************** 
0.0483984 0.0481502 0.164126 0.166376 0.489896 0.485363 0.481763 0.499908 0.484312 0.465911 0.460873 0.521706 0.47719 0.483038 0.479347 0.501244 0.480883 0.498479 0.486671 0.479848 0.496551 0.492407 **************** 
0.0235651 0.0195354 0.385832 0.520473 0.330934 0.29025 0.374145 0.431815 0.389889 0.598177 0.150336 0.361765 0.536471 0.245583 0.149942 0.388166 0.260534 0.404162 0.174261 0.163729 0.408254 0.125583 **************** 
0.00707857 0.943486 0.789594 0.0409949 0.0675555 0.482434 0.000320424 9.50045e-05 0.015767 0.000163768 0.050821 0.000191812 0.0240822 0.000319652 0.0323049 0.000239813 0.0424235 4.47698e-07 0.0314121 1.00514e-07 0.317522 9.31766e-06 **************** 
0.412367 0.543046 0.00852043 0.842445 0.020532 0.554549 0.0172157 0.000132138 0.0217705 0.000158077 0.0974554 1.43137e-05 0.0686532 6.47427e-06 0.150293 0.00112554 0.097386 0.000203546 0.0373217 1.14348e-05 0.00273295 5.42895e-06 **************** 
0.74317 0.221241 0.067074 0.809572 0.621655 0.0366027 0.125511 0.0857798 7.72512e-07 0.0948651 6.7402e-05 0.0710295 6.14402e-06 0.0116004 1.96703e-05 0.0723136 1.01086e-05 0.36915 5.09987e-05 0.0868928 8.47879e-06 0.056231 **************** 
0.0169451 0.0175534 0.0621285 0.0600274 0.159642 0.173162 0.371368 0.383873 0.50353 0.496408 0.514237 0.485346 0.48112 0.518853 0.497545 0.502446 0.480152 0.519308 0.484385 0.515603 0.490622 0.509333 **************** 
0.0154412 0.0151247 0.0519242 0.0568175 0.140026 0.140103 0.335791 0.328264 0.500703 0.499258 0.492062 0.507749 0.491014 0.508923 0.559539 0.440361 0.526303 0.473285 0.485896 0.514065 0.500854 0.499092 **************** 
0.0131826 0.0135563 0.0443063 0.0469919 0.125596 0.125319 0.292226 0.300583 0.49716 0.502753 0.482684 0.517224 0.498646 0.501318 0.488613 0.511365 0.497575 0.502187 0.508758 0.491175 0.487134 0.512814 **************** 
0.743368 0.241059 0.0580401 0.88885 0.0175101 0.836365 0.566279 0.0937675 0.0903094 0.132347 0.105548 0.000522382 0.0413774 2.18441e-05 0.274509 4.81609e-05 0.136434 4.96579e-05 0.215376 0.000116559 0.0403743 0.000573767 **************** 
0.00640608 0.0062737 0.0212035 0.0219922 0.0563298 0.0602354 0.137118 0.139107 0.313948 0.318153 0.50083 0.499113 0.511044 0.488928 0.536293 0.463572 0.472553 0.527283 0.480441 0.519349 0.494152 0.505714 **************** 
0.971213 0.0192834 0.0102965 0.958113 0.318776 0.591072 0.783442 0.00680548 0.504383 0.0155767 0.000762244 0.0118583 5.44681e-05 0.0522378 9.54346e-05 0.0494965 0.000664269 0.0017452 9.47822e-05 0.0233089 0.00142207 0.039027 **************** 
0.00395251 0.00411782 0.0133743 0.0154928 0.0369284 0.0374876 0.0865057 0.0892613 0.19805 0.204414 0.429755 0.443 0.489931 0.509985 0.495156 0.504741 0.503812 0.495869 0.420609 0.579122 0.512642 0.487244 **************** 
0.00304663 0.00408363 0.0113253 0.0117942 0.0304292 0.0310773 0.0712902 0.0756505 0.163316 0.173373 0.354599 0.376054 0.489427 0.510564 0.491168 0.508742 0.447796 0.552135 0.50174 0.49816 0.489171 0.510722 **************** 
0.00308083 0.00358165 0.00976894 0.00943716 0.0261014 0.0259456 0.063585 0.0627168 0.145681 0.143671 0.316144 0.311866 0.50868 0.491036 0.493643 0.506325 0.493292 0.506707 0.513039 0.48695 0.503876 0.494995 **************** 
0.00276085 0.0018995 0.00874591 0.0094665 0.0233953 0.0226877 0.0570509 0.0532396 0.130766 0.121986 0.284084 0.264755 0.505866 0.472075 0.508675 0.490217 0.526126 0.47377 0.539151 0.46001 0.508198 0.490186 **************** 
0.00213807 0.00177463 0.00802402 0.0080452 0.0198255 0.0211396 0.0475288 0.0491981 0.108947 0.112069 0.236747 0.245324 0.422808 0.437843 0.533926 0.466061 0.500935 0.499035 0.504151 0.495827 0.4733 0.526602 **************** 
0.212168 0.783824 0.243638 0.743019 0.45163 0.512023 0.482697 0.432124 0.408238 0.396543 0.213244 0.362338 0.00733239 0.232671 0.00822987 9.43839e-05 0.00165054 9.01717e-05 0.000202138 4.48292e-05 0.0172526 0.000291512 **************** 
0.0008879 0.00158372 0.00402347 0.00428896 0.0148295 0.0150337 0.0357373 0.0377743 0.0749921 0.0852633 0.150994 0.186372 0.289911 0.336085 0.401532 0.46754 0.546035 0.451335 0.462554 0.533731 0.484834 0.511636 **************** 
0.391937 0.603855 0.37526 0.618334 0.692009 0.282744 0.575358 0.362139 0.709357 0.14751 0.17435 0.535866 0.50957 0.0349679 0.000203863 0.330742 0.0719357 0.228949 0.000332322 2.53675e-06 0.00105267 7.79847e-06 **************** 
0.463686 0.534436 0.901079 0.093058 0.62169 0.357726 0.44176 0.510109 0.38012 0.5055 0.389161 0.3893 0.4545 0.191966 0.138861 0.403098 0.240753 0.147774 0.195031 9.09696e-06 5.84868e-07 8.93891e-06 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
******************
0th points password value: 1000
1000 0
******************
1th points password value: 2000
2000 0.0010021
******************
2th points password value: 3000
3000 0.00157588
******************
3th points password value: 4000
4000 0.00263401
******************
4th points password value: 5000
5000 0.00320568
******************
5th points password value: 6000
6000 0.00310633
******************
6th points password value: 7000
7000 0.0044765
******************
7th points password value: 8000
8000 0.00614999
******************
8th points password value: 9000
9000 0.00759026
******************
9th points password value: 10000
10000 0.00943969
******************
10th points password value: 20000
20000 0.0281627
******************
11th points password value: 30000
30000 0.040403
******************
12th points password value: 40000
40000 0.0508153
******************
13th points password value: 50000
50000 0.0492835
******************
14th points password value: 60000
60000 0.0599761
******************
15th points password value: 70000
70000 0.0698993
******************
16th points password value: 80000
80000 0.0781524
******************
17th points password value: 90000
90000 0.0854073
******************
18th points password value: 100000
100000 0.0928944
******************
19th points password value: 200000
200000 0.123116
******************
20th points password value: 300000
300000 0.157544
******************
21th points password value: 400000
400000 0.230797
******************
22th points password value: 500000
500000 0.206646
******************
23th points password value: 600000
600000 0.214377
******************
24th points password value: 700000
700000 0.21876
******************
25th points password value: 800000
800000 0.227879
******************
26th points password value: 900000
900000 0.241727
******************
27th points password value: 1e+06
1e+06 0.254442
******************
28th points password value: 1.5e+06
1.5e+06 0.291705
******************
29th points password value: 2e+06
2e+06 0.327508
******************
30th points password value: 2.5e+06
2.5e+06 0.357904
******************
31th points password value: 3e+06
3e+06 0.374729
******************
32th points password value: 3.5e+06
3.5e+06 0.39869
******************
33th points password value: 4e+06
4e+06 0.413265
******************
34th points password value: 4.5e+06
4.5e+06 0.430303
******************
35th points password value: 5e+06
5e+06 0.440992
******************
36th points password value: 5.5e+06
5.5e+06 0.460504
******************
37th points password value: 6e+06
6e+06 0.435475
******************
38th points password value: 6.5e+06
6.5e+06 0.457008
******************
39th points password value: 7e+06
7e+06 0.497476
******************
40th points password value: 7.5e+06
7.5e+06 0.633743
******************
41th points password value: 8e+06
8e+06 0.633743
******************
42th points password value: 8.8e+06
8.8e+06 0.635253
******************
43th points password value: 9e+06
9e+06 0.636978
******************
44th points password value: 9.5e+06
9.5e+06 0.636978
******************
45th points password value: 1e+07
1e+07 0.636978
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/imperfect/terminal/neopets11by3_test_2.dat <==
../dataset/empirical/neopets.txt
47580 47580
24097 24097
22555 22555
21630 21630
18553 18553
17784 17784
16625 16625
12864 12864
11740 11740
11470 11470
11084 11084
10535 10535
10504 10504
10226 10226
10205 10205
10199 10199
10180 10180
10173 10173
9864 9864
9852 9852
9549 9549
9392 9392
9382 9382
9313 9313
9272 9272
9083 9083
9065 9065
8945 8945
8809 8809
8731 8731
8711 8711
8480 8480
8464 8464
8377 8377
8334 8334
8332 8332
8322 8322
8127 8127
8048 8048
8019 8019
8008 8008
7898 7898
7822 7822
7795 7795
7776 7776
7492 7492
7271 7271
7204 7204
7146 7146
7067 7067
7021 7021
6997 6997
6967 6967
6937 6937
6889 6889
6887 6887
6879 6879
6838 6838
6835 6835
6805 6805
6789 6789
6787 6787
6756 6756
6707 6707
6619 6619
6515 6515
6499 6499
6485 6485
6409 6409
6399 6399
6398 6398
6355 6355
6349 6349
6292 6292
6274 6274
6222 6222
6205 6205
6104 6104
6079 6079
6059 6059
6048 6048
6029 6029
6005 6005
5994 5994
5986 5986
5946 5946
5896 5896
5807 5807
5802 5802
5793 5793
5773 5773
5749 5749
5705 5705
5615 5615
5614 5614
5566 5566
5561 5561
5554 5554
5522 5522
5497 5497
5483 5483
5474 5474
5466 5466
5465 5465
5458 5458
5451 5451
5429 5429
5420 5420
5397 5397
5391 5391
5387 5387
5356 5356
5328 5328
5325 5325
5320 5320
5312 5312
5257 5257
5221 5221
5216 5216
5191 5191
5183 5183
5167 5167
5125 5125
5022 5022
5015 5015
4973 4973
4952 4952
4948 4948
4922 4922
4905 4905
4888 4888
4867 4867
4856 4856
4849 4849
4847 4847
4784 4784
4762 4762
4743 4743
4728 4728
4720 4720
4696 4696
4694 4694
4646 4646
4636 4636
4628 4628
4601 4601
4598 4598
4582 4582
4569 4569
4559 4559
4556 4556
4537 4537
4530 4530
4529 4529
4515 4515
4513 4513
4504 4504
4477 4477
4457 4457
4441 4441
4435 4435
4427 4427
4417 4417
4413 4413
4403 4403
4382 4382
4379 4379
4375 4375
4374 4374
4343 4343
4339 4339
4324 4324
4321 4321
4301 4301
4298 4298
4285 4285
4282 4282
4279 4279
4277 4277
4274 4274
4273 4273
4244 4244
4228 4228
4219 4219
4212 4212
4192 4192
4191 4191
4190 4190
4167 4167
4163 4163
4161 4161
4157 4157
4148 4148
4146 4146
4134 4134
4128 4128
4125 4125
4112 4112
4103 4103
4102 4102
4096 4096
4092 4092
4065 4065
4047 4047
4041 4041
4036 4036
4027 4027
4017 4017
4013 4013
4008 4008
4002 4002
3998 3998
3996 3996
3990 3990
3972 3972
3965 3965
3955 3955
3948 3948
3940 3940
3930 3930
3926 3926
3925 3925
3920 3920
3901 3901
3898 3898
3886 3886
3881 3881
3879 3879
3874 3874
3867 3867
3847 3847
3843 3843
3824 3824
3821 3821
3820 3820
3819 3819
3811 3811
3804 3804
3800 3800
3789 3789
3776 3776
3769 3769
3761 3761
3757 3757
3752 3752
3741 3741
3737 3737
3726 3726
3719 3719
3714 3714
3712 3712
3709 3709
3680 3680
3672 3672
3663 3663
3659 3659
3658 3658
3643 3643
3639 3639
3631 3631
3629 3629
3621 3621
3614 3614
3612 3612
3603 3603
3599 3599
3592 3592
3590 3590
3583 3583
3576 3576
3571 3571
3568 3568
3561 3561
3555 3555
3551 3551
3534 3534
3530 3530
3529 3529
3528 3528
3521 3521
3519 3519
3517 3517
3507 3507
3499 3499
3492 3492
3489 3489
3485 3485
3476 3476
3462 3462
3448 3448
3439 3439
3437 3437
3433 3433
3428 3428
3426 3426
3422 3422
3419 3419
3387 3387
3386 3386
3379 3379
3376 3376
3367 3367
3361 3361
3357 3357
3355 3355
3352 3352
3328 3328
3305 3305
3304 3304
3297 3297
3296 3296
3294 3294
3283 3283
3280 3280
3278 3278
3276 3276
3275 3275
3255 3255
3251 3251
3249 3249
3227 3227
3226 3226
3222 3222
3218 3218
3214 3214
3210 3210
3207 3207
3203 3203
3202 3202
3192 3192
3190 3190
3185 3185
3182 3182
3178 3178
3171 3171
3170 3170
3156 3156
3152 3152
3147 3147
3138 3138
3136 3136
3135 3135
3113 3113
3106 3106
3095 3095
3093 3093
3092 3092
3088 3088
3086 3086
3085 3085
3082 3082
3076 3076
3073 3073
3068 3068
3066 3066
3063 3063
3052 3052
3043 3043
3036 3036
3035 3035
3030 3030
3016 3016
3015 3015
2996 2996
2992 2992
2989 2989
2988 2988
2987 2987
2984 2984
2981 2981
2976 2976
2974 2974
2973 2973
2966 2966
2965 2965
2958 2958
2957 2957
2955 2955
2953 2953
2949 2949
2939 2939
2937 2937
2932 2932
2925 2925
2923 2923
2918 2918
2917 2917
2912 2912
2902 2902
2899 2899
2898 2898
2878 2878
2877 2877
2873 2873
2866 2866
2860 2860
2856 2856
2855 2855
2854 2854
2848 2848
2844 2844
2843 2843
2840 2840
2834 2834
2832 2832
2831 2831
2821 2821
2820 2820
2817 2817
2816 2816
2807 2807
2805 2805
2799 2799
2793 2793
2786 2786
2781 2781
2777 2777
2769 2769
2767 2767
2760 2760
2752 2752
2748 2748
2743 2743
2737 2737
2735 2735
2731 2731
2723 2723
2719 2719
2717 2717
2715 2715
2713 2713
2706 2706
2702 2702
2700 2700
2694 2694
2693 2693
2692 2692
2690 2690
2689 2689
2686 2686
2685 2685
2678 2678
2676 2676
2673 2673
2665 2665
2664 2664
2660 2660
2659 2659
2653 2653
2650 2650
2648 2648
2645 2645
2640 2640
2639 2639
2636 2636
2635 2635
2631 2631
2628 2628
2627 2627
2624 2624
2622 2622
2620 2620
2619 2619
2617 2617
2615 2615
2614 2614
2612 2612
2609 2609
2606 2606
2605 2605
2596 2596
2594 2594
2588 2588
2582 2582
2579 2579
2578 2578
2577 2577
2575 2575
2571 2571
2565 2565
2558 2558
2557 2557
2556 2556
2555 2555
2554 2554
2547 2547
2530 2530
2528 2528
2526 2526
2523 2523
2521 2521
2519 2519
2513 2513
2504 2504
2503 2503
2501 2501
2495 2495
2494 2494
2490 2490
2489 2489
2488 2488
2486 2486
2481 2481
2479 2479
2477 2477
2476 2476
2475 2475
2472 2472
2471 2471
2470 2470
2454 2454
2453 2453
2447 2447
2446 2446
2445 2445
2443 2443
2440 2440
2427 2427
2421 2421
2420 2420
2419 2419
2417 2417
2415 2415
2411 2411
2409 2409
2405 2405
2403 2403
2402 2402
2400 2400
2397 2397
2396 2396
2391 2391
2390 2390
2389 2389
2388 2388
2387 2387
2385 2385
2380 2380
2366 2366
2359 2359
2357 2357
2356 2356
2354 2354
2352 2352
2350 2350
2348 2348
2345 2345
2344 2344
2339 2339
2338 2338
2334 2334
2323 2323
2321 2321
2318 2318
2316 2316
2314 2314
2313 2313
2308 2308
2307 2307
2306 2306
2303 2303
2301 2301
2298 2298
2297 2297
2293 2293
2289 2289
2287 2287
2284 2284
2282 2282
2281 2281
2279 2279
2273 2273
2270 2270
2269 2269
2268 2268
2261 2261
2259 2259
2258 2258
2257 2257
2247 2247
2246 2246
2245 2245
2242 2242
2241 2241
2240 2240
2238 2238
2237 2237
2235 2235
2234 2234
2232 2232
2231 2231
2230 2230
2229 2229
2227 2227
2225 2225
2221 2221
2220 2220
2215 2215
2211 2211
2210 2210
2206 2206
2203 2203
2202 2202
2201 2201
2196 2196
2195 2195
2193 2193
2182 2182
2177 2177
2174 2174
2166 2166
2156 2156
2155 2155
2154 2154
2152 2152
2151 2151
2145 2145
2143 2143
2142 2142
2132 2132
2127 2127
2126 2126
2125 2125
2123 2123
2119 2119
2115 2115
2111 2111
2107 2107
2105 2105
2103 2103
2100 2100
2098 2098
2096 2096
2095 2095
2094 2094
2093 2093
2091 2091
2090 2090
2087 2087
2082 2082
2079 2079
2077 2077
2075 2075
2074 2074
2073 2073
2070 2070
2068 2068
2067 2067
2065 2065
2064 2064
2063 2063
2058 2058
2057 2057
2054 2054
2050 2050
2045 2045
2042 2042
2040 2040
2037 2037
2035 2035
2031 2031
2030 2030
2028 2028
2025 2025
2021 2021
2013 2013
2012 2012
2010 2010
2006 2006
2005 2005
2004 2004
2001 2001
1999 1999
1998 1998
1996 1996
1995 1995
1989 1989
1986 1986
1982 1982
1977 1977
1974 1974
1972 1972
1968 1968
1966 1966
1964 1964
1962 1962
1960 1960
1959 1959
1957 1957
1956 1956
1954 1954
1953 1953
1951 1951
1947 1947
1946 1946
1945 1945
1944 1944
1943 1943
1942 1942
1941 1941
1936 1936
1933 1933
1932 1932
1926 1926
1924 1924
1918 1918
1917 1917
1915 1915
1912 1912
1911 1911
1910 1910
1907 1907
1904 1904
1902 1902
1897 1897
1896 1896
1893 1893
1892 1892
1888 1888
1887 1887
1886 1886
1883 1883
1879 1879
1878 1878
1877 1877
1875 1875
1874 1874
1872 1872
1871 1871
1870 1870
1869 1869
1865 1865
1864 1864
1863 1863
1861 1861
1860 1860
1859 1859
1858 1858
1856 1856
1855 1855
1854 1854
1851 1851
1848 1848
1847 1847
1846 1846
1844 1844
1842 1842
1841 1841
1839 1839
1838 1838
1835 1835
1834 1834
1832 1832
1831 1831
1830 1830
1829 1829
1828 1828
1826 1826
1823 1823
1822 1822
1821 1821
1820 1820
1818 1818
1817 1817
1816 1816
1813 1813
1812 1812
1809 1809
1807 1807
1804 1804
1803 1803
1802 1802
1798 1798
1797 1797
1796 1796
1793 1793
1792 1792
1790 1790
1789 1789
1788 1788
1785 1785
1783 1783
1782 1782
1781 1781
1779 1779
1776 1776
1775 1775
1770 1770
1769 1769
1768 1768
1767 1767
1766 1766
1764 1764
1760 1760
1759 1759
1758 1758
1757 1757
1756 1756
1755 1755
1752 1752
1750 1750
1749 1749
1748 1748
1744 1744
1741 1741
1739 1739
1738 1738
1737 1737
1736 1736
1735 1735
1733 1733
1731 1731
1728 1728
1727 1727
1726 1726
1725 1725
1723 1723
1722 1722
1721 1721
1720 1720
1719 1719
1717 1717
1711 1711
1710 1710
1709 1709
1708 1708
1706 1706
1705 1705
1704 1704
1703 1703
1702 1702
1701 1701
1698 1698
1696 1696
1694 1694
1693 1693
1692 1692
1689 1689
1687 1687
1686 1686
1685 1685
1684 1684
1682 1682
1681 1681
1680 1680
1679 1679
1678 1678
1677 1677
1676 1676
1674 1674
1673 1673
1672 1672
1671 1671
1669 1669
1668 1668
1667 1667
1663 1663
1662 1662
1659 1659
1658 1658
1657 1657
1656 1656
1655 1655
1654 1654
1653 1653
1652 1652
1650 1650
1649 1649
1648 1648
1647 1647
1644 1644
1643 1643
1642 1642
1640 1640
1639 1639
1637 1637
1636 1636
1634 1634
1633 1633
1628 1628
1627 1627
1626 1626
1622 1622
1621 1621
1620 1620
1619 1619
1618 1618
1616 1616
1615 1615
1614 1614
1613 1613
1612 1612
1610 1610
1609 1609
1608 1608
1606 1606
1605 1605
1602 1602
1601 1601
1597 1597
1595 1595
1593 1593
1592 1592
1590 1590
1589 1589
1585 1585
1581 1581
1580 1580
1579 1579
1577 1577
1574 1574
1573 1573
1568 1568
1567 1567
1566 1566
1565 1565
1564 1564
1562 1562
1561 1561
1560 1560
1559 1559
1557 1557
1556 1556
1554 1554
1553 1553
1551 1551
1550 1550
1549 1549
1547 1547
1545 1545
1544 1544
1542 1542
1539 1539
1538 1538
1537 1537
1536 1536
1535 1535
1534 1534
1530 1530
1527 1527
1526 1526
1525 1525
1521 1521
1520 1520
1519 1519
1518 1518
1514 1514
1513 1513
1512 1512
1510 1510
1506 1506
1505 1505
1502 1502
1499 1499
1498 1498
1497 1497
1496 1496
1495 1495
1493 1493
1491 1491
1490 1490
1489 1489
1488 1488
1487 1487
1486 1486
1484 1484
1483 1483
1482 1482
1481 1481
1480 1480
1479 1479
1478 1478
1477 1477
1475 1475
1474 1474
1473 1473
1472 1472
1470 1470
1469 1469
1467 1467
1466 1466
1462 1462
1461 1461
1460 1460
1458 1458
1457 1457
1456 1456
1455 1455
1453 1453
1450 1450
1448 1448
1447 1447
1446 1446
1445 1445
1444 1444
1443 1443
1442 1442
1441 1441
1440 1440
1439 1439
1438 1438
1437 1437
1436 1436
1433 1433
1432 1432
1431 1431
1430 1430
1427 1427
1426 1426
1425 1425
1424 1424
1420 1420
1419 1419
1418 1418
1417 1417
1415 1415
1414 1414
1413 1413
1412 1412
1411 1411
1410 1410
1409 1409
1407 1407
1406 1406
1405 1405
1403 1403
1402 1402
1401 1401
1400 1400
1399 1399
1397 1397
1396 1396
1395 1395
1394 1394
1393 1393
1391 1391
1390 1390
1389 1389
1388 1388
1387 1387
1386 1386
1385 1385
1380 1380
1379 1379
1378 1378
1377 1377
1376 1376
1375 1375
1374 1374
1373 1373
1372 1372
1371 1371
1370 1370
1369 1369
1367 1367
1366 1366
1365 1365
1364 1364
1363 1363
1362 1362
1361 1361
1360 1360
1359 1359
1358 1358
1357 1357
1356 1356
1355 1355
1354 1354
1353 1353
1352 1352
1351 1351
1350 1350
1349 1349
1348 1348
1347 1347
1346 1346
1345 1345
1344 1344
1343 1343
1342 1342
1341 1341
1340 1340
1339 1339
1337 1337
1336 1336
1335 1335
1334 1334
1333 1333
1332 1332
1331 1331
1330 1330
1329 1329
1328 1328
1326 1326
1325 1325
1324 1324
1323 1323
1322 1322
1320 1320
1318 1318
1317 1317
1316 1316
1315 1315
1314 1314
1313 1313
1312 1312
1311 1311
1310 1310
1308 1308
1307 1307
1305 1305
1304 1304
1303 1303
1302 1302
1301 1301
1300 1300
1299 1299
1298 1298
1297 1297
1295 1295
1294 1294
1293 1293
1292 1292
1291 1291
1289 1289
1288 1288
1286 1286
1285 1285
1283 1283
1282 1282
1281 1281
1280 1280
1277 1277
1276 1276
1274 1274
1273 1273
1272 1272
1271 1271
1270 1270
1269 1269
1268 1268
1267 1267
1266 1266
1265 1265
1264 1264
1263 1263
1262 1262
1261 1261
1260 1260
1259 1259
1258 1258
1257 1257
1254 1254
1253 1253
1252 1252
1250 1250
1249 1249
1248 1248
1247 1247
1246 1246
1245 1245
1244 1244
1243 1243
1242 1242
1241 1241
1240 1240
1239 1239
1238 1238
1237 1237
1236 1236
1235 1235
1234 1234
1233 1233
1232 1232
1231 1231
1230 1230
1229 1229
1228 1228
1227 1227
1226 1226
1225 1225
1224 1224
1223 1223
1222 1222
1221 1221
1220 1220
1219 1219
1218 1218
1217 1217
1216 1216
1215 1215
1213 1213
1211 1211
1210 1210
1209 1209
1208 1208
1207 1207
1206 1206
1205 1205
1204 1204
1203 1203
1202 1202
1201 1201
1199 1199
1198 1198
1197 1197
1195 1195
1194 1194
1193 1193
1192 1192
1191 1191
1190 1190
1188 1188
1187 1187
1185 1185
1184 1184
1183 1183
1182 1182
1181 1181
1179 1179
1178 1178
1177 1177
1175 1175
1173 1173
1172 1172
1170 1170
1169 1169
1168 1168
1167 1167
1166 1166
1165 1165
1164 1164
1163 1163
1162 1162
1161 1161
1160 1160
1158 1158
1157 1157
1156 1156
1155 1155
1154 1154
1153 1153
1152 1152
1151 1151
1149 1149
1148 1148
1147 1147
1146 1146
1145 1145
1144 1144
1143 1143
1142 1142
1141 1141
1140 1140
1139 1139
1138 1138
1137 1137
1136 1136
1135 1135
1134 1134
1133 1133
1132 1132
1131 1131
1130 1130
1129 1129
1128 1128
1127 1127
1126 1126
1125 1125
1124 1124
1123 1123
1122 1122
1121 1121
1120 1120
1119 1119
1117 1117
1116 1116
1115 1115
1114 1114
1113 1113
1112 1112
1111 1111
1109 1109
1108 1108
1107 1107
1106 1106
1104 1104
1103 1103
1101 1101
1100 1100
1099 1099
1098 1098
1097 1097
1096 1096
1095 1095
1094 1094
1093 1093
1092 1092
1091 1091
1090 1090
1089 1089
1088 1088
1087 1087
1086 1086
1085 1085
1084 1084
1083 1083
1082 1082
1081 1081
1080 1080
1079 1079
1078 1078
1077 1077
1076 1076
1075 1075
1073 1073
1072 1072
1071 1071
1070 1070
1068 1068
1067 1067
1066 1066
1065 1065
1064 1064
1063 1063
1061 1061
1060 1060
1059 1059
1058 1058
1057 1057
1056 1056
1055 1055
1054 1054
1053 1053
1052 1052
1051 1051
1050 1050
1049 1049
1048 1048
1046 1046
1045 1045
1044 1044
1043 1043
1042 1042
1041 1041
1040 1040
1039 1039
1038 1038
1037 1037
1036 1036
1035 1035
1034 1034
1033 1033
1032 1032
1031 1031
1030 1030
1029 1029
1028 1028
1027 1027
1026 1026
1025 1025
1024 1024
1023 1023
1022 1022
1021 1021
1019 1019
1018 1018
1017 1017
1016 1016
1015 1015
1014 1014
1013 1013
1012 1012
1011 1011
1010 1010
1008 1008
1007 1007
1006 1006
1005 1005
1004 1004
1003 1003
1002 1002
1001 1001
1000 1000
999 999
998 998
997 997
996 996
995 995
994 994
993 993
991 991
990 990
989 989
988 988
987 987
986 986
985 985
984 984
983 983
982 982
981 981
980 980
979 979
978 978
977 977
976 976
975 975
974 974
973 973
972 972
971 971
970 970
969 969
968 968
967 967
966 966
965 965
964 964
963 963
962 962
961 961
960 960
959 959
958 958
957 957
956 956
955 955
954 954
953 953
952 952
951 951
950 950
949 949
948 948
947 947
946 946
945 945
944 944
943 943
942 942
941 941
940 940
939 939
938 938
937 937
936 936
935 935
934 934
933 933
932 932
931 931
930 930
929 929
928 928
926 926
925 925
924 924
923 923
922 922
921 921
920 920
919 919
918 918
917 917
916 916
915 915
914 914
913 913
912 912
911 911
910 910
909 909
908 908
907 907
906 906
905 905
904 904
903 903
902 902
901 901
900 900
899 899
898 898
897 897
896 896
895 895
894 894
893 893
892 892
891 891
890 890
889 889
888 888
887 887
886 886
885 885
884 884
883 883
882 882
881 881
880 880
879 879
878 878
877 877
876 876
875 875
874 874
873 873
872 872
871 871
870 870
869 869
868 868
867 867
866 866
865 865
864 864
863 863
862 862
861 861
860 860
859 859
858 858
857 857
856 856
855 855
854 854
853 853
852 852
851 851
850 850
849 849
848 848
847 847
846 846
845 845
844 844
843 843
842 842
841 841
840 840
839 839
838 838
837 837
836 836
835 835
834 834
833 833
832 832
831 831
830 830
829 829
828 828
827 827
826 826
825 825
824 824
823 823
821 821
820 820
819 819
818 818
817 817
816 816
815 815
814 814
813 813
812 812
811 811
810 810
809 809
808 808
807 807
806 806
805 805
804 804
803 803
802 802
801 801
800 800
799 799
798 798
797 797
796 796
795 795
794 794
793 793
792 792
791 791
790 790
789 789
788 788
787 787
786 786
785 785
784 784
783 783
782 782
781 781
780 780
779 779
778 778
777 777
776 776
775 775
774 774
773 773
772 772
771 771
770 770
769 769
768 768
767 767
766 766
765 765
764 764
763 763
762 762
761 761
760 760
759 759
758 758
757 757
756 756
755 755
754 754
753 753
752 752
751 751
750 750
749 749
748 748
747 747
746 746
745 745
744 744
743 743
742 742
741 741
740 740
739 739
738 738
737 737
736 736
735 735
734 734
733 733
732 732
731 731
730 730
729 729
728 728
727 727
726 726
725 725
724 724
723 723
722 722
721 721
720 720
719 719
718 718
717 717
716 716
715 715
714 714
713 713
712 712
711 711
710 710
709 709
708 708
707 707
706 706
705 705
704 704
703 703
702 702
701 701
700 700
699 699
698 698
697 697
696 696
695 695
694 694
693 693
692 692
691 691
690 690
689 689
688 688
687 687
686 686
685 685
684 684
683 683
682 682
681 681
680 680
679 679
678 678
677 677
676 676
675 675
674 674
673 673
672 672
671 671
670 670
669 669
668 668
667 667
666 666
665 665
664 664
663 663
662 662
661 661
660 660
659 659
658 658
657 657
656 656
655 655
654 654
653 653
652 652
651 651
650 650
649 649
648 648
647 647
646 646
645 645
644 644
643 643
642 642
641 641
640 640
639 639
638 638
637 637
636 636
635 635
634 634
633 633
632 632
631 631
630 630
629 629
628 628
627 627
626 626
625 625
624 624
623 623
622 622
621 621
620 620
619 619
618 618
617 617
616 616
615 615
614 614
613 613
612 612
611 611
610 610
609 609
608 608
607 607
606 606
605 605
604 604
603 603
602 602
601 601
600 600
599 599
598 598
597 597
596 596
595 595
594 594
593 593
592 592
591 591
590 590
589 589
588 588
587 587
586 586
585 585
584 584
583 583
582 582
581 581
580 580
579 579
578 578
577 577
576 576
575 575
574 574
573 573
572 572
571 571
570 570
569 569
568 568
567 567
566 566
565 565
564 564
563 563
562 562
561 561
560 560
559 559
558 558
557 557
556 556
555 555
554 554
553 553
552 552
551 551
550 550
549 549
548 548
547 547
546 546
545 545
544 544
543 543
542 542
541 541
540 540
539 539
538 538
537 537
536 536
535 535
534 534
533 533
532 532
531 531
530 530
529 529
528 528
527 527
526 526
525 525
524 524
523 523
522 522
521 521
520 520
519 519
518 518
517 517
516 516
515 515
514 514
513 513
512 512
511 511
510 510
509 509
508 508
507 507
506 506
505 505
504 504
503 503
502 502
501 501
500 500
499 499
498 498
497 497
496 496
495 495
494 494
493 493
492 492
491 491
490 490
489 489
488 488
487 487
486 486
485 485
484 484
483 483
482 482
481 481
480 480
479 479
478 478
477 477
476 476
475 475
474 474
473 473
472 472
471 471
470 470
469 469
468 468
467 467
466 466
465 465
464 464
463 463
462 462
461 461
460 460
459 459
458 458
457 457
456 456
455 455
454 454
453 453
452 452
451 451
450 450
449 449
448 448
447 447
446 446
445 445
444 444
443 443
442 442
441 441
440 440
439 439
438 438
437 437
436 436
435 435
434 434
433 433
432 432
431 431
430 430
429 429
428 428
427 427
426 426
425 425
424 424
423 423
422 422
421 421
420 420
419 419
418 418
417 417
416 416
415 415
414 414
413 413
412 412
411 411
410 410
409 409
408 408
407 407
406 406
405 405
404 404
403 403
402 402
401 401
400 400
399 399
398 398
397 397
396 396
395 395
394 394
393 393
392 392
391 391
390 390
389 389
388 388
387 387
386 386
385 385
384 384
383 383
382 382
381 381
380 380
379 379
378 378
377 377
376 376
375 375
374 374
373 373
372 372
371 371
370 370
369 369
368 368
367 367
366 366
365 365
364 364
363 363
362 362
361 361
360 360
359 359
358 358
357 357
356 356
355 355
354 354
353 353
352 352
351 351
350 350
349 349
348 348
347 347
346 346
345 345
344 344
343 343
342 342
341 341
340 340
339 339
338 338
337 337
336 336
335 335
334 334
333 333
332 332
331 331
330 330
329 329
328 328
327 327
326 326
325 325
324 324
323 323
322 322
321 321
320 320
319 319
318 318
317 317
316 316
315 315
314 314
313 313
312 312
311 311
310 310
309 309
308 308
307 307
306 306
305 305
304 304
303 303
302 302
301 301
300 300
299 299
298 298
297 297
296 296
295 295
294 294
293 293
292 292
291 291
290 290
289 289
288 288
287 287
286 286
285 285
284 284
283 283
282 282
281 281
280 280
279 279
278 278
277 277
276 276
275 275
274 274
273 273
272 272
271 271
270 270
269 269
268 268
267 267
266 266
265 265
264 264
263 263
262 262
261 261
260 260
259 259
258 258
257 257
256 256
255 255
254 254
253 253
252 252
251 251
250 250
249 249
248 248
247 247
246 246
245 245
244 244
243 243
242 242
241 241
240 240
239 239
238 238
237 237
236 236
235 235
234 234
233 233
232 232
231 231
230 230
229 229
228 228
227 227
226 226
225 225
224 224
223 223
222 222
221 221
220 220
219 219
218 218
217 217
216 216
215 215
214 214
213 213
212 212
211 211
210 210
209 209
208 208
207 207
206 206
205 205
204 204
203 203
202 202
201 201
200 200
199 199
198 198
197 197
196 196
195 195
194 194
193 193
192 192
191 191
190 190
189 189
188 188
187 187
186 186
185 185
184 184
183 183
182 182
181 181
180 180
179 179
178 178
177 177
176 176
175 175
174 174
173 173
172 172
171 171
170 170
169 169
168 168
167 167
166 166
165 165
164 164
163 163
162 162
161 161
160 160
159 159
158 158
157 157
156 156
155 155
154 154
153 153
152 152
151 151
150 150
149 149
148 148
147 147
146 146
145 145
144 144
143 143
142 142
141 141
140 140
139 139
138 138
137 137
136 136
135 135
134 134
133 133
132 132
131 131
130 130
129 129
128 128
127 127
126 126
125 125
124 124
123 123
122 122
121 121
120 120
119 119
118 118
117 117
116 116
115 115
114 114
113 113
112 112
111 111
110 110
109 109
108 108
107 107
106 106
105 105
104 104
103 103
102 102
101 101
100 100
99 99
98 98
97 97
96 96
95 95
94 94
93 93
92 92
91 91
90 90
89 89
88 88
87 87
86 86
85 85
84 84
83 83
82 82
81 81
80 80
79 79
78 78
77 77
76 76
75 75
74 74
73 73
72 72
71 71
70 70
69 69
68 68
67 67
66 66
65 65
64 64
63 63
62 62
61 61
60 60
59 59
58 58
57 57
56 56
55 55
54 54
53 53
52 52
51 51
50 50
49 49
48 48
47 47
46 46
45 45
44 44
43 43
42 42
41 41
40 40
39 39
38 38
37 37
36 36
35 35
34 34
33 33
32 32
31 31
30 30
29 29
28 28
27 27
26 26
25 25
24 24
23 23
22 22
21 21
20 20
19 19
18 18
17 17
16 16
15 15
14 14
13 13
12 12
11 11
10 10
9 9
8 8
7 7
6 6
5 5
4 4
3 3
2 2
1 1
total number of guesses 4.1892e+06
number of equivalence classes 2380
prob sanity 1.82958e+10
total 1.82958e+10
group 2.26386e+09
group 5.80665e+08
group 1.91346e+09
group 1.76068e+09
group 1.73389e+09
group 1.68658e+09
group 1.67637e+09
group 1.68067e+09
group 1.66753e+09
group 1.66786e+09
group 1.66422e+09
sanity check for all groups 1.82958e+10
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
matrix: 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 **************** 
0.0968741 0.209347 0.0463096 0.169751 0.09199 0.0023262 0.0186178 0.00620086 0.000221448 0.412429 0.0168314 0.190379 0.0279699 0.0230353 0.00402436 0.0209 0.0225117 0.31811 0.387661 0.0320219 0.000424353 0.0908011 **************** 
0.481803 0.398729 0.801266 0.0668317 0.384304 0.556954 0.514892 0.464031 0.318191 0.596905 0.487112 0.0230657 0.468847 0.434616 0.112601 0.661218 0.0458308 0.267356 0.554558 0.0658776 0.494826 0.402743 **************** 
0.189033 0.132434 0.18206 0.0131418 0.0438627 0.0207794 0.116504 0.243061 0.464692 0.38789 0.159708 0.110477 0.000187312 0.164245 0.20987 0.00145862 0.0445131 0.00129719 0.0182079 0.0495572 0.0568815 0.00180792 **************** 
0.364167 0.487655 0.00363625 0.379835 0.435684 0.404349 0.561096 0.383456 0.351018 0.150103 0.491312 0.1294 0.353785 0.520706 0.499875 0.499339 0.478278 0.425066 0.626943 0.144485 0.397004 0.388213 **************** 
0.0779883 0.0389066 0.117932 0.054038 0.100414 0.0427805 0.000678164 0.117894 0.0021532 0.0320299 0.0223568 0.0560194 0.00020763 0.000147464 0.608527 0.00503615 0.127029 8.7832e-05 0.0753557 0.109632 0.0966942 0.0178089 **************** 
0.309044 0.317384 0.249147 0.274711 6.3966e-06 0.00793593 0.29627 0.371873 0.348896 0.396993 0.448543 0.364095 0.348933 0.602304 0.554801 0.408163 0.404302 0.288268 0.212589 0.191276 0.310209 0.332419 **************** 
0.136639 0.163103 0.00107205 0.0501309 0.154099 0.00507395 0.0665796 0.185641 0.120605 0.123873 0.0369472 0.161964 0.000430146 0.115042 0.0850632 0.0415265 0.101081 0.650109 0.159734 0.142821 0.206408 0.144622 **************** 
0.482223 0.486678 0.476354 0.482598 0.513925 0.485852 0.517365 0.453497 0.426713 0.473903 0.493344 0.50625 0.489951 0.461314 0.508464 0.487144 0.394755 0.484055 0.491826 0.504261 0.486963 0.487584 **************** 
0.248868 0.262704 0.427755 0.27564 0.255217 0.486401 0.226816 0.254474 0.189862 0.247413 0.250906 0.269541 0.240696 0.75891 0.259939 0.249581 0.318992 0.251594 0.244785 0.252385 0.254994 0.250097 **************** 
0.480328 0.487633 0.388579 0.486782 0.488738 0.500296 0.476874 0.486751 0.484855 0.48506 0.4898 0.487985 0.509549 0.490344 0.45639 0.477557 0.488266 0.486381 0.487114 0.435593 0.488784 0.487515 **************** 
0.486913 0.487236 0.488323 0.487576 0.483968 0.494187 0.510822 0.480346 0.486655 0.41815 0.492708 0.482588 0.485457 0.486991 0.48268 0.48763 0.487705 0.507682 0.48751 0.490517 0.487115 0.487611 **************** 
0.487276 0.487147 0.484012 0.487457 0.487265 0.437488 0.487145 0.487805 0.487393 0.4869 0.484691 0.487065 0.468389 0.472218 0.48721 0.501106 0.487201 0.487159 0.487386 0.481403 0.487272 0.487253 **************** 
0.326227 0.314965 0.495872 0.504113 0.505189 0.494787 0.48617 0.513805 0.515602 0.484396 0.499719 0.500228 0.511444 0.488554 0.498816 0.501183 0.514558 0.48533 0.498762 0.501232 0.503399 0.496601 **************** 
0.269846 0.26631 0.481323 0.518666 0.479304 0.520647 0.479631 0.520355 0.525398 0.474601 0.496716 0.503245 0.526483 0.47341 0.497782 0.502209 0.55607 0.443922 0.501604 0.498364 0.487145 0.512837 **************** 
0.221669 0.233373 0.445052 0.554942 0.508087 0.49174 0.512981 0.486969 0.49632 0.503467 0.479398 0.520544 0.501932 0.498047 0.495679 0.504305 0.420264 0.579724 0.459479 0.540286 0.49191 0.508019 **************** 
0.198533 0.186653 0.4903 0.481358 0.496949 0.483284 0.511602 0.488056 0.475138 0.474078 0.475418 0.50065 0.487838 0.511459 0.500453 0.479619 0.525399 0.474579 0.686405 0.281682 0.463195 0.486472 **************** 
0.167367 0.162592 0.471259 0.467852 0.463208 0.525387 0.466439 0.533225 0.440175 0.432792 0.436544 0.474615 0.336747 0.459235 0.471391 0.436802 0.506392 0.417342 0.506207 0.455912 0.513462 0.483439 **************** 
0.447517 0.253892 0.0204536 0.0158895 0.0466764 0.00303972 0.0136886 0.0457423 0.014392 0.00377916 0.00960165 0.00635947 0.0271604 2.96784e-05 0.0742905 0.0117126 0.00115128 0.0299218 4.39641e-06 0.0669393 0.0165519 1.87926e-05 **************** 
0.0743519 0.0809343 0.254802 0.252802 0.498553 0.501421 0.489463 0.510489 0.493281 0.506645 0.503743 0.496254 0.514989 0.484997 0.488501 0.511432 0.498687 0.501253 0.511424 0.488571 0.487021 0.512979 **************** 
0.0483984 0.0481502 0.164126 0.166376 0.489896 0.485363 0.481763 0.499908 0.484312 0.465911 0.460873 0.521706 0.47719 0.483038 0.479347 0.501244 0.480883 0.498479 0.486671 0.479848 0.496551 0.492407 **************** 
0.0235651 0.0195354 0.385832 0.520473 0.330934 0.29025 0.374145 0.431815 0.389889 0.598177 0.150336 0.361765 0.536471 0.245583 0.149942 0.388166 0.260534 0.404162 0.174261 0.163729 0.408254 0.125583 **************** 
0.00707857 0.943486 0.789594 0.0409949 0.0675555 0.482434 0.000320424 9.50045e-05 0.015767 0.000163768 0.050821 0.000191812 0.0240822 0.000319652 0.0323049 0.000239813 0.0424235 4.47698e-07 0.0314121 1.00514e-07 0.317522 9.31766e-06 **************** 
0.412367 0.543046 0.00852043 0.842445 0.020532 0.554549 0.0172157 0.000132138 0.0217705 0.000158077 0.0974554 1.43137e-05 0.0686532 6.47427e-06 0.150293 0.00112554 0.097386 0.000203546 0.0373217 1.14348e-05 0.00273295 5.42895e-06 **************** 
0.74317 0.221241 0.067074 0.809572 0.621655 0.0366027 0.125511 0.0857798 7.72512e-07 0.0948651 6.7402e-05 0.0710295 6.14402e-06 0.0116004 1.96703e-05 0.0723136 1.01086e-05 0.36915 5.09987e-05 0.0868928 8.47879e-06 0.056231 **************** 
0.0169451 0.0175534 0.0621285 0.0600274 0.159642 0.173162 0.371368 0.383873 0.50353 0.496408 0.514237 0.485346 0.48112 0.518853 0.497545 0.502446 0.480152 0.519308 0.484385 0.515603 0.490622 0.509333 **************** 
0.0154412 0.0151247 0.0519242 0.0568175 0.140026 0.140103 0.335791 0.328264 0.500703 0.499258 0.492062 0.507749 0.491014 0.508923 0.559539 0.440361 0.526303 0.473285 0.485896 0.514065 0.500854 0.499092 **************** 
0.0131826 0.0135563 0.0443063 0.0469919 0.125596 0.125319 0.292226 0.300583 0.49716 0.502753 0.482684 0.517224 0.498646 0.501318 0.488613 0.511365 0.497575 0.502187 0.508758 0.491175 0.487134 0.512814 **************** 
0.743368 0.241059 0.0580401 0.88885 0.0175101 0.836365 0.566279 0.0937675 0.0903094 0.132347 0.105548 0.000522382 0.0413774 2.18441e-05 0.274509 4.81609e-05 0.136434 4.96579e-05 0.215376 0.000116559 0.0403743 0.000573767 **************** 
0.00640608 0.0062737 0.0212035 0.0219922 0.0563298 0.0602354 0.137118 0.139107 0.313948 0.318153 0.50083 0.499113 0.511044 0.488928 0.536293 0.463572 0.472553 0.527283 0.480441 0.519349 0.494152 0.505714 **************** 
0.971213 0.0192834 0.0102965 0.958113 0.318776 0.591072 0.783442 0.00680548 0.504383 0.0155767 0.000762244 0.0118583 5.44681e-05 0.0522378 9.54346e-05 0.0494965 0.000664269 0.0017452 9.47822e-05 0.0233089 0.00142207 0.039027 **************** 
0.00395251 0.00411782 0.0133743 0.0154928 0.0369284 0.0374876 0.0865057 0.0892613 0.19805 0.204414 0.429755 0.443 0.489931 0.509985 0.495156 0.504741 0.503812 0.495869 0.420609 0.579122 0.512642 0.487244 **************** 
0.00304663 0.00408363 0.0113253 0.0117942 0.0304292 0.0310773 0.0712902 0.0756505 0.163316 0.173373 0.354599 0.376054 0.489427 0.510564 0.491168 0.508742 0.447796 0.552135 0.50174 0.49816 0.489171 0.510722 **************** 
0.00308083 0.00358165 0.00976894 0.00943716 0.0261014 0.0259456 0.063585 0.0627168 0.145681 0.143671 0.316144 0.311866 0.50868 0.491036 0.493643 0.506325 0.493292 0.506707 0.513039 0.48695 0.503876 0.494995 **************** 
0.00276085 0.0018995 0.00874591 0.0094665 0.0233953 0.0226877 0.0570509 0.0532396 0.130766 0.121986 0.284084 0.264755 0.505866 0.472075 0.508675 0.490217 0.526126 0.47377 0.539151 0.46001 0.508198 0.490186 **************** 
0.00213807 0.00177463 0.00802402 0.0080452 0.0198255 0.0211396 0.0475288 0.0491981 0.108947 0.112069 0.236747 0.245324 0.422808 0.437843 0.533926 0.466061 0.500935 0.499035 0.504151 0.495827 0.4733 0.526602 **************** 
0.212168 0.783824 0.243638 0.743019 0.45163 0.512023 0.482697 0.432124 0.408238 0.396543 0.213244 0.362338 0.00733239 0.232671 0.00822987 9.43839e-05 0.00165054 9.01717e-05 0.000202138 4.48292e-05 0.0172526 0.000291512 **************** 
0.0008879 0.00158372 0.00402347 0.00428896 0.0148295 0.0150337 0.0357373 0.0377743 0.0749921 0.0852633 0.150994 0.186372 0.289911 0.336085 0.401532 0.46754 0.546035 0.451335 0.462554 0.533731 0.484834 0.511636 **************** 
0.391937 0.603855 0.37526 0.618334 0.692009 0.282744 0.575358 0.362139 0.709357 0.14751 0.17435 0.535866 0.50957 0.0349679 0.000203863 0.330742 0.0719357 0.228949 0.000332322 2.53675e-06 0.00105267 7.79847e-06 **************** 
0.463686 0.534436 0.901079 0.093058 0.62169 0.357726 0.44176 0.510109 0.38012 0.5055 0.389161 0.3893 0.4545 0.191966 0.138861 0.403098 0.240753 0.147774 0.195031 9.09696e-06 5.84868e-07 8.93891e-06 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
4.4546e-05 0.679865 0.858981 0.00315911 0.495092 0.486506 0.0271568 0.48109 0.500297 0.490336 0.490752 0.232047 0.495236 0.35419 0.306252 0.345824 0.486879 0.488157 0.507983 0.318146 0.209133 0.288519 **************** 
******************
0th points password value: 100000
error


==> figs/empirical/imperfect/terminal/neopets11by3_train.dat <==
dataset:../dataset/dp/neopets_dp.txt
number of accounts 40392167
number of distinct passwords 16243623
number of equivalence classes 1562
total 1
group 0.0616993
group 0.0619325
group 0.0623958
group 0.063551
group 0.065838
group 0.0730299
group 0.0815298
group 0.0696311
group 0.0898182
group 0.0933147
group 0.27726
sanity check for all groups 1
******************
0th points password value: 1000
IterCount: 17
BestCost: 0.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.000180
optimal matrix:
0.0968741 0.209347 0.693779
0.0463096 0.169751 0.783939
0.09199 0.0023262 0.905684
0.0186178 0.00620086 0.975181
0.000221448 0.412429 0.58735
0.0168314 0.190379 0.79279
0.0279699 0.0230353 0.948995
0.00402436 0.0209 0.975076
0.0225117 0.31811 0.659379
0.387661 0.0320219 0.580318
0.000424353 0.0908011 0.908775
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.000519
optimal matrix:
0.481803 0.398729 0.119467
0.801266 0.0668317 0.131902
0.384304 0.556954 0.0587424
0.514892 0.464031 0.0210774
0.318191 0.596905 0.0849042
0.487112 0.0230657 0.489822
0.468847 0.434616 0.0965376
0.112601 0.661218 0.226181
0.0458308 0.267356 0.686814
0.554558 0.0658776 0.379565
0.494826 0.402743 0.102431
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.001123
optimal matrix:
0.189033 0.132434 0.678533
0.18206 0.0131418 0.804798
0.0438627 0.0207794 0.935358
0.116504 0.243061 0.640436
0.464692 0.38789 0.147418
0.159708 0.110477 0.729816
0.000187312 0.164245 0.835567
0.20987 0.00145862 0.788672
0.0445131 0.00129719 0.95419
0.0182079 0.0495572 0.932235
0.0568815 0.00180792 0.941311
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.001709
optimal matrix:
0.364167 0.487655 0.148178
0.00363625 0.379835 0.616529
0.435684 0.404349 0.159967
0.561096 0.383456 0.0554476
0.351018 0.150103 0.498879
0.491312 0.1294 0.379288
0.353785 0.520706 0.125509
0.499875 0.499339 0.000785748
0.478278 0.425066 0.0966563
0.626943 0.144485 0.228572
0.397004 0.388213 0.214783
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.002040
optimal matrix:
0.0779883 0.0389066 0.883105
0.117932 0.054038 0.82803
0.100414 0.0427805 0.856806
0.000678164 0.117894 0.881428
0.0021532 0.0320299 0.965817
0.0223568 0.0560194 0.921624
0.00020763 0.000147464 0.999645
0.608527 0.00503615 0.386437
0.127029 8.7832e-05 0.872883
0.0753557 0.109632 0.815012
0.0966942 0.0178089 0.885497
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.002359
optimal matrix:
0.309044 0.317384 0.373573
0.249147 0.274711 0.476142
6.3966e-06 0.00793593 0.992058
0.29627 0.371873 0.331857
0.348896 0.396993 0.254111
0.448543 0.364095 0.187362
0.348933 0.602304 0.0487626
0.554801 0.408163 0.0370362
0.404302 0.288268 0.30743
0.212589 0.191276 0.596135
0.310209 0.332419 0.357372
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.003136
optimal matrix:
0.136639 0.163103 0.700258
0.00107205 0.0501309 0.948797
0.154099 0.00507395 0.840827
0.0665796 0.185641 0.747779
0.120605 0.123873 0.755522
0.0369472 0.161964 0.801089
0.000430146 0.115042 0.884528
0.0850632 0.0415265 0.87341
0.101081 0.650109 0.24881
0.159734 0.142821 0.697445
0.206408 0.144622 0.64897
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.004559
optimal matrix:
0.482223 0.486678 0.0310988
0.476354 0.482598 0.0410477
0.513925 0.485852 0.00022315
0.517365 0.453497 0.0291383
0.426713 0.473903 0.099384
0.493344 0.50625 0.000406749
0.489951 0.461314 0.0487352
0.508464 0.487144 0.00439186
0.394755 0.484055 0.121189
0.491826 0.504261 0.00391312
0.486963 0.487584 0.0254536
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.005587
optimal matrix:
0.248868 0.262704 0.488428
0.427755 0.27564 0.296605
0.255217 0.486401 0.258382
0.226816 0.254474 0.51871
0.189862 0.247413 0.562725
0.250906 0.269541 0.479553
0.240696 0.75891 0.000394642
0.259939 0.249581 0.49048
0.318992 0.251594 0.429414
0.244785 0.252385 0.50283
0.254994 0.250097 0.494909
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.017645
optimal matrix:
0.480328 0.487633 0.0320396
0.388579 0.486782 0.12464
0.488738 0.500296 0.0109662
0.476874 0.486751 0.0363757
0.484855 0.48506 0.030085
0.4898 0.487985 0.0222155
0.509549 0.490344 0.000106365
0.45639 0.477557 0.0660526
0.488266 0.486381 0.0253529
0.487114 0.435593 0.0772926
0.488784 0.487515 0.0237008
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.028920
optimal matrix:
0.486913 0.487236 0.0258504
0.488323 0.487576 0.0241011
0.483968 0.494187 0.0218451
0.510822 0.480346 0.00883158
0.486655 0.41815 0.0951948
0.492708 0.482588 0.0247039
0.485457 0.486991 0.0275516
0.48268 0.48763 0.0296907
0.487705 0.507682 0.00461303
0.48751 0.490517 0.0219728
0.487115 0.487611 0.0252733
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.037319
optimal matrix:
0.487276 0.487147 0.0255773
0.484012 0.487457 0.028531
0.487265 0.437488 0.0752479
0.487145 0.487805 0.02505
0.487393 0.4869 0.0257074
0.484691 0.487065 0.028244
0.468389 0.472218 0.0593934
0.48721 0.501106 0.0116844
0.487201 0.487159 0.0256393
0.487386 0.481403 0.0312113
0.487272 0.487253 0.025475
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.042150
optimal matrix:
0.326227 0.314965 0.358808
0.495872 0.504113 1.454e-05
0.505189 0.494787 2.38267e-05
0.48617 0.513805 2.53224e-05
0.515602 0.484396 2.56524e-06
0.499719 0.500228 5.30397e-05
0.511444 0.488554 2.16038e-06
0.498816 0.501183 1.4208e-06
0.514558 0.48533 0.000111873
0.498762 0.501232 5.44339e-06
0.503399 0.496601 5.5799e-07
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.045470
optimal matrix:
0.269846 0.26631 0.463844
0.481323 0.518666 1.15006e-05
0.479304 0.520647 4.89321e-05
0.479631 0.520355 1.46883e-05
0.525398 0.474601 1.58113e-06
0.496716 0.503245 3.89289e-05
0.526483 0.47341 0.000106954
0.497782 0.502209 8.76014e-06
0.55607 0.443922 7.83503e-06
0.501604 0.498364 3.238e-05
0.487145 0.512837 1.7849e-05
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.047819
optimal matrix:
0.221669 0.233373 0.544958
0.445052 0.554942 6.06409e-06
0.508087 0.49174 0.000172926
0.512981 0.486969 4.98408e-05
0.49632 0.503467 0.000213355
0.479398 0.520544 5.7894e-05
0.501932 0.498047 2.15429e-05
0.495679 0.504305 1.59889e-05
0.420264 0.579724 1.20697e-05
0.459479 0.540286 0.000235077
0.49191 0.508019 7.06465e-05
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.052445
optimal matrix:
0.198533 0.186653 0.614814
0.4903 0.481358 0.0283419
0.496949 0.483284 0.0197662
0.511602 0.488056 0.000342155
0.475138 0.474078 0.0507844
0.475418 0.50065 0.023932
0.487838 0.511459 0.000703009
0.500453 0.479619 0.0199285
0.525399 0.474579 2.1418e-05
0.686405 0.281682 0.0319122
0.463195 0.486472 0.0503324
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.059767
optimal matrix:
0.167367 0.162592 0.670041
0.471259 0.467852 0.0608888
0.463208 0.525387 0.0114046
0.466439 0.533225 0.000336205
0.440175 0.432792 0.127033
0.436544 0.474615 0.0888408
0.336747 0.459235 0.204019
0.471391 0.436802 0.0918066
0.506392 0.417342 0.0762664
0.506207 0.455912 0.0378812
0.513462 0.483439 0.00309925
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.065315
optimal matrix:
0.447517 0.253892 0.298591
0.0204536 0.0158895 0.963657
0.0466764 0.00303972 0.950284
0.0136886 0.0457423 0.940569
0.014392 0.00377916 0.981829
0.00960165 0.00635947 0.984039
0.0271604 2.96784e-05 0.97281
0.0742905 0.0117126 0.913997
0.00115128 0.0299218 0.968927
4.39641e-06 0.0669393 0.933056
0.0165519 1.87926e-05 0.983429
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.095150
optimal matrix:
0.0743519 0.0809343 0.844714
0.254802 0.252802 0.492396
0.498553 0.501421 2.59912e-05
0.489463 0.510489 4.8049e-05
0.493281 0.506645 7.43168e-05
0.503743 0.496254 3.18908e-06
0.514989 0.484997 1.40087e-05
0.488501 0.511432 6.63849e-05
0.498687 0.501253 5.967e-05
0.511424 0.488571 5.17688e-06
0.487021 0.512979 3.23416e-07
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.114705
optimal matrix:
0.0483984 0.0481502 0.903451
0.164126 0.166376 0.669499
0.489896 0.485363 0.0247414
0.481763 0.499908 0.0183298
0.484312 0.465911 0.0497772
0.460873 0.521706 0.0174213
0.47719 0.483038 0.0397719
0.479347 0.501244 0.0194082
0.480883 0.498479 0.0206379
0.486671 0.479848 0.0334809
0.496551 0.492407 0.0110422
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.147701
optimal matrix:
0.0235651 0.0195354 0.9569
0.385832 0.520473 0.0936952
0.330934 0.29025 0.378815
0.374145 0.431815 0.19404
0.389889 0.598177 0.0119339
0.150336 0.361765 0.487898
0.536471 0.245583 0.217946
0.149942 0.388166 0.461892
0.260534 0.404162 0.335304
0.174261 0.163729 0.66201
0.408254 0.125583 0.466163
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.145443
optimal matrix:
0.00707857 0.943486 0.0494355
0.789594 0.0409949 0.169412
0.0675555 0.482434 0.45001
0.000320424 9.50045e-05 0.999585
0.015767 0.000163768 0.984069
0.050821 0.000191812 0.948987
0.0240822 0.000319652 0.975598
0.0323049 0.000239813 0.967455
0.0424235 4.47698e-07 0.957576
0.0314121 1.00514e-07 0.968588
0.317522 9.31766e-06 0.682469
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.151565
optimal matrix:
0.412367 0.543046 0.0445865
0.00852043 0.842445 0.149034
0.020532 0.554549 0.424919
0.0172157 0.000132138 0.982652
0.0217705 0.000158077 0.978071
0.0974554 1.43137e-05 0.90253
0.0686532 6.47427e-06 0.93134
0.150293 0.00112554 0.848582
0.097386 0.000203546 0.90241
0.0373217 1.14348e-05 0.962667
0.00273295 5.42895e-06 0.997262
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.165649
optimal matrix:
0.74317 0.221241 0.0355893
0.067074 0.809572 0.123354
0.621655 0.0366027 0.341743
0.125511 0.0857798 0.788709
7.72512e-07 0.0948651 0.905134
6.7402e-05 0.0710295 0.928903
6.14402e-06 0.0116004 0.988393
1.96703e-05 0.0723136 0.927667
1.01086e-05 0.36915 0.63084
5.09987e-05 0.0868928 0.913056
8.47879e-06 0.056231 0.943761
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.176470
optimal matrix:
0.0169451 0.0175534 0.965502
0.0621285 0.0600274 0.877844
0.159642 0.173162 0.667195
0.371368 0.383873 0.244759
0.50353 0.496408 6.15299e-05
0.514237 0.485346 0.000416536
0.48112 0.518853 2.76038e-05
0.497545 0.502446 9.28249e-06
0.480152 0.519308 0.000540534
0.484385 0.515603 1.21411e-05
0.490622 0.509333 4.45137e-05
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.185276
optimal matrix:
0.0154412 0.0151247 0.969434
0.0519242 0.0568175 0.891258
0.140026 0.140103 0.719871
0.335791 0.328264 0.335944
0.500703 0.499258 3.86893e-05
0.492062 0.507749 0.000188474
0.491014 0.508923 6.31955e-05
0.559539 0.440361 9.9536e-05
0.526303 0.473285 0.000411864
0.485896 0.514065 3.92061e-05
0.500854 0.499092 5.4153e-05
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.192182
optimal matrix:
0.0131826 0.0135563 0.973261
0.0443063 0.0469919 0.908702
0.125596 0.125319 0.749086
0.292226 0.300583 0.407191
0.49716 0.502753 8.63699e-05
0.482684 0.517224 9.1695e-05
0.498646 0.501318 3.58348e-05
0.488613 0.511365 2.24913e-05
0.497575 0.502187 0.000237836
0.508758 0.491175 6.68005e-05
0.487134 0.512814 5.28449e-05
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 0.224404
optimal matrix:
0.743368 0.241059 0.0155732
0.0580401 0.88885 0.0531103
0.0175101 0.836365 0.146125
0.566279 0.0937675 0.339954
0.0903094 0.132347 0.777344
0.105548 0.000522382 0.89393
0.0413774 2.18441e-05 0.958601
0.274509 4.81609e-05 0.725443
0.136434 4.96579e-05 0.863516
0.215376 0.000116559 0.784507
0.0403743 0.000573767 0.959052
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 0.247060
optimal matrix:
0.00640608 0.0062737 0.98732
0.0212035 0.0219922 0.956804
0.0563298 0.0602354 0.883435
0.137118 0.139107 0.723774
0.313948 0.318153 0.367899
0.50083 0.499113 5.6951e-05
0.511044 0.488928 2.79482e-05
0.536293 0.463572 0.000135481
0.472553 0.527283 0.00016452
0.480441 0.519349 0.000210159
0.494152 0.505714 0.000134662
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 0.262047
optimal matrix:
0.971213 0.0192834 0.00950384
0.0102965 0.958113 0.0315909
0.318776 0.591072 0.0901526
0.783442 0.00680548 0.209752
0.504383 0.0155767 0.48004
0.000762244 0.0118583 0.987379
5.44681e-05 0.0522378 0.947708
9.54346e-05 0.0494965 0.950408
0.000664269 0.0017452 0.997591
9.47822e-05 0.0233089 0.976596
0.00142207 0.039027 0.959551
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 0.281193
optimal matrix:
0.00395251 0.00411782 0.99193
0.0133743 0.0154928 0.971133
0.0369284 0.0374876 0.925584
0.0865057 0.0892613 0.824233
0.19805 0.204414 0.597536
0.429755 0.443 0.127246
0.489931 0.509985 8.3706e-05
0.495156 0.504741 0.000103377
0.503812 0.495869 0.000318537
0.420609 0.579122 0.000268856
0.512642 0.487244 0.000114176
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 0.298695
optimal matrix:
0.00304663 0.00408363 0.99287
0.0113253 0.0117942 0.97688
0.0304292 0.0310773 0.938494
0.0712902 0.0756505 0.853059
0.163316 0.173373 0.663311
0.354599 0.376054 0.269347
0.489427 0.510564 9.4822e-06
0.491168 0.508742 8.9995e-05
0.447796 0.552135 6.83845e-05
0.50174 0.49816 9.98874e-05
0.489171 0.510722 0.00010708
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 0.311309
optimal matrix:
0.00308083 0.00358165 0.993338
0.00976894 0.00943716 0.980794
0.0261014 0.0259456 0.947953
0.063585 0.0627168 0.873698
0.145681 0.143671 0.710648
0.316144 0.311866 0.37199
0.50868 0.491036 0.000284614
0.493643 0.506325 3.20729e-05
0.493292 0.506707 1.62286e-06
0.513039 0.48695 1.1166e-05
0.503876 0.494995 0.00112933
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 0.322855
optimal matrix:
0.00276085 0.0018995 0.99534
0.00874591 0.0094665 0.981788
0.0233953 0.0226877 0.953917
0.0570509 0.0532396 0.889709
0.130766 0.121986 0.747249
0.284084 0.264755 0.451161
0.505866 0.472075 0.022059
0.508675 0.490217 0.00110831
0.526126 0.47377 0.000104124
0.539151 0.46001 0.000839004
0.508198 0.490186 0.00161584
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 0.340689
optimal matrix:
0.00213807 0.00177463 0.996087
0.00802402 0.0080452 0.983931
0.0198255 0.0211396 0.959035
0.0475288 0.0491981 0.903273
0.108947 0.112069 0.778984
0.236747 0.245324 0.517929
0.422808 0.437843 0.139349
0.533926 0.466061 1.26673e-05
0.500935 0.499035 2.97892e-05
0.504151 0.495827 2.19622e-05
0.4733 0.526602 9.74648e-05
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 0.355321
optimal matrix:
0.212168 0.783824 0.0040078
0.243638 0.743019 0.0133425
0.45163 0.512023 0.036347
0.482697 0.432124 0.0851791
0.408238 0.396543 0.19522
0.213244 0.362338 0.424417
0.00733239 0.232671 0.759997
0.00822987 9.43839e-05 0.991676
0.00165054 9.01717e-05 0.998259
0.000202138 4.48292e-05 0.999753
0.0172526 0.000291512 0.982456
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 0.385759
optimal matrix:
0.0008879 0.00158372 0.997528
0.00402347 0.00428896 0.991688
0.0148295 0.0150337 0.970137
0.0357373 0.0377743 0.926488
0.0749921 0.0852633 0.839745
0.150994 0.186372 0.662634
0.289911 0.336085 0.374004
0.401532 0.46754 0.130928
0.546035 0.451335 0.00263083
0.462554 0.533731 0.00371517
0.484834 0.511636 0.00352967
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 0.446330
optimal matrix:
0.391937 0.603855 0.00420883
0.37526 0.618334 0.00640638
0.692009 0.282744 0.0252469
0.575358 0.362139 0.0625032
0.709357 0.14751 0.143132
0.17435 0.535866 0.289783
0.50957 0.0349679 0.455462
0.000203863 0.330742 0.669054
0.0719357 0.228949 0.699115
0.000332322 2.53675e-06 0.999665
0.00105267 7.79847e-06 0.99894
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 0.503522
optimal matrix:
0.463686 0.534436 0.00187841
0.901079 0.093058 0.00586323
0.62169 0.357726 0.0205839
0.44176 0.510109 0.048131
0.38012 0.5055 0.11438
0.389161 0.3893 0.221538
0.4545 0.191966 0.353534
0.138861 0.403098 0.45804
0.240753 0.147774 0.611474
0.195031 9.09696e-06 0.80496
5.84868e-07 8.93891e-06 0.99999
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348


==> figs/empirical/imperfect/terminal/neopets11by3_train_2.dat <==
dataset:../dataset/dp/neopets_dp.txt
number of accounts 40392167
number of distinct passwords 16243623
number of equivalence classes 1562
total 1
group 0.0616993
group 0.0619325
group 0.0623958
group 0.063551
group 0.065838
group 0.0730299
group 0.0815298
group 0.0696311
group 0.0898182
group 0.0933147
group 0.27726
sanity check for all groups 1
******************
0th points password value: 1000
IterCount: 17
BestCost: 0.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.000180
optimal matrix:
0.0968741 0.209347 0.693779
0.0463096 0.169751 0.783939
0.09199 0.0023262 0.905684
0.0186178 0.00620086 0.975181
0.000221448 0.412429 0.58735
0.0168314 0.190379 0.79279
0.0279699 0.0230353 0.948995
0.00402436 0.0209 0.975076
0.0225117 0.31811 0.659379
0.387661 0.0320219 0.580318
0.000424353 0.0908011 0.908775
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.000519
optimal matrix:
0.481803 0.398729 0.119467
0.801266 0.0668317 0.131902
0.384304 0.556954 0.0587424
0.514892 0.464031 0.0210774
0.318191 0.596905 0.0849042
0.487112 0.0230657 0.489822
0.468847 0.434616 0.0965376
0.112601 0.661218 0.226181
0.0458308 0.267356 0.686814
0.554558 0.0658776 0.379565
0.494826 0.402743 0.102431
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.001123
optimal matrix:
0.189033 0.132434 0.678533
0.18206 0.0131418 0.804798
0.0438627 0.0207794 0.935358
0.116504 0.243061 0.640436
0.464692 0.38789 0.147418
0.159708 0.110477 0.729816
0.000187312 0.164245 0.835567
0.20987 0.00145862 0.788672
0.0445131 0.00129719 0.95419
0.0182079 0.0495572 0.932235
0.0568815 0.00180792 0.941311
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.001709
optimal matrix:
0.364167 0.487655 0.148178
0.00363625 0.379835 0.616529
0.435684 0.404349 0.159967
0.561096 0.383456 0.0554476
0.351018 0.150103 0.498879
0.491312 0.1294 0.379288
0.353785 0.520706 0.125509
0.499875 0.499339 0.000785748
0.478278 0.425066 0.0966563
0.626943 0.144485 0.228572
0.397004 0.388213 0.214783
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.002040
optimal matrix:
0.0779883 0.0389066 0.883105
0.117932 0.054038 0.82803
0.100414 0.0427805 0.856806
0.000678164 0.117894 0.881428
0.0021532 0.0320299 0.965817
0.0223568 0.0560194 0.921624
0.00020763 0.000147464 0.999645
0.608527 0.00503615 0.386437
0.127029 8.7832e-05 0.872883
0.0753557 0.109632 0.815012
0.0966942 0.0178089 0.885497
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.002359
optimal matrix:
0.309044 0.317384 0.373573
0.249147 0.274711 0.476142
6.3966e-06 0.00793593 0.992058
0.29627 0.371873 0.331857
0.348896 0.396993 0.254111
0.448543 0.364095 0.187362
0.348933 0.602304 0.0487626
0.554801 0.408163 0.0370362
0.404302 0.288268 0.30743
0.212589 0.191276 0.596135
0.310209 0.332419 0.357372
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.003136
optimal matrix:
0.136639 0.163103 0.700258
0.00107205 0.0501309 0.948797
0.154099 0.00507395 0.840827
0.0665796 0.185641 0.747779
0.120605 0.123873 0.755522
0.0369472 0.161964 0.801089
0.000430146 0.115042 0.884528
0.0850632 0.0415265 0.87341
0.101081 0.650109 0.24881
0.159734 0.142821 0.697445
0.206408 0.144622 0.64897
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.004559
optimal matrix:
0.482223 0.486678 0.0310988
0.476354 0.482598 0.0410477
0.513925 0.485852 0.00022315
0.517365 0.453497 0.0291383
0.426713 0.473903 0.099384
0.493344 0.50625 0.000406749
0.489951 0.461314 0.0487352
0.508464 0.487144 0.00439186
0.394755 0.484055 0.121189
0.491826 0.504261 0.00391312
0.486963 0.487584 0.0254536
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.005587
optimal matrix:
0.248868 0.262704 0.488428
0.427755 0.27564 0.296605
0.255217 0.486401 0.258382
0.226816 0.254474 0.51871
0.189862 0.247413 0.562725
0.250906 0.269541 0.479553
0.240696 0.75891 0.000394642
0.259939 0.249581 0.49048
0.318992 0.251594 0.429414
0.244785 0.252385 0.50283
0.254994 0.250097 0.494909
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.017645
optimal matrix:
0.480328 0.487633 0.0320396
0.388579 0.486782 0.12464
0.488738 0.500296 0.0109662
0.476874 0.486751 0.0363757
0.484855 0.48506 0.030085
0.4898 0.487985 0.0222155
0.509549 0.490344 0.000106365
0.45639 0.477557 0.0660526
0.488266 0.486381 0.0253529
0.487114 0.435593 0.0772926
0.488784 0.487515 0.0237008
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.028920
optimal matrix:
0.486913 0.487236 0.0258504
0.488323 0.487576 0.0241011
0.483968 0.494187 0.0218451
0.510822 0.480346 0.00883158
0.486655 0.41815 0.0951948
0.492708 0.482588 0.0247039
0.485457 0.486991 0.0275516
0.48268 0.48763 0.0296907
0.487705 0.507682 0.00461303
0.48751 0.490517 0.0219728
0.487115 0.487611 0.0252733
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.037319
optimal matrix:
0.487276 0.487147 0.0255773
0.484012 0.487457 0.028531
0.487265 0.437488 0.0752479
0.487145 0.487805 0.02505
0.487393 0.4869 0.0257074
0.484691 0.487065 0.028244
0.468389 0.472218 0.0593934
0.48721 0.501106 0.0116844
0.487201 0.487159 0.0256393
0.487386 0.481403 0.0312113
0.487272 0.487253 0.025475
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.042150
optimal matrix:
0.326227 0.314965 0.358808
0.495872 0.504113 1.454e-05
0.505189 0.494787 2.38267e-05
0.48617 0.513805 2.53224e-05
0.515602 0.484396 2.56524e-06
0.499719 0.500228 5.30397e-05
0.511444 0.488554 2.16038e-06
0.498816 0.501183 1.4208e-06
0.514558 0.48533 0.000111873
0.498762 0.501232 5.44339e-06
0.503399 0.496601 5.5799e-07
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.045470
optimal matrix:
0.269846 0.26631 0.463844
0.481323 0.518666 1.15006e-05
0.479304 0.520647 4.89321e-05
0.479631 0.520355 1.46883e-05
0.525398 0.474601 1.58113e-06
0.496716 0.503245 3.89289e-05
0.526483 0.47341 0.000106954
0.497782 0.502209 8.76014e-06
0.55607 0.443922 7.83503e-06
0.501604 0.498364 3.238e-05
0.487145 0.512837 1.7849e-05
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.047819
optimal matrix:
0.221669 0.233373 0.544958
0.445052 0.554942 6.06409e-06
0.508087 0.49174 0.000172926
0.512981 0.486969 4.98408e-05
0.49632 0.503467 0.000213355
0.479398 0.520544 5.7894e-05
0.501932 0.498047 2.15429e-05
0.495679 0.504305 1.59889e-05
0.420264 0.579724 1.20697e-05
0.459479 0.540286 0.000235077
0.49191 0.508019 7.06465e-05
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.052445
optimal matrix:
0.198533 0.186653 0.614814
0.4903 0.481358 0.0283419
0.496949 0.483284 0.0197662
0.511602 0.488056 0.000342155
0.475138 0.474078 0.0507844
0.475418 0.50065 0.023932
0.487838 0.511459 0.000703009
0.500453 0.479619 0.0199285
0.525399 0.474579 2.1418e-05
0.686405 0.281682 0.0319122
0.463195 0.486472 0.0503324
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.059767
optimal matrix:
0.167367 0.162592 0.670041
0.471259 0.467852 0.0608888
0.463208 0.525387 0.0114046
0.466439 0.533225 0.000336205
0.440175 0.432792 0.127033
0.436544 0.474615 0.0888408
0.336747 0.459235 0.204019
0.471391 0.436802 0.0918066
0.506392 0.417342 0.0762664
0.506207 0.455912 0.0378812
0.513462 0.483439 0.00309925
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.065315
optimal matrix:
0.447517 0.253892 0.298591
0.0204536 0.0158895 0.963657
0.0466764 0.00303972 0.950284
0.0136886 0.0457423 0.940569
0.014392 0.00377916 0.981829
0.00960165 0.00635947 0.984039
0.0271604 2.96784e-05 0.97281
0.0742905 0.0117126 0.913997
0.00115128 0.0299218 0.968927
4.39641e-06 0.0669393 0.933056
0.0165519 1.87926e-05 0.983429
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.095150
optimal matrix:
0.0743519 0.0809343 0.844714
0.254802 0.252802 0.492396
0.498553 0.501421 2.59912e-05
0.489463 0.510489 4.8049e-05
0.493281 0.506645 7.43168e-05
0.503743 0.496254 3.18908e-06
0.514989 0.484997 1.40087e-05
0.488501 0.511432 6.63849e-05
0.498687 0.501253 5.967e-05
0.511424 0.488571 5.17688e-06
0.487021 0.512979 3.23416e-07
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.114705
optimal matrix:
0.0483984 0.0481502 0.903451
0.164126 0.166376 0.669499
0.489896 0.485363 0.0247414
0.481763 0.499908 0.0183298
0.484312 0.465911 0.0497772
0.460873 0.521706 0.0174213
0.47719 0.483038 0.0397719
0.479347 0.501244 0.0194082
0.480883 0.498479 0.0206379
0.486671 0.479848 0.0334809
0.496551 0.492407 0.0110422
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.147701
optimal matrix:
0.0235651 0.0195354 0.9569
0.385832 0.520473 0.0936952
0.330934 0.29025 0.378815
0.374145 0.431815 0.19404
0.389889 0.598177 0.0119339
0.150336 0.361765 0.487898
0.536471 0.245583 0.217946
0.149942 0.388166 0.461892
0.260534 0.404162 0.335304
0.174261 0.163729 0.66201
0.408254 0.125583 0.466163
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.145443
optimal matrix:
0.00707857 0.943486 0.0494355
0.789594 0.0409949 0.169412
0.0675555 0.482434 0.45001
0.000320424 9.50045e-05 0.999585
0.015767 0.000163768 0.984069
0.050821 0.000191812 0.948987
0.0240822 0.000319652 0.975598
0.0323049 0.000239813 0.967455
0.0424235 4.47698e-07 0.957576
0.0314121 1.00514e-07 0.968588
0.317522 9.31766e-06 0.682469
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.151565
optimal matrix:
0.412367 0.543046 0.0445865
0.00852043 0.842445 0.149034
0.020532 0.554549 0.424919
0.0172157 0.000132138 0.982652
0.0217705 0.000158077 0.978071
0.0974554 1.43137e-05 0.90253
0.0686532 6.47427e-06 0.93134
0.150293 0.00112554 0.848582
0.097386 0.000203546 0.90241
0.0373217 1.14348e-05 0.962667
0.00273295 5.42895e-06 0.997262
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.165649
optimal matrix:
0.74317 0.221241 0.0355893
0.067074 0.809572 0.123354
0.621655 0.0366027 0.341743
0.125511 0.0857798 0.788709
7.72512e-07 0.0948651 0.905134
6.7402e-05 0.0710295 0.928903
6.14402e-06 0.0116004 0.988393
1.96703e-05 0.0723136 0.927667
1.01086e-05 0.36915 0.63084
5.09987e-05 0.0868928 0.913056
8.47879e-06 0.056231 0.943761
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.176470
optimal matrix:
0.0169451 0.0175534 0.965502
0.0621285 0.0600274 0.877844
0.159642 0.173162 0.667195
0.371368 0.383873 0.244759
0.50353 0.496408 6.15299e-05
0.514237 0.485346 0.000416536
0.48112 0.518853 2.76038e-05
0.497545 0.502446 9.28249e-06
0.480152 0.519308 0.000540534
0.484385 0.515603 1.21411e-05
0.490622 0.509333 4.45137e-05
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.185276
optimal matrix:
0.0154412 0.0151247 0.969434
0.0519242 0.0568175 0.891258
0.140026 0.140103 0.719871
0.335791 0.328264 0.335944
0.500703 0.499258 3.86893e-05
0.492062 0.507749 0.000188474
0.491014 0.508923 6.31955e-05
0.559539 0.440361 9.9536e-05
0.526303 0.473285 0.000411864
0.485896 0.514065 3.92061e-05
0.500854 0.499092 5.4153e-05
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.192182
optimal matrix:
0.0131826 0.0135563 0.973261
0.0443063 0.0469919 0.908702
0.125596 0.125319 0.749086
0.292226 0.300583 0.407191
0.49716 0.502753 8.63699e-05
0.482684 0.517224 9.1695e-05
0.498646 0.501318 3.58348e-05
0.488613 0.511365 2.24913e-05
0.497575 0.502187 0.000237836
0.508758 0.491175 6.68005e-05
0.487134 0.512814 5.28449e-05
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 0.224404
optimal matrix:
0.743368 0.241059 0.0155732
0.0580401 0.88885 0.0531103
0.0175101 0.836365 0.146125
0.566279 0.0937675 0.339954
0.0903094 0.132347 0.777344
0.105548 0.000522382 0.89393
0.0413774 2.18441e-05 0.958601
0.274509 4.81609e-05 0.725443
0.136434 4.96579e-05 0.863516
0.215376 0.000116559 0.784507
0.0403743 0.000573767 0.959052
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 0.247060
optimal matrix:
0.00640608 0.0062737 0.98732
0.0212035 0.0219922 0.956804
0.0563298 0.0602354 0.883435
0.137118 0.139107 0.723774
0.313948 0.318153 0.367899
0.50083 0.499113 5.6951e-05
0.511044 0.488928 2.79482e-05
0.536293 0.463572 0.000135481
0.472553 0.527283 0.00016452
0.480441 0.519349 0.000210159
0.494152 0.505714 0.000134662
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 0.262047
optimal matrix:
0.971213 0.0192834 0.00950384
0.0102965 0.958113 0.0315909
0.318776 0.591072 0.0901526
0.783442 0.00680548 0.209752
0.504383 0.0155767 0.48004
0.000762244 0.0118583 0.987379
5.44681e-05 0.0522378 0.947708
9.54346e-05 0.0494965 0.950408
0.000664269 0.0017452 0.997591
9.47822e-05 0.0233089 0.976596
0.00142207 0.039027 0.959551
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 0.281193
optimal matrix:
0.00395251 0.00411782 0.99193
0.0133743 0.0154928 0.971133
0.0369284 0.0374876 0.925584
0.0865057 0.0892613 0.824233
0.19805 0.204414 0.597536
0.429755 0.443 0.127246
0.489931 0.509985 8.3706e-05
0.495156 0.504741 0.000103377
0.503812 0.495869 0.000318537
0.420609 0.579122 0.000268856
0.512642 0.487244 0.000114176
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 0.298695
optimal matrix:
0.00304663 0.00408363 0.99287
0.0113253 0.0117942 0.97688
0.0304292 0.0310773 0.938494
0.0712902 0.0756505 0.853059
0.163316 0.173373 0.663311
0.354599 0.376054 0.269347
0.489427 0.510564 9.4822e-06
0.491168 0.508742 8.9995e-05
0.447796 0.552135 6.83845e-05
0.50174 0.49816 9.98874e-05
0.489171 0.510722 0.00010708
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 0.311309
optimal matrix:
0.00308083 0.00358165 0.993338
0.00976894 0.00943716 0.980794
0.0261014 0.0259456 0.947953
0.063585 0.0627168 0.873698
0.145681 0.143671 0.710648
0.316144 0.311866 0.37199
0.50868 0.491036 0.000284614
0.493643 0.506325 3.20729e-05
0.493292 0.506707 1.62286e-06
0.513039 0.48695 1.1166e-05
0.503876 0.494995 0.00112933
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 0.322855
optimal matrix:
0.00276085 0.0018995 0.99534
0.00874591 0.0094665 0.981788
0.0233953 0.0226877 0.953917
0.0570509 0.0532396 0.889709
0.130766 0.121986 0.747249
0.284084 0.264755 0.451161
0.505866 0.472075 0.022059
0.508675 0.490217 0.00110831
0.526126 0.47377 0.000104124
0.539151 0.46001 0.000839004
0.508198 0.490186 0.00161584
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 0.340689
optimal matrix:
0.00213807 0.00177463 0.996087
0.00802402 0.0080452 0.983931
0.0198255 0.0211396 0.959035
0.0475288 0.0491981 0.903273
0.108947 0.112069 0.778984
0.236747 0.245324 0.517929
0.422808 0.437843 0.139349
0.533926 0.466061 1.26673e-05
0.500935 0.499035 2.97892e-05
0.504151 0.495827 2.19622e-05
0.4733 0.526602 9.74648e-05
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 0.355321
optimal matrix:
0.212168 0.783824 0.0040078
0.243638 0.743019 0.0133425
0.45163 0.512023 0.036347
0.482697 0.432124 0.0851791
0.408238 0.396543 0.19522
0.213244 0.362338 0.424417
0.00733239 0.232671 0.759997
0.00822987 9.43839e-05 0.991676
0.00165054 9.01717e-05 0.998259
0.000202138 4.48292e-05 0.999753
0.0172526 0.000291512 0.982456
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 0.385759
optimal matrix:
0.0008879 0.00158372 0.997528
0.00402347 0.00428896 0.991688
0.0148295 0.0150337 0.970137
0.0357373 0.0377743 0.926488
0.0749921 0.0852633 0.839745
0.150994 0.186372 0.662634
0.289911 0.336085 0.374004
0.401532 0.46754 0.130928
0.546035 0.451335 0.00263083
0.462554 0.533731 0.00371517
0.484834 0.511636 0.00352967
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 0.446330
optimal matrix:
0.391937 0.603855 0.00420883
0.37526 0.618334 0.00640638
0.692009 0.282744 0.0252469
0.575358 0.362139 0.0625032
0.709357 0.14751 0.143132
0.17435 0.535866 0.289783
0.50957 0.0349679 0.455462
0.000203863 0.330742 0.669054
0.0719357 0.228949 0.699115
0.000332322 2.53675e-06 0.999665
0.00105267 7.79847e-06 0.99894
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 0.503522
optimal matrix:
0.463686 0.534436 0.00187841
0.901079 0.093058 0.00586323
0.62169 0.357726 0.0205839
0.44176 0.510109 0.048131
0.38012 0.5055 0.11438
0.389161 0.3893 0.221538
0.4545 0.191966 0.353534
0.138861 0.403098 0.45804
0.240753 0.147774 0.611474
0.195031 9.09696e-06 0.80496
5.84868e-07 8.93891e-06 0.99999
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
4.4546e-05 0.679865 0.320091
0.858981 0.00315911 0.13786
0.495092 0.486506 0.0184022
0.0271568 0.48109 0.491753
0.500297 0.490336 0.00936731
0.490752 0.232047 0.2772
0.495236 0.35419 0.150574
0.306252 0.345824 0.347925
0.486879 0.488157 0.0249634
0.507983 0.318146 0.173871
0.209133 0.288519 0.502348


==> figs/empirical/imperfect/terminal/rockyou11by3_1e6.dat <==
dataset:../dataset/empirical/rockyou.txt
number of accounts 32603388
number of distinct passwords 14344391
number of equivalence classes 2040
group 0.0587952
group 0.0590244
group 0.0590467
group 0.0590143
group 0.0592476
group 0.0590332
group 0.0605742
group 0.0644313
group 0.0751169
group 0.0811949
group 0.364521
sanity check for all groups 1
matrix file open error
matrix: 


==> figs/empirical/imperfect/terminal/rockyou11by3_1e6_2.dat <==
dataset:../dataset/empirical/rockyou.txt
number of accounts 32603388
number of distinct passwords 14344391
number of equivalence classes 2040
group 0.0587952
group 0.0590244
group 0.0590467
group 0.0590143
group 0.0592476
group 0.0590332
group 0.0605742
group 0.0644313
group 0.0751169
group 0.0811949
group 0.364521
sanity check for all groups 1
matrix file open error
matrix: 


==> figs/empirical/imperfect/terminal/rockyou11by3_test.dat <==
dataset:../dataset/empirical/rockyou.txt
number of accounts 32603388
number of distinct passwords 14344391
number of equivalence classes 2040
total 1
group 0.0587952
group 0.0590244
group 0.0590467
group 0.0590143
group 0.0592476
group 0.0590332
group 0.0605742
group 0.0644313
group 0.0751169
group 0.0811949
group 0.364521
sanity check for all groups 1
matrix: 
0.0803418 0.153637 0.059978 0.0258113 0.0885992 0.21856 0.283068 0.21742 0.541587 0.00177209 0.223692 0.107496 0.0887916 0.6938 0.306675 0.0163514 0.10735 0.133821 0.18918 0.163481 0.0987667 0.0792722 **************** 
0.317205 0.308982 0.256792 0.111543 0.117787 0.287466 0.333936 0.574571 0.470115 0.384712 0.102723 0.22692 0.260504 0.000275387 0.437937 0.00107058 0.00105431 0.0136392 0.329312 0.134436 0.323802 0.487399 **************** 
0.26464 0.331459 0.231921 0.235935 0.524145 0.457427 0.674736 0.323738 0.198462 0.451036 0.501856 0.490855 0.336731 0.189473 0.230478 0.282442 0.00577718 0.261671 0.572642 0.426019 0.217438 0.251358 **************** 
0.486351 0.486699 0.486859 0.477358 0.487833 0.488684 0.481076 0.491007 0.483986 0.48594 0.474936 0.480807 0.479844 0.486169 0.489758 0.486925 0.48595 0.48568 0.483434 0.484182 0.48797 0.486737 **************** 
0.439353 0.508443 0.478886 0.487012 0.434788 0.517521 0.477532 0.490189 0.545679 0.392612 0.427772 0.527335 0.384066 0.517923 0.485287 0.455178 0.496227 0.406781 0.484796 0.432233 0.498673 0.487566 **************** 
0.162124 0.158319 0.125544 0.17001 0.0383246 0.0738496 0.148865 0.128523 0.14481 0.138553 0.0822064 0.16594 0.117284 0.159019 0.165506 0.104826 0.126385 0.122649 0.143619 0.243848 0.183122 0.190696 **************** 
0.408884 0.171917 1.97851e-06 0.018885 1.28104e-05 0.264348 3.49291e-06 0.909789 3.17806e-05 0.547893 0.000139587 0.112809 8.07315e-05 0.219559 1.40325e-05 0.00282098 3.74054e-06 0.0978635 4.16343e-07 0.0275005 3.98521e-07 0.459984 **************** 
0.126989 0.35338 8.44047e-06 1.42605e-06 3.27709e-06 3.48292e-06 7.22111e-07 1.62361e-07 2.04666e-06 2.62992e-05 2.26013e-05 5.41068e-06 7.82781e-07 8.55388e-06 3.49844e-06 6.38742e-06 1.39664e-05 1.58591e-06 3.51345e-05 1.85882e-06 1.58123e-06 9.39758e-09 **************** 
0.232616 0.249115 0.458866 0.541133 0.501491 0.49831 0.596505 0.403362 0.500728 0.499223 0.525865 0.473726 0.409122 0.590618 0.506013 0.493888 0.519664 0.47985 0.500338 0.499652 0.509214 0.490732 **************** 
0.505463 0.0801311 8.45657e-06 8.08854e-06 4.81743e-06 5.43703e-06 5.86957e-06 1.71895e-05 6.85598e-05 3.35842e-05 4.16798e-07 5.16835e-06 5.30181e-06 2.89364e-05 8.75497e-06 2.21347e-05 4.16945e-05 6.39505e-06 2.29641e-06 2.08547e-05 5.29961e-06 8.28672e-06 **************** 
0.0989378 0.101144 0.369392 0.402558 0.508324 0.491452 0.493215 0.506546 0.504217 0.495638 0.500001 0.49977 0.501596 0.498063 0.49712 0.502835 0.498857 0.500781 0.499674 0.500314 0.484355 0.515614 **************** 
0.0727562 0.064846 0.265128 0.258071 0.50527 0.494626 0.513726 0.48623 0.498362 0.501501 0.496068 0.503566 0.529123 0.470697 0.504711 0.495193 0.519945 0.479737 0.486158 0.513831 0.508687 0.491305 **************** 
0.0473805 0.0481594 0.188662 0.191278 0.490984 0.486235 0.482559 0.5072 0.467352 0.439533 0.527592 0.471872 0.486594 0.469056 0.504682 0.483953 0.499945 0.477066 0.483193 0.50552 0.474708 0.513322 **************** 
0.0380594 0.0372189 0.151489 0.131155 0.503966 0.478275 0.480216 0.483677 0.481036 0.505599 0.497861 0.501987 0.449544 0.447567 0.543268 0.435903 0.476867 0.504433 0.495212 0.490035 0.503075 0.496112 **************** 
0.442418 0.503714 0.360571 0.442858 0.192855 0.174322 6.67649e-05 0.4097 3.96445e-06 0.0110346 3.32824e-06 0.0331385 1.01634e-06 0.0611845 2.30236e-05 0.345512 0.000342013 0.0776733 3.14273e-06 0.130628 4.03371e-05 0.3101 **************** 
0.025807 0.0278864 0.102245 0.0982746 0.286524 0.327334 0.489958 0.510021 0.397042 0.602947 0.523018 0.476971 0.421628 0.578346 0.417822 0.582144 0.496462 0.503336 0.505054 0.494909 0.507075 0.49289 **************** 
0.0235737 0.0230955 0.093836 0.0920389 0.276645 0.271452 0.511018 0.488875 0.512576 0.487319 0.509102 0.49074 0.515569 0.484283 0.495535 0.504458 0.484271 0.515538 0.484343 0.515616 0.513071 0.486891 **************** 
0.497236 0.461973 0.505701 0.333021 0.00882508 0.540055 0.010165 5.6751e-07 0.02533 1.14424e-05 0.0745913 4.69e-05 0.0135274 6.07955e-05 0.00756864 5.77492e-06 0.00681887 3.15831e-06 0.0781686 0.000295306 0.000586191 3.25902e-06 **************** 
0.020747 0.0180279 0.0757075 0.0714319 0.215056 0.211584 0.519523 0.480384 0.492428 0.507476 0.493104 0.506875 0.498798 0.501041 0.482628 0.517319 0.514285 0.485457 0.601887 0.39773 0.506588 0.493393 **************** 
0.00850539 0.00912864 0.0338793 0.0363514 0.109079 0.107171 0.315099 0.340877 0.504552 0.495432 0.503757 0.496063 0.491139 0.508714 0.540859 0.459089 0.376917 0.623065 0.46957 0.530404 0.485559 0.514395 **************** 
0.00587267 0.00567745 0.0232557 0.0226517 0.0685537 0.0667883 0.216243 0.200397 0.51719 0.482806 0.5023 0.49767 0.526155 0.473729 0.437318 0.56244 0.514483 0.485492 0.518357 0.481555 0.517217 0.482724 **************** 
0.00418416 0.00424419 0.0165522 0.0157961 0.0534257 0.0471359 0.150073 0.149453 0.374956 0.382719 0.494141 0.505797 0.43781 0.562101 0.49998 0.5 0.514909 0.484927 0.501877 0.498052 0.497735 0.502239 **************** 
0.00481378 0.00353997 0.0136097 0.0125422 0.0405061 0.0370179 0.12016 0.114816 0.310267 0.284457 0.512661 0.48721 0.537837 0.461792 0.478833 0.520483 0.673516 0.326292 0.493975 0.505283 0.50166 0.498286 **************** 
0.816466 0.180596 0.567685 0.420212 0.0304106 0.93387 0.578155 0.314745 0.260243 0.465331 0.436238 3.90547e-05 0.434146 0.000253207 0.981541 7.08927e-05 0.671042 0.000651884 0.0813465 0.000452363 0.315776 1.77225e-05 **************** 
0.0022287 0.0021783 0.00872326 0.00889429 0.0261303 0.0261799 0.0778956 0.0785863 0.201131 0.202923 0.48139 0.485288 0.468708 0.475647 0.5234 0.433875 0.481016 0.510904 0.501363 0.498141 0.469588 0.498228 **************** 
0.687919 0.308214 0.485764 0.498793 0.748096 0.208798 0.861226 0.00320182 0.157278 0.492636 0.101716 0.0162372 0.000100751 0.00230384 0.000394303 0.0496375 1.89122e-05 0.00382791 2.31056e-08 0.00469294 0.000159866 0.0223547 **************** 
0.320317 0.67648 0.485705 0.502155 0.893195 0.0708464 0.508667 0.383977 0.0362194 0.686542 0.0853309 0.250718 0.129324 2.18761e-05 0.00822458 0.000132745 0.0254187 0.00019938 0.496124 0.000255468 0.0588584 5.32799e-05 **************** 
0.00171448 0.00166426 0.00620452 0.00605506 0.018419 0.0195664 0.0561282 0.0594189 0.141363 0.137379 0.339127 0.329052 0.530001 0.469866 0.499728 0.500147 0.539424 0.460372 0.518118 0.481508 0.493806 0.506172 **************** 
0.000960514 0.00106176 0.00386716 0.00360746 0.011295 0.0124929 0.0340758 0.0355848 0.0935259 0.0874708 0.219614 0.209684 0.483803 0.462184 0.497592 0.502384 0.49863 0.501304 0.492051 0.50792 0.524895 0.474961 **************** 
0.696783 0.000770437 0.00285448 0.00288315 0.00927969 0.0078346 0.0267274 0.024574 0.0649124 0.0635543 0.163273 0.152387 0.34542 0.336588 0.494011 0.505678 0.514257 0.4853 0.481773 0.518113 0.514916 0.484745 **************** 
0.722682 0.276339 0.404688 0.591143 0.45951 0.528105 0.0276632 0.935708 0.101855 0.802767 0.171609 0.59964 0.00458447 0.489563 0.0886389 0.0309379 8.28826e-07 0.015393 3.07934e-06 0.00284511 1.76222e-06 0.0529695 **************** 
0.481394 0.293828 0.506478 0.49074 0.497062 0.493677 0.0121699 0.958359 0.63517 0.293614 0.815569 0.0136671 0.0150857 0.606858 0.302082 0.0361721 0.0228416 0.0484609 0.0431505 0.0504927 0.047716 0.0544479 **************** 
0.898585 0.000505542 0.820971 0.00156289 0.976254 0.00607474 0.932601 0.0197097 0.392289 0.0555722 0.751351 0.122933 0.299943 0.252979 0.113623 0.434184 0.17867 0.576633 0.0162495 0.858654 2.83998e-09 1 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
******************
0th points password value: 1000
1000 0.0177231
******************
1th points password value: 2000
2000 0.0212231
******************
2th points password value: 3000
3000 0.029264
******************
3th points password value: 4000
4000 0.0372085
******************
4th points password value: 5000
5000 0.0445433
******************
5th points password value: 6000
6000 0.0500551
******************
6th points password value: 7000
7000 0.0616618
******************
7th points password value: 8000
8000 0.052538
******************
8th points password value: 9000
9000 0.0589787
******************
9th points password value: 10000
10000 0.0644531
******************
10th points password value: 20000
20000 0.0956748
******************
11th points password value: 30000
30000 0.116385
******************
12th points password value: 40000
40000 0.13718
******************
13th points password value: 50000
50000 0.152619
******************
14th points password value: 60000
60000 0.169816
******************
15th points password value: 70000
70000 0.155921
******************
16th points password value: 80000
80000 0.167313
******************
17th points password value: 90000
90000 0.17638
******************
18th points password value: 100000
100000 0.184601
******************
19th points password value: 200000
200000 0.222548
******************
20th points password value: 300000
300000 0.260922
******************
21th points password value: 400000
400000 0.270003
******************
22th points password value: 500000
500000 0.297158
******************
23th points password value: 600000
600000 0.321299
******************
24th points password value: 700000
700000 0.337317
******************
25th points password value: 800000
800000 0.343446
******************
26th points password value: 900000
900000 0.349289
******************
27th points password value: 1e+06
1e+06 0.361771
******************
28th points password value: 1.5e+06
1.5e+06 0.401277
******************
29th points password value: 2e+06
2e+06 0.426599
******************
30th points password value: 2.5e+06
2.5e+06 0.448805
******************
31th points password value: 3e+06
3e+06 0.446503
******************
32th points password value: 3.5e+06
3.5e+06 0.482636
******************
33th points password value: 4e+06
4e+06 0.630608
******************
34th points password value: 4.5e+06
4.5e+06 0.630608
******************
35th points password value: 5e+06
5e+06 0.630608
******************
36th points password value: 5.5e+06
5.5e+06 0.630608
******************
37th points password value: 6e+06
6e+06 0.775168
******************
38th points password value: 6.5e+06
6.5e+06 1
******************
39th points password value: 7e+06
7e+06 1
******************
40th points password value: 7.5e+06
7.5e+06 1
******************
41th points password value: 8e+06
8e+06 1
******************
42th points password value: 8.8e+06
8.8e+06 1
******************
43th points password value: 9e+06
9e+06 1
******************
44th points password value: 9.5e+06
9.5e+06 1
******************
45th points password value: 1e+07
1e+07 1
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/imperfect/terminal/rockyou11by3_test_2.dat <==
../dataset/empirical/rockyou.txt
290729 290729
79076 79076
76789 76789
59462 59462
49952 49952
33291 33291
21725 21725
20901 20901
20553 20553
16648 16648
16227 16227
15308 15308
15163 15163
14726 14726
14331 14331
14103 14103
13984 13984
13981 13981
13488 13488
13456 13456
13272 13272
13134 13134
13028 13028
12714 12714
11761 11761
11489 11489
11289 11289
11112 11112
10836 10836
10755 10755
10731 10731
10560 10560
10547 10547
10508 10508
10167 10167
9764 9764
9708 9708
9704 9704
9610 9610
9516 9516
9462 9462
9310 9310
9153 9153
9053 9053
8976 8976
8960 8960
8756 8756
8676 8676
8667 8667
8631 8631
8537 8537
8499 8499
8462 8462
8404 8404
8360 8360
8310 8310
8285 8285
8269 8269
8025 8025
7901 7901
7866 7866
7792 7792
7766 7766
7735 7735
7717 7717
7654 7654
7645 7645
7564 7564
7536 7536
7518 7518
7500 7500
7419 7419
7333 7333
7301 7301
7241 7241
7222 7222
7206 7206
7148 7148
7116 7116
6979 6979
6775 6775
6658 6658
6653 6653
6647 6647
6598 6598
6570 6570
6554 6554
6547 6547
6501 6501
6420 6420
6390 6390
6320 6320
6272 6272
6215 6215
6131 6131
6111 6111
6080 6080
6079 6079
6068 6068
6027 6027
5986 5986
5875 5875
5866 5866
5850 5850
5844 5844
5833 5833
5792 5792
5758 5758
5730 5730
5716 5716
5669 5669
5589 5589
5498 5498
5486 5486
5438 5438
5435 5435
5405 5405
5377 5377
5346 5346
5329 5329
5311 5311
5300 5300
5238 5238
5225 5225
5187 5187
5175 5175
5167 5167
5126 5126
5106 5106
5099 5099
5086 5086
5057 5057
5055 5055
5052 5052
5005 5005
5003 5003
5002 5002
5001 5001
4945 4945
4936 4936
4899 4899
4832 4832
4827 4827
4805 4805
4802 4802
4749 4749
4732 4732
4716 4716
4704 4704
4660 4660
4624 4624
4589 4589
4588 4588
4576 4576
4575 4575
4566 4566
4556 4556
4544 4544
4542 4542
4540 4540
4520 4520
4503 4503
4497 4497
4492 4492
4486 4486
4477 4477
4469 4469
4460 4460
4455 4455
4454 4454
4439 4439
4431 4431
4422 4422
4420 4420
4418 4418
4416 4416
4406 4406
4404 4404
4390 4390
4344 4344
4320 4320
4295 4295
4272 4272
4258 4258
4254 4254
4249 4249
4244 4244
4240 4240
4164 4164
4139 4139
4131 4131
4118 4118
4115 4115
4095 4095
4088 4088
4070 4070
4065 4065
4059 4059
4027 4027
4022 4022
4009 4009
3998 3998
3984 3984
3960 3960
3959 3959
3936 3936
3933 3933
3930 3930
3927 3927
3918 3918
3904 3904
3900 3900
3885 3885
3874 3874
3823 3823
3821 3821
3802 3802
3780 3780
3775 3775
3773 3773
3764 3764
3759 3759
3750 3750
3747 3747
3740 3740
3729 3729
3725 3725
3700 3700
3690 3690
3679 3679
3670 3670
3665 3665
3655 3655
3649 3649
3619 3619
3602 3602
3595 3595
3587 3587
3584 3584
3563 3563
3559 3559
3536 3536
3527 3527
3521 3521
3520 3520
3514 3514
3505 3505
3504 3504
3494 3494
3480 3480
3478 3478
3467 3467
3466 3466
3464 3464
3460 3460
3452 3452
3438 3438
3437 3437
3432 3432
3422 3422
3399 3399
3397 3397
3369 3369
3364 3364
3361 3361
3343 3343
3331 3331
3330 3330
3315 3315
3305 3305
3294 3294
3292 3292
3285 3285
3284 3284
3280 3280
3278 3278
3276 3276
3264 3264
3261 3261
3256 3256
3254 3254
3240 3240
3215 3215
3209 3209
3183 3183
3159 3159
3141 3141
3139 3139
3107 3107
3102 3102
3100 3100
3099 3099
3080 3080
3076 3076
3068 3068
3066 3066
3063 3063
3051 3051
3049 3049
3048 3048
3047 3047
3045 3045
3040 3040
3037 3037
3009 3009
3007 3007
3000 3000
2996 2996
2992 2992
2976 2976
2974 2974
2965 2965
2958 2958
2957 2957
2955 2955
2939 2939
2908 2908
2904 2904
2885 2885
2881 2881
2878 2878
2871 2871
2870 2870
2868 2868
2857 2857
2853 2853
2848 2848
2845 2845
2843 2843
2841 2841
2822 2822
2812 2812
2808 2808
2803 2803
2793 2793
2790 2790
2787 2787
2785 2785
2782 2782
2781 2781
2774 2774
2759 2759
2756 2756
2749 2749
2748 2748
2744 2744
2742 2742
2738 2738
2733 2733
2725 2725
2724 2724
2721 2721
2714 2714
2704 2704
2698 2698
2685 2685
2683 2683
2681 2681
2677 2677
2672 2672
2666 2666
2664 2664
2656 2656
2654 2654
2652 2652
2646 2646
2643 2643
2638 2638
2634 2634
2626 2626
2623 2623
2613 2613
2604 2604
2601 2601
2596 2596
2590 2590
2589 2589
2585 2585
2577 2577
2576 2576
2569 2569
2563 2563
2551 2551
2545 2545
2540 2540
2537 2537
2534 2534
2530 2530
2519 2519
2507 2507
2499 2499
2495 2495
2493 2493
2491 2491
2488 2488
2486 2486
2485 2485
2472 2472
2471 2471
2456 2456
2452 2452
2447 2447
2444 2444
2437 2437
2436 2436
2435 2435
2434 2434
2431 2431
2429 2429
2419 2419
2415 2415
2413 2413
2409 2409
2407 2407
2406 2406
2403 2403
2400 2400
2398 2398
2397 2397
2394 2394
2378 2378
2376 2376
2375 2375
2369 2369
2366 2366
2362 2362
2357 2357
2350 2350
2349 2349
2344 2344
2336 2336
2332 2332
2331 2331
2321 2321
2320 2320
2316 2316
2311 2311
2309 2309
2307 2307
2301 2301
2293 2293
2289 2289
2287 2287
2285 2285
2284 2284
2280 2280
2270 2270
2265 2265
2264 2264
2263 2263
2259 2259
2257 2257
2246 2246
2238 2238
2222 2222
2220 2220
2216 2216
2208 2208
2203 2203
2202 2202
2200 2200
2196 2196
2189 2189
2186 2186
2185 2185
2180 2180
2177 2177
2175 2175
2172 2172
2170 2170
2166 2166
2165 2165
2164 2164
2148 2148
2146 2146
2138 2138
2134 2134
2132 2132
2126 2126
2122 2122
2118 2118
2111 2111
2109 2109
2106 2106
2105 2105
2100 2100
2097 2097
2089 2089
2085 2085
2080 2080
2073 2073
2072 2072
2068 2068
2064 2064
2063 2063
2062 2062
2060 2060
2059 2059
2056 2056
2055 2055
2053 2053
2047 2047
2043 2043
2042 2042
2038 2038
2035 2035
2033 2033
2032 2032
2031 2031
2030 2030
2029 2029
2022 2022
2020 2020
2018 2018
2016 2016
2015 2015
2014 2014
2007 2007
2004 2004
2002 2002
1999 1999
1991 1991
1989 1989
1986 1986
1981 1981
1977 1977
1975 1975
1974 1974
1973 1973
1972 1972
1968 1968
1961 1961
1958 1958
1957 1957
1953 1953
1952 1952
1943 1943
1942 1942
1937 1937
1934 1934
1933 1933
1932 1932
1928 1928
1927 1927
1923 1923
1921 1921
1920 1920
1913 1913
1912 1912
1897 1897
1894 1894
1891 1891
1890 1890
1889 1889
1888 1888
1885 1885
1883 1883
1880 1880
1877 1877
1876 1876
1875 1875
1874 1874
1872 1872
1871 1871
1870 1870
1869 1869
1868 1868
1864 1864
1862 1862
1861 1861
1860 1860
1856 1856
1855 1855
1854 1854
1850 1850
1847 1847
1844 1844
1842 1842
1839 1839
1834 1834
1833 1833
1832 1832
1829 1829
1828 1828
1826 1826
1821 1821
1820 1820
1812 1812
1809 1809
1804 1804
1803 1803
1801 1801
1800 1800
1799 1799
1798 1798
1797 1797
1796 1796
1795 1795
1794 1794
1788 1788
1780 1780
1778 1778
1776 1776
1775 1775
1774 1774
1771 1771
1769 1769
1768 1768
1767 1767
1765 1765
1762 1762
1761 1761
1758 1758
1756 1756
1754 1754
1750 1750
1749 1749
1745 1745
1743 1743
1738 1738
1735 1735
1734 1734
1733 1733
1730 1730
1728 1728
1723 1723
1721 1721
1716 1716
1714 1714
1713 1713
1708 1708
1706 1706
1704 1704
1703 1703
1702 1702
1697 1697
1696 1696
1693 1693
1692 1692
1690 1690
1686 1686
1685 1685
1682 1682
1679 1679
1673 1673
1671 1671
1670 1670
1668 1668
1666 1666
1663 1663
1662 1662
1658 1658
1654 1654
1652 1652
1651 1651
1650 1650
1649 1649
1648 1648
1644 1644
1641 1641
1639 1639
1638 1638
1635 1635
1633 1633
1631 1631
1630 1630
1629 1629
1628 1628
1627 1627
1626 1626
1624 1624
1620 1620
1618 1618
1617 1617
1614 1614
1613 1613
1611 1611
1610 1610
1608 1608
1604 1604
1598 1598
1596 1596
1595 1595
1594 1594
1592 1592
1588 1588
1587 1587
1586 1586
1585 1585
1583 1583
1582 1582
1579 1579
1578 1578
1577 1577
1576 1576
1575 1575
1571 1571
1570 1570
1566 1566
1564 1564
1563 1563
1562 1562
1560 1560
1559 1559
1558 1558
1555 1555
1552 1552
1551 1551
1549 1549
1548 1548
1547 1547
1545 1545
1543 1543
1542 1542
1541 1541
1540 1540
1538 1538
1537 1537
1530 1530
1529 1529
1527 1527
1524 1524
1523 1523
1522 1522
1520 1520
1516 1516
1512 1512
1510 1510
1509 1509
1508 1508
1507 1507
1506 1506
1505 1505
1503 1503
1502 1502
1501 1501
1500 1500
1498 1498
1496 1496
1495 1495
1494 1494
1492 1492
1491 1491
1487 1487
1484 1484
1483 1483
1482 1482
1481 1481
1480 1480
1478 1478
1477 1477
1470 1470
1469 1469
1468 1468
1467 1467
1464 1464
1462 1462
1461 1461
1454 1454
1449 1449
1447 1447
1446 1446
1441 1441
1440 1440
1437 1437
1435 1435
1434 1434
1432 1432
1431 1431
1430 1430
1429 1429
1426 1426
1424 1424
1423 1423
1422 1422
1420 1420
1418 1418
1417 1417
1416 1416
1414 1414
1413 1413
1412 1412
1411 1411
1409 1409
1406 1406
1405 1405
1404 1404
1402 1402
1401 1401
1399 1399
1398 1398
1397 1397
1395 1395
1394 1394
1392 1392
1391 1391
1390 1390
1389 1389
1385 1385
1384 1384
1383 1383
1382 1382
1381 1381
1380 1380
1379 1379
1378 1378
1377 1377
1376 1376
1375 1375
1372 1372
1370 1370
1369 1369
1368 1368
1364 1364
1362 1362
1361 1361
1358 1358
1357 1357
1353 1353
1352 1352
1351 1351
1350 1350
1349 1349
1348 1348
1346 1346
1345 1345
1344 1344
1342 1342
1341 1341
1339 1339
1338 1338
1336 1336
1333 1333
1332 1332
1328 1328
1327 1327
1324 1324
1323 1323
1322 1322
1321 1321
1320 1320
1319 1319
1317 1317
1316 1316
1315 1315
1313 1313
1312 1312
1310 1310
1308 1308
1307 1307
1306 1306
1305 1305
1304 1304
1302 1302
1301 1301
1300 1300
1299 1299
1298 1298
1296 1296
1295 1295
1293 1293
1292 1292
1290 1290
1287 1287
1284 1284
1283 1283
1282 1282
1280 1280
1279 1279
1278 1278
1277 1277
1276 1276
1275 1275
1272 1272
1271 1271
1269 1269
1268 1268
1266 1266
1265 1265
1264 1264
1262 1262
1260 1260
1259 1259
1254 1254
1253 1253
1252 1252
1249 1249
1248 1248
1247 1247
1243 1243
1242 1242
1241 1241
1239 1239
1237 1237
1236 1236
1233 1233
1232 1232
1231 1231
1230 1230
1229 1229
1228 1228
1227 1227
1226 1226
1223 1223
1222 1222
1220 1220
1219 1219
1217 1217
1216 1216
1215 1215
1214 1214
1213 1213
1212 1212
1211 1211
1210 1210
1208 1208
1205 1205
1203 1203
1202 1202
1201 1201
1200 1200
1199 1199
1198 1198
1197 1197
1196 1196
1193 1193
1190 1190
1187 1187
1186 1186
1184 1184
1182 1182
1180 1180
1179 1179
1178 1178
1177 1177
1176 1176
1174 1174
1171 1171
1170 1170
1169 1169
1167 1167
1166 1166
1165 1165
1164 1164
1162 1162
1161 1161
1158 1158
1157 1157
1155 1155
1154 1154
1151 1151
1150 1150
1148 1148
1147 1147
1146 1146
1145 1145
1144 1144
1143 1143
1142 1142
1141 1141
1140 1140
1139 1139
1138 1138
1135 1135
1134 1134
1132 1132
1131 1131
1130 1130
1129 1129
1128 1128
1127 1127
1125 1125
1123 1123
1122 1122
1121 1121
1119 1119
1118 1118
1117 1117
1116 1116
1115 1115
1114 1114
1112 1112
1111 1111
1110 1110
1109 1109
1108 1108
1107 1107
1106 1106
1105 1105
1104 1104
1102 1102
1100 1100
1099 1099
1097 1097
1096 1096
1093 1093
1090 1090
1089 1089
1087 1087
1086 1086
1085 1085
1083 1083
1082 1082
1078 1078
1077 1077
1076 1076
1075 1075
1073 1073
1072 1072
1071 1071
1070 1070
1068 1068
1067 1067
1066 1066
1065 1065
1064 1064
1063 1063
1062 1062
1061 1061
1060 1060
1059 1059
1057 1057
1056 1056
1055 1055
1053 1053
1052 1052
1051 1051
1050 1050
1049 1049
1048 1048
1047 1047
1046 1046
1045 1045
1044 1044
1043 1043
1042 1042
1040 1040
1038 1038
1036 1036
1035 1035
1034 1034
1032 1032
1031 1031
1030 1030
1028 1028
1027 1027
1026 1026
1025 1025
1024 1024
1023 1023
1022 1022
1021 1021
1020 1020
1018 1018
1017 1017
1016 1016
1015 1015
1014 1014
1013 1013
1012 1012
1011 1011
1010 1010
1009 1009
1008 1008
1007 1007
1006 1006
1004 1004
1003 1003
1002 1002
1000 1000
999 999
998 998
997 997
996 996
995 995
994 994
993 993
991 991
990 990
988 988
986 986
985 985
984 984
983 983
982 982
981 981
980 980
978 978
975 975
973 973
972 972
971 971
970 970
969 969
966 966
964 964
963 963
962 962
961 961
960 960
959 959
958 958
957 957
956 956
955 955
954 954
953 953
952 952
951 951
950 950
949 949
948 948
947 947
946 946
945 945
944 944
943 943
942 942
941 941
940 940
939 939
938 938
937 937
936 936
935 935
934 934
933 933
932 932
931 931
930 930
929 929
928 928
926 926
925 925
923 923
922 922
921 921
920 920
919 919
917 917
916 916
914 914
913 913
912 912
911 911
910 910
908 908
906 906
905 905
904 904
903 903
902 902
901 901
900 900
899 899
898 898
897 897
896 896
895 895
894 894
893 893
892 892
891 891
889 889
887 887
886 886
885 885
884 884
883 883
882 882
881 881
880 880
879 879
878 878
877 877
876 876
875 875
874 874
873 873
871 871
870 870
869 869
868 868
867 867
866 866
864 864
863 863
862 862
861 861
860 860
859 859
858 858
857 857
855 855
854 854
853 853
852 852
851 851
850 850
849 849
848 848
847 847
846 846
843 843
842 842
841 841
840 840
839 839
838 838
837 837
836 836
835 835
834 834
833 833
832 832
830 830
829 829
828 828
827 827
826 826
825 825
824 824
823 823
822 822
821 821
820 820
819 819
818 818
817 817
815 815
814 814
813 813
812 812
811 811
810 810
809 809
808 808
807 807
806 806
805 805
804 804
803 803
802 802
801 801
800 800
799 799
798 798
797 797
796 796
795 795
794 794
793 793
792 792
791 791
790 790
789 789
788 788
787 787
786 786
785 785
784 784
783 783
782 782
781 781
780 780
779 779
778 778
777 777
776 776
775 775
774 774
773 773
771 771
770 770
769 769
768 768
767 767
766 766
765 765
764 764
763 763
762 762
761 761
760 760
759 759
758 758
757 757
756 756
755 755
754 754
753 753
752 752
751 751
749 749
748 748
747 747
746 746
745 745
744 744
743 743
742 742
740 740
739 739
738 738
737 737
736 736
735 735
734 734
733 733
732 732
731 731
730 730
729 729
728 728
727 727
726 726
725 725
724 724
723 723
722 722
721 721
720 720
719 719
718 718
717 717
716 716
715 715
714 714
713 713
712 712
711 711
710 710
709 709
708 708
707 707
706 706
705 705
704 704
703 703
702 702
701 701
700 700
699 699
698 698
697 697
696 696
695 695
694 694
693 693
692 692
691 691
690 690
689 689
688 688
687 687
686 686
685 685
684 684
683 683
682 682
681 681
680 680
679 679
678 678
677 677
676 676
675 675
674 674
673 673
672 672
671 671
670 670
669 669
668 668
667 667
666 666
665 665
664 664
663 663
662 662
661 661
660 660
659 659
658 658
657 657
656 656
655 655
654 654
653 653
652 652
651 651
650 650
649 649
648 648
647 647
646 646
645 645
644 644
643 643
642 642
641 641
640 640
639 639
638 638
637 637
636 636
635 635
634 634
633 633
632 632
631 631
630 630
629 629
628 628
627 627
626 626
625 625
624 624
623 623
622 622
621 621
620 620
619 619
618 618
617 617
616 616
615 615
614 614
613 613
612 612
611 611
610 610
609 609
608 608
607 607
606 606
605 605
604 604
603 603
602 602
601 601
600 600
599 599
598 598
597 597
596 596
595 595
594 594
593 593
592 592
591 591
590 590
589 589
588 588
587 587
586 586
585 585
584 584
583 583
582 582
581 581
580 580
579 579
578 578
577 577
576 576
575 575
574 574
573 573
572 572
571 571
570 570
569 569
568 568
567 567
566 566
565 565
564 564
563 563
561 561
560 560
559 559
558 558
557 557
556 556
555 555
554 554
553 553
552 552
551 551
550 550
549 549
548 548
547 547
546 546
545 545
544 544
543 543
542 542
541 541
540 540
539 539
538 538
537 537
536 536
535 535
534 534
533 533
532 532
531 531
530 530
529 529
528 528
527 527
526 526
525 525
524 524
523 523
522 522
521 521
520 520
519 519
518 518
517 517
516 516
515 515
514 514
513 513
512 512
511 511
510 510
509 509
508 508
507 507
506 506
505 505
504 504
503 503
502 502
501 501
500 500
499 499
498 498
497 497
496 496
495 495
494 494
493 493
492 492
491 491
490 490
489 489
488 488
487 487
486 486
485 485
484 484
483 483
482 482
481 481
480 480
479 479
478 478
477 477
476 476
475 475
474 474
473 473
472 472
471 471
470 470
469 469
468 468
467 467
466 466
465 465
464 464
463 463
462 462
461 461
460 460
459 459
458 458
457 457
456 456
455 455
454 454
453 453
452 452
451 451
450 450
449 449
448 448
447 447
446 446
445 445
444 444
443 443
442 442
441 441
440 440
439 439
438 438
437 437
436 436
435 435
434 434
433 433
432 432
431 431
430 430
429 429
428 428
427 427
426 426
425 425
424 424
423 423
422 422
421 421
420 420
419 419
418 418
417 417
416 416
415 415
414 414
413 413
412 412
411 411
410 410
409 409
408 408
407 407
406 406
405 405
404 404
403 403
402 402
401 401
400 400
399 399
398 398
397 397
396 396
395 395
394 394
393 393
392 392
391 391
390 390
389 389
388 388
387 387
386 386
385 385
384 384
383 383
382 382
381 381
380 380
379 379
378 378
377 377
376 376
375 375
374 374
373 373
372 372
371 371
370 370
369 369
368 368
367 367
366 366
365 365
364 364
363 363
362 362
361 361
360 360
359 359
358 358
357 357
356 356
355 355
354 354
353 353
352 352
351 351
350 350
349 349
348 348
347 347
346 346
345 345
344 344
343 343
342 342
341 341
340 340
339 339
338 338
337 337
336 336
335 335
334 334
333 333
332 332
331 331
330 330
329 329
328 328
327 327
326 326
325 325
324 324
323 323
322 322
321 321
320 320
319 319
318 318
317 317
316 316
315 315
314 314
313 313
312 312
311 311
310 310
309 309
308 308
307 307
306 306
305 305
304 304
303 303
302 302
301 301
300 300
299 299
298 298
297 297
296 296
295 295
294 294
293 293
292 292
291 291
290 290
289 289
288 288
287 287
286 286
285 285
284 284
283 283
282 282
281 281
280 280
279 279
278 278
277 277
276 276
275 275
274 274
273 273
272 272
271 271
270 270
269 269
268 268
267 267
266 266
265 265
264 264
263 263
262 262
261 261
260 260
259 259
258 258
257 257
256 256
255 255
254 254
253 253
252 252
251 251
250 250
249 249
248 248
247 247
246 246
245 245
244 244
243 243
242 242
241 241
240 240
239 239
238 238
237 237
236 236
235 235
234 234
233 233
232 232
231 231
230 230
229 229
228 228
227 227
226 226
225 225
224 224
223 223
222 222
221 221
220 220
219 219
218 218
217 217
216 216
215 215
214 214
213 213
212 212
211 211
210 210
209 209
208 208
207 207
206 206
205 205
204 204
203 203
202 202
201 201
200 200
199 199
198 198
197 197
196 196
195 195
194 194
193 193
192 192
191 191
190 190
189 189
188 188
187 187
186 186
185 185
184 184
183 183
182 182
181 181
180 180
179 179
178 178
177 177
176 176
175 175
174 174
173 173
172 172
171 171
170 170
169 169
168 168
167 167
166 166
165 165
164 164
163 163
162 162
161 161
160 160
159 159
158 158
157 157
156 156
155 155
154 154
153 153
152 152
151 151
150 150
149 149
148 148
147 147
146 146
145 145
144 144
143 143
142 142
141 141
140 140
139 139
138 138
137 137
136 136
135 135
134 134
133 133
132 132
131 131
130 130
129 129
128 128
127 127
126 126
125 125
124 124
123 123
122 122
121 121
120 120
119 119
118 118
117 117
116 116
115 115
114 114
113 113
112 112
111 111
110 110
109 109
108 108
107 107
106 106
105 105
104 104
103 103
102 102
101 101
100 100
99 99
98 98
97 97
96 96
95 95
94 94
93 93
92 92
91 91
90 90
89 89
88 88
87 87
86 86
85 85
84 84
83 83
82 82
81 81
80 80
79 79
78 78
77 77
76 76
75 75
74 74
73 73
72 72
71 71
70 70
69 69
68 68
67 67
66 66
65 65
64 64
63 63
62 62
61 61
60 60
59 59
58 58
57 57
56 56
55 55
54 54
53 53
52 52
51 51
50 50
49 49
48 48
47 47
46 46
45 45
44 44
43 43
42 42
41 41
40 40
39 39
38 38
37 37
36 36
35 35
34 34
33 33
32 32
31 31
30 30
29 29
28 28
27 27
26 26
25 25
24 24
23 23
22 22
21 21
20 20
19 19
18 18
17 17
16 16
15 15
14 14
13 13
12 12
11 11
10 10
9 9
8 8
7 7
6 6
5 5
4 4
3 3
2 2
1 1
total number of guesses 4.11032e+06
number of equivalence classes 2040
prob sanity 1.19778e+11
total 1.19778e+11
group 8.45234e+10
group 2.36297e-310
group 2.33451e-313
group 2.36297e-310
group 8.89318e-323
group 2.36297e-310
group 2.36297e-310
group 2.36297e-310
group 1.21496e+10
group 1.2169e+10
group 1.09365e+10
sanity check for all groups 1.19778e+11
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
matrix: 
0.0803418 0.153637 0.059978 0.0258113 0.0885992 0.21856 0.283068 0.21742 0.541587 0.00177209 0.223692 0.107496 0.0887916 0.6938 0.306675 0.0163514 0.10735 0.133821 0.18918 0.163481 0.0987667 0.0792722 **************** 
0.317205 0.308982 0.256792 0.111543 0.117787 0.287466 0.333936 0.574571 0.470115 0.384712 0.102723 0.22692 0.260504 0.000275387 0.437937 0.00107058 0.00105431 0.0136392 0.329312 0.134436 0.323802 0.487399 **************** 
0.26464 0.331459 0.231921 0.235935 0.524145 0.457427 0.674736 0.323738 0.198462 0.451036 0.501856 0.490855 0.336731 0.189473 0.230478 0.282442 0.00577718 0.261671 0.572642 0.426019 0.217438 0.251358 **************** 
0.486351 0.486699 0.486859 0.477358 0.487833 0.488684 0.481076 0.491007 0.483986 0.48594 0.474936 0.480807 0.479844 0.486169 0.489758 0.486925 0.48595 0.48568 0.483434 0.484182 0.48797 0.486737 **************** 
0.439353 0.508443 0.478886 0.487012 0.434788 0.517521 0.477532 0.490189 0.545679 0.392612 0.427772 0.527335 0.384066 0.517923 0.485287 0.455178 0.496227 0.406781 0.484796 0.432233 0.498673 0.487566 **************** 
0.162124 0.158319 0.125544 0.17001 0.0383246 0.0738496 0.148865 0.128523 0.14481 0.138553 0.0822064 0.16594 0.117284 0.159019 0.165506 0.104826 0.126385 0.122649 0.143619 0.243848 0.183122 0.190696 **************** 
0.408884 0.171917 1.97851e-06 0.018885 1.28104e-05 0.264348 3.49291e-06 0.909789 3.17806e-05 0.547893 0.000139587 0.112809 8.07315e-05 0.219559 1.40325e-05 0.00282098 3.74054e-06 0.0978635 4.16343e-07 0.0275005 3.98521e-07 0.459984 **************** 
0.126989 0.35338 8.44047e-06 1.42605e-06 3.27709e-06 3.48292e-06 7.22111e-07 1.62361e-07 2.04666e-06 2.62992e-05 2.26013e-05 5.41068e-06 7.82781e-07 8.55388e-06 3.49844e-06 6.38742e-06 1.39664e-05 1.58591e-06 3.51345e-05 1.85882e-06 1.58123e-06 9.39758e-09 **************** 
0.232616 0.249115 0.458866 0.541133 0.501491 0.49831 0.596505 0.403362 0.500728 0.499223 0.525865 0.473726 0.409122 0.590618 0.506013 0.493888 0.519664 0.47985 0.500338 0.499652 0.509214 0.490732 **************** 
0.505463 0.0801311 8.45657e-06 8.08854e-06 4.81743e-06 5.43703e-06 5.86957e-06 1.71895e-05 6.85598e-05 3.35842e-05 4.16798e-07 5.16835e-06 5.30181e-06 2.89364e-05 8.75497e-06 2.21347e-05 4.16945e-05 6.39505e-06 2.29641e-06 2.08547e-05 5.29961e-06 8.28672e-06 **************** 
0.0989378 0.101144 0.369392 0.402558 0.508324 0.491452 0.493215 0.506546 0.504217 0.495638 0.500001 0.49977 0.501596 0.498063 0.49712 0.502835 0.498857 0.500781 0.499674 0.500314 0.484355 0.515614 **************** 
0.0727562 0.064846 0.265128 0.258071 0.50527 0.494626 0.513726 0.48623 0.498362 0.501501 0.496068 0.503566 0.529123 0.470697 0.504711 0.495193 0.519945 0.479737 0.486158 0.513831 0.508687 0.491305 **************** 
0.0473805 0.0481594 0.188662 0.191278 0.490984 0.486235 0.482559 0.5072 0.467352 0.439533 0.527592 0.471872 0.486594 0.469056 0.504682 0.483953 0.499945 0.477066 0.483193 0.50552 0.474708 0.513322 **************** 
0.0380594 0.0372189 0.151489 0.131155 0.503966 0.478275 0.480216 0.483677 0.481036 0.505599 0.497861 0.501987 0.449544 0.447567 0.543268 0.435903 0.476867 0.504433 0.495212 0.490035 0.503075 0.496112 **************** 
0.442418 0.503714 0.360571 0.442858 0.192855 0.174322 6.67649e-05 0.4097 3.96445e-06 0.0110346 3.32824e-06 0.0331385 1.01634e-06 0.0611845 2.30236e-05 0.345512 0.000342013 0.0776733 3.14273e-06 0.130628 4.03371e-05 0.3101 **************** 
0.025807 0.0278864 0.102245 0.0982746 0.286524 0.327334 0.489958 0.510021 0.397042 0.602947 0.523018 0.476971 0.421628 0.578346 0.417822 0.582144 0.496462 0.503336 0.505054 0.494909 0.507075 0.49289 **************** 
0.0235737 0.0230955 0.093836 0.0920389 0.276645 0.271452 0.511018 0.488875 0.512576 0.487319 0.509102 0.49074 0.515569 0.484283 0.495535 0.504458 0.484271 0.515538 0.484343 0.515616 0.513071 0.486891 **************** 
0.497236 0.461973 0.505701 0.333021 0.00882508 0.540055 0.010165 5.6751e-07 0.02533 1.14424e-05 0.0745913 4.69e-05 0.0135274 6.07955e-05 0.00756864 5.77492e-06 0.00681887 3.15831e-06 0.0781686 0.000295306 0.000586191 3.25902e-06 **************** 
0.020747 0.0180279 0.0757075 0.0714319 0.215056 0.211584 0.519523 0.480384 0.492428 0.507476 0.493104 0.506875 0.498798 0.501041 0.482628 0.517319 0.514285 0.485457 0.601887 0.39773 0.506588 0.493393 **************** 
0.00850539 0.00912864 0.0338793 0.0363514 0.109079 0.107171 0.315099 0.340877 0.504552 0.495432 0.503757 0.496063 0.491139 0.508714 0.540859 0.459089 0.376917 0.623065 0.46957 0.530404 0.485559 0.514395 **************** 
0.00587267 0.00567745 0.0232557 0.0226517 0.0685537 0.0667883 0.216243 0.200397 0.51719 0.482806 0.5023 0.49767 0.526155 0.473729 0.437318 0.56244 0.514483 0.485492 0.518357 0.481555 0.517217 0.482724 **************** 
0.00418416 0.00424419 0.0165522 0.0157961 0.0534257 0.0471359 0.150073 0.149453 0.374956 0.382719 0.494141 0.505797 0.43781 0.562101 0.49998 0.5 0.514909 0.484927 0.501877 0.498052 0.497735 0.502239 **************** 
0.00481378 0.00353997 0.0136097 0.0125422 0.0405061 0.0370179 0.12016 0.114816 0.310267 0.284457 0.512661 0.48721 0.537837 0.461792 0.478833 0.520483 0.673516 0.326292 0.493975 0.505283 0.50166 0.498286 **************** 
0.816466 0.180596 0.567685 0.420212 0.0304106 0.93387 0.578155 0.314745 0.260243 0.465331 0.436238 3.90547e-05 0.434146 0.000253207 0.981541 7.08927e-05 0.671042 0.000651884 0.0813465 0.000452363 0.315776 1.77225e-05 **************** 
0.0022287 0.0021783 0.00872326 0.00889429 0.0261303 0.0261799 0.0778956 0.0785863 0.201131 0.202923 0.48139 0.485288 0.468708 0.475647 0.5234 0.433875 0.481016 0.510904 0.501363 0.498141 0.469588 0.498228 **************** 
0.687919 0.308214 0.485764 0.498793 0.748096 0.208798 0.861226 0.00320182 0.157278 0.492636 0.101716 0.0162372 0.000100751 0.00230384 0.000394303 0.0496375 1.89122e-05 0.00382791 2.31056e-08 0.00469294 0.000159866 0.0223547 **************** 
0.320317 0.67648 0.485705 0.502155 0.893195 0.0708464 0.508667 0.383977 0.0362194 0.686542 0.0853309 0.250718 0.129324 2.18761e-05 0.00822458 0.000132745 0.0254187 0.00019938 0.496124 0.000255468 0.0588584 5.32799e-05 **************** 
0.00171448 0.00166426 0.00620452 0.00605506 0.018419 0.0195664 0.0561282 0.0594189 0.141363 0.137379 0.339127 0.329052 0.530001 0.469866 0.499728 0.500147 0.539424 0.460372 0.518118 0.481508 0.493806 0.506172 **************** 
0.000960514 0.00106176 0.00386716 0.00360746 0.011295 0.0124929 0.0340758 0.0355848 0.0935259 0.0874708 0.219614 0.209684 0.483803 0.462184 0.497592 0.502384 0.49863 0.501304 0.492051 0.50792 0.524895 0.474961 **************** 
0.696783 0.000770437 0.00285448 0.00288315 0.00927969 0.0078346 0.0267274 0.024574 0.0649124 0.0635543 0.163273 0.152387 0.34542 0.336588 0.494011 0.505678 0.514257 0.4853 0.481773 0.518113 0.514916 0.484745 **************** 
0.722682 0.276339 0.404688 0.591143 0.45951 0.528105 0.0276632 0.935708 0.101855 0.802767 0.171609 0.59964 0.00458447 0.489563 0.0886389 0.0309379 8.28826e-07 0.015393 3.07934e-06 0.00284511 1.76222e-06 0.0529695 **************** 
0.481394 0.293828 0.506478 0.49074 0.497062 0.493677 0.0121699 0.958359 0.63517 0.293614 0.815569 0.0136671 0.0150857 0.606858 0.302082 0.0361721 0.0228416 0.0484609 0.0431505 0.0504927 0.047716 0.0544479 **************** 
0.898585 0.000505542 0.820971 0.00156289 0.976254 0.00607474 0.932601 0.0197097 0.392289 0.0555722 0.751351 0.122933 0.299943 0.252979 0.113623 0.434184 0.17867 0.576633 0.0162495 0.858654 2.83998e-09 1 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
0.0258259 0.173319 0.314095 0.0358552 0.927599 0.062986 0.059224 0.00188331 0.0834276 0.31199 0.312003 0.0123633 0.00157176 0.900611 0.148496 0.0226622 0.133136 0.0280007 0.0548907 0.00573834 0.000107964 0.603426 **************** 
******************
0th points password value: 100000
error


==> figs/empirical/imperfect/terminal/rockyou11by3_train.dat <==
dataset:../dataset/dp/rockyou_dp.txt
number of accounts 18818636
number of distinct passwords 8006566
number of equivalence classes 1390
total 1
group 0.0581818
group 0.0583171
group 0.0582796
group 0.0587084
group 0.0598892
group 0.0587598
group 0.0639336
group 0.0976509
group 0.0817679
group 0.0907969
group 0.313715
sanity check for all groups 1
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.014204
optimal matrix:
0.0803418 0.153637 0.766021
0.059978 0.0258113 0.914211
0.0885992 0.21856 0.692841
0.283068 0.21742 0.499513
0.541587 0.00177209 0.456641
0.223692 0.107496 0.668812
0.0887916 0.6938 0.217408
0.306675 0.0163514 0.676974
0.10735 0.133821 0.758829
0.18918 0.163481 0.647338
0.0987667 0.0792722 0.821961
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.017481
optimal matrix:
0.317205 0.308982 0.373813
0.256792 0.111543 0.631665
0.117787 0.287466 0.594747
0.333936 0.574571 0.0914926
0.470115 0.384712 0.145173
0.102723 0.22692 0.670357
0.260504 0.000275387 0.73922
0.437937 0.00107058 0.560993
0.00105431 0.0136392 0.985306
0.329312 0.134436 0.536252
0.323802 0.487399 0.188799
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.022822
optimal matrix:
0.26464 0.331459 0.403901
0.231921 0.235935 0.532144
0.524145 0.457427 0.0184275
0.674736 0.323738 0.00152537
0.198462 0.451036 0.350501
0.501856 0.490855 0.0072896
0.336731 0.189473 0.473796
0.230478 0.282442 0.48708
0.00577718 0.261671 0.732552
0.572642 0.426019 0.001339
0.217438 0.251358 0.531204
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.028665
optimal matrix:
0.486351 0.486699 0.0269497
0.486859 0.477358 0.0357832
0.487833 0.488684 0.0234825
0.481076 0.491007 0.0279173
0.483986 0.48594 0.0300744
0.474936 0.480807 0.0442574
0.479844 0.486169 0.033987
0.489758 0.486925 0.0233171
0.48595 0.48568 0.0283704
0.483434 0.484182 0.0323836
0.48797 0.486737 0.0252928
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.034970
optimal matrix:
0.439353 0.508443 0.052204
0.478886 0.487012 0.0341021
0.434788 0.517521 0.0476906
0.477532 0.490189 0.0322796
0.545679 0.392612 0.0617085
0.427772 0.527335 0.0448936
0.384066 0.517923 0.098011
0.485287 0.455178 0.0595351
0.496227 0.406781 0.0969921
0.484796 0.432233 0.0829709
0.498673 0.487566 0.0137608
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.039532
optimal matrix:
0.162124 0.158319 0.679557
0.125544 0.17001 0.704446
0.0383246 0.0738496 0.887826
0.148865 0.128523 0.722612
0.14481 0.138553 0.716637
0.0822064 0.16594 0.751854
0.117284 0.159019 0.723697
0.165506 0.104826 0.729668
0.126385 0.122649 0.750966
0.143619 0.243848 0.612533
0.183122 0.190696 0.626182
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.041386
optimal matrix:
0.408884 0.171917 0.419199
1.97851e-06 0.018885 0.981113
1.28104e-05 0.264348 0.735639
3.49291e-06 0.909789 0.0902076
3.17806e-05 0.547893 0.452075
0.000139587 0.112809 0.887052
8.07315e-05 0.219559 0.78036
1.40325e-05 0.00282098 0.997165
3.74054e-06 0.0978635 0.902133
4.16343e-07 0.0275005 0.972499
3.98521e-07 0.459984 0.540016
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.043488
optimal matrix:
0.126989 0.35338 0.519631
8.44047e-06 1.42605e-06 0.99999
3.27709e-06 3.48292e-06 0.999993
7.22111e-07 1.62361e-07 0.999999
2.04666e-06 2.62992e-05 0.999972
2.26013e-05 5.41068e-06 0.999972
7.82781e-07 8.55388e-06 0.999991
3.49844e-06 6.38742e-06 0.99999
1.39664e-05 1.58591e-06 0.999984
3.51345e-05 1.85882e-06 0.999963
1.58123e-06 9.39758e-09 0.999998
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.045176
optimal matrix:
0.232616 0.249115 0.518269
0.458866 0.541133 3.71358e-07
0.501491 0.49831 0.000198734
0.596505 0.403362 0.000133387
0.500728 0.499223 4.91718e-05
0.525865 0.473726 0.000409315
0.409122 0.590618 0.000259941
0.506013 0.493888 9.86149e-05
0.519664 0.47985 0.000486609
0.500338 0.499652 1.08875e-05
0.509214 0.490732 5.44103e-05
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.046464
optimal matrix:
0.505463 0.0801311 0.414405
8.45657e-06 8.08854e-06 0.999983
4.81743e-06 5.43703e-06 0.99999
5.86957e-06 1.71895e-05 0.999977
6.85598e-05 3.35842e-05 0.999898
4.16798e-07 5.16835e-06 0.999994
5.30181e-06 2.89364e-05 0.999966
8.75497e-06 2.21347e-05 0.999969
4.16945e-05 6.39505e-06 0.999952
2.29641e-06 2.08547e-05 0.999977
5.29961e-06 8.28672e-06 0.999986
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.078980
optimal matrix:
0.0989378 0.101144 0.799918
0.369392 0.402558 0.228051
0.508324 0.491452 0.000223769
0.493215 0.506546 0.000239515
0.504217 0.495638 0.000144637
0.500001 0.49977 0.000229578
0.501596 0.498063 0.000341431
0.49712 0.502835 4.48339e-05
0.498857 0.500781 0.000361951
0.499674 0.500314 1.19922e-05
0.484355 0.515614 3.0764e-05
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.091810
optimal matrix:
0.0727562 0.064846 0.862398
0.265128 0.258071 0.4768
0.50527 0.494626 0.000104105
0.513726 0.48623 4.38245e-05
0.498362 0.501501 0.000137118
0.496068 0.503566 0.000365292
0.529123 0.470697 0.000180128
0.504711 0.495193 9.62036e-05
0.519945 0.479737 0.000318568
0.486158 0.513831 1.08895e-05
0.508687 0.491305 7.80618e-06
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.103374
optimal matrix:
0.0473805 0.0481594 0.90446
0.188662 0.191278 0.620061
0.490984 0.486235 0.0227809
0.482559 0.5072 0.0102409
0.467352 0.439533 0.0931154
0.527592 0.471872 0.000535342
0.486594 0.469056 0.04435
0.504682 0.483953 0.0113646
0.499945 0.477066 0.0229891
0.483193 0.50552 0.0112871
0.474708 0.513322 0.0119704
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.118354
optimal matrix:
0.0380594 0.0372189 0.924722
0.151489 0.131155 0.717356
0.503966 0.478275 0.0177583
0.480216 0.483677 0.0361071
0.481036 0.505599 0.0133645
0.497861 0.501987 0.000152484
0.449544 0.447567 0.102889
0.543268 0.435903 0.0208294
0.476867 0.504433 0.0187001
0.495212 0.490035 0.0147523
0.503075 0.496112 0.000812908
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.130631
optimal matrix:
0.442418 0.503714 0.0538682
0.360571 0.442858 0.196571
0.192855 0.174322 0.632823
6.67649e-05 0.4097 0.590233
3.96445e-06 0.0110346 0.988961
3.32824e-06 0.0331385 0.966858
1.01634e-06 0.0611845 0.938814
2.30236e-05 0.345512 0.654465
0.000342013 0.0776733 0.921985
3.14273e-06 0.130628 0.869369
4.03371e-05 0.3101 0.68986
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.134933
optimal matrix:
0.025807 0.0278864 0.946307
0.102245 0.0982746 0.79948
0.286524 0.327334 0.386142
0.489958 0.510021 2.09545e-05
0.397042 0.602947 1.13537e-05
0.523018 0.476971 1.07403e-05
0.421628 0.578346 2.65117e-05
0.417822 0.582144 3.41179e-05
0.496462 0.503336 0.000201307
0.505054 0.494909 3.74742e-05
0.507075 0.49289 3.58752e-05
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.140073
optimal matrix:
0.0235737 0.0230955 0.953331
0.093836 0.0920389 0.814125
0.276645 0.271452 0.451903
0.511018 0.488875 0.000107464
0.512576 0.487319 0.00010489
0.509102 0.49074 0.000157566
0.515569 0.484283 0.000148019
0.495535 0.504458 7.69883e-06
0.484271 0.515538 0.000190398
0.484343 0.515616 4.10876e-05
0.513071 0.486891 3.78015e-05
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.144282
optimal matrix:
0.497236 0.461973 0.040791
0.505701 0.333021 0.161278
0.00882508 0.540055 0.45112
0.010165 5.6751e-07 0.989834
0.02533 1.14424e-05 0.974659
0.0745913 4.69e-05 0.925362
0.0135274 6.07955e-05 0.986412
0.00756864 5.77492e-06 0.992426
0.00681887 3.15831e-06 0.993178
0.0781686 0.000295306 0.921536
0.000586191 3.25902e-06 0.999411
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.147285
optimal matrix:
0.020747 0.0180279 0.961225
0.0757075 0.0714319 0.852861
0.215056 0.211584 0.57336
0.519523 0.480384 9.28737e-05
0.492428 0.507476 9.62141e-05
0.493104 0.506875 2.06413e-05
0.498798 0.501041 0.000161276
0.482628 0.517319 5.24082e-05
0.514285 0.485457 0.000258218
0.601887 0.39773 0.000383103
0.506588 0.493393 1.90016e-05
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.187725
optimal matrix:
0.00850539 0.00912864 0.982366
0.0338793 0.0363514 0.929769
0.109079 0.107171 0.783749
0.315099 0.340877 0.344023
0.504552 0.495432 1.64694e-05
0.503757 0.496063 0.000179645
0.491139 0.508714 0.000147842
0.540859 0.459089 5.25984e-05
0.376917 0.623065 1.76858e-05
0.46957 0.530404 2.56768e-05
0.485559 0.514395 4.58641e-05
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.203570
optimal matrix:
0.00587267 0.00567745 0.98845
0.0232557 0.0226517 0.954093
0.0685537 0.0667883 0.864658
0.216243 0.200397 0.58336
0.51719 0.482806 4.03716e-06
0.5023 0.49767 2.96012e-05
0.526155 0.473729 0.000116337
0.437318 0.56244 0.000242084
0.514483 0.485492 2.46937e-05
0.518357 0.481555 8.77151e-05
0.517217 0.482724 5.91877e-05
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.226221
optimal matrix:
0.00418416 0.00424419 0.991572
0.0165522 0.0157961 0.967652
0.0534257 0.0471359 0.899438
0.150073 0.149453 0.700474
0.374956 0.382719 0.242325
0.494141 0.505797 6.19195e-05
0.43781 0.562101 8.83456e-05
0.49998 0.5 1.97659e-05
0.514909 0.484927 0.000163832
0.501877 0.498052 7.13039e-05
0.497735 0.502239 2.64216e-05
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.240659
optimal matrix:
0.00481378 0.00353997 0.991646
0.0136097 0.0125422 0.973848
0.0405061 0.0370179 0.922476
0.12016 0.114816 0.765024
0.310267 0.284457 0.405276
0.512661 0.48721 0.00012827
0.537837 0.461792 0.000370075
0.478833 0.520483 0.000684387
0.673516 0.326292 0.000192024
0.493975 0.505283 0.000741414
0.50166 0.498286 5.4212e-05
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.255714
optimal matrix:
0.816466 0.180596 0.00293801
0.567685 0.420212 0.0121032
0.0304106 0.93387 0.0357198
0.578155 0.314745 0.1071
0.260243 0.465331 0.274426
0.436238 3.90547e-05 0.563723
0.434146 0.000253207 0.565601
0.981541 7.08927e-05 0.0183877
0.671042 0.000651884 0.328306
0.0813465 0.000452363 0.918201
0.315776 1.77225e-05 0.684206
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.258091
optimal matrix:
0.0022287 0.0021783 0.995593
0.00872326 0.00889429 0.982382
0.0261303 0.0261799 0.94769
0.0778956 0.0785863 0.843518
0.201131 0.202923 0.595946
0.48139 0.485288 0.0333226
0.468708 0.475647 0.0556446
0.5234 0.433875 0.0427249
0.481016 0.510904 0.00808047
0.501363 0.498141 0.000495319
0.469588 0.498228 0.0321837
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.271361
optimal matrix:
0.687919 0.308214 0.00386716
0.485764 0.498793 0.0154439
0.748096 0.208798 0.0431055
0.861226 0.00320182 0.135572
0.157278 0.492636 0.350086
0.101716 0.0162372 0.882047
0.000100751 0.00230384 0.997595
0.000394303 0.0496375 0.949968
1.89122e-05 0.00382791 0.996153
2.31056e-08 0.00469294 0.995307
0.000159866 0.0223547 0.977485
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.281422
optimal matrix:
0.320317 0.67648 0.00320347
0.485705 0.502155 0.0121403
0.893195 0.0708464 0.0359587
0.508667 0.383977 0.107356
0.0362194 0.686542 0.277238
0.0853309 0.250718 0.663951
0.129324 2.18761e-05 0.870655
0.00822458 0.000132745 0.991643
0.0254187 0.00019938 0.974382
0.496124 0.000255468 0.50362
0.0588584 5.32799e-05 0.941088
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.288174
optimal matrix:
0.00171448 0.00166426 0.996621
0.00620452 0.00605506 0.98774
0.018419 0.0195664 0.962015
0.0561282 0.0594189 0.884453
0.141363 0.137379 0.721257
0.339127 0.329052 0.331821
0.530001 0.469866 0.000133122
0.499728 0.500147 0.000125514
0.539424 0.460372 0.000203986
0.518118 0.481508 0.000373854
0.493806 0.506172 2.21191e-05
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 0.314531
optimal matrix:
0.000960514 0.00106176 0.997978
0.00386716 0.00360746 0.992525
0.011295 0.0124929 0.976212
0.0340758 0.0355848 0.930339
0.0935259 0.0874708 0.819003
0.219614 0.209684 0.570702
0.483803 0.462184 0.0540136
0.497592 0.502384 2.37966e-05
0.49863 0.501304 6.64276e-05
0.492051 0.50792 2.86067e-05
0.524895 0.474961 0.000144129
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 0.343137
optimal matrix:
0.696783 0.000770437 0.302447
0.00285448 0.00288315 0.994262
0.00927969 0.0078346 0.982886
0.0267274 0.024574 0.948699
0.0649124 0.0635543 0.871533
0.163273 0.152387 0.68434
0.34542 0.336588 0.317993
0.494011 0.505678 0.000311649
0.514257 0.4853 0.00044297
0.481773 0.518113 0.000113601
0.514916 0.484745 0.000338296
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 0.370490
optimal matrix:
0.722682 0.276339 0.00097873
0.404688 0.591143 0.00416959
0.45951 0.528105 0.012385
0.0276632 0.935708 0.0366286
0.101855 0.802767 0.0953776
0.171609 0.59964 0.228751
0.00458447 0.489563 0.505853
0.0886389 0.0309379 0.880423
8.28826e-07 0.015393 0.984606
3.07934e-06 0.00284511 0.997152
1.76222e-06 0.0529695 0.947029
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 0.403726
optimal matrix:
0.481394 0.293828 0.224778
0.506478 0.49074 0.00278105
0.497062 0.493677 0.00926143
0.0121699 0.958359 0.0294714
0.63517 0.293614 0.0712161
0.815569 0.0136671 0.170764
0.0150857 0.606858 0.378057
0.302082 0.0361721 0.661745
0.0228416 0.0484609 0.928698
0.0431505 0.0504927 0.906357
0.047716 0.0544479 0.897836
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 0.490439
optimal matrix:
0.898585 0.000505542 0.10091
0.820971 0.00156289 0.177467
0.976254 0.00607474 0.0176711
0.932601 0.0197097 0.0476889
0.392289 0.0555722 0.552139
0.751351 0.122933 0.125716
0.299943 0.252979 0.447078
0.113623 0.434184 0.452192
0.17867 0.576633 0.244697
0.0162495 0.858654 0.125097
2.83998e-09 1 6.2534e-10
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466


==> figs/empirical/imperfect/terminal/rockyou11by3_train_2.dat <==
dataset:../dataset/dp/rockyou_dp.txt
number of accounts 18818636
number of distinct passwords 8006566
number of equivalence classes 1390
total 1
group 0.0581818
group 0.0583171
group 0.0582796
group 0.0587084
group 0.0598892
group 0.0587598
group 0.0639336
group 0.0976509
group 0.0817679
group 0.0907969
group 0.313715
sanity check for all groups 1
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.014204
optimal matrix:
0.0803418 0.153637 0.766021
0.059978 0.0258113 0.914211
0.0885992 0.21856 0.692841
0.283068 0.21742 0.499513
0.541587 0.00177209 0.456641
0.223692 0.107496 0.668812
0.0887916 0.6938 0.217408
0.306675 0.0163514 0.676974
0.10735 0.133821 0.758829
0.18918 0.163481 0.647338
0.0987667 0.0792722 0.821961
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.017481
optimal matrix:
0.317205 0.308982 0.373813
0.256792 0.111543 0.631665
0.117787 0.287466 0.594747
0.333936 0.574571 0.0914926
0.470115 0.384712 0.145173
0.102723 0.22692 0.670357
0.260504 0.000275387 0.73922
0.437937 0.00107058 0.560993
0.00105431 0.0136392 0.985306
0.329312 0.134436 0.536252
0.323802 0.487399 0.188799
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.022822
optimal matrix:
0.26464 0.331459 0.403901
0.231921 0.235935 0.532144
0.524145 0.457427 0.0184275
0.674736 0.323738 0.00152537
0.198462 0.451036 0.350501
0.501856 0.490855 0.0072896
0.336731 0.189473 0.473796
0.230478 0.282442 0.48708
0.00577718 0.261671 0.732552
0.572642 0.426019 0.001339
0.217438 0.251358 0.531204
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.028665
optimal matrix:
0.486351 0.486699 0.0269497
0.486859 0.477358 0.0357832
0.487833 0.488684 0.0234825
0.481076 0.491007 0.0279173
0.483986 0.48594 0.0300744
0.474936 0.480807 0.0442574
0.479844 0.486169 0.033987
0.489758 0.486925 0.0233171
0.48595 0.48568 0.0283704
0.483434 0.484182 0.0323836
0.48797 0.486737 0.0252928
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.034970
optimal matrix:
0.439353 0.508443 0.052204
0.478886 0.487012 0.0341021
0.434788 0.517521 0.0476906
0.477532 0.490189 0.0322796
0.545679 0.392612 0.0617085
0.427772 0.527335 0.0448936
0.384066 0.517923 0.098011
0.485287 0.455178 0.0595351
0.496227 0.406781 0.0969921
0.484796 0.432233 0.0829709
0.498673 0.487566 0.0137608
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.039532
optimal matrix:
0.162124 0.158319 0.679557
0.125544 0.17001 0.704446
0.0383246 0.0738496 0.887826
0.148865 0.128523 0.722612
0.14481 0.138553 0.716637
0.0822064 0.16594 0.751854
0.117284 0.159019 0.723697
0.165506 0.104826 0.729668
0.126385 0.122649 0.750966
0.143619 0.243848 0.612533
0.183122 0.190696 0.626182
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.041386
optimal matrix:
0.408884 0.171917 0.419199
1.97851e-06 0.018885 0.981113
1.28104e-05 0.264348 0.735639
3.49291e-06 0.909789 0.0902076
3.17806e-05 0.547893 0.452075
0.000139587 0.112809 0.887052
8.07315e-05 0.219559 0.78036
1.40325e-05 0.00282098 0.997165
3.74054e-06 0.0978635 0.902133
4.16343e-07 0.0275005 0.972499
3.98521e-07 0.459984 0.540016
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.043488
optimal matrix:
0.126989 0.35338 0.519631
8.44047e-06 1.42605e-06 0.99999
3.27709e-06 3.48292e-06 0.999993
7.22111e-07 1.62361e-07 0.999999
2.04666e-06 2.62992e-05 0.999972
2.26013e-05 5.41068e-06 0.999972
7.82781e-07 8.55388e-06 0.999991
3.49844e-06 6.38742e-06 0.99999
1.39664e-05 1.58591e-06 0.999984
3.51345e-05 1.85882e-06 0.999963
1.58123e-06 9.39758e-09 0.999998
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.045176
optimal matrix:
0.232616 0.249115 0.518269
0.458866 0.541133 3.71358e-07
0.501491 0.49831 0.000198734
0.596505 0.403362 0.000133387
0.500728 0.499223 4.91718e-05
0.525865 0.473726 0.000409315
0.409122 0.590618 0.000259941
0.506013 0.493888 9.86149e-05
0.519664 0.47985 0.000486609
0.500338 0.499652 1.08875e-05
0.509214 0.490732 5.44103e-05
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.046464
optimal matrix:
0.505463 0.0801311 0.414405
8.45657e-06 8.08854e-06 0.999983
4.81743e-06 5.43703e-06 0.99999
5.86957e-06 1.71895e-05 0.999977
6.85598e-05 3.35842e-05 0.999898
4.16798e-07 5.16835e-06 0.999994
5.30181e-06 2.89364e-05 0.999966
8.75497e-06 2.21347e-05 0.999969
4.16945e-05 6.39505e-06 0.999952
2.29641e-06 2.08547e-05 0.999977
5.29961e-06 8.28672e-06 0.999986
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.078980
optimal matrix:
0.0989378 0.101144 0.799918
0.369392 0.402558 0.228051
0.508324 0.491452 0.000223769
0.493215 0.506546 0.000239515
0.504217 0.495638 0.000144637
0.500001 0.49977 0.000229578
0.501596 0.498063 0.000341431
0.49712 0.502835 4.48339e-05
0.498857 0.500781 0.000361951
0.499674 0.500314 1.19922e-05
0.484355 0.515614 3.0764e-05
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.091810
optimal matrix:
0.0727562 0.064846 0.862398
0.265128 0.258071 0.4768
0.50527 0.494626 0.000104105
0.513726 0.48623 4.38245e-05
0.498362 0.501501 0.000137118
0.496068 0.503566 0.000365292
0.529123 0.470697 0.000180128
0.504711 0.495193 9.62036e-05
0.519945 0.479737 0.000318568
0.486158 0.513831 1.08895e-05
0.508687 0.491305 7.80618e-06
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.103374
optimal matrix:
0.0473805 0.0481594 0.90446
0.188662 0.191278 0.620061
0.490984 0.486235 0.0227809
0.482559 0.5072 0.0102409
0.467352 0.439533 0.0931154
0.527592 0.471872 0.000535342
0.486594 0.469056 0.04435
0.504682 0.483953 0.0113646
0.499945 0.477066 0.0229891
0.483193 0.50552 0.0112871
0.474708 0.513322 0.0119704
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.118354
optimal matrix:
0.0380594 0.0372189 0.924722
0.151489 0.131155 0.717356
0.503966 0.478275 0.0177583
0.480216 0.483677 0.0361071
0.481036 0.505599 0.0133645
0.497861 0.501987 0.000152484
0.449544 0.447567 0.102889
0.543268 0.435903 0.0208294
0.476867 0.504433 0.0187001
0.495212 0.490035 0.0147523
0.503075 0.496112 0.000812908
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.130631
optimal matrix:
0.442418 0.503714 0.0538682
0.360571 0.442858 0.196571
0.192855 0.174322 0.632823
6.67649e-05 0.4097 0.590233
3.96445e-06 0.0110346 0.988961
3.32824e-06 0.0331385 0.966858
1.01634e-06 0.0611845 0.938814
2.30236e-05 0.345512 0.654465
0.000342013 0.0776733 0.921985
3.14273e-06 0.130628 0.869369
4.03371e-05 0.3101 0.68986
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.134933
optimal matrix:
0.025807 0.0278864 0.946307
0.102245 0.0982746 0.79948
0.286524 0.327334 0.386142
0.489958 0.510021 2.09545e-05
0.397042 0.602947 1.13537e-05
0.523018 0.476971 1.07403e-05
0.421628 0.578346 2.65117e-05
0.417822 0.582144 3.41179e-05
0.496462 0.503336 0.000201307
0.505054 0.494909 3.74742e-05
0.507075 0.49289 3.58752e-05
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.140073
optimal matrix:
0.0235737 0.0230955 0.953331
0.093836 0.0920389 0.814125
0.276645 0.271452 0.451903
0.511018 0.488875 0.000107464
0.512576 0.487319 0.00010489
0.509102 0.49074 0.000157566
0.515569 0.484283 0.000148019
0.495535 0.504458 7.69883e-06
0.484271 0.515538 0.000190398
0.484343 0.515616 4.10876e-05
0.513071 0.486891 3.78015e-05
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.144282
optimal matrix:
0.497236 0.461973 0.040791
0.505701 0.333021 0.161278
0.00882508 0.540055 0.45112
0.010165 5.6751e-07 0.989834
0.02533 1.14424e-05 0.974659
0.0745913 4.69e-05 0.925362
0.0135274 6.07955e-05 0.986412
0.00756864 5.77492e-06 0.992426
0.00681887 3.15831e-06 0.993178
0.0781686 0.000295306 0.921536
0.000586191 3.25902e-06 0.999411
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.147285
optimal matrix:
0.020747 0.0180279 0.961225
0.0757075 0.0714319 0.852861
0.215056 0.211584 0.57336
0.519523 0.480384 9.28737e-05
0.492428 0.507476 9.62141e-05
0.493104 0.506875 2.06413e-05
0.498798 0.501041 0.000161276
0.482628 0.517319 5.24082e-05
0.514285 0.485457 0.000258218
0.601887 0.39773 0.000383103
0.506588 0.493393 1.90016e-05
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.187725
optimal matrix:
0.00850539 0.00912864 0.982366
0.0338793 0.0363514 0.929769
0.109079 0.107171 0.783749
0.315099 0.340877 0.344023
0.504552 0.495432 1.64694e-05
0.503757 0.496063 0.000179645
0.491139 0.508714 0.000147842
0.540859 0.459089 5.25984e-05
0.376917 0.623065 1.76858e-05
0.46957 0.530404 2.56768e-05
0.485559 0.514395 4.58641e-05
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.203570
optimal matrix:
0.00587267 0.00567745 0.98845
0.0232557 0.0226517 0.954093
0.0685537 0.0667883 0.864658
0.216243 0.200397 0.58336
0.51719 0.482806 4.03716e-06
0.5023 0.49767 2.96012e-05
0.526155 0.473729 0.000116337
0.437318 0.56244 0.000242084
0.514483 0.485492 2.46937e-05
0.518357 0.481555 8.77151e-05
0.517217 0.482724 5.91877e-05
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.226221
optimal matrix:
0.00418416 0.00424419 0.991572
0.0165522 0.0157961 0.967652
0.0534257 0.0471359 0.899438
0.150073 0.149453 0.700474
0.374956 0.382719 0.242325
0.494141 0.505797 6.19195e-05
0.43781 0.562101 8.83456e-05
0.49998 0.5 1.97659e-05
0.514909 0.484927 0.000163832
0.501877 0.498052 7.13039e-05
0.497735 0.502239 2.64216e-05
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.240659
optimal matrix:
0.00481378 0.00353997 0.991646
0.0136097 0.0125422 0.973848
0.0405061 0.0370179 0.922476
0.12016 0.114816 0.765024
0.310267 0.284457 0.405276
0.512661 0.48721 0.00012827
0.537837 0.461792 0.000370075
0.478833 0.520483 0.000684387
0.673516 0.326292 0.000192024
0.493975 0.505283 0.000741414
0.50166 0.498286 5.4212e-05
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.255714
optimal matrix:
0.816466 0.180596 0.00293801
0.567685 0.420212 0.0121032
0.0304106 0.93387 0.0357198
0.578155 0.314745 0.1071
0.260243 0.465331 0.274426
0.436238 3.90547e-05 0.563723
0.434146 0.000253207 0.565601
0.981541 7.08927e-05 0.0183877
0.671042 0.000651884 0.328306
0.0813465 0.000452363 0.918201
0.315776 1.77225e-05 0.684206
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.258091
optimal matrix:
0.0022287 0.0021783 0.995593
0.00872326 0.00889429 0.982382
0.0261303 0.0261799 0.94769
0.0778956 0.0785863 0.843518
0.201131 0.202923 0.595946
0.48139 0.485288 0.0333226
0.468708 0.475647 0.0556446
0.5234 0.433875 0.0427249
0.481016 0.510904 0.00808047
0.501363 0.498141 0.000495319
0.469588 0.498228 0.0321837
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.271361
optimal matrix:
0.687919 0.308214 0.00386716
0.485764 0.498793 0.0154439
0.748096 0.208798 0.0431055
0.861226 0.00320182 0.135572
0.157278 0.492636 0.350086
0.101716 0.0162372 0.882047
0.000100751 0.00230384 0.997595
0.000394303 0.0496375 0.949968
1.89122e-05 0.00382791 0.996153
2.31056e-08 0.00469294 0.995307
0.000159866 0.0223547 0.977485
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.281422
optimal matrix:
0.320317 0.67648 0.00320347
0.485705 0.502155 0.0121403
0.893195 0.0708464 0.0359587
0.508667 0.383977 0.107356
0.0362194 0.686542 0.277238
0.0853309 0.250718 0.663951
0.129324 2.18761e-05 0.870655
0.00822458 0.000132745 0.991643
0.0254187 0.00019938 0.974382
0.496124 0.000255468 0.50362
0.0588584 5.32799e-05 0.941088
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.288174
optimal matrix:
0.00171448 0.00166426 0.996621
0.00620452 0.00605506 0.98774
0.018419 0.0195664 0.962015
0.0561282 0.0594189 0.884453
0.141363 0.137379 0.721257
0.339127 0.329052 0.331821
0.530001 0.469866 0.000133122
0.499728 0.500147 0.000125514
0.539424 0.460372 0.000203986
0.518118 0.481508 0.000373854
0.493806 0.506172 2.21191e-05
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 0.314531
optimal matrix:
0.000960514 0.00106176 0.997978
0.00386716 0.00360746 0.992525
0.011295 0.0124929 0.976212
0.0340758 0.0355848 0.930339
0.0935259 0.0874708 0.819003
0.219614 0.209684 0.570702
0.483803 0.462184 0.0540136
0.497592 0.502384 2.37966e-05
0.49863 0.501304 6.64276e-05
0.492051 0.50792 2.86067e-05
0.524895 0.474961 0.000144129
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 0.343137
optimal matrix:
0.696783 0.000770437 0.302447
0.00285448 0.00288315 0.994262
0.00927969 0.0078346 0.982886
0.0267274 0.024574 0.948699
0.0649124 0.0635543 0.871533
0.163273 0.152387 0.68434
0.34542 0.336588 0.317993
0.494011 0.505678 0.000311649
0.514257 0.4853 0.00044297
0.481773 0.518113 0.000113601
0.514916 0.484745 0.000338296
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 0.370490
optimal matrix:
0.722682 0.276339 0.00097873
0.404688 0.591143 0.00416959
0.45951 0.528105 0.012385
0.0276632 0.935708 0.0366286
0.101855 0.802767 0.0953776
0.171609 0.59964 0.228751
0.00458447 0.489563 0.505853
0.0886389 0.0309379 0.880423
8.28826e-07 0.015393 0.984606
3.07934e-06 0.00284511 0.997152
1.76222e-06 0.0529695 0.947029
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 0.403726
optimal matrix:
0.481394 0.293828 0.224778
0.506478 0.49074 0.00278105
0.497062 0.493677 0.00926143
0.0121699 0.958359 0.0294714
0.63517 0.293614 0.0712161
0.815569 0.0136671 0.170764
0.0150857 0.606858 0.378057
0.302082 0.0361721 0.661745
0.0228416 0.0484609 0.928698
0.0431505 0.0504927 0.906357
0.047716 0.0544479 0.897836
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 0.490439
optimal matrix:
0.898585 0.000505542 0.10091
0.820971 0.00156289 0.177467
0.976254 0.00607474 0.0176711
0.932601 0.0197097 0.0476889
0.392289 0.0555722 0.552139
0.751351 0.122933 0.125716
0.299943 0.252979 0.447078
0.113623 0.434184 0.452192
0.17867 0.576633 0.244697
0.0162495 0.858654 0.125097
2.83998e-09 1 6.2534e-10
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0258259 0.173319 0.800855
0.314095 0.0358552 0.65005
0.927599 0.062986 0.00941543
0.059224 0.00188331 0.938893
0.0834276 0.31199 0.604582
0.312003 0.0123633 0.675634
0.00157176 0.900611 0.0978176
0.148496 0.0226622 0.828842
0.133136 0.0280007 0.838863
0.0548907 0.00573834 0.939371
0.000107964 0.603426 0.396466


==> figs/empirical/imperfect/terminal/webhost11by3_test.dat <==
dataset:../dataset/empirical/webhost.txt
number of accounts 15268904
number of distinct passwords 10592936
number of equivalence classes 651
group 0.0252001
group 0.0252838
group 0.0255002
group 0.0265575
group 0.026742
group 0.0292191
group 0.0386406
group 0.0340349
group 0.0549279
group 0.124033
group 0.589861
sanity check for all groups 1
matrix file open error
matrix: 
2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 3.31564e-316 4.77831e-299 2.3515e-310 0 4.94066e-324 1.8618e-318 **************** 
2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 3.31564e-316 4.77831e-299 2.3515e-310 0 4.94066e-324 1.8618e-318 **************** 
1.73062e-153 2.53456e-321 2.3515e-310 2.3515e-310 1.75314e-316 1.75314e-316 1.36901e-71 1.50746e-153 4.58113e-72 1.39231e-259 1.85301e-72 1.47159e-76 1.39833e-76 1.39804e-76 4.58889e-72 6.30547e-34 5.40207e-62 4.58444e-72 6.30547e-34 4.18663e-62 4.58111e-72 6.30547e-34 **************** 
1.73062e-153 2.53456e-321 2.3515e-310 2.3515e-310 1.75314e-316 1.75314e-316 1.36901e-71 1.50746e-153 4.58113e-72 1.39231e-259 1.85301e-72 1.47159e-76 1.39833e-76 1.39804e-76 4.58889e-72 6.30547e-34 5.40207e-62 4.58444e-72 6.30547e-34 4.18663e-62 4.58111e-72 6.30547e-34 **************** 


==> figs/empirical/imperfect/terminal/webhost11by3_test_2.dat <==
dataset:../dataset/empirical/webhost.txt
number of accounts 15268904
number of distinct passwords 10592936
number of equivalence classes 651
group 0.0252001
group 0.0252838
group 0.0255002
group 0.0265575
group 0.026742
group 0.0292191
group 0.0386406
group 0.0340349
group 0.0549279
group 0.124033
group 0.589861
sanity check for all groups 1
matrix file open error
matrix: 
2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 3.31564e-316 4.77831e-299 2.3515e-310 0 4.94066e-324 1.8618e-318 **************** 
2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 2.3515e-310 3.31564e-316 4.77831e-299 2.3515e-310 0 4.94066e-324 1.8618e-318 **************** 
1.73062e-153 2.53456e-321 2.3515e-310 2.3515e-310 1.75314e-316 1.75314e-316 1.36901e-71 1.50746e-153 4.58113e-72 1.39231e-259 1.85301e-72 1.47159e-76 1.39833e-76 1.39804e-76 4.58889e-72 6.30547e-34 5.40207e-62 4.58444e-72 6.30547e-34 4.18663e-62 4.58111e-72 6.30547e-34 **************** 
1.73062e-153 2.53456e-321 2.3515e-310 2.3515e-310 1.75314e-316 1.75314e-316 1.36901e-71 1.50746e-153 4.58113e-72 1.39231e-259 1.85301e-72 1.47159e-76 1.39833e-76 1.39804e-76 4.58889e-72 6.30547e-34 5.40207e-62 4.58444e-72 6.30547e-34 4.18663e-62 4.58111e-72 6.30547e-34 **************** 


==> figs/empirical/imperfect/terminal/webhost11by3_train.dat <==
dataset:../dataset/dp/webhost_dp.txt
Unable to open filenumber of accounts 0
number of distinct passwords 0
number of equivalence classes 0


==> figs/empirical/imperfect/terminal/webhost11by3_train_2.dat <==
dataset:../dataset/dp/webhost_dp.txt
Unable to open filenumber of accounts 0
number of distinct passwords 0
number of equivalence classes 0


==> figs/empirical/imperfect/terminal/yahoo11by3_1e6.dat <==
dataset:../dataset/empirical/yahoo.txt
number of accounts 69301337
number of distinct passwords 33895873
number of equivalence classes 2575
group 0.054272
group 0.0543953
group 0.0543613
group 0.0544998
group 0.0546827
group 0.0554019
group 0.05624
group 0.0591756
group 0.0667216
group 0.0652627
group 0.424987
sanity check for all groups 1
matrix file open error
matrix: 


==> figs/empirical/imperfect/terminal/yahoo11by3_1e6_2.dat <==
dataset:../dataset/empirical/yahoo.txt
number of accounts 69301337
number of distinct passwords 33895873
number of equivalence classes 2575
group 0.054272
group 0.0543953
group 0.0543613
group 0.0544998
group 0.0546827
group 0.0554019
group 0.05624
group 0.0591756
group 0.0667216
group 0.0652627
group 0.424987
sanity check for all groups 1
matrix file open error
matrix: 


==> figs/empirical/imperfect/terminal/yahoo11by3_test.dat <==
dataset:../dataset/empirical/yahoo.txt
number of accounts 69301337
number of distinct passwords 33895873
number of equivalence classes 2575
total 1
group 0.054272
group 0.0543953
group 0.0543613
group 0.0544998
group 0.0546827
group 0.0554019
group 0.05624
group 0.0591756
group 0.0667216
group 0.0652627
group 0.424987
sanity check for all groups 1
matrix: 
0.0613243 0.0535826 0.078285 0.0524138 0.0756502 0.0489173 0.0693543 0.0369014 0.0718665 0.045645 0.0671893 0.0539746 0.0175207 0.704506 0.0321217 0.0315589 0.657532 0.0523908 0.0582074 0.0634987 0.0510326 0.0537206 **************** 
0.139117 0.130586 0.0293563 0.0028958 0.737926 0.104701 0.156565 0.146988 0.704488 0.293906 0.564665 0.072464 0.0171457 0.219763 0.268999 0.175812 0.0782973 0.0542144 0.00508741 0.209083 0.250784 0.429531 **************** 
0.0546077 0.0372286 0.0565538 0.0615952 0.0576275 0.0224898 0.329827 0.0611494 0.473461 0.0083469 0.0558283 0.044546 0.0748961 0.494691 0.323475 0.0064524 0.00221653 0.128303 0.0454109 0.0516248 0.0506963 0.0333248 **************** 
0.1308 0.0682874 0.00236518 0.215541 0.614966 0.0106911 0.261887 0.000808574 0.131511 0.0352389 0.0970039 0.00160568 0.0205457 0.0708831 0.496014 0.111203 0.112657 0.20487 0.127292 0.0105172 0.0786686 0.0484417 **************** 
0.462975 0.44964 0.437698 0.443105 0.442519 0.444475 0.487714 0.477278 0.445791 0.454833 0.486877 0.452585 0.445991 0.506688 0.489727 0.483079 0.45827 0.487076 0.458052 0.450866 0.454691 0.48687 **************** 
0.169795 0.203493 0.146341 0.459633 0.00195446 0.228361 0.2107 0.107948 0.0628159 0.48628 0.000293511 0.343495 0.42165 0.0732515 0.622276 0.264845 0.0745959 0.586069 0.0225049 0.179287 0.186568 0.201641 **************** 
0.46353 0.486505 0.390639 0.481319 0.450851 0.530366 0.502654 0.475378 0.435275 0.515677 0.423458 0.0112106 0.466249 0.461838 0.519563 0.457501 0.50526 0.494591 0.495292 0.491697 0.511978 0.487972 **************** 
0.482415 0.478034 0.492698 0.441465 0.48754 0.472352 0.458843 0.490715 0.50244 0.466787 0.387223 0.481782 0.497295 0.464737 0.483994 0.470345 0.468496 0.470375 0.492952 0.480678 0.484754 0.47994 **************** 
0.0523522 0.0515308 0.0699685 0.0686514 0.0527183 0.0511455 0.0528447 0.0543085 0.0524421 0.0523708 0.0512051 0.0534492 0.0498594 0.054817 0.0515785 0.0509508 0.0510028 0.0396767 0.102256 0.0528056 0.0515226 0.0532379 **************** 
0.239853 0.270296 0.00337558 0.387794 0.226653 0.127906 0.141582 0.105852 0.238308 0.608987 0.0499468 0.131386 0.110622 0.273828 0.501856 0.0849351 0.243468 0.250706 0.282665 0.253213 0.247971 0.249954 **************** 
0.0518704 0.371704 0.0498998 1.80569e-05 0.221882 1.74329e-05 0.104182 8.79365e-07 0.0998995 7.91929e-06 0.377826 2.33703e-06 0.12725 0.000279439 0.35813 2.34334e-05 0.0271665 1.11958e-05 0.000662684 5.86616e-05 0.0146289 2.34562e-06 **************** 
0.0166394 0.637363 0.0552841 0.00978347 0.0257972 4.66876e-07 0.000178011 0.0113453 0.0473079 0.098503 0.0928048 0.00189636 0.0456203 0.00455439 0.371693 1.07208e-05 0.0217043 0.00381192 0.0918465 0.00680911 0.0028566 0.00436194 **************** 
0.148387 0.147046 0.466018 0.474398 0.418437 0.578479 0.592054 0.377392 0.440433 0.509949 0.605324 0.369215 0.494697 0.482135 0.438721 0.43825 0.389059 0.606585 0.447231 0.46801 0.445626 0.446834 **************** 
0.644533 0.115043 0.0108456 0.0098293 0.032335 0.0270998 0.00720695 0.00351812 0.000432243 0.000816884 0.0296696 0.000617121 0.109548 0.0113508 0.029246 0.0021713 3.31896e-06 0.0274464 0.00397707 0.0172754 6.66776e-06 0.0130972 **************** 
0.879183 0.0366267 0.272107 0.246739 0.625147 0.00601052 0.538234 0.407325 0.00189759 0.410068 1.04748e-05 0.153341 0.0248885 0.0255753 0.0279317 0.27349 0.219595 0.166697 0.279825 0.661919 0.369444 0.196025 **************** 
0.871623 0.0200191 0.15885 0.133807 0.128275 0.0525599 0.516869 0.148498 0.113195 0.21405 0.0445154 0.193712 0.259795 0.130892 0.0397183 0.126768 0.211306 0.174411 0.19036 0.149599 0.0541708 0.113091 **************** 
0.871032 0.0543435 0.359964 0.265592 1.96659e-05 0.29259 1.04317e-05 0.519265 3.12837e-05 0.198624 5.1979e-07 0.011413 5.84763e-06 0.0261095 3.01051e-05 0.125264 2.39071e-05 0.656106 1.4436e-05 3.60031e-05 2.06939e-05 0.741303 **************** 
0.252798 0.666413 0.215774 0.399863 0.46798 1.41194e-05 0.324132 6.19584e-07 0.80134 2.75556e-05 0.586066 1.08778e-05 0.25974 6.17067e-05 0.0733661 1.21929e-05 0.0520776 1.34096e-06 0.322394 4.54349e-06 0.287482 7.20334e-06 **************** 
0.0507604 0.060374 0.254677 0.254782 0.489303 0.51069 0.49635 0.503646 0.49768 0.502307 0.513677 0.486314 0.514422 0.485578 0.498688 0.501299 0.500566 0.49943 0.491471 0.508501 0.49993 0.500067 **************** 
0.032654 0.0215762 0.132841 0.101593 0.536305 0.421252 0.3113 0.688519 0.503323 0.388607 0.469271 0.525096 0.974961 0.0237214 0.297871 0.648316 0.884204 0.0940392 0.372293 0.620324 0.529542 0.411554 **************** 
0.486852 0.475891 0.514438 0.328317 0.338186 0.0174276 5.70945e-05 0.00442784 0.00021961 0.0458757 3.14918e-05 0.0589229 0.000151298 0.0133457 4.28838e-05 0.0468584 1.45328e-05 9.6609e-06 0.000283014 0.00263758 3.44312e-05 0.0257421 **************** 
0.127485 0.849307 0.225769 0.663801 0.0444378 0.502965 0.00924351 1.29227e-05 0.00385565 8.64265e-06 0.087378 1.35753e-05 0.507375 4.57966e-06 0.0553128 0.000128013 0.102237 2.76743e-05 0.0911289 6.92734e-06 0.000349925 3.06801e-05 **************** 
0.0139671 0.00904988 0.0452685 0.0475038 0.186627 0.190112 0.485014 0.493564 0.492699 0.492143 0.492379 0.485562 0.515152 0.478135 0.482489 0.469091 0.456916 0.45682 0.459675 0.522593 0.477348 0.522643 **************** 
0.940693 0.0445871 0.904327 0.0256376 0.029143 0.685358 0.0752116 0.215202 0.0280303 1.15661e-05 0.102306 1.63205e-05 0.257911 0.00016409 0.377373 6.66133e-05 0.0667013 2.16709e-05 0.0228614 5.92149e-06 0.048625 2.02918e-05 **************** 
0.237043 0.74819 0.492863 0.444798 0.163283 0.581212 0.0338858 0.325876 0.0415772 4.05406e-05 0.0115016 9.78587e-06 0.100784 9.28241e-05 0.0695904 2.35613e-06 0.013917 0.000104944 0.16753 3.25002e-06 0.0182202 8.47143e-05 **************** 
0.00591606 0.0067384 0.0281415 0.0333163 0.116605 0.117131 0.297182 0.2912 0.497217 0.502706 0.541499 0.458372 0.47613 0.52382 0.487269 0.512705 0.500177 0.499758 0.486387 0.513302 0.491625 0.508358 **************** 
0.00582391 0.00582471 0.0292227 0.0251532 0.0983031 0.102541 0.2539 0.254895 0.5 0.499959 0.535103 0.464847 0.500316 0.499679 0.495091 0.504852 0.506599 0.493363 0.486132 0.513758 0.494119 0.505865 **************** 
0.00466881 0.00469115 0.0225879 0.0260547 0.0920611 0.0925635 0.231961 0.226395 0.457283 0.542507 0.484169 0.515811 0.555432 0.444463 0.436407 0.562907 0.498375 0.501395 0.582498 0.416773 0.493926 0.505982 **************** 
0.936676 0.0589661 0.490693 0.490353 0.906129 0.0150052 0.473969 0.328363 0.189204 0.156336 0.308488 0.139574 0.0526198 0.0825324 0.0717552 0.0612449 0.20526 0.129824 0.170021 0.00921159 0.226212 0.202892 **************** 
0.00239595 0.00220186 0.0123406 0.0122253 0.0434235 0.0430072 0.107392 0.106277 0.273719 0.271133 0.5147 0.485265 0.512744 0.487001 0.520071 0.479898 0.476217 0.523759 0.50378 0.49561 0.500979 0.49891 **************** 
0.00206755 0.00164729 0.00855646 0.00810226 0.0343173 0.0360091 0.0878586 0.0828593 0.221101 0.208433 0.506997 0.492937 0.487267 0.512438 0.514548 0.484907 0.600901 0.399033 0.507104 0.492868 0.500359 0.499374 **************** 
0.00234711 0.565547 0.00622889 0.00857801 0.0251545 0.025251 0.0629832 0.0658801 0.158395 0.168424 0.45565 0.486381 0.467715 0.532142 0.443592 0.512505 0.410884 0.43948 0.504284 0.494705 0.453067 0.479935 **************** 
0.00141781 0.00141066 0.00621889 0.00670901 0.0228033 0.0256256 0.0566661 0.058518 0.1492 0.149095 0.348501 0.359355 0.485761 0.513914 0.491184 0.508785 0.509005 0.490846 0.487381 0.512555 0.490241 0.509046 **************** 
0.000955121 0.000972428 0.00571931 0.00489056 0.0206058 0.0198164 0.0505415 0.0509229 0.126911 0.125915 0.306405 0.300592 0.492968 0.507025 0.493685 0.506156 0.483302 0.516613 0.498536 0.501211 0.510193 0.489718 **************** 
0.000303339 0.00107054 0.00419444 0.00505403 0.0173616 0.0170496 0.0431512 0.0442465 0.110103 0.116819 0.265534 0.272019 0.492674 0.507201 0.499652 0.500118 0.481521 0.518311 0.49039 0.509241 0.497333 0.502447 **************** 
0.401236 0.00106858 0.00439949 0.00356257 0.0143364 0.0157995 0.0383564 0.0390874 0.097878 0.103291 0.235662 0.240518 0.462173 0.471048 0.500826 0.499004 0.498892 0.501101 0.509078 0.490774 0.488626 0.511169 **************** 
0.000481838 0.000775151 0.00335306 0.00391824 0.0135058 0.0145065 0.0336332 0.0360346 0.0857496 0.0903982 0.207026 0.218886 0.406217 0.429351 0.496504 0.503434 0.485864 0.513791 0.485339 0.514621 0.484209 0.515429 **************** 
0.516522 0.48203 0.60706 0.386067 0.530906 0.444757 0.535823 0.403189 0.0631637 0.783311 0.62756 0.00220843 0.0229369 0.249271 0.000163333 4.91709e-05 0.0167948 0.00439447 0.0363316 1.64991e-05 0.0416907 0.0092441 **************** 
0.387726 0.175243 0.626749 0.368152 0.423547 0.555191 0.50607 0.438828 0.805445 0.0558637 0.16201 0.50338 0.0248387 0.316726 0.0737761 0.00343786 0.0430196 7.76313e-05 0.000837201 4.37586e-05 0.0556272 0.000491797 **************** 
0.507154 0.492108 0.174055 0.822455 0.479505 0.504077 0.500487 0.448482 0.368394 0.501448 0.673472 0.0124995 0.000194058 0.427758 0.10251 0.00700206 0.00206427 0.0094269 0.000513065 0.00164166 0.000489549 0.0121652 **************** 
0.71041 0.289003 0.302018 0.694829 0.6171 0.370943 0.080437 0.875572 0.0363122 0.851493 0.0554274 0.67468 0.00293408 0.532939 0.374822 0.0363986 0.0117773 0.204267 0.00540345 1.47926e-05 0.0078792 2.53329e-08 **************** 
0.0140479 0.985454 0.929661 0.0675162 0.547243 0.441355 0.606057 0.355892 0.00237806 0.907274 0.22333 0.550246 0.537277 0.101099 0.000159615 0.547484 0.423388 0.000322093 0.0835233 0.0112245 1.15967e-06 3.1253e-07 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
******************
0th points password value: 1000
1000 0.0130193
******************
1th points password value: 2000
2000 0.0189216
******************
2th points password value: 3000
3000 0.0208475
******************
3th points password value: 4000
4000 0.0243241
******************
4th points password value: 5000
5000 0.0277688
******************
5th points password value: 6000
6000 0.0314044
******************
6th points password value: 7000
7000 0.035125
******************
7th points password value: 8000
8000 0.03886
******************
8th points password value: 9000
9000 0.0412056
******************
9th points password value: 10000
10000 0.0449939
******************
10th points password value: 20000
20000 0.0636102
******************
11th points password value: 30000
30000 0.0777538
******************
12th points password value: 40000
40000 0.090956
******************
13th points password value: 50000
50000 0.1026
******************
14th points password value: 60000
60000 0.131844
******************
15th points password value: 70000
70000 0.133717
******************
16th points password value: 80000
80000 0.124114
******************
17th points password value: 90000
90000 0.127413
******************
18th points password value: 100000
100000 0.128999
******************
19th points password value: 200000
200000 0.184414
******************
20th points password value: 300000
300000 0.188767
******************
21th points password value: 400000
400000 0.241467
******************
22th points password value: 500000
500000 0.224196
******************
23th points password value: 600000
600000 0.24369
******************
24th points password value: 700000
700000 0.250991
******************
25th points password value: 800000
800000 0.262523
******************
26th points password value: 900000
900000 0.276037
******************
27th points password value: 1e+06
1e+06 0.282732
******************
28th points password value: 1.5e+06
1.5e+06 0.322029
******************
29th points password value: 2e+06
2e+06 0.340686
******************
30th points password value: 2.5e+06
2.5e+06 0.36033
******************
31th points password value: 3e+06
3e+06 0.381301
******************
32th points password value: 3.5e+06
3.5e+06 0.383842
******************
33th points password value: 4e+06
4e+06 0.396259
******************
34th points password value: 4.5e+06
4.5e+06 0.403406
******************
35th points password value: 5e+06
5e+06 0.415835
******************
36th points password value: 5.5e+06
5.5e+06 0.420306
******************
37th points password value: 6e+06
6e+06 0.430688
******************
38th points password value: 6.5e+06
6.5e+06 0.431635
******************
39th points password value: 7e+06
7e+06 0.431816
******************
40th points password value: 7.5e+06
7.5e+06 0.43818
******************
41th points password value: 8e+06
8e+06 0.454004
******************
42th points password value: 8.8e+06
8.8e+06 0.532495
******************
43th points password value: 9e+06
9e+06 0.532502
******************
44th points password value: 9.5e+06
9.5e+06 0.532982
******************
45th points password value: 1e+07
1e+07 0.533007
******************
46th points password value: 1.5e+07
1.5e+07 0.657326
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/imperfect/terminal/yahoo11by3_test_2.dat <==
../dataset/empirical/yahoo.txt
753217 753217
149035 149035
60894 60894
56396 56396
55380 55380
54871 54871
51071 51071
45415 45415
44538 44538
35605 35605
29080 29080
28888 28888
25051 25051
24892 24892
24460 24460
23558 23558
20038 20038
19563 19563
19496 19496
19310 19310
18935 18935
18175 18175
17698 17698
17563 17563
17408 17408
17366 17366
17139 17139
16818 16818
16753 16753
16550 16550
16425 16425
16199 16199
16112 16112
15995 15995
15963 15963
15865 15865
14730 14730
14647 14647
14617 14617
14408 14408
14014 14014
13600 13600
13379 13379
12866 12866
12316 12316
12310 12310
12305 12305
12251 12251
12166 12166
12156 12156
12050 12050
11912 11912
11876 11876
11787 11787
11691 11691
11648 11648
11516 11516
11474 11474
11162 11162
11096 11096
11041 11041
11028 11028
10995 10995
10980 10980
10944 10944
10808 10808
10762 10762
10745 10745
10699 10699
10437 10437
10373 10373
10302 10302
10211 10211
10177 10177
10105 10105
10080 10080
10074 10074
10062 10062
9917 9917
9836 9836
9816 9816
9674 9674
9665 9665
9642 9642
9619 9619
9562 9562
9560 9560
9547 9547
9398 9398
9353 9353
9259 9259
9253 9253
9217 9217
9143 9143
9111 9111
9011 9011
9005 9005
8953 8953
8918 8918
8898 8898
8860 8860
8801 8801
8788 8788
8761 8761
8755 8755
8752 8752
8728 8728
8712 8712
8673 8673
8657 8657
8652 8652
8645 8645
8608 8608
8598 8598
8594 8594
8472 8472
8427 8427
8338 8338
8329 8329
8314 8314
8292 8292
8274 8274
8265 8265
8160 8160
8051 8051
7914 7914
7899 7899
7881 7881
7860 7860
7796 7796
7781 7781
7736 7736
7723 7723
7691 7691
7687 7687
7632 7632
7519 7519
7468 7468
7447 7447
7445 7445
7427 7427
7395 7395
7317 7317
7281 7281
7245 7245
7230 7230
7217 7217
7210 7210
7157 7157
7125 7125
7103 7103
7089 7089
7034 7034
6981 6981
6978 6978
6967 6967
6964 6964
6961 6961
6926 6926
6855 6855
6822 6822
6806 6806
6762 6762
6749 6749
6735 6735
6732 6732
6725 6725
6697 6697
6672 6672
6657 6657
6623 6623
6621 6621
6543 6543
6528 6528
6493 6493
6448 6448
6400 6400
6398 6398
6338 6338
6308 6308
6267 6267
6265 6265
6254 6254
6247 6247
6240 6240
6219 6219
6198 6198
6150 6150
6106 6106
6102 6102
6095 6095
6087 6087
6083 6083
6078 6078
6070 6070
6045 6045
6043 6043
6014 6014
5973 5973
5967 5967
5949 5949
5938 5938
5881 5881
5871 5871
5869 5869
5831 5831
5817 5817
5811 5811
5775 5775
5770 5770
5767 5767
5758 5758
5731 5731
5679 5679
5657 5657
5645 5645
5638 5638
5636 5636
5634 5634
5615 5615
5606 5606
5604 5604
5590 5590
5589 5589
5574 5574
5561 5561
5545 5545
5538 5538
5510 5510
5508 5508
5488 5488
5456 5456
5449 5449
5414 5414
5394 5394
5367 5367
5364 5364
5344 5344
5273 5273
5217 5217
5184 5184
5183 5183
5167 5167
5149 5149
5128 5128
5107 5107
5099 5099
5077 5077
5074 5074
5062 5062
5051 5051
5050 5050
5032 5032
4990 4990
4958 4958
4951 4951
4926 4926
4918 4918
4911 4911
4903 4903
4897 4897
4887 4887
4865 4865
4862 4862
4861 4861
4834 4834
4823 4823
4818 4818
4810 4810
4808 4808
4794 4794
4790 4790
4789 4789
4767 4767
4761 4761
4760 4760
4759 4759
4751 4751
4743 4743
4741 4741
4729 4729
4708 4708
4699 4699
4649 4649
4642 4642
4636 4636
4631 4631
4604 4604
4583 4583
4581 4581
4566 4566
4562 4562
4559 4559
4548 4548
4534 4534
4524 4524
4519 4519
4498 4498
4489 4489
4479 4479
4473 4473
4465 4465
4445 4445
4439 4439
4430 4430
4408 4408
4399 4399
4397 4397
4393 4393
4385 4385
4367 4367
4366 4366
4350 4350
4346 4346
4343 4343
4336 4336
4329 4329
4326 4326
4318 4318
4317 4317
4302 4302
4293 4293
4288 4288
4278 4278
4258 4258
4255 4255
4249 4249
4242 4242
4241 4241
4231 4231
4223 4223
4203 4203
4201 4201
4178 4178
4175 4175
4174 4174
4158 4158
4154 4154
4141 4141
4139 4139
4116 4116
4109 4109
4105 4105
4093 4093
4077 4077
4063 4063
4052 4052
4036 4036
4026 4026
4021 4021
3997 3997
3994 3994
3989 3989
3967 3967
3962 3962
3959 3959
3945 3945
3942 3942
3929 3929
3921 3921
3918 3918
3901 3901
3895 3895
3891 3891
3887 3887
3886 3886
3884 3884
3877 3877
3871 3871
3867 3867
3861 3861
3858 3858
3841 3841
3838 3838
3817 3817
3813 3813
3806 3806
3800 3800
3798 3798
3797 3797
3785 3785
3780 3780
3773 3773
3772 3772
3766 3766
3762 3762
3759 3759
3756 3756
3747 3747
3744 3744
3734 3734
3733 3733
3730 3730
3725 3725
3720 3720
3716 3716
3713 3713
3712 3712
3701 3701
3700 3700
3696 3696
3690 3690
3689 3689
3688 3688
3686 3686
3680 3680
3679 3679
3672 3672
3664 3664
3643 3643
3638 3638
3633 3633
3632 3632
3621 3621
3613 3613
3612 3612
3601 3601
3600 3600
3599 3599
3595 3595
3593 3593
3590 3590
3587 3587
3578 3578
3576 3576
3575 3575
3570 3570
3565 3565
3564 3564
3561 3561
3559 3559
3556 3556
3555 3555
3545 3545
3540 3540
3538 3538
3537 3537
3524 3524
3511 3511
3508 3508
3504 3504
3502 3502
3494 3494
3488 3488
3485 3485
3484 3484
3483 3483
3475 3475
3470 3470
3464 3464
3457 3457
3452 3452
3451 3451
3450 3450
3446 3446
3433 3433
3431 3431
3425 3425
3424 3424
3418 3418
3413 3413
3410 3410
3403 3403
3402 3402
3401 3401
3386 3386
3380 3380
3379 3379
3371 3371
3369 3369
3364 3364
3358 3358
3355 3355
3351 3351
3349 3349
3343 3343
3341 3341
3338 3338
3337 3337
3333 3333
3325 3325
3317 3317
3315 3315
3310 3310
3297 3297
3287 3287
3283 3283
3282 3282
3265 3265
3259 3259
3258 3258
3253 3253
3246 3246
3241 3241
3237 3237
3228 3228
3227 3227
3226 3226
3221 3221
3215 3215
3214 3214
3201 3201
3199 3199
3194 3194
3180 3180
3171 3171
3164 3164
3161 3161
3148 3148
3126 3126
3125 3125
3123 3123
3116 3116
3106 3106
3105 3105
3104 3104
3101 3101
3095 3095
3088 3088
3075 3075
3072 3072
3071 3071
3069 3069
3063 3063
3061 3061
3059 3059
3058 3058
3055 3055
3048 3048
3045 3045
3038 3038
3030 3030
3021 3021
3019 3019
3016 3016
3014 3014
3010 3010
3007 3007
3002 3002
2994 2994
2988 2988
2980 2980
2976 2976
2971 2971
2969 2969
2959 2959
2954 2954
2939 2939
2934 2934
2932 2932
2929 2929
2928 2928
2927 2927
2918 2918
2917 2917
2913 2913
2899 2899
2898 2898
2897 2897
2894 2894
2893 2893
2890 2890
2887 2887
2885 2885
2880 2880
2876 2876
2870 2870
2866 2866
2865 2865
2864 2864
2862 2862
2861 2861
2852 2852
2850 2850
2844 2844
2842 2842
2840 2840
2838 2838
2833 2833
2832 2832
2828 2828
2826 2826
2825 2825
2822 2822
2819 2819
2805 2805
2803 2803
2797 2797
2784 2784
2778 2778
2775 2775
2774 2774
2773 2773
2768 2768
2765 2765
2758 2758
2754 2754
2750 2750
2748 2748
2745 2745
2744 2744
2743 2743
2730 2730
2728 2728
2725 2725
2721 2721
2718 2718
2715 2715
2714 2714
2709 2709
2708 2708
2704 2704
2702 2702
2698 2698
2695 2695
2694 2694
2693 2693
2692 2692
2691 2691
2686 2686
2683 2683
2678 2678
2677 2677
2669 2669
2667 2667
2663 2663
2657 2657
2656 2656
2650 2650
2649 2649
2643 2643
2635 2635
2633 2633
2625 2625
2623 2623
2616 2616
2614 2614
2613 2613
2610 2610
2605 2605
2604 2604
2594 2594
2586 2586
2585 2585
2582 2582
2578 2578
2572 2572
2571 2571
2568 2568
2567 2567
2563 2563
2560 2560
2558 2558
2557 2557
2547 2547
2542 2542
2539 2539
2533 2533
2532 2532
2522 2522
2517 2517
2513 2513
2511 2511
2510 2510
2508 2508
2506 2506
2505 2505
2498 2498
2489 2489
2487 2487
2486 2486
2480 2480
2475 2475
2473 2473
2469 2469
2467 2467
2465 2465
2464 2464
2459 2459
2456 2456
2452 2452
2451 2451
2450 2450
2449 2449
2444 2444
2440 2440
2437 2437
2432 2432
2431 2431
2428 2428
2422 2422
2421 2421
2420 2420
2417 2417
2414 2414
2405 2405
2402 2402
2395 2395
2394 2394
2392 2392
2391 2391
2387 2387
2385 2385
2383 2383
2382 2382
2381 2381
2380 2380
2378 2378
2375 2375
2374 2374
2371 2371
2361 2361
2360 2360
2356 2356
2350 2350
2349 2349
2345 2345
2342 2342
2340 2340
2339 2339
2338 2338
2336 2336
2335 2335
2334 2334
2329 2329
2326 2326
2323 2323
2322 2322
2320 2320
2316 2316
2315 2315
2310 2310
2309 2309
2308 2308
2306 2306
2304 2304
2299 2299
2298 2298
2296 2296
2291 2291
2288 2288
2286 2286
2282 2282
2280 2280
2279 2279
2276 2276
2275 2275
2272 2272
2270 2270
2268 2268
2266 2266
2264 2264
2260 2260
2257 2257
2256 2256
2255 2255
2254 2254
2251 2251
2250 2250
2249 2249
2247 2247
2242 2242
2241 2241
2238 2238
2237 2237
2235 2235
2232 2232
2231 2231
2230 2230
2228 2228
2227 2227
2223 2223
2222 2222
2221 2221
2220 2220
2212 2212
2209 2209
2205 2205
2204 2204
2202 2202
2196 2196
2192 2192
2190 2190
2189 2189
2187 2187
2185 2185
2184 2184
2183 2183
2177 2177
2176 2176
2174 2174
2173 2173
2167 2167
2166 2166
2165 2165
2160 2160
2159 2159
2157 2157
2156 2156
2153 2153
2151 2151
2147 2147
2145 2145
2144 2144
2142 2142
2140 2140
2136 2136
2135 2135
2134 2134
2133 2133
2131 2131
2128 2128
2126 2126
2121 2121
2119 2119
2117 2117
2116 2116
2115 2115
2112 2112
2108 2108
2107 2107
2106 2106
2105 2105
2104 2104
2102 2102
2101 2101
2100 2100
2099 2099
2095 2095
2094 2094
2093 2093
2090 2090
2088 2088
2085 2085
2080 2080
2079 2079
2077 2077
2070 2070
2069 2069
2067 2067
2065 2065
2064 2064
2063 2063
2062 2062
2061 2061
2060 2060
2058 2058
2054 2054
2053 2053
2049 2049
2044 2044
2042 2042
2041 2041
2040 2040
2034 2034
2028 2028
2027 2027
2025 2025
2024 2024
2023 2023
2020 2020
2018 2018
2017 2017
2015 2015
2014 2014
2006 2006
2005 2005
2004 2004
2003 2003
2000 2000
1998 1998
1996 1996
1993 1993
1991 1991
1990 1990
1989 1989
1987 1987
1981 1981
1980 1980
1979 1979
1969 1969
1967 1967
1964 1964
1961 1961
1960 1960
1958 1958
1957 1957
1955 1955
1954 1954
1953 1953
1949 1949
1947 1947
1944 1944
1943 1943
1942 1942
1940 1940
1938 1938
1933 1933
1931 1931
1924 1924
1921 1921
1919 1919
1917 1917
1916 1916
1915 1915
1913 1913
1909 1909
1908 1908
1906 1906
1900 1900
1898 1898
1897 1897
1896 1896
1894 1894
1893 1893
1892 1892
1891 1891
1890 1890
1889 1889
1888 1888
1886 1886
1881 1881
1877 1877
1876 1876
1874 1874
1873 1873
1872 1872
1870 1870
1868 1868
1867 1867
1866 1866
1865 1865
1864 1864
1863 1863
1860 1860
1858 1858
1857 1857
1856 1856
1854 1854
1853 1853
1852 1852
1851 1851
1850 1850
1849 1849
1848 1848
1847 1847
1845 1845
1844 1844
1843 1843
1842 1842
1839 1839
1838 1838
1837 1837
1834 1834
1833 1833
1831 1831
1830 1830
1829 1829
1828 1828
1822 1822
1821 1821
1820 1820
1818 1818
1817 1817
1816 1816
1815 1815
1814 1814
1813 1813
1811 1811
1810 1810
1809 1809
1808 1808
1806 1806
1805 1805
1802 1802
1801 1801
1800 1800
1798 1798
1796 1796
1795 1795
1794 1794
1792 1792
1790 1790
1789 1789
1786 1786
1785 1785
1784 1784
1783 1783
1782 1782
1777 1777
1773 1773
1772 1772
1771 1771
1770 1770
1769 1769
1768 1768
1767 1767
1766 1766
1765 1765
1763 1763
1761 1761
1759 1759
1758 1758
1757 1757
1755 1755
1754 1754
1752 1752
1751 1751
1750 1750
1748 1748
1747 1747
1746 1746
1744 1744
1742 1742
1740 1740
1738 1738
1737 1737
1735 1735
1729 1729
1728 1728
1727 1727
1726 1726
1725 1725
1724 1724
1723 1723
1722 1722
1720 1720
1719 1719
1717 1717
1715 1715
1714 1714
1713 1713
1712 1712
1709 1709
1707 1707
1705 1705
1704 1704
1703 1703
1702 1702
1701 1701
1699 1699
1698 1698
1697 1697
1696 1696
1695 1695
1692 1692
1691 1691
1687 1687
1683 1683
1680 1680
1678 1678
1677 1677
1675 1675
1674 1674
1671 1671
1670 1670
1665 1665
1663 1663
1661 1661
1658 1658
1653 1653
1652 1652
1651 1651
1650 1650
1649 1649
1648 1648
1643 1643
1642 1642
1639 1639
1638 1638
1637 1637
1636 1636
1633 1633
1632 1632
1630 1630
1629 1629
1628 1628
1627 1627
1625 1625
1623 1623
1621 1621
1620 1620
1619 1619
1618 1618
1616 1616
1615 1615
1614 1614
1612 1612
1611 1611
1610 1610
1608 1608
1607 1607
1606 1606
1605 1605
1604 1604
1603 1603
1602 1602
1601 1601
1599 1599
1598 1598
1597 1597
1596 1596
1595 1595
1592 1592
1591 1591
1590 1590
1587 1587
1585 1585
1583 1583
1581 1581
1580 1580
1576 1576
1575 1575
1574 1574
1573 1573
1571 1571
1569 1569
1568 1568
1567 1567
1566 1566
1565 1565
1564 1564
1563 1563
1562 1562
1560 1560
1559 1559
1557 1557
1552 1552
1551 1551
1550 1550
1549 1549
1548 1548
1547 1547
1546 1546
1545 1545
1544 1544
1542 1542
1538 1538
1536 1536
1535 1535
1534 1534
1533 1533
1531 1531
1529 1529
1528 1528
1527 1527
1524 1524
1523 1523
1522 1522
1520 1520
1517 1517
1515 1515
1513 1513
1511 1511
1509 1509
1507 1507
1506 1506
1505 1505
1501 1501
1500 1500
1499 1499
1498 1498
1497 1497
1496 1496
1495 1495
1494 1494
1493 1493
1492 1492
1491 1491
1490 1490
1489 1489
1488 1488
1487 1487
1486 1486
1485 1485
1483 1483
1482 1482
1481 1481
1480 1480
1479 1479
1478 1478
1477 1477
1476 1476
1475 1475
1474 1474
1472 1472
1471 1471
1470 1470
1469 1469
1468 1468
1467 1467
1466 1466
1465 1465
1464 1464
1463 1463
1462 1462
1460 1460
1459 1459
1457 1457
1456 1456
1454 1454
1453 1453
1452 1452
1451 1451
1450 1450
1449 1449
1448 1448
1447 1447
1445 1445
1444 1444
1443 1443
1440 1440
1439 1439
1438 1438
1437 1437
1435 1435
1434 1434
1433 1433
1432 1432
1431 1431
1430 1430
1429 1429
1427 1427
1425 1425
1420 1420
1419 1419
1418 1418
1417 1417
1416 1416
1414 1414
1413 1413
1412 1412
1411 1411
1410 1410
1409 1409
1408 1408
1407 1407
1404 1404
1403 1403
1401 1401
1400 1400
1399 1399
1398 1398
1396 1396
1395 1395
1394 1394
1393 1393
1391 1391
1389 1389
1388 1388
1387 1387
1386 1386
1385 1385
1384 1384
1383 1383
1382 1382
1381 1381
1380 1380
1378 1378
1377 1377
1376 1376
1375 1375
1372 1372
1371 1371
1370 1370
1366 1366
1364 1364
1363 1363
1362 1362
1361 1361
1360 1360
1358 1358
1357 1357
1356 1356
1355 1355
1354 1354
1351 1351
1350 1350
1349 1349
1348 1348
1347 1347
1344 1344
1341 1341
1340 1340
1339 1339
1338 1338
1336 1336
1335 1335
1334 1334
1333 1333
1332 1332
1330 1330
1329 1329
1325 1325
1324 1324
1323 1323
1322 1322
1321 1321
1318 1318
1316 1316
1315 1315
1314 1314
1313 1313
1308 1308
1306 1306
1305 1305
1304 1304
1303 1303
1302 1302
1300 1300
1299 1299
1298 1298
1297 1297
1295 1295
1294 1294
1293 1293
1292 1292
1291 1291
1290 1290
1289 1289
1288 1288
1287 1287
1286 1286
1285 1285
1284 1284
1283 1283
1282 1282
1281 1281
1279 1279
1278 1278
1276 1276
1275 1275
1274 1274
1273 1273
1272 1272
1271 1271
1270 1270
1269 1269
1268 1268
1267 1267
1266 1266
1265 1265
1264 1264
1263 1263
1261 1261
1260 1260
1259 1259
1257 1257
1256 1256
1255 1255
1254 1254
1252 1252
1251 1251
1250 1250
1249 1249
1247 1247
1246 1246
1245 1245
1244 1244
1243 1243
1242 1242
1241 1241
1240 1240
1239 1239
1238 1238
1237 1237
1236 1236
1235 1235
1234 1234
1233 1233
1232 1232
1231 1231
1230 1230
1229 1229
1228 1228
1227 1227
1226 1226
1225 1225
1224 1224
1223 1223
1222 1222
1220 1220
1219 1219
1218 1218
1217 1217
1216 1216
1215 1215
1214 1214
1213 1213
1212 1212
1211 1211
1209 1209
1208 1208
1207 1207
1206 1206
1205 1205
1204 1204
1203 1203
1202 1202
1201 1201
1199 1199
1198 1198
1197 1197
1194 1194
1193 1193
1192 1192
1191 1191
1189 1189
1188 1188
1187 1187
1186 1186
1185 1185
1184 1184
1183 1183
1182 1182
1180 1180
1179 1179
1178 1178
1177 1177
1176 1176
1175 1175
1174 1174
1173 1173
1171 1171
1170 1170
1169 1169
1168 1168
1167 1167
1166 1166
1164 1164
1163 1163
1162 1162
1161 1161
1160 1160
1159 1159
1158 1158
1157 1157
1156 1156
1155 1155
1154 1154
1153 1153
1152 1152
1151 1151
1150 1150
1149 1149
1148 1148
1146 1146
1145 1145
1143 1143
1142 1142
1141 1141
1140 1140
1139 1139
1138 1138
1137 1137
1136 1136
1135 1135
1134 1134
1133 1133
1132 1132
1131 1131
1130 1130
1129 1129
1128 1128
1126 1126
1125 1125
1124 1124
1122 1122
1121 1121
1120 1120
1119 1119
1118 1118
1117 1117
1116 1116
1115 1115
1114 1114
1113 1113
1111 1111
1110 1110
1109 1109
1108 1108
1107 1107
1106 1106
1105 1105
1104 1104
1103 1103
1102 1102
1101 1101
1100 1100
1099 1099
1098 1098
1097 1097
1096 1096
1095 1095
1094 1094
1093 1093
1092 1092
1091 1091
1089 1089
1088 1088
1087 1087
1086 1086
1084 1084
1083 1083
1082 1082
1081 1081
1080 1080
1079 1079
1078 1078
1077 1077
1076 1076
1075 1075
1074 1074
1073 1073
1072 1072
1071 1071
1070 1070
1069 1069
1068 1068
1067 1067
1066 1066
1065 1065
1064 1064
1063 1063
1062 1062
1061 1061
1060 1060
1059 1059
1057 1057
1056 1056
1055 1055
1054 1054
1052 1052
1051 1051
1050 1050
1049 1049
1048 1048
1047 1047
1046 1046
1045 1045
1044 1044
1042 1042
1041 1041
1040 1040
1039 1039
1038 1038
1037 1037
1036 1036
1035 1035
1034 1034
1033 1033
1032 1032
1031 1031
1030 1030
1029 1029
1028 1028
1027 1027
1026 1026
1025 1025
1024 1024
1023 1023
1022 1022
1021 1021
1020 1020
1019 1019
1018 1018
1017 1017
1016 1016
1015 1015
1014 1014
1013 1013
1012 1012
1011 1011
1010 1010
1009 1009
1008 1008
1007 1007
1006 1006
1005 1005
1004 1004
1003 1003
1001 1001
1000 1000
999 999
998 998
997 997
996 996
995 995
994 994
993 993
992 992
991 991
990 990
989 989
988 988
987 987
986 986
985 985
984 984
983 983
982 982
981 981
978 978
977 977
976 976
975 975
974 974
973 973
972 972
971 971
970 970
969 969
968 968
966 966
965 965
964 964
963 963
962 962
961 961
960 960
959 959
958 958
957 957
956 956
955 955
954 954
953 953
952 952
951 951
950 950
949 949
948 948
947 947
946 946
945 945
944 944
943 943
942 942
941 941
940 940
939 939
938 938
936 936
935 935
934 934
933 933
932 932
931 931
930 930
929 929
928 928
927 927
926 926
925 925
924 924
923 923
922 922
921 921
920 920
919 919
918 918
917 917
916 916
915 915
914 914
913 913
911 911
910 910
909 909
908 908
907 907
906 906
905 905
904 904
902 902
901 901
900 900
899 899
898 898
897 897
896 896
895 895
894 894
893 893
892 892
891 891
890 890
889 889
888 888
887 887
886 886
885 885
884 884
883 883
882 882
881 881
880 880
879 879
878 878
876 876
875 875
874 874
873 873
872 872
871 871
870 870
869 869
868 868
867 867
866 866
865 865
864 864
863 863
862 862
861 861
860 860
859 859
858 858
857 857
856 856
855 855
854 854
853 853
852 852
851 851
850 850
849 849
848 848
847 847
846 846
845 845
844 844
843 843
842 842
841 841
840 840
839 839
838 838
837 837
836 836
835 835
834 834
833 833
832 832
831 831
830 830
829 829
828 828
827 827
826 826
825 825
824 824
823 823
822 822
821 821
820 820
819 819
818 818
817 817
816 816
815 815
814 814
813 813
812 812
811 811
810 810
809 809
808 808
807 807
806 806
805 805
804 804
803 803
802 802
801 801
800 800
799 799
798 798
797 797
796 796
795 795
794 794
793 793
792 792
791 791
790 790
789 789
788 788
787 787
786 786
785 785
784 784
783 783
782 782
781 781
780 780
779 779
778 778
777 777
776 776
775 775
774 774
773 773
772 772
771 771
770 770
769 769
768 768
767 767
766 766
765 765
764 764
763 763
762 762
761 761
760 760
759 759
758 758
757 757
756 756
755 755
754 754
753 753
752 752
751 751
750 750
749 749
748 748
747 747
746 746
745 745
744 744
743 743
742 742
741 741
740 740
739 739
738 738
737 737
736 736
735 735
734 734
733 733
732 732
731 731
730 730
729 729
728 728
727 727
726 726
725 725
724 724
723 723
722 722
721 721
720 720
719 719
718 718
717 717
716 716
715 715
714 714
713 713
712 712
711 711
710 710
709 709
708 708
707 707
706 706
705 705
704 704
703 703
702 702
701 701
700 700
699 699
698 698
697 697
696 696
695 695
694 694
693 693
692 692
691 691
690 690
689 689
688 688
687 687
686 686
685 685
684 684
683 683
682 682
681 681
680 680
679 679
678 678
677 677
676 676
675 675
674 674
673 673
672 672
671 671
670 670
669 669
668 668
667 667
666 666
665 665
664 664
663 663
662 662
661 661
660 660
659 659
658 658
657 657
656 656
655 655
654 654
653 653
652 652
651 651
650 650
649 649
648 648
647 647
646 646
645 645
644 644
643 643
642 642
641 641
640 640
639 639
638 638
637 637
636 636
635 635
634 634
633 633
632 632
631 631
630 630
629 629
628 628
627 627
626 626
625 625
624 624
623 623
622 622
621 621
620 620
619 619
618 618
617 617
616 616
615 615
614 614
613 613
612 612
611 611
610 610
609 609
608 608
607 607
606 606
605 605
604 604
603 603
602 602
601 601
600 600
599 599
598 598
597 597
596 596
595 595
594 594
593 593
592 592
591 591
590 590
589 589
588 588
587 587
586 586
585 585
584 584
583 583
582 582
581 581
580 580
579 579
578 578
577 577
576 576
575 575
574 574
573 573
572 572
571 571
570 570
569 569
568 568
567 567
566 566
565 565
564 564
563 563
562 562
561 561
560 560
559 559
558 558
557 557
556 556
555 555
554 554
553 553
552 552
551 551
550 550
549 549
548 548
547 547
546 546
545 545
544 544
543 543
542 542
541 541
540 540
539 539
538 538
537 537
536 536
535 535
534 534
533 533
532 532
531 531
530 530
529 529
528 528
527 527
526 526
525 525
524 524
523 523
522 522
521 521
520 520
519 519
518 518
517 517
516 516
515 515
514 514
513 513
512 512
511 511
510 510
509 509
508 508
507 507
506 506
505 505
504 504
503 503
502 502
501 501
500 500
499 499
498 498
497 497
496 496
495 495
494 494
493 493
492 492
491 491
490 490
489 489
488 488
487 487
486 486
485 485
484 484
483 483
482 482
481 481
480 480
479 479
478 478
477 477
476 476
475 475
474 474
473 473
472 472
471 471
470 470
469 469
468 468
467 467
466 466
465 465
464 464
463 463
462 462
461 461
460 460
459 459
458 458
457 457
456 456
455 455
454 454
453 453
452 452
451 451
450 450
449 449
448 448
447 447
446 446
445 445
444 444
443 443
442 442
441 441
440 440
439 439
438 438
437 437
436 436
435 435
434 434
433 433
432 432
431 431
430 430
429 429
428 428
427 427
426 426
425 425
424 424
423 423
422 422
421 421
420 420
419 419
418 418
417 417
416 416
415 415
414 414
413 413
412 412
411 411
410 410
409 409
408 408
407 407
406 406
405 405
404 404
403 403
402 402
401 401
400 400
399 399
398 398
397 397
396 396
395 395
394 394
393 393
392 392
391 391
390 390
389 389
388 388
387 387
386 386
385 385
384 384
383 383
382 382
381 381
380 380
379 379
378 378
377 377
376 376
375 375
374 374
373 373
372 372
371 371
370 370
369 369
368 368
367 367
366 366
365 365
364 364
363 363
362 362
361 361
360 360
359 359
358 358
357 357
356 356
355 355
354 354
353 353
352 352
351 351
350 350
349 349
348 348
347 347
346 346
345 345
344 344
343 343
342 342
341 341
340 340
339 339
338 338
337 337
336 336
335 335
334 334
333 333
332 332
331 331
330 330
329 329
328 328
327 327
326 326
325 325
324 324
323 323
322 322
321 321
320 320
319 319
318 318
317 317
316 316
315 315
314 314
313 313
312 312
311 311
310 310
309 309
308 308
307 307
306 306
305 305
304 304
303 303
302 302
301 301
300 300
299 299
298 298
297 297
296 296
295 295
294 294
293 293
292 292
291 291
290 290
289 289
288 288
287 287
286 286
285 285
284 284
283 283
282 282
281 281
280 280
279 279
278 278
277 277
276 276
275 275
274 274
273 273
272 272
271 271
270 270
269 269
268 268
267 267
266 266
265 265
264 264
263 263
262 262
261 261
260 260
259 259
258 258
257 257
256 256
255 255
254 254
253 253
252 252
251 251
250 250
249 249
248 248
247 247
246 246
245 245
244 244
243 243
242 242
241 241
240 240
239 239
238 238
237 237
236 236
235 235
234 234
233 233
232 232
231 231
230 230
229 229
228 228
227 227
226 226
225 225
224 224
223 223
222 222
221 221
220 220
219 219
218 218
217 217
216 216
215 215
214 214
213 213
212 212
211 211
210 210
209 209
208 208
207 207
206 206
205 205
204 204
203 203
202 202
201 201
200 200
199 199
198 198
197 197
196 196
195 195
194 194
193 193
192 192
191 191
190 190
189 189
188 188
187 187
186 186
185 185
184 184
183 183
182 182
181 181
180 180
179 179
178 178
177 177
176 176
175 175
174 174
173 173
172 172
171 171
170 170
169 169
168 168
167 167
166 166
165 165
164 164
163 163
162 162
161 161
160 160
159 159
158 158
157 157
156 156
155 155
154 154
153 153
152 152
151 151
150 150
149 149
148 148
147 147
146 146
145 145
144 144
143 143
142 142
141 141
140 140
139 139
138 138
137 137
136 136
135 135
134 134
133 133
132 132
131 131
130 130
129 129
128 128
127 127
126 126
125 125
124 124
123 123
122 122
121 121
120 120
119 119
118 118
117 117
116 116
115 115
114 114
113 113
112 112
111 111
110 110
109 109
108 108
107 107
106 106
105 105
104 104
103 103
102 102
101 101
100 100
99 99
98 98
97 97
96 96
95 95
94 94
93 93
92 92
91 91
90 90
89 89
88 88
87 87
86 86
85 85
84 84
83 83
82 82
81 81
80 80
79 79
78 78
77 77
76 76
75 75
74 74
73 73
72 72
71 71
70 70
69 69
68 68
67 67
66 66
65 65
64 64
63 63
62 62
61 61
60 60
59 59
58 58
57 57
56 56
55 55
54 54
53 53
52 52
51 51
50 50
49 49
48 48
47 47
46 46
45 45
44 44
43 43
42 42
41 41
40 40
39 39
38 38
37 37
36 36
35 35
34 34
33 33
32 32
31 31
30 30
29 29
28 28
27 27
26 26
25 25
24 24
23 23
22 22
21 21
20 20
19 19
18 18
17 17
16 16
15 15
14 14
13 13
12 12
11 11
10 10
9 9
8 8
7 7
6 6
5 5
4 4
3 3
2 2
1 1
total number of guesses 6.94444e+06
number of equivalence classes 2575
prob sanity 6.43489e+11
total 6.43489e+11
group 5.67336e+11
group 2.33244e-310
group 2.33451e-313
group 2.33244e-310
group 8.89318e-323
group 2.33243e-310
group 2.33244e-310
group 2.33244e-310
group 2.33244e-310
group 2.33244e-310
group 7.6153e+10
sanity check for all groups 6.43489e+11
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
matrix: 
0.0613243 0.0535826 0.078285 0.0524138 0.0756502 0.0489173 0.0693543 0.0369014 0.0718665 0.045645 0.0671893 0.0539746 0.0175207 0.704506 0.0321217 0.0315589 0.657532 0.0523908 0.0582074 0.0634987 0.0510326 0.0537206 **************** 
0.139117 0.130586 0.0293563 0.0028958 0.737926 0.104701 0.156565 0.146988 0.704488 0.293906 0.564665 0.072464 0.0171457 0.219763 0.268999 0.175812 0.0782973 0.0542144 0.00508741 0.209083 0.250784 0.429531 **************** 
0.0546077 0.0372286 0.0565538 0.0615952 0.0576275 0.0224898 0.329827 0.0611494 0.473461 0.0083469 0.0558283 0.044546 0.0748961 0.494691 0.323475 0.0064524 0.00221653 0.128303 0.0454109 0.0516248 0.0506963 0.0333248 **************** 
0.1308 0.0682874 0.00236518 0.215541 0.614966 0.0106911 0.261887 0.000808574 0.131511 0.0352389 0.0970039 0.00160568 0.0205457 0.0708831 0.496014 0.111203 0.112657 0.20487 0.127292 0.0105172 0.0786686 0.0484417 **************** 
0.462975 0.44964 0.437698 0.443105 0.442519 0.444475 0.487714 0.477278 0.445791 0.454833 0.486877 0.452585 0.445991 0.506688 0.489727 0.483079 0.45827 0.487076 0.458052 0.450866 0.454691 0.48687 **************** 
0.169795 0.203493 0.146341 0.459633 0.00195446 0.228361 0.2107 0.107948 0.0628159 0.48628 0.000293511 0.343495 0.42165 0.0732515 0.622276 0.264845 0.0745959 0.586069 0.0225049 0.179287 0.186568 0.201641 **************** 
0.46353 0.486505 0.390639 0.481319 0.450851 0.530366 0.502654 0.475378 0.435275 0.515677 0.423458 0.0112106 0.466249 0.461838 0.519563 0.457501 0.50526 0.494591 0.495292 0.491697 0.511978 0.487972 **************** 
0.482415 0.478034 0.492698 0.441465 0.48754 0.472352 0.458843 0.490715 0.50244 0.466787 0.387223 0.481782 0.497295 0.464737 0.483994 0.470345 0.468496 0.470375 0.492952 0.480678 0.484754 0.47994 **************** 
0.0523522 0.0515308 0.0699685 0.0686514 0.0527183 0.0511455 0.0528447 0.0543085 0.0524421 0.0523708 0.0512051 0.0534492 0.0498594 0.054817 0.0515785 0.0509508 0.0510028 0.0396767 0.102256 0.0528056 0.0515226 0.0532379 **************** 
0.239853 0.270296 0.00337558 0.387794 0.226653 0.127906 0.141582 0.105852 0.238308 0.608987 0.0499468 0.131386 0.110622 0.273828 0.501856 0.0849351 0.243468 0.250706 0.282665 0.253213 0.247971 0.249954 **************** 
0.0518704 0.371704 0.0498998 1.80569e-05 0.221882 1.74329e-05 0.104182 8.79365e-07 0.0998995 7.91929e-06 0.377826 2.33703e-06 0.12725 0.000279439 0.35813 2.34334e-05 0.0271665 1.11958e-05 0.000662684 5.86616e-05 0.0146289 2.34562e-06 **************** 
0.0166394 0.637363 0.0552841 0.00978347 0.0257972 4.66876e-07 0.000178011 0.0113453 0.0473079 0.098503 0.0928048 0.00189636 0.0456203 0.00455439 0.371693 1.07208e-05 0.0217043 0.00381192 0.0918465 0.00680911 0.0028566 0.00436194 **************** 
0.148387 0.147046 0.466018 0.474398 0.418437 0.578479 0.592054 0.377392 0.440433 0.509949 0.605324 0.369215 0.494697 0.482135 0.438721 0.43825 0.389059 0.606585 0.447231 0.46801 0.445626 0.446834 **************** 
0.644533 0.115043 0.0108456 0.0098293 0.032335 0.0270998 0.00720695 0.00351812 0.000432243 0.000816884 0.0296696 0.000617121 0.109548 0.0113508 0.029246 0.0021713 3.31896e-06 0.0274464 0.00397707 0.0172754 6.66776e-06 0.0130972 **************** 
0.879183 0.0366267 0.272107 0.246739 0.625147 0.00601052 0.538234 0.407325 0.00189759 0.410068 1.04748e-05 0.153341 0.0248885 0.0255753 0.0279317 0.27349 0.219595 0.166697 0.279825 0.661919 0.369444 0.196025 **************** 
0.871623 0.0200191 0.15885 0.133807 0.128275 0.0525599 0.516869 0.148498 0.113195 0.21405 0.0445154 0.193712 0.259795 0.130892 0.0397183 0.126768 0.211306 0.174411 0.19036 0.149599 0.0541708 0.113091 **************** 
0.871032 0.0543435 0.359964 0.265592 1.96659e-05 0.29259 1.04317e-05 0.519265 3.12837e-05 0.198624 5.1979e-07 0.011413 5.84763e-06 0.0261095 3.01051e-05 0.125264 2.39071e-05 0.656106 1.4436e-05 3.60031e-05 2.06939e-05 0.741303 **************** 
0.252798 0.666413 0.215774 0.399863 0.46798 1.41194e-05 0.324132 6.19584e-07 0.80134 2.75556e-05 0.586066 1.08778e-05 0.25974 6.17067e-05 0.0733661 1.21929e-05 0.0520776 1.34096e-06 0.322394 4.54349e-06 0.287482 7.20334e-06 **************** 
0.0507604 0.060374 0.254677 0.254782 0.489303 0.51069 0.49635 0.503646 0.49768 0.502307 0.513677 0.486314 0.514422 0.485578 0.498688 0.501299 0.500566 0.49943 0.491471 0.508501 0.49993 0.500067 **************** 
0.032654 0.0215762 0.132841 0.101593 0.536305 0.421252 0.3113 0.688519 0.503323 0.388607 0.469271 0.525096 0.974961 0.0237214 0.297871 0.648316 0.884204 0.0940392 0.372293 0.620324 0.529542 0.411554 **************** 
0.486852 0.475891 0.514438 0.328317 0.338186 0.0174276 5.70945e-05 0.00442784 0.00021961 0.0458757 3.14918e-05 0.0589229 0.000151298 0.0133457 4.28838e-05 0.0468584 1.45328e-05 9.6609e-06 0.000283014 0.00263758 3.44312e-05 0.0257421 **************** 
0.127485 0.849307 0.225769 0.663801 0.0444378 0.502965 0.00924351 1.29227e-05 0.00385565 8.64265e-06 0.087378 1.35753e-05 0.507375 4.57966e-06 0.0553128 0.000128013 0.102237 2.76743e-05 0.0911289 6.92734e-06 0.000349925 3.06801e-05 **************** 
0.0139671 0.00904988 0.0452685 0.0475038 0.186627 0.190112 0.485014 0.493564 0.492699 0.492143 0.492379 0.485562 0.515152 0.478135 0.482489 0.469091 0.456916 0.45682 0.459675 0.522593 0.477348 0.522643 **************** 
0.940693 0.0445871 0.904327 0.0256376 0.029143 0.685358 0.0752116 0.215202 0.0280303 1.15661e-05 0.102306 1.63205e-05 0.257911 0.00016409 0.377373 6.66133e-05 0.0667013 2.16709e-05 0.0228614 5.92149e-06 0.048625 2.02918e-05 **************** 
0.237043 0.74819 0.492863 0.444798 0.163283 0.581212 0.0338858 0.325876 0.0415772 4.05406e-05 0.0115016 9.78587e-06 0.100784 9.28241e-05 0.0695904 2.35613e-06 0.013917 0.000104944 0.16753 3.25002e-06 0.0182202 8.47143e-05 **************** 
0.00591606 0.0067384 0.0281415 0.0333163 0.116605 0.117131 0.297182 0.2912 0.497217 0.502706 0.541499 0.458372 0.47613 0.52382 0.487269 0.512705 0.500177 0.499758 0.486387 0.513302 0.491625 0.508358 **************** 
0.00582391 0.00582471 0.0292227 0.0251532 0.0983031 0.102541 0.2539 0.254895 0.5 0.499959 0.535103 0.464847 0.500316 0.499679 0.495091 0.504852 0.506599 0.493363 0.486132 0.513758 0.494119 0.505865 **************** 
0.00466881 0.00469115 0.0225879 0.0260547 0.0920611 0.0925635 0.231961 0.226395 0.457283 0.542507 0.484169 0.515811 0.555432 0.444463 0.436407 0.562907 0.498375 0.501395 0.582498 0.416773 0.493926 0.505982 **************** 
0.936676 0.0589661 0.490693 0.490353 0.906129 0.0150052 0.473969 0.328363 0.189204 0.156336 0.308488 0.139574 0.0526198 0.0825324 0.0717552 0.0612449 0.20526 0.129824 0.170021 0.00921159 0.226212 0.202892 **************** 
0.00239595 0.00220186 0.0123406 0.0122253 0.0434235 0.0430072 0.107392 0.106277 0.273719 0.271133 0.5147 0.485265 0.512744 0.487001 0.520071 0.479898 0.476217 0.523759 0.50378 0.49561 0.500979 0.49891 **************** 
0.00206755 0.00164729 0.00855646 0.00810226 0.0343173 0.0360091 0.0878586 0.0828593 0.221101 0.208433 0.506997 0.492937 0.487267 0.512438 0.514548 0.484907 0.600901 0.399033 0.507104 0.492868 0.500359 0.499374 **************** 
0.00234711 0.565547 0.00622889 0.00857801 0.0251545 0.025251 0.0629832 0.0658801 0.158395 0.168424 0.45565 0.486381 0.467715 0.532142 0.443592 0.512505 0.410884 0.43948 0.504284 0.494705 0.453067 0.479935 **************** 
0.00141781 0.00141066 0.00621889 0.00670901 0.0228033 0.0256256 0.0566661 0.058518 0.1492 0.149095 0.348501 0.359355 0.485761 0.513914 0.491184 0.508785 0.509005 0.490846 0.487381 0.512555 0.490241 0.509046 **************** 
0.000955121 0.000972428 0.00571931 0.00489056 0.0206058 0.0198164 0.0505415 0.0509229 0.126911 0.125915 0.306405 0.300592 0.492968 0.507025 0.493685 0.506156 0.483302 0.516613 0.498536 0.501211 0.510193 0.489718 **************** 
0.000303339 0.00107054 0.00419444 0.00505403 0.0173616 0.0170496 0.0431512 0.0442465 0.110103 0.116819 0.265534 0.272019 0.492674 0.507201 0.499652 0.500118 0.481521 0.518311 0.49039 0.509241 0.497333 0.502447 **************** 
0.401236 0.00106858 0.00439949 0.00356257 0.0143364 0.0157995 0.0383564 0.0390874 0.097878 0.103291 0.235662 0.240518 0.462173 0.471048 0.500826 0.499004 0.498892 0.501101 0.509078 0.490774 0.488626 0.511169 **************** 
0.000481838 0.000775151 0.00335306 0.00391824 0.0135058 0.0145065 0.0336332 0.0360346 0.0857496 0.0903982 0.207026 0.218886 0.406217 0.429351 0.496504 0.503434 0.485864 0.513791 0.485339 0.514621 0.484209 0.515429 **************** 
0.516522 0.48203 0.60706 0.386067 0.530906 0.444757 0.535823 0.403189 0.0631637 0.783311 0.62756 0.00220843 0.0229369 0.249271 0.000163333 4.91709e-05 0.0167948 0.00439447 0.0363316 1.64991e-05 0.0416907 0.0092441 **************** 
0.387726 0.175243 0.626749 0.368152 0.423547 0.555191 0.50607 0.438828 0.805445 0.0558637 0.16201 0.50338 0.0248387 0.316726 0.0737761 0.00343786 0.0430196 7.76313e-05 0.000837201 4.37586e-05 0.0556272 0.000491797 **************** 
0.507154 0.492108 0.174055 0.822455 0.479505 0.504077 0.500487 0.448482 0.368394 0.501448 0.673472 0.0124995 0.000194058 0.427758 0.10251 0.00700206 0.00206427 0.0094269 0.000513065 0.00164166 0.000489549 0.0121652 **************** 
0.71041 0.289003 0.302018 0.694829 0.6171 0.370943 0.080437 0.875572 0.0363122 0.851493 0.0554274 0.67468 0.00293408 0.532939 0.374822 0.0363986 0.0117773 0.204267 0.00540345 1.47926e-05 0.0078792 2.53329e-08 **************** 
0.0140479 0.985454 0.929661 0.0675162 0.547243 0.441355 0.606057 0.355892 0.00237806 0.907274 0.22333 0.550246 0.537277 0.101099 0.000159615 0.547484 0.423388 0.000322093 0.0835233 0.0112245 1.15967e-06 3.1253e-07 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
0.137748 0.0988825 0.186961 0.0521966 0.00646899 0.443428 0.163273 0.602665 0.10097 0.895846 0.000586802 0.0420514 0.732166 0.137959 0.511855 0.0576364 0.327553 0.076918 0.198337 0.395426 0.736165 0.14514 **************** 
******************
0th points password value: 100000
error


==> figs/empirical/imperfect/terminal/yahoo11by3_train.dat <==
dataset:../dataset/dp/yahoo_dp.txt
number of accounts 42453846
number of distinct passwords 18486326
number of equivalence classes 1790
total 1
group 0.0607035
group 0.060823
group 0.060883
group 0.061646
group 0.0624705
group 0.0615948
group 0.0671485
group 0.0633253
group 0.0876689
group 0.096787
group 0.316949
sanity check for all groups 1
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.010434
optimal matrix:
0.0613243 0.0535826 0.885093
0.078285 0.0524138 0.869301
0.0756502 0.0489173 0.875432
0.0693543 0.0369014 0.893744
0.0718665 0.045645 0.882489
0.0671893 0.0539746 0.878836
0.0175207 0.704506 0.277974
0.0321217 0.0315589 0.936319
0.657532 0.0523908 0.290077
0.0582074 0.0634987 0.878294
0.0510326 0.0537206 0.895247
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.017353
optimal matrix:
0.139117 0.130586 0.730296
0.0293563 0.0028958 0.967748
0.737926 0.104701 0.157373
0.156565 0.146988 0.696447
0.704488 0.293906 0.00160584
0.564665 0.072464 0.362871
0.0171457 0.219763 0.763091
0.268999 0.175812 0.555189
0.0782973 0.0542144 0.867488
0.00508741 0.209083 0.78583
0.250784 0.429531 0.319685
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.020086
optimal matrix:
0.0546077 0.0372286 0.908164
0.0565538 0.0615952 0.881851
0.0576275 0.0224898 0.919883
0.329827 0.0611494 0.609024
0.473461 0.0083469 0.518192
0.0558283 0.044546 0.899626
0.0748961 0.494691 0.430413
0.323475 0.0064524 0.670073
0.00221653 0.128303 0.86948
0.0454109 0.0516248 0.902964
0.0506963 0.0333248 0.915979
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.021519
optimal matrix:
0.1308 0.0682874 0.800913
0.00236518 0.215541 0.782094
0.614966 0.0106911 0.374343
0.261887 0.000808574 0.737304
0.131511 0.0352389 0.83325
0.0970039 0.00160568 0.90139
0.0205457 0.0708831 0.908571
0.496014 0.111203 0.392784
0.112657 0.20487 0.682472
0.127292 0.0105172 0.862191
0.0786686 0.0484417 0.87289
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.024183
optimal matrix:
0.462975 0.44964 0.0873848
0.437698 0.443105 0.119197
0.442519 0.444475 0.113005
0.487714 0.477278 0.0350082
0.445791 0.454833 0.0993755
0.486877 0.452585 0.0605385
0.445991 0.506688 0.0473211
0.489727 0.483079 0.0271938
0.45827 0.487076 0.0546549
0.458052 0.450866 0.0910813
0.454691 0.48687 0.0584393
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.026561
optimal matrix:
0.169795 0.203493 0.626712
0.146341 0.459633 0.394026
0.00195446 0.228361 0.769685
0.2107 0.107948 0.681352
0.0628159 0.48628 0.450904
0.000293511 0.343495 0.656212
0.42165 0.0732515 0.505099
0.622276 0.264845 0.112879
0.0745959 0.586069 0.339335
0.0225049 0.179287 0.798208
0.186568 0.201641 0.611791
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.028577
optimal matrix:
0.46353 0.486505 0.0499652
0.390639 0.481319 0.128042
0.450851 0.530366 0.0187827
0.502654 0.475378 0.021968
0.435275 0.515677 0.0490477
0.423458 0.0112106 0.565331
0.466249 0.461838 0.0719128
0.519563 0.457501 0.0229362
0.50526 0.494591 0.000148773
0.495292 0.491697 0.0130107
0.511978 0.487972 4.94637e-05
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.031384
optimal matrix:
0.482415 0.478034 0.0395509
0.492698 0.441465 0.0658369
0.48754 0.472352 0.0401071
0.458843 0.490715 0.0504418
0.50244 0.466787 0.0307733
0.387223 0.481782 0.130995
0.497295 0.464737 0.0379679
0.483994 0.470345 0.0456609
0.468496 0.470375 0.0611294
0.492952 0.480678 0.0263695
0.484754 0.47994 0.0353056
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.033991
optimal matrix:
0.0523522 0.0515308 0.896117
0.0699685 0.0686514 0.86138
0.0527183 0.0511455 0.896136
0.0528447 0.0543085 0.892847
0.0524421 0.0523708 0.895187
0.0512051 0.0534492 0.895346
0.0498594 0.054817 0.895324
0.0515785 0.0509508 0.897471
0.0510028 0.0396767 0.90932
0.102256 0.0528056 0.844938
0.0515226 0.0532379 0.89524
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.036379
optimal matrix:
0.239853 0.270296 0.48985
0.00337558 0.387794 0.608831
0.226653 0.127906 0.64544
0.141582 0.105852 0.752566
0.238308 0.608987 0.152705
0.0499468 0.131386 0.818667
0.110622 0.273828 0.61555
0.501856 0.0849351 0.413208
0.243468 0.250706 0.505826
0.282665 0.253213 0.464123
0.247971 0.249954 0.502075
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.048544
optimal matrix:
0.0518704 0.371704 0.576426
0.0498998 1.80569e-05 0.950082
0.221882 1.74329e-05 0.778101
0.104182 8.79365e-07 0.895817
0.0998995 7.91929e-06 0.900093
0.377826 2.33703e-06 0.622171
0.12725 0.000279439 0.872471
0.35813 2.34334e-05 0.641847
0.0271665 1.11958e-05 0.972822
0.000662684 5.86616e-05 0.999279
0.0146289 2.34562e-06 0.985369
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.056950
optimal matrix:
0.0166394 0.637363 0.345997
0.0552841 0.00978347 0.934932
0.0257972 4.66876e-07 0.974202
0.000178011 0.0113453 0.988477
0.0473079 0.098503 0.854189
0.0928048 0.00189636 0.905299
0.0456203 0.00455439 0.949825
0.371693 1.07208e-05 0.628296
0.0217043 0.00381192 0.974484
0.0918465 0.00680911 0.901344
0.0028566 0.00436194 0.992781
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.068492
optimal matrix:
0.148387 0.147046 0.704566
0.466018 0.474398 0.0595841
0.418437 0.578479 0.00308319
0.592054 0.377392 0.0305538
0.440433 0.509949 0.0496184
0.605324 0.369215 0.0254603
0.494697 0.482135 0.0231674
0.438721 0.43825 0.123029
0.389059 0.606585 0.00435574
0.447231 0.46801 0.0847592
0.445626 0.446834 0.107541
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.077801
optimal matrix:
0.644533 0.115043 0.240424
0.0108456 0.0098293 0.979325
0.032335 0.0270998 0.940565
0.00720695 0.00351812 0.989275
0.000432243 0.000816884 0.998751
0.0296696 0.000617121 0.969713
0.109548 0.0113508 0.879101
0.029246 0.0021713 0.968583
3.31896e-06 0.0274464 0.97255
0.00397707 0.0172754 0.978748
6.66776e-06 0.0130972 0.986896
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.086232
optimal matrix:
0.879183 0.0366267 0.0841902
0.272107 0.246739 0.481154
0.625147 0.00601052 0.368842
0.538234 0.407325 0.0544411
0.00189759 0.410068 0.588035
1.04748e-05 0.153341 0.846648
0.0248885 0.0255753 0.949536
0.0279317 0.27349 0.698579
0.219595 0.166697 0.613709
0.279825 0.661919 0.0582554
0.369444 0.196025 0.434531
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.092097
optimal matrix:
0.871623 0.0200191 0.108358
0.15885 0.133807 0.707343
0.128275 0.0525599 0.819165
0.516869 0.148498 0.334632
0.113195 0.21405 0.672755
0.0445154 0.193712 0.761773
0.259795 0.130892 0.609313
0.0397183 0.126768 0.833513
0.211306 0.174411 0.614283
0.19036 0.149599 0.66004
0.0541708 0.113091 0.832739
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.094398
optimal matrix:
0.871032 0.0543435 0.0746244
0.359964 0.265592 0.374444
1.96659e-05 0.29259 0.707391
1.04317e-05 0.519265 0.480725
3.12837e-05 0.198624 0.801345
5.1979e-07 0.011413 0.988586
5.84763e-06 0.0261095 0.973885
3.01051e-05 0.125264 0.874706
2.39071e-05 0.656106 0.34387
1.4436e-05 3.60031e-05 0.99995
2.06939e-05 0.741303 0.258677
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.098373
optimal matrix:
0.252798 0.666413 0.0807898
0.215774 0.399863 0.384363
0.46798 1.41194e-05 0.532006
0.324132 6.19584e-07 0.675868
0.80134 2.75556e-05 0.198632
0.586066 1.08778e-05 0.413923
0.25974 6.17067e-05 0.740199
0.0733661 1.21929e-05 0.926622
0.0520776 1.34096e-06 0.947921
0.322394 4.54349e-06 0.677601
0.287482 7.20334e-06 0.712511
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.099943
optimal matrix:
0.0507604 0.060374 0.888866
0.254677 0.254782 0.490541
0.489303 0.51069 6.86558e-06
0.49635 0.503646 3.66152e-06
0.49768 0.502307 1.34113e-05
0.513677 0.486314 8.65165e-06
0.514422 0.485578 1.82471e-07
0.498688 0.501299 1.29179e-05
0.500566 0.49943 4.37393e-06
0.491471 0.508501 2.77069e-05
0.49993 0.500067 2.53289e-06
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.128070
optimal matrix:
0.032654 0.0215762 0.94577
0.132841 0.101593 0.765566
0.536305 0.421252 0.0424429
0.3113 0.688519 0.00018117
0.503323 0.388607 0.108069
0.469271 0.525096 0.00563287
0.974961 0.0237214 0.00131733
0.297871 0.648316 0.0538125
0.884204 0.0940392 0.0217573
0.372293 0.620324 0.00738329
0.529542 0.411554 0.0589042
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.146815
optimal matrix:
0.486852 0.475891 0.0372571
0.514438 0.328317 0.157245
0.338186 0.0174276 0.644387
5.70945e-05 0.00442784 0.995515
0.00021961 0.0458757 0.953905
3.14918e-05 0.0589229 0.941046
0.000151298 0.0133457 0.986503
4.28838e-05 0.0468584 0.953099
1.45328e-05 9.6609e-06 0.999976
0.000283014 0.00263758 0.997079
3.44312e-05 0.0257421 0.974224
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.156293
optimal matrix:
0.127485 0.849307 0.0232082
0.225769 0.663801 0.11043
0.0444378 0.502965 0.452597
0.00924351 1.29227e-05 0.990744
0.00385565 8.64265e-06 0.996136
0.087378 1.35753e-05 0.912608
0.507375 4.57966e-06 0.49262
0.0553128 0.000128013 0.944559
0.102237 2.76743e-05 0.897736
0.0911289 6.92734e-06 0.908864
0.000349925 3.06801e-05 0.999619
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.164656
optimal matrix:
0.0139671 0.00904988 0.976983
0.0452685 0.0475038 0.907228
0.186627 0.190112 0.623261
0.485014 0.493564 0.0214212
0.492699 0.492143 0.015158
0.492379 0.485562 0.0220591
0.515152 0.478135 0.00671284
0.482489 0.469091 0.0484198
0.456916 0.45682 0.0862632
0.459675 0.522593 0.0177321
0.477348 0.522643 8.11047e-06
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.178789
optimal matrix:
0.940693 0.0445871 0.0147194
0.904327 0.0256376 0.0700351
0.029143 0.685358 0.285499
0.0752116 0.215202 0.709587
0.0280303 1.15661e-05 0.971958
0.102306 1.63205e-05 0.897678
0.257911 0.00016409 0.741925
0.377373 6.66133e-05 0.622561
0.0667013 2.16709e-05 0.933277
0.0228614 5.92149e-06 0.977133
0.048625 2.02918e-05 0.951355
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.189263
optimal matrix:
0.237043 0.74819 0.0147672
0.492863 0.444798 0.0623383
0.163283 0.581212 0.255504
0.0338858 0.325876 0.640238
0.0415772 4.05406e-05 0.958382
0.0115016 9.78587e-06 0.988489
0.100784 9.28241e-05 0.899123
0.0695904 2.35613e-06 0.930407
0.013917 0.000104944 0.985978
0.16753 3.25002e-06 0.832467
0.0182202 8.47143e-05 0.981695
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.195943
optimal matrix:
0.00591606 0.0067384 0.987346
0.0281415 0.0333163 0.938542
0.116605 0.117131 0.766264
0.297182 0.2912 0.411618
0.497217 0.502706 7.76779e-05
0.541499 0.458372 0.000128949
0.47613 0.52382 4.99042e-05
0.487269 0.512705 2.6316e-05
0.500177 0.499758 6.44971e-05
0.486387 0.513302 0.000311683
0.491625 0.508358 1.66193e-05
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.201554
optimal matrix:
0.00582391 0.00582471 0.988351
0.0292227 0.0251532 0.945624
0.0983031 0.102541 0.799156
0.2539 0.254895 0.491204
0.5 0.499959 4.07076e-05
0.535103 0.464847 5.01365e-05
0.500316 0.499679 4.86482e-06
0.495091 0.504852 5.71694e-05
0.506599 0.493363 3.82995e-05
0.486132 0.513758 0.0001102
0.494119 0.505865 1.61739e-05
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.206016
optimal matrix:
0.00466881 0.00469115 0.99064
0.0225879 0.0260547 0.951357
0.0920611 0.0925635 0.815375
0.231961 0.226395 0.541643
0.457283 0.542507 0.00020998
0.484169 0.515811 1.92941e-05
0.555432 0.444463 0.000105212
0.436407 0.562907 0.000686881
0.498375 0.501395 0.000230083
0.582498 0.416773 0.000729116
0.493926 0.505982 9.14824e-05
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 0.249532
optimal matrix:
0.936676 0.0589661 0.00435785
0.490693 0.490353 0.0189546
0.906129 0.0150052 0.0788655
0.473969 0.328363 0.197667
0.189204 0.156336 0.65446
0.308488 0.139574 0.551938
0.0526198 0.0825324 0.864848
0.0717552 0.0612449 0.867
0.20526 0.129824 0.664916
0.170021 0.00921159 0.820768
0.226212 0.202892 0.570896
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 0.254636
optimal matrix:
0.00239595 0.00220186 0.995402
0.0123406 0.0122253 0.975434
0.0434235 0.0430072 0.913569
0.107392 0.106277 0.786331
0.273719 0.271133 0.455148
0.5147 0.485265 3.4855e-05
0.512744 0.487001 0.000254483
0.520071 0.479898 3.11857e-05
0.476217 0.523759 2.34278e-05
0.50378 0.49561 0.000609297
0.500979 0.49891 0.000110843
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 0.265625
optimal matrix:
0.00206755 0.00164729 0.996285
0.00855646 0.00810226 0.983341
0.0343173 0.0360091 0.929674
0.0878586 0.0828593 0.829282
0.221101 0.208433 0.570466
0.506997 0.492937 6.58948e-05
0.487267 0.512438 0.0002954
0.514548 0.484907 0.000544975
0.600901 0.399033 6.64783e-05
0.507104 0.492868 2.76601e-05
0.500359 0.499374 0.000266408
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 0.289398
optimal matrix:
0.00234711 0.565547 0.432106
0.00622889 0.00857801 0.985193
0.0251545 0.025251 0.949595
0.0629832 0.0658801 0.871137
0.158395 0.168424 0.673181
0.45565 0.486381 0.0579691
0.467715 0.532142 0.000143058
0.443592 0.512505 0.0439025
0.410884 0.43948 0.149636
0.504284 0.494705 0.00101117
0.453067 0.479935 0.0669982
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 0.296630
optimal matrix:
0.00141781 0.00141066 0.997172
0.00621889 0.00670901 0.987072
0.0228033 0.0256256 0.951571
0.0566661 0.058518 0.884816
0.1492 0.149095 0.701705
0.348501 0.359355 0.292143
0.485761 0.513914 0.000324567
0.491184 0.508785 3.14407e-05
0.509005 0.490846 0.000149201
0.487381 0.512555 6.40089e-05
0.490241 0.509046 0.000713542
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 0.306640
optimal matrix:
0.000955121 0.000972428 0.998072
0.00571931 0.00489056 0.98939
0.0206058 0.0198164 0.959578
0.0505415 0.0509229 0.898536
0.126911 0.125915 0.747174
0.306405 0.300592 0.393004
0.492968 0.507025 7.35129e-06
0.493685 0.506156 0.000158964
0.483302 0.516613 8.50766e-05
0.498536 0.501211 0.000253108
0.510193 0.489718 8.86652e-05
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 0.313826
optimal matrix:
0.000303339 0.00107054 0.998626
0.00419444 0.00505403 0.990752
0.0173616 0.0170496 0.965589
0.0431512 0.0442465 0.912602
0.110103 0.116819 0.773078
0.265534 0.272019 0.462447
0.492674 0.507201 0.000125166
0.499652 0.500118 0.00022969
0.481521 0.518311 0.000168509
0.49039 0.509241 0.00036875
0.497333 0.502447 0.000219969
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 0.324511
optimal matrix:
0.401236 0.00106858 0.597696
0.00439949 0.00356257 0.992038
0.0143364 0.0157995 0.969864
0.0383564 0.0390874 0.922556
0.097878 0.103291 0.798831
0.235662 0.240518 0.523821
0.462173 0.471048 0.0667787
0.500826 0.499004 0.000170648
0.498892 0.501101 7.47045e-06
0.509078 0.490774 0.000147987
0.488626 0.511169 0.000205067
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 0.336148
optimal matrix:
0.000481838 0.000775151 0.998743
0.00335306 0.00391824 0.992729
0.0135058 0.0145065 0.971988
0.0336332 0.0360346 0.930332
0.0857496 0.0903982 0.823852
0.207026 0.218886 0.574088
0.406217 0.429351 0.164433
0.496504 0.503434 6.21613e-05
0.485864 0.513791 0.000345892
0.485339 0.514621 4.05459e-05
0.484209 0.515429 0.000362168
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 0.347314
optimal matrix:
0.516522 0.48203 0.00144799
0.60706 0.386067 0.00687242
0.530906 0.444757 0.0243372
0.535823 0.403189 0.0609877
0.0631637 0.783311 0.153525
0.62756 0.00220843 0.370231
0.0229369 0.249271 0.727792
0.000163333 4.91709e-05 0.999787
0.0167948 0.00439447 0.978811
0.0363316 1.64991e-05 0.963652
0.0416907 0.0092441 0.949065
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 0.360491
optimal matrix:
0.387726 0.175243 0.437031
0.626749 0.368152 0.00509842
0.423547 0.555191 0.0212625
0.50607 0.438828 0.0551016
0.805445 0.0558637 0.138691
0.16201 0.50338 0.334609
0.0248387 0.316726 0.658435
0.0737761 0.00343786 0.922786
0.0430196 7.76313e-05 0.956903
0.000837201 4.37586e-05 0.999119
0.0556272 0.000491797 0.943881
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 0.371818
optimal matrix:
0.507154 0.492108 0.000738017
0.174055 0.822455 0.00348956
0.479505 0.504077 0.0164182
0.500487 0.448482 0.0510311
0.368394 0.501448 0.130158
0.673472 0.0124995 0.314028
0.000194058 0.427758 0.572048
0.10251 0.00700206 0.890488
0.00206427 0.0094269 0.988509
0.000513065 0.00164166 0.997845
0.000489549 0.0121652 0.987345
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 0.421654
optimal matrix:
0.71041 0.289003 0.000586903
0.302018 0.694829 0.00315294
0.6171 0.370943 0.0119567
0.080437 0.875572 0.0439915
0.0363122 0.851493 0.112195
0.0554274 0.67468 0.269893
0.00293408 0.532939 0.464127
0.374822 0.0363986 0.588779
0.0117773 0.204267 0.783955
0.00540345 1.47926e-05 0.994582
0.0078792 2.53329e-08 0.992121
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 0.469252
optimal matrix:
0.0140479 0.985454 0.000498163
0.929661 0.0675162 0.00282269
0.547243 0.441355 0.0114011
0.606057 0.355892 0.0380504
0.00237806 0.907274 0.090348
0.22333 0.550246 0.226424
0.537277 0.101099 0.361624
0.000159615 0.547484 0.452356
0.423388 0.000322093 0.57629
0.0835233 0.0112245 0.905252
1.15967e-06 3.1253e-07 0.999999
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695


==> figs/empirical/imperfect/terminal/yahoo11by3_train_2.dat <==
dataset:../dataset/dp/yahoo_dp.txt
number of accounts 42453846
number of distinct passwords 18486326
number of equivalence classes 1790
total 1
group 0.0607035
group 0.060823
group 0.060883
group 0.061646
group 0.0624705
group 0.0615948
group 0.0671485
group 0.0633253
group 0.0876689
group 0.096787
group 0.316949
sanity check for all groups 1
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.010434
optimal matrix:
0.0613243 0.0535826 0.885093
0.078285 0.0524138 0.869301
0.0756502 0.0489173 0.875432
0.0693543 0.0369014 0.893744
0.0718665 0.045645 0.882489
0.0671893 0.0539746 0.878836
0.0175207 0.704506 0.277974
0.0321217 0.0315589 0.936319
0.657532 0.0523908 0.290077
0.0582074 0.0634987 0.878294
0.0510326 0.0537206 0.895247
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.017353
optimal matrix:
0.139117 0.130586 0.730296
0.0293563 0.0028958 0.967748
0.737926 0.104701 0.157373
0.156565 0.146988 0.696447
0.704488 0.293906 0.00160584
0.564665 0.072464 0.362871
0.0171457 0.219763 0.763091
0.268999 0.175812 0.555189
0.0782973 0.0542144 0.867488
0.00508741 0.209083 0.78583
0.250784 0.429531 0.319685
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.020086
optimal matrix:
0.0546077 0.0372286 0.908164
0.0565538 0.0615952 0.881851
0.0576275 0.0224898 0.919883
0.329827 0.0611494 0.609024
0.473461 0.0083469 0.518192
0.0558283 0.044546 0.899626
0.0748961 0.494691 0.430413
0.323475 0.0064524 0.670073
0.00221653 0.128303 0.86948
0.0454109 0.0516248 0.902964
0.0506963 0.0333248 0.915979
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.021519
optimal matrix:
0.1308 0.0682874 0.800913
0.00236518 0.215541 0.782094
0.614966 0.0106911 0.374343
0.261887 0.000808574 0.737304
0.131511 0.0352389 0.83325
0.0970039 0.00160568 0.90139
0.0205457 0.0708831 0.908571
0.496014 0.111203 0.392784
0.112657 0.20487 0.682472
0.127292 0.0105172 0.862191
0.0786686 0.0484417 0.87289
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.024183
optimal matrix:
0.462975 0.44964 0.0873848
0.437698 0.443105 0.119197
0.442519 0.444475 0.113005
0.487714 0.477278 0.0350082
0.445791 0.454833 0.0993755
0.486877 0.452585 0.0605385
0.445991 0.506688 0.0473211
0.489727 0.483079 0.0271938
0.45827 0.487076 0.0546549
0.458052 0.450866 0.0910813
0.454691 0.48687 0.0584393
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.026561
optimal matrix:
0.169795 0.203493 0.626712
0.146341 0.459633 0.394026
0.00195446 0.228361 0.769685
0.2107 0.107948 0.681352
0.0628159 0.48628 0.450904
0.000293511 0.343495 0.656212
0.42165 0.0732515 0.505099
0.622276 0.264845 0.112879
0.0745959 0.586069 0.339335
0.0225049 0.179287 0.798208
0.186568 0.201641 0.611791
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.028577
optimal matrix:
0.46353 0.486505 0.0499652
0.390639 0.481319 0.128042
0.450851 0.530366 0.0187827
0.502654 0.475378 0.021968
0.435275 0.515677 0.0490477
0.423458 0.0112106 0.565331
0.466249 0.461838 0.0719128
0.519563 0.457501 0.0229362
0.50526 0.494591 0.000148773
0.495292 0.491697 0.0130107
0.511978 0.487972 4.94637e-05
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.031384
optimal matrix:
0.482415 0.478034 0.0395509
0.492698 0.441465 0.0658369
0.48754 0.472352 0.0401071
0.458843 0.490715 0.0504418
0.50244 0.466787 0.0307733
0.387223 0.481782 0.130995
0.497295 0.464737 0.0379679
0.483994 0.470345 0.0456609
0.468496 0.470375 0.0611294
0.492952 0.480678 0.0263695
0.484754 0.47994 0.0353056
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.033991
optimal matrix:
0.0523522 0.0515308 0.896117
0.0699685 0.0686514 0.86138
0.0527183 0.0511455 0.896136
0.0528447 0.0543085 0.892847
0.0524421 0.0523708 0.895187
0.0512051 0.0534492 0.895346
0.0498594 0.054817 0.895324
0.0515785 0.0509508 0.897471
0.0510028 0.0396767 0.90932
0.102256 0.0528056 0.844938
0.0515226 0.0532379 0.89524
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.036379
optimal matrix:
0.239853 0.270296 0.48985
0.00337558 0.387794 0.608831
0.226653 0.127906 0.64544
0.141582 0.105852 0.752566
0.238308 0.608987 0.152705
0.0499468 0.131386 0.818667
0.110622 0.273828 0.61555
0.501856 0.0849351 0.413208
0.243468 0.250706 0.505826
0.282665 0.253213 0.464123
0.247971 0.249954 0.502075
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.048544
optimal matrix:
0.0518704 0.371704 0.576426
0.0498998 1.80569e-05 0.950082
0.221882 1.74329e-05 0.778101
0.104182 8.79365e-07 0.895817
0.0998995 7.91929e-06 0.900093
0.377826 2.33703e-06 0.622171
0.12725 0.000279439 0.872471
0.35813 2.34334e-05 0.641847
0.0271665 1.11958e-05 0.972822
0.000662684 5.86616e-05 0.999279
0.0146289 2.34562e-06 0.985369
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.056950
optimal matrix:
0.0166394 0.637363 0.345997
0.0552841 0.00978347 0.934932
0.0257972 4.66876e-07 0.974202
0.000178011 0.0113453 0.988477
0.0473079 0.098503 0.854189
0.0928048 0.00189636 0.905299
0.0456203 0.00455439 0.949825
0.371693 1.07208e-05 0.628296
0.0217043 0.00381192 0.974484
0.0918465 0.00680911 0.901344
0.0028566 0.00436194 0.992781
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.068492
optimal matrix:
0.148387 0.147046 0.704566
0.466018 0.474398 0.0595841
0.418437 0.578479 0.00308319
0.592054 0.377392 0.0305538
0.440433 0.509949 0.0496184
0.605324 0.369215 0.0254603
0.494697 0.482135 0.0231674
0.438721 0.43825 0.123029
0.389059 0.606585 0.00435574
0.447231 0.46801 0.0847592
0.445626 0.446834 0.107541
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.077801
optimal matrix:
0.644533 0.115043 0.240424
0.0108456 0.0098293 0.979325
0.032335 0.0270998 0.940565
0.00720695 0.00351812 0.989275
0.000432243 0.000816884 0.998751
0.0296696 0.000617121 0.969713
0.109548 0.0113508 0.879101
0.029246 0.0021713 0.968583
3.31896e-06 0.0274464 0.97255
0.00397707 0.0172754 0.978748
6.66776e-06 0.0130972 0.986896
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.086232
optimal matrix:
0.879183 0.0366267 0.0841902
0.272107 0.246739 0.481154
0.625147 0.00601052 0.368842
0.538234 0.407325 0.0544411
0.00189759 0.410068 0.588035
1.04748e-05 0.153341 0.846648
0.0248885 0.0255753 0.949536
0.0279317 0.27349 0.698579
0.219595 0.166697 0.613709
0.279825 0.661919 0.0582554
0.369444 0.196025 0.434531
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.092097
optimal matrix:
0.871623 0.0200191 0.108358
0.15885 0.133807 0.707343
0.128275 0.0525599 0.819165
0.516869 0.148498 0.334632
0.113195 0.21405 0.672755
0.0445154 0.193712 0.761773
0.259795 0.130892 0.609313
0.0397183 0.126768 0.833513
0.211306 0.174411 0.614283
0.19036 0.149599 0.66004
0.0541708 0.113091 0.832739
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.094398
optimal matrix:
0.871032 0.0543435 0.0746244
0.359964 0.265592 0.374444
1.96659e-05 0.29259 0.707391
1.04317e-05 0.519265 0.480725
3.12837e-05 0.198624 0.801345
5.1979e-07 0.011413 0.988586
5.84763e-06 0.0261095 0.973885
3.01051e-05 0.125264 0.874706
2.39071e-05 0.656106 0.34387
1.4436e-05 3.60031e-05 0.99995
2.06939e-05 0.741303 0.258677
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.098373
optimal matrix:
0.252798 0.666413 0.0807898
0.215774 0.399863 0.384363
0.46798 1.41194e-05 0.532006
0.324132 6.19584e-07 0.675868
0.80134 2.75556e-05 0.198632
0.586066 1.08778e-05 0.413923
0.25974 6.17067e-05 0.740199
0.0733661 1.21929e-05 0.926622
0.0520776 1.34096e-06 0.947921
0.322394 4.54349e-06 0.677601
0.287482 7.20334e-06 0.712511
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.099943
optimal matrix:
0.0507604 0.060374 0.888866
0.254677 0.254782 0.490541
0.489303 0.51069 6.86558e-06
0.49635 0.503646 3.66152e-06
0.49768 0.502307 1.34113e-05
0.513677 0.486314 8.65165e-06
0.514422 0.485578 1.82471e-07
0.498688 0.501299 1.29179e-05
0.500566 0.49943 4.37393e-06
0.491471 0.508501 2.77069e-05
0.49993 0.500067 2.53289e-06
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.128070
optimal matrix:
0.032654 0.0215762 0.94577
0.132841 0.101593 0.765566
0.536305 0.421252 0.0424429
0.3113 0.688519 0.00018117
0.503323 0.388607 0.108069
0.469271 0.525096 0.00563287
0.974961 0.0237214 0.00131733
0.297871 0.648316 0.0538125
0.884204 0.0940392 0.0217573
0.372293 0.620324 0.00738329
0.529542 0.411554 0.0589042
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.146815
optimal matrix:
0.486852 0.475891 0.0372571
0.514438 0.328317 0.157245
0.338186 0.0174276 0.644387
5.70945e-05 0.00442784 0.995515
0.00021961 0.0458757 0.953905
3.14918e-05 0.0589229 0.941046
0.000151298 0.0133457 0.986503
4.28838e-05 0.0468584 0.953099
1.45328e-05 9.6609e-06 0.999976
0.000283014 0.00263758 0.997079
3.44312e-05 0.0257421 0.974224
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.156293
optimal matrix:
0.127485 0.849307 0.0232082
0.225769 0.663801 0.11043
0.0444378 0.502965 0.452597
0.00924351 1.29227e-05 0.990744
0.00385565 8.64265e-06 0.996136
0.087378 1.35753e-05 0.912608
0.507375 4.57966e-06 0.49262
0.0553128 0.000128013 0.944559
0.102237 2.76743e-05 0.897736
0.0911289 6.92734e-06 0.908864
0.000349925 3.06801e-05 0.999619
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.164656
optimal matrix:
0.0139671 0.00904988 0.976983
0.0452685 0.0475038 0.907228
0.186627 0.190112 0.623261
0.485014 0.493564 0.0214212
0.492699 0.492143 0.015158
0.492379 0.485562 0.0220591
0.515152 0.478135 0.00671284
0.482489 0.469091 0.0484198
0.456916 0.45682 0.0862632
0.459675 0.522593 0.0177321
0.477348 0.522643 8.11047e-06
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.178789
optimal matrix:
0.940693 0.0445871 0.0147194
0.904327 0.0256376 0.0700351
0.029143 0.685358 0.285499
0.0752116 0.215202 0.709587
0.0280303 1.15661e-05 0.971958
0.102306 1.63205e-05 0.897678
0.257911 0.00016409 0.741925
0.377373 6.66133e-05 0.622561
0.0667013 2.16709e-05 0.933277
0.0228614 5.92149e-06 0.977133
0.048625 2.02918e-05 0.951355
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.189263
optimal matrix:
0.237043 0.74819 0.0147672
0.492863 0.444798 0.0623383
0.163283 0.581212 0.255504
0.0338858 0.325876 0.640238
0.0415772 4.05406e-05 0.958382
0.0115016 9.78587e-06 0.988489
0.100784 9.28241e-05 0.899123
0.0695904 2.35613e-06 0.930407
0.013917 0.000104944 0.985978
0.16753 3.25002e-06 0.832467
0.0182202 8.47143e-05 0.981695
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.195943
optimal matrix:
0.00591606 0.0067384 0.987346
0.0281415 0.0333163 0.938542
0.116605 0.117131 0.766264
0.297182 0.2912 0.411618
0.497217 0.502706 7.76779e-05
0.541499 0.458372 0.000128949
0.47613 0.52382 4.99042e-05
0.487269 0.512705 2.6316e-05
0.500177 0.499758 6.44971e-05
0.486387 0.513302 0.000311683
0.491625 0.508358 1.66193e-05
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.201554
optimal matrix:
0.00582391 0.00582471 0.988351
0.0292227 0.0251532 0.945624
0.0983031 0.102541 0.799156
0.2539 0.254895 0.491204
0.5 0.499959 4.07076e-05
0.535103 0.464847 5.01365e-05
0.500316 0.499679 4.86482e-06
0.495091 0.504852 5.71694e-05
0.506599 0.493363 3.82995e-05
0.486132 0.513758 0.0001102
0.494119 0.505865 1.61739e-05
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.206016
optimal matrix:
0.00466881 0.00469115 0.99064
0.0225879 0.0260547 0.951357
0.0920611 0.0925635 0.815375
0.231961 0.226395 0.541643
0.457283 0.542507 0.00020998
0.484169 0.515811 1.92941e-05
0.555432 0.444463 0.000105212
0.436407 0.562907 0.000686881
0.498375 0.501395 0.000230083
0.582498 0.416773 0.000729116
0.493926 0.505982 9.14824e-05
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 0.249532
optimal matrix:
0.936676 0.0589661 0.00435785
0.490693 0.490353 0.0189546
0.906129 0.0150052 0.0788655
0.473969 0.328363 0.197667
0.189204 0.156336 0.65446
0.308488 0.139574 0.551938
0.0526198 0.0825324 0.864848
0.0717552 0.0612449 0.867
0.20526 0.129824 0.664916
0.170021 0.00921159 0.820768
0.226212 0.202892 0.570896
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 0.254636
optimal matrix:
0.00239595 0.00220186 0.995402
0.0123406 0.0122253 0.975434
0.0434235 0.0430072 0.913569
0.107392 0.106277 0.786331
0.273719 0.271133 0.455148
0.5147 0.485265 3.4855e-05
0.512744 0.487001 0.000254483
0.520071 0.479898 3.11857e-05
0.476217 0.523759 2.34278e-05
0.50378 0.49561 0.000609297
0.500979 0.49891 0.000110843
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 0.265625
optimal matrix:
0.00206755 0.00164729 0.996285
0.00855646 0.00810226 0.983341
0.0343173 0.0360091 0.929674
0.0878586 0.0828593 0.829282
0.221101 0.208433 0.570466
0.506997 0.492937 6.58948e-05
0.487267 0.512438 0.0002954
0.514548 0.484907 0.000544975
0.600901 0.399033 6.64783e-05
0.507104 0.492868 2.76601e-05
0.500359 0.499374 0.000266408
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 0.289398
optimal matrix:
0.00234711 0.565547 0.432106
0.00622889 0.00857801 0.985193
0.0251545 0.025251 0.949595
0.0629832 0.0658801 0.871137
0.158395 0.168424 0.673181
0.45565 0.486381 0.0579691
0.467715 0.532142 0.000143058
0.443592 0.512505 0.0439025
0.410884 0.43948 0.149636
0.504284 0.494705 0.00101117
0.453067 0.479935 0.0669982
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 0.296630
optimal matrix:
0.00141781 0.00141066 0.997172
0.00621889 0.00670901 0.987072
0.0228033 0.0256256 0.951571
0.0566661 0.058518 0.884816
0.1492 0.149095 0.701705
0.348501 0.359355 0.292143
0.485761 0.513914 0.000324567
0.491184 0.508785 3.14407e-05
0.509005 0.490846 0.000149201
0.487381 0.512555 6.40089e-05
0.490241 0.509046 0.000713542
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 0.306640
optimal matrix:
0.000955121 0.000972428 0.998072
0.00571931 0.00489056 0.98939
0.0206058 0.0198164 0.959578
0.0505415 0.0509229 0.898536
0.126911 0.125915 0.747174
0.306405 0.300592 0.393004
0.492968 0.507025 7.35129e-06
0.493685 0.506156 0.000158964
0.483302 0.516613 8.50766e-05
0.498536 0.501211 0.000253108
0.510193 0.489718 8.86652e-05
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 0.313826
optimal matrix:
0.000303339 0.00107054 0.998626
0.00419444 0.00505403 0.990752
0.0173616 0.0170496 0.965589
0.0431512 0.0442465 0.912602
0.110103 0.116819 0.773078
0.265534 0.272019 0.462447
0.492674 0.507201 0.000125166
0.499652 0.500118 0.00022969
0.481521 0.518311 0.000168509
0.49039 0.509241 0.00036875
0.497333 0.502447 0.000219969
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 0.324511
optimal matrix:
0.401236 0.00106858 0.597696
0.00439949 0.00356257 0.992038
0.0143364 0.0157995 0.969864
0.0383564 0.0390874 0.922556
0.097878 0.103291 0.798831
0.235662 0.240518 0.523821
0.462173 0.471048 0.0667787
0.500826 0.499004 0.000170648
0.498892 0.501101 7.47045e-06
0.509078 0.490774 0.000147987
0.488626 0.511169 0.000205067
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 0.336148
optimal matrix:
0.000481838 0.000775151 0.998743
0.00335306 0.00391824 0.992729
0.0135058 0.0145065 0.971988
0.0336332 0.0360346 0.930332
0.0857496 0.0903982 0.823852
0.207026 0.218886 0.574088
0.406217 0.429351 0.164433
0.496504 0.503434 6.21613e-05
0.485864 0.513791 0.000345892
0.485339 0.514621 4.05459e-05
0.484209 0.515429 0.000362168
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 0.347314
optimal matrix:
0.516522 0.48203 0.00144799
0.60706 0.386067 0.00687242
0.530906 0.444757 0.0243372
0.535823 0.403189 0.0609877
0.0631637 0.783311 0.153525
0.62756 0.00220843 0.370231
0.0229369 0.249271 0.727792
0.000163333 4.91709e-05 0.999787
0.0167948 0.00439447 0.978811
0.0363316 1.64991e-05 0.963652
0.0416907 0.0092441 0.949065
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 0.360491
optimal matrix:
0.387726 0.175243 0.437031
0.626749 0.368152 0.00509842
0.423547 0.555191 0.0212625
0.50607 0.438828 0.0551016
0.805445 0.0558637 0.138691
0.16201 0.50338 0.334609
0.0248387 0.316726 0.658435
0.0737761 0.00343786 0.922786
0.0430196 7.76313e-05 0.956903
0.000837201 4.37586e-05 0.999119
0.0556272 0.000491797 0.943881
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 0.371818
optimal matrix:
0.507154 0.492108 0.000738017
0.174055 0.822455 0.00348956
0.479505 0.504077 0.0164182
0.500487 0.448482 0.0510311
0.368394 0.501448 0.130158
0.673472 0.0124995 0.314028
0.000194058 0.427758 0.572048
0.10251 0.00700206 0.890488
0.00206427 0.0094269 0.988509
0.000513065 0.00164166 0.997845
0.000489549 0.0121652 0.987345
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 0.421654
optimal matrix:
0.71041 0.289003 0.000586903
0.302018 0.694829 0.00315294
0.6171 0.370943 0.0119567
0.080437 0.875572 0.0439915
0.0363122 0.851493 0.112195
0.0554274 0.67468 0.269893
0.00293408 0.532939 0.464127
0.374822 0.0363986 0.588779
0.0117773 0.204267 0.783955
0.00540345 1.47926e-05 0.994582
0.0078792 2.53329e-08 0.992121
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 0.469252
optimal matrix:
0.0140479 0.985454 0.000498163
0.929661 0.0675162 0.00282269
0.547243 0.441355 0.0114011
0.606057 0.355892 0.0380504
0.00237806 0.907274 0.090348
0.22333 0.550246 0.226424
0.537277 0.101099 0.361624
0.000159615 0.547484 0.452356
0.423388 0.000322093 0.57629
0.0835233 0.0112245 0.905252
1.15967e-06 3.1253e-07 0.999999
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.137748 0.0988825 0.76337
0.186961 0.0521966 0.760842
0.00646899 0.443428 0.550103
0.163273 0.602665 0.234062
0.10097 0.895846 0.00318339
0.000586802 0.0420514 0.957362
0.732166 0.137959 0.129875
0.511855 0.0576364 0.430509
0.327553 0.076918 0.595529
0.198337 0.395426 0.406237
0.736165 0.14514 0.118695


==> figs/empirical/online/matrix/000webhost.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.460429 0.317652 0.208119 0.198515 0.0646988 0.0489508 0.0767922 0.00142513 0.820747 0.0067533 0.36343 0.0977151 0.514163 0.00495419 0.172932 0.0262695 0.414864 0.0518541 0.0111735 0.0337148 0.542514 0.231543 
0.339713 0.256804 0.221814 0.00494826 0.125134 0.0396228 0.184591 0.100165 0.0328315 0.462172 0.546691 0.364507 0.500296 8.10819e-05 0.00120239 0.507389 0.464687 0.275056 0.141069 0.173401 0.270607 0.202677 
0.393348 0.41989 0.249039 0.569793 0.335572 0.00198556 0.442646 0.0115527 0.00231258 0.727955 0.421945 0.252007 0.529406 0.267882 0.830573 0.015229 0.0137917 0.0532484 0.886029 0.0687242 0.346456 0.385168 
0.0568084 0.893723 0.50595 0.396289 0.330523 0.500896 0.462566 0.136946 0.351383 1.41237e-05 0.566727 0.00674233 0.402492 0.000197063 0.63788 0.0741485 0.000675683 0.00526188 0.0893143 0.0833996 0.474541 0.133531 
0.942348 0.00227877 0.00553312 0.886226 0.0690535 0.742867 0.0499456 0.36728 0.0791782 0.000533462 0.000129372 0.0301312 0.287394 0.00643889 0.352452 0.0922799 0.345471 0.18124 0.738858 0.0676108 0.0564967 0.035862 
0.553191 0.408838 0.736234 0.189273 0.124183 0.746596 0.122743 0.476742 0.0624205 0.162545 0.00262971 8.87927e-05 0.0640324 0.000586906 0.305577 0.000264505 0.00119283 0.00162954 0.68687 0.00116612 0.0677456 0.000247298 
0.0149187 0.0157081 0.0292119 0.0281952 0.0507276 0.0534122 0.157164 0.165461 0.304021 0.320128 0.488083 0.510199 0.501843 0.49654 0.52576 0.469711 0.546087 0.451326 0.405071 0.594249 0.485671 0.511912 
0.0116184 0.00851512 0.022777 0.0208473 0.0395442 0.0362318 0.122543 0.112482 0.237028 0.214399 0.467014 0.428716 0.558606 0.438361 0.327167 0.549343 0.519762 0.3954 0.61217 0.211773 0.473479 0.436691 
0.0112739 0.00721513 0.0215593 0.017681 0.0383941 0.0306324 0.119227 0.0951595 0.228562 0.183979 0.451389 0.360088 0.419996 0.578463 0.575496 0.424241 0.513366 0.482637 0.438135 0.559308 0.557302 0.440889 
0.00820187 0.00920301 0.0160692 0.0179797 0.0279079 0.0312939 0.086459 0.0969548 0.166804 0.187643 0.328037 0.367235 0.503483 0.496308 0.479722 0.519981 0.467839 0.529985 0.498378 0.500084 0.470954 0.528292 
0.00804676 0.00718496 0.0144624 0.012892 0.0273445 0.0244247 0.0847389 0.0756358 0.164091 0.146355 0.321162 0.28647 0.522942 0.476892 0.46544 0.533373 0.422427 0.575791 0.525076 0.474231 0.52946 0.469665 
0.00695426 0.00657608 0.0135744 0.0127766 0.0236134 0.0222937 0.0732951 0.0692158 0.14179 0.133983 0.277512 0.262233 0.488822 0.462009 0.500398 0.499469 0.521791 0.477979 0.500602 0.499088 0.514221 0.485638 
0.00508637 0.00545458 0.00957483 0.0133746 0.0180867 0.0231657 0.0561089 0.0719131 0.108614 0.139138 0.212592 0.27213 0.374583 0.479824 0.484932 0.514991 0.518727 0.480595 0.493288 0.506134 0.436846 0.562792 
0.505773 0.488201 0.488012 0.500182 0.806216 0.17329 0.0485033 0.887374 0.430558 0.446597 2.36211e-05 0.759556 0.0792901 0.497193 0.296094 0.0294693 2.89991e-06 1.19344e-06 1.6165e-05 2.09262e-07 4.16739e-05 1.32179e-06 
0.00125974 0.00272655 0.00247385 0.00533816 0.00429487 0.00927231 0.0133092 0.028727 0.0257467 0.0555814 0.0507236 0.109498 0.0886263 0.191626 0.141312 0.305199 0.211997 0.457609 0.299386 0.646022 0.316622 0.683371 
0.00134504 0.00156068 0.0026521 0.00315591 0.00460113 0.00547672 0.0142913 0.0170031 0.0276363 0.0328784 0.0541012 0.0643601 0.0952757 0.113374 0.15151 0.180563 0.227695 0.270835 0.32143 0.382227 0.45676 0.543205 
0.260871 0.737251 0.543773 0.452019 0.488967 0.503038 0.0773608 0.897849 0.492756 0.459293 0.703781 0.202365 0.320425 0.514279 0.000812936 0.735895 0.527532 0.0775796 0.434493 0.0080283 3.37484e-05 1.23279e-06 
0.513173 0.485832 0.996506 0.00171636 0.992035 0.00455483 0.499983 0.489419 0.960301 0.019253 0.923021 0.0371601 0.501769 0.427721 0.473538 0.413761 0.674559 0.15669 0.541121 0.22087 1.24897e-05 0.481766 
0.822511 0.175837 0.630533 0.366232 0.790494 0.203893 0.459037 0.523571 0.472471 0.493886 0.435407 0.498745 0.454611 0.429386 0.483999 0.331259 0.424291 0.298612 0.361116 0.247744 1.94008e-06 2.97338e-06 
0.498977 0.499875 0.962409 0.0347773 0.107768 0.88735 0.481828 0.503015 0.333315 0.63742 0.937122 0.00560153 0.0960612 0.803038 0.347239 0.492068 0.270994 0.487978 0.297671 0.3621 4.04427e-05 8.71382e-05 
0.515848 0.483138 0.502172 0.495557 0.601664 0.394027 0.247605 0.739033 0.200714 0.773449 0.641079 0.308016 0.0759346 0.834953 0.836461 0.0216448 0.271953 0.515221 0.273792 0.425703 1.58924e-05 1.24609e-05 


==> figs/empirical/online/matrix/000webhosttop10k.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.460429 0.317652 0.208119 0.198515 0.0646988 0.0489508 0.0767922 0.00142513 0.820747 0.0067533 0.36343 0.0977151 0.514163 0.00495419 0.172932 0.0262695 0.414864 0.0518541 0.0111735 0.0337148 0.542514 0.231543 
0.339713 0.256804 0.221814 0.00494826 0.125134 0.0396228 0.184591 0.100165 0.0328315 0.462172 0.546691 0.364507 0.500296 8.10819e-05 0.00120239 0.507389 0.464687 0.275056 0.141069 0.173401 0.270607 0.202677 
0.393348 0.41989 0.249039 0.569793 0.335572 0.00198556 0.442646 0.0115527 0.00231258 0.727955 0.421945 0.252007 0.529406 0.267882 0.830573 0.015229 0.0137917 0.0532484 0.886029 0.0687242 0.346456 0.385168 
0.461858 0.461875 0.462134 0.464073 0.483397 0.46592 0.463695 0.483397 0.387715 0.447102 0.385712 0.456653 0.483397 0.458592 0.469557 0.483397 0.446932 0.483397 0.483397 0.453694 0.461858 0.461858 
0.235433 0.279269 0.46187 0.467102 0.28767 0.627336 0.0391605 0.666014 0.0460002 0.62278 0.14675 0.133133 0.0866528 0.759013 0.040329 0.0025676 0.910145 0.0116068 0.244411 0.00518886 0.384406 0.572237 
0.217371 0.199922 0.425848 0.391612 0.482675 0.517028 0.539872 0.457289 0.510919 0.485178 0.66166 0.332331 0.418151 0.581372 0.530485 0.456864 0.890093 0.102376 0.437439 0.558754 0.517955 0.481083 
0.039175 0.663604 0.445389 0.0210526 7.26375e-08 0.0248585 4.70024e-07 0.00248705 8.56055e-06 0.00341763 0.000169898 0.00760698 0.000119217 7.8108e-05 0.000372511 0.000516061 0.000670871 0.334902 0.000382479 0.000904016 4.21238e-06 0.0507628 
0.0114186 0.772386 0.526786 0.0498866 0.0707632 0.194622 0.0996726 0.0780908 0.236164 0.200617 0.000244525 0.000163282 0.0764248 0.0352136 0.625196 0.000377508 0.332307 0.495455 0.0280568 0.116999 0.0496744 0.0745152 
0.523129 0.286225 0.57451 0.0524061 0.278183 0.0744482 0.000247766 0.134481 0.00235181 0.315789 0.000614154 0.438587 0.0104314 0.282109 0.00945986 0.482256 0.000351895 0.947137 0.000243137 0.728265 0.000583789 0.0614204 
0.0905432 0.0873209 0.177293 0.171121 0.307677 0.296994 0.50977 0.490193 0.584738 0.414624 0.451163 0.547812 0.397033 0.60152 0.250625 0.747758 0.500435 0.492745 0.00251845 0.990186 0.515355 0.484421 
0.212492 0.639752 0.0382814 0.672353 0.467571 0.0301501 4.12887e-05 0.000469595 2.47042e-05 0.0146797 6.02927e-05 0.000766957 9.22984e-07 0.100929 0.000115818 0.0891766 0.000930723 0.00172333 0.000516983 0.0274208 3.28962e-05 0.0511233 
0.0614014 0.801493 0.703782 0.0276609 0.444364 0.0895004 0.000677707 0.00208918 0.00534992 0.00640414 0.0120575 0.0139515 0.0433712 0.00299533 0.0324535 0.0310352 0.0800396 0.00653852 0.0113447 0.0103004 0.00359283 0.00258826 
0.0568084 0.893723 0.50595 0.396289 0.330523 0.500896 0.462566 0.136946 0.351383 1.41237e-05 0.566727 0.00674233 0.402492 0.000197063 0.63788 0.0741485 0.000675683 0.00526188 0.0893143 0.0833996 0.474541 0.133531 
0.942348 0.00227877 0.00553312 0.886226 0.0690535 0.742867 0.0499456 0.36728 0.0791782 0.000533462 0.000129372 0.0301312 0.287394 0.00643889 0.352452 0.0922799 0.345471 0.18124 0.738858 0.0676108 0.0564967 0.035862 
0.553191 0.408838 0.736234 0.189273 0.124183 0.746596 0.122743 0.476742 0.0624205 0.162545 0.00262971 8.87927e-05 0.0640324 0.000586906 0.305577 0.000264505 0.00119283 0.00162954 0.68687 0.00116612 0.0677456 0.000247298 
0.0149187 0.0157081 0.0292119 0.0281952 0.0507276 0.0534122 0.157164 0.165461 0.304021 0.320128 0.488083 0.510199 0.501843 0.49654 0.52576 0.469711 0.546087 0.451326 0.405071 0.594249 0.485671 0.511912 
0.0116184 0.00851512 0.022777 0.0208473 0.0395442 0.0362318 0.122543 0.112482 0.237028 0.214399 0.467014 0.428716 0.558606 0.438361 0.327167 0.549343 0.519762 0.3954 0.61217 0.211773 0.473479 0.436691 
0.0112739 0.00721513 0.0215593 0.017681 0.0383941 0.0306324 0.119227 0.0951595 0.228562 0.183979 0.451389 0.360088 0.419996 0.578463 0.575496 0.424241 0.513366 0.482637 0.438135 0.559308 0.557302 0.440889 
0.00820187 0.00920301 0.0160692 0.0179797 0.0279079 0.0312939 0.086459 0.0969548 0.166804 0.187643 0.328037 0.367235 0.503483 0.496308 0.479722 0.519981 0.467839 0.529985 0.498378 0.500084 0.470954 0.528292 
0.00804676 0.00718496 0.0144624 0.012892 0.0273445 0.0244247 0.0847389 0.0756358 0.164091 0.146355 0.321162 0.28647 0.522942 0.476892 0.46544 0.533373 0.422427 0.575791 0.525076 0.474231 0.52946 0.469665 
0.00695426 0.00657608 0.0135744 0.0127766 0.0236134 0.0222937 0.0732951 0.0692158 0.14179 0.133983 0.277512 0.262233 0.488822 0.462009 0.500398 0.499469 0.521791 0.477979 0.500602 0.499088 0.514221 0.485638 


==> figs/empirical/online/matrix/000webhosttop1k.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.248678 0.43367 0.407547 0.501755 0.61908 0.366416 0.131753 0.734271 0.544003 0.420056 0.334033 0.640523 0.0270661 0.903326 0.164254 0.817525 0.205755 0.774585 0.252024 0.736025 0.283583 0.489676 
0.287942 0.403482 0.257513 0.719878 0.472906 0.524844 5.93341e-05 0.727053 0.867229 0.0389061 0.0344728 0.805678 0.350653 0.572954 0.650126 0.29669 0.188297 0.438268 0.299514 0.457005 0.223785 0.527848 
0.319887 0.272466 9.11821e-05 0.427941 5.83017e-05 0.761889 3.61901e-05 0.284148 1.8352e-06 0.808515 0.00013871 0.99981 0.000974281 0.718407 9.68565e-06 0.998938 8.33683e-06 0.226022 0.000216542 0.635747 8.7258e-05 0.391217 
0.388349 0.0366275 0.000221753 0.0263265 0.000361451 0.0335064 0.0019407 0.00141938 0.00141496 0.237098 0.000852449 0.13397 0.00194669 0.00244228 0.000242034 0.796691 0.000916274 0.0117474 2.13936e-05 0.0468533 0.000568113 0.05676 
0.140535 0.142583 0.31014 0.315323 0.519125 0.401945 0.539485 0.458743 0.55242 0.44173 0.475226 0.517023 0.397459 0.57051 0.0361445 0.954757 0.00538796 0.988824 0.275228 0.717765 0.464828 0.462806 
0.104325 0.0978927 0.23036 0.215714 0.293855 0.275483 0.508088 0.490062 0.527407 0.471971 0.470469 0.523485 0.501702 0.495378 0.502434 0.492366 0.506276 0.492845 0.645062 0.333822 0.514455 0.482864 
0.0767496 0.0748196 0.169382 0.165241 0.216097 0.277514 0.426152 0.415369 0.473705 0.526167 0.518018 0.480561 0.467584 0.532286 0.493507 0.506445 0.461564 0.531294 0.487393 0.510616 0.506288 0.492758 
0.47858 0.445749 0.771284 0.0617224 0.0590427 0.727934 0.424887 0.155102 0.132071 0.262958 0.0948148 0.275485 0.360924 0.415647 0.000794949 0.0276613 0.40053 0.297374 0.195676 0.292419 0.143076 0.230609 
0.0467591 0.0533194 0.103359 0.117878 0.131818 0.150173 0.259977 0.296621 0.354587 0.404169 0.494783 0.498927 0.513347 0.484124 0.495987 0.490713 0.49968 0.475532 0.587001 0.383517 0.463226 0.531086 
0.826301 0.0920521 0.264093 0.555669 0.506701 0.263263 0.500922 0.0457738 0.345702 0.0354257 0.00112087 0.00056293 2.80798e-05 0.00536154 0.00328348 0.000262179 0.00190812 0.00479551 0.0139439 0.00103858 0.00232282 0.0526209 
0.0426666 0.0317645 0.0957783 0.0700715 0.122084 0.0894235 0.240782 0.176328 0.346815 0.253869 0.571892 0.426534 0.378188 0.617032 0.495515 0.500066 0.273771 0.708204 0.499072 0.500705 0.577476 0.418103 
0.0330842 0.03395 0.072993 0.0749266 0.0931296 0.0955845 0.183526 0.188449 0.250484 0.257257 0.461799 0.474115 0.499524 0.500182 0.499764 0.500121 0.462247 0.537108 0.490822 0.508319 0.493408 0.50641 
0.501849 0.4395 0.159913 0.710692 0.461747 0.373184 0.182913 0.492098 0.00973009 0.54604 0.175531 0.00590226 0.000158709 0.00464959 0.0250478 0.00604395 0.0398323 0.00597676 0.00435187 0.00648533 0.020368 0.00706661 
0.015552 0.0143988 0.0343169 0.0317682 0.0437017 0.0405712 0.0862913 0.0799719 0.117777 0.109174 0.216948 0.200686 0.374592 0.347025 0.504707 0.494273 0.481852 0.516753 0.486646 0.510964 0.518843 0.480154 
0.150013 0.831244 0.953351 0.00545527 0.707845 0.239346 0.620064 0.275867 0.438173 0.419774 0.725125 0.0131757 0.00207536 0.546047 0.268341 0.0356056 0.00117382 0.0469102 0.00568351 0.0414508 0.00914152 0.0493256 
0.228447 0.756666 0.871756 0.0953527 0.292878 0.66516 0.491028 0.426266 0.423508 0.463615 0.791413 0.00055351 0.38901 0.246699 0.446744 0.000316127 0.000347369 0.159014 7.858e-05 8.38291e-06 8.15488e-05 3.16042e-05 
0.00601534 0.00956061 0.0134353 0.0128081 0.0187669 0.0163329 0.033807 0.0322192 0.0486991 0.0464203 0.0850165 0.081067 0.148921 0.139889 0.226059 0.215464 0.343665 0.327621 0.501339 0.477916 0.511961 0.488034 
0.00393963 0.00593402 0.00867923 0.0131362 0.0110862 0.0220526 0.0218313 0.0330303 0.0314338 0.0476237 0.0549545 0.0831339 0.0948203 0.143507 0.146085 0.221054 0.222083 0.336243 0.323982 0.490243 0.397766 0.6022 
0.0038808 0.00456981 0.00859158 0.0100589 0.010978 0.0128103 0.021649 0.0253444 0.0295571 0.0345967 0.0544773 0.0637551 0.0939376 0.111632 0.144785 0.169392 0.220124 0.257609 0.32114 0.375785 0.460799 0.5392 
0.00346155 0.00392681 0.00762401 0.00862219 0.00973154 0.0145275 0.0191707 0.0217902 0.0262328 0.0297224 0.0483313 0.0548022 0.0846457 0.0945174 0.128471 0.145646 0.195133 0.221469 0.284926 0.323049 0.468637 0.531323 
0.927885 0.00591533 0.00594179 0.00818802 0.00758601 0.010479 0.015216 0.020537 0.0220448 0.0275955 0.0384367 0.0522644 0.0665747 0.0908039 0.100175 0.13997 0.15592 0.212874 0.227057 0.310319 0.422064 0.576383 


==> figs/empirical/online/matrix/bfield.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.350633 0.419638 0.499479 0.000392412 0.364399 0.122798 0.487928 0.350633 0.258 0.206151 0.464721 0.32001 0.321078 0.0163536 0.628786 0.351908 0.106491 0.750957 0.536419 0.448843 0.526005 0.128543 
0.271416 0.38867 0.0727837 0.663615 0.0451679 0.414912 0.659888 0.000193339 0.387387 0.403986 0.256113 0.00250847 0.25256 0.664436 0.516298 0.152662 0.180255 0.00234067 0.556521 0.233502 0.0910644 0.185986 
0.427546 0.376543 0.651967 0.21366 0.00147672 0.0991369 0.304974 0.359169 0.0201036 0.0365539 0.0421188 0.0291653 0.210468 0.694192 0.0471454 0.260701 0.0662327 0.099321 0.176398 0.531709 0.30881 0.237458 
0.462152 0.437827 0.457151 0.437471 0.0722232 0.877631 0.213768 0.570699 0.272718 0.126454 0.119949 0.503285 0.328582 0.483398 0.899086 0.0113126 0.0178821 0.0801456 0.445784 0.00496522 0.370629 0.356393 
0.031581 0.0233566 0.104298 0.00245047 0.137326 0.117645 0.871556 0.0534454 0.382868 0.000324866 0.0837987 0.00208736 0.103784 0.0170968 0.24801 0.620131 0.689352 0.0299605 0.59861 0.0560691 0.04273 0.000746259 
0.39163 0.24625 0.0445294 0.0105374 0.487247 0.100631 0.28542 0.10397 0.726828 0.0115768 0.885062 0.00733807 0.271155 0.00016595 0.607207 0.00138729 0.139477 0.24898 0.611011 0.00169448 0.398379 0.242264 
0.0555322 0.200543 0.0767217 0.662425 0.0361864 0.20299 0.0291722 0.761701 0.0128465 0.983833 0.232521 0.00490897 0.115458 0.824328 0.0370435 0.149879 0.170017 0.709569 0.250794 0.0280194 0.0526877 0.192398 
0.0758291 0.091553 0.140753 0.170148 0.328565 0.420236 0.524919 0.474608 0.540146 0.459003 0.444608 0.552148 0.780835 0.218895 0.639548 0.359472 0.663514 0.335534 0.634 0.364324 0.420644 0.576936 
0.726311 0.194048 0.0909491 0.761022 0.479165 0.175509 0.262844 0.026921 0.00116752 9.51053e-06 0.00180135 0.0116161 0.00100489 0.00100977 0.00421319 0.00939062 0.00056208 0.00340491 0.00391895 0.0537535 0.00079883 0.0378205 
0.026417 0.0278305 0.0492051 0.0516001 0.123073 0.127556 0.236171 0.247872 0.375319 0.395404 0.500102 0.499538 0.509008 0.490973 0.498428 0.500877 0.565445 0.434291 0.516362 0.483278 0.482369 0.517373 
0.0157142 0.353116 0.570218 0.409393 0.435916 0.523093 0.136114 0.133662 0.217959 0.212274 0.395857 0.378041 0.36784 0.386237 0.465645 0.251088 0.408069 0.0697164 0.157607 0.58118 0.393137 0.376524 
0.0156141 0.016298 0.028997 0.0363957 0.0717941 0.0708565 0.139519 0.145878 0.221272 0.231694 0.348253 0.36393 0.509055 0.490706 0.505061 0.494618 0.488688 0.510546 0.403103 0.596439 0.491583 0.508099 
0.0133706 0.012885 0.0247994 0.0243286 0.0579455 0.0567576 0.119172 0.116738 0.18898 0.185667 0.29761 0.29128 0.460725 0.451308 0.486739 0.51319 0.501651 0.497945 0.508614 0.490882 0.505429 0.494217 
0.011475 0.0109676 0.0218065 0.0244268 0.0500081 0.0475082 0.102823 0.0978976 0.163471 0.15555 0.256494 0.243732 0.398187 0.379148 0.501044 0.498722 0.49879 0.5011 0.499513 0.500085 0.513515 0.486278 
0.491388 0.497467 0.0137562 0.965462 0.700532 0.250951 0.474527 0.42565 0.409824 0.431482 0.144184 0.606706 0.225698 0.388424 0.335528 0.0899874 0.351745 0.000112983 0.373807 0.000310581 0.334561 0.0988292 
0.0739982 0.911092 0.225274 0.746925 0.449778 0.485369 0.0524388 0.814122 0.187359 0.600605 0.644944 0.021818 0.0440345 0.439168 0.179544 0.0505919 0.0222718 0.000574232 0.079774 0.00077119 0.0780772 0.0621187 
0.511627 0.474028 0.95827 0.01457 0.121463 0.81292 0.621917 0.249728 0.670818 0.125875 0.585629 0.0942085 0.0442524 0.462932 0.201399 0.0542427 0.000106321 0.0594933 2.49583e-05 0.00476734 3.95965e-05 0.0730117 
0.46211 0.514962 0.434552 0.306912 0.379636 0.000692985 0.342779 0.389423 0.0197031 0.303792 0.405884 0.443194 0.656454 0.203964 0.502911 0.00626631 0.34109 0.128867 0.482489 0.287741 0.52925 0.465717 
0.46211 0.514962 0.434552 0.306912 0.379636 0.000692985 0.342779 0.389423 0.0197031 0.303792 0.405884 0.443194 0.656454 0.203964 0.502911 0.00626631 0.34109 0.128867 0.482489 0.287741 0.52925 0.465717 
0.46211 0.514962 0.434552 0.306912 0.379636 0.000692985 0.342779 0.389423 0.0197031 0.303792 0.405884 0.443194 0.656454 0.203964 0.502911 0.00626631 0.34109 0.128867 0.482489 0.287741 0.52925 0.465717 
0.46211 0.514962 0.434552 0.306912 0.379636 0.000692985 0.342779 0.389423 0.0197031 0.303792 0.405884 0.443194 0.656454 0.203964 0.502911 0.00626631 0.34109 0.128867 0.482489 0.287741 0.52925 0.465717 
0.46211 0.514962 0.434552 0.306912 0.379636 0.000692985 0.342779 0.389423 0.0197031 0.303792 0.405884 0.443194 0.656454 0.203964 0.502911 0.00626631 0.34109 0.128867 0.482489 0.287741 0.52925 0.465717 
0.46211 0.514962 0.434552 0.306912 0.379636 0.000692985 0.342779 0.389423 0.0197031 0.303792 0.405884 0.443194 0.656454 0.203964 0.502911 0.00626631 0.34109 0.128867 0.482489 0.287741 0.52925 0.465717 
0.46211 0.514962 0.434552 0.306912 0.379636 0.000692985 0.342779 0.389423 0.0197031 0.303792 0.405884 0.443194 0.656454 0.203964 0.502911 0.00626631 0.34109 0.128867 0.482489 0.287741 0.52925 0.465717 
0.46211 0.514962 0.434552 0.306912 0.379636 0.000692985 0.342779 0.389423 0.0197031 0.303792 0.405884 0.443194 0.656454 0.203964 0.502911 0.00626631 0.34109 0.128867 0.482489 0.287741 0.52925 0.465717 


==> figs/empirical/online/matrix/bfieldtop10k.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.350633 0.419638 0.499479 0.000392412 0.364399 0.122798 0.487928 0.350633 0.258 0.206151 0.464721 0.32001 0.321078 0.0163536 0.628786 0.351908 0.106491 0.750957 0.536419 0.448843 0.526005 0.128543 
0.271416 0.38867 0.0727837 0.663615 0.0451679 0.414912 0.659888 0.000193339 0.387387 0.403986 0.256113 0.00250847 0.25256 0.664436 0.516298 0.152662 0.180255 0.00234067 0.556521 0.233502 0.0910644 0.185986 
0.427546 0.376543 0.651967 0.21366 0.00147672 0.0991369 0.304974 0.359169 0.0201036 0.0365539 0.0421188 0.0291653 0.210468 0.694192 0.0471454 0.260701 0.0662327 0.099321 0.176398 0.531709 0.30881 0.237458 
0.462152 0.437827 0.457151 0.437471 0.0722232 0.877631 0.213768 0.570699 0.272718 0.126454 0.119949 0.503285 0.328582 0.483398 0.899086 0.0113126 0.0178821 0.0801456 0.445784 0.00496522 0.370629 0.356393 
0.031581 0.0233566 0.104298 0.00245047 0.137326 0.117645 0.871556 0.0534454 0.382868 0.000324866 0.0837987 0.00208736 0.103784 0.0170968 0.24801 0.620131 0.689352 0.0299605 0.59861 0.0560691 0.04273 0.000746259 
0.39163 0.24625 0.0445294 0.0105374 0.487247 0.100631 0.28542 0.10397 0.726828 0.0115768 0.885062 0.00733807 0.271155 0.00016595 0.607207 0.00138729 0.139477 0.24898 0.611011 0.00169448 0.398379 0.242264 
0.0555322 0.200543 0.0767217 0.662425 0.0361864 0.20299 0.0291722 0.761701 0.0128465 0.983833 0.232521 0.00490897 0.115458 0.824328 0.0370435 0.149879 0.170017 0.709569 0.250794 0.0280194 0.0526877 0.192398 
0.20908 0.126836 0.230267 0.286209 0.0578122 0.88111 0.420069 0.523046 0.600249 4.53387e-05 0.221966 0.76252 0.0544029 0.896781 0.0776407 0.285792 0.145016 0.316609 0.54926 0.366827 0.107725 0.0951311 
0.437826 0.420348 0.497041 0.502841 0.496154 0.50351 0.59039 0.40846 0.506179 0.49319 0.517731 0.479366 0.69317 0.306213 0.745399 0.251879 0.346436 0.652405 0.69529 0.304631 0.492565 0.507384 
0.0530005 0.438098 0.114872 3.07856e-05 0.184825 4.46112e-05 0.0412815 0.000143013 0.785092 0.000191608 0.131579 0.000346046 0.599427 1.09642e-05 0.762899 1.64032e-05 0.28388 0.000230513 0.165238 0.00030363 0.0524343 2.40388e-06 
0.444121 0.144764 0.0330769 0.189335 0.017327 1.33731e-06 0.119697 8.57577e-05 0.0279816 8.57922e-05 0.000101998 0.00010225 0.127484 1.50266e-05 0.0140125 0.000197447 0.0770534 0.000357366 0.00815557 1.16148e-06 0.0330183 1.09131e-05 
0.184464 0.505089 0.0539519 0.36939 0.0010844 0.000242717 0.0190825 0.000554498 0.0505846 0.000445867 0.634357 1.24724e-05 0.00786916 0.00204716 0.45379 2.19651e-05 0.430053 0.00222593 0.25985 0.00187013 0.0501393 8.23587e-06 
0.66476 0.071448 0.0370449 0.464058 0.0655235 6.46266e-06 0.0627652 3.00917e-05 0.177741 4.95377e-06 0.322402 8.99769e-06 0.012917 4.07462e-05 0.00211133 0.000171813 0.224958 0.000798774 0.719159 6.44735e-05 0.0257389 2.54345e-05 
0.481456 0.289594 0.0234203 0.551358 0.0544689 8.55016e-05 0.0640599 2.11727e-05 0.0463116 0.000508075 0.0414664 0.000365455 0.285713 0.00117517 0.229169 8.15419e-05 0.817255 5.73551e-06 0.0326303 0.00225084 0.023071 4.48929e-05 
0.0831638 0.797716 0.144108 0.634536 0.403438 0.0801916 0.0903854 0.0196359 0.498104 0.172493 0.208851 0.233409 0.590335 0.000302214 0.0263411 0.19828 0.464552 0.000552341 0.187062 0.490385 0.385614 0.0406398 
0.229991 0.59554 0.128288 0.547549 0.0530142 0.190762 0.0139163 0.000100621 0.127142 0.000203252 0.0964555 0.000540765 0.403553 0.000143791 0.00110601 0.000105295 0.0914572 4.96048e-06 0.246906 0.0018287 0.0490797 7.04289e-05 
0.0758291 0.091553 0.140753 0.170148 0.328565 0.420236 0.524919 0.474608 0.540146 0.459003 0.444608 0.552148 0.780835 0.218895 0.639548 0.359472 0.663514 0.335534 0.634 0.364324 0.420644 0.576936 
0.726311 0.194048 0.0909491 0.761022 0.479165 0.175509 0.262844 0.026921 0.00116752 9.51053e-06 0.00180135 0.0116161 0.00100489 0.00100977 0.00421319 0.00939062 0.00056208 0.00340491 0.00391895 0.0537535 0.00079883 0.0378205 
0.026417 0.0278305 0.0492051 0.0516001 0.123073 0.127556 0.236171 0.247872 0.375319 0.395404 0.500102 0.499538 0.509008 0.490973 0.498428 0.500877 0.565445 0.434291 0.516362 0.483278 0.482369 0.517373 
0.0157142 0.353116 0.570218 0.409393 0.435916 0.523093 0.136114 0.133662 0.217959 0.212274 0.395857 0.378041 0.36784 0.386237 0.465645 0.251088 0.408069 0.0697164 0.157607 0.58118 0.393137 0.376524 
0.0156141 0.016298 0.028997 0.0363957 0.0717941 0.0708565 0.139519 0.145878 0.221272 0.231694 0.348253 0.36393 0.509055 0.490706 0.505061 0.494618 0.488688 0.510546 0.403103 0.596439 0.491583 0.508099 
0.0133706 0.012885 0.0247994 0.0243286 0.0579455 0.0567576 0.119172 0.116738 0.18898 0.185667 0.29761 0.29128 0.460725 0.451308 0.486739 0.51319 0.501651 0.497945 0.508614 0.490882 0.505429 0.494217 
0.011475 0.0109676 0.0218065 0.0244268 0.0500081 0.0475082 0.102823 0.0978976 0.163471 0.15555 0.256494 0.243732 0.398187 0.379148 0.501044 0.498722 0.49879 0.5011 0.499513 0.500085 0.513515 0.486278 
0.491388 0.497467 0.0137562 0.965462 0.700532 0.250951 0.474527 0.42565 0.409824 0.431482 0.144184 0.606706 0.225698 0.388424 0.335528 0.0899874 0.351745 0.000112983 0.373807 0.000310581 0.334561 0.0988292 
0.0739982 0.911092 0.225274 0.746925 0.449778 0.485369 0.0524388 0.814122 0.187359 0.600605 0.644944 0.021818 0.0440345 0.439168 0.179544 0.0505919 0.0222718 0.000574232 0.079774 0.00077119 0.0780772 0.0621187 


==> figs/empirical/online/matrix/bfieldtop1k.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.317517 0.377637 0.525307 0.473483 0.00213839 0.996121 0.354859 0.64423 0.71057 0.282332 0.240198 0.751791 0.0630848 0.936333 0.688572 0.301919 0.486522 0.512517 0.967528 0.0275012 0.457145 0.542804 
0.364055 0.29603 0.528714 0.184702 0.381823 0.550594 0.510229 0.280944 0.564564 0.407339 0.155311 0.262196 0.084334 0.00244986 0.296089 0.667513 0.00461707 0.781874 0.0544283 0.225327 0.185078 0.138415 
0.435988 0.3681 0.0468073 0.194303 0.100718 0.0207845 0.0347004 0.00191759 0.359523 0.478436 0.128442 0.0213136 0.274737 0.0477028 0.203932 0.0172401 0.578383 0.0398934 0.112491 0.0991174 0.292969 0.253553 
0.420215 0.479765 0.311644 0.190806 0.00643525 0.685844 0.376851 0.0194773 0.0404855 0.000951426 0.502528 0.00131657 0.023323 0.785933 0.0354515 0.363446 0.0545762 0.0575431 0.0168483 0.462895 0.346851 0.386158 
0.48303 0.48539 0.508855 0.453755 0.127962 0.599073 0.99286 0.00578984 0.637438 0.309068 0.204159 0.352565 0.336055 0.0325599 0.314694 0.131056 0.342815 0.619737 0.501504 0.467533 0.446634 0.456866 
0.0522154 0.247513 1.20884e-05 0.0114729 7.10212e-05 0.730349 0.000190386 0.34845 9.24882e-05 0.133114 0.00028982 0.618991 1.45783e-05 0.976762 7.23477e-05 0.400577 0.000159953 0.985521 0.000607148 0.265124 2.65293e-05 0.241622 
0.0625528 0.15781 0.024827 0.000115093 0.179031 0.000202832 0.32958 0.000385544 0.101755 0.000613447 0.0979711 0.000582031 0.118697 1.80872e-05 0.234698 0.000684781 0.368927 0.00242181 0.985041 0.000408478 0.0583406 8.46581e-05 
0.407216 0.347047 0.534873 0.461285 0.155648 0.833348 0.157017 0.838197 0.853964 0.138389 0.658927 0.333327 0.534847 0.444336 0.776351 0.189566 0.901886 0.0289374 0.933124 0.00872104 0.531057 0.466025 
0.181343 0.195265 0.412927 0.444509 0.445998 0.553714 0.464238 0.535004 0.529152 0.465913 0.564832 0.427412 0.537395 0.450133 0.338379 0.656418 0.709901 0.289261 0.645257 0.348575 0.476904 0.521037 
0.0246287 0.739286 0.429299 0.0329629 0.0846615 0.0723529 0.000493193 0.0641099 0.000771175 0.0952852 0.000180729 0.00594238 0.000268476 0.0588896 0.00120713 0.258574 0.000158891 0.0735338 0.00253714 0.113342 0.000360539 0.0559804 
0.0921301 0.095131 0.209827 0.216911 0.329172 0.340155 0.482224 0.517458 0.486602 0.512937 0.469283 0.530406 0.527612 0.471421 0.573707 0.425309 0.904036 0.0930106 0.417741 0.58016 0.487294 0.512103 
0.0771128 0.0717492 0.176205 0.163536 0.275808 0.256291 0.433234 0.414731 0.496768 0.499824 0.579454 0.419062 0.795473 0.201117 0.438561 0.558229 0.519991 0.469566 0.673626 0.325516 0.513699 0.483602 
0.85193 0.0274714 0.0344874 0.691041 0.409704 0.160298 0.303833 0.0220042 0.000297424 0.00135191 0.000835408 0.0438006 0.000807642 0.00123805 0.00111806 0.00408151 0.00155893 0.0014419 0.00252437 0.125785 0.000760451 0.0308816 
0.0535189 0.051742 0.123532 0.11744 0.193369 0.184873 0.301732 0.290439 0.476029 0.455745 0.469528 0.529259 0.506711 0.490731 0.620392 0.379344 0.449876 0.549998 0.39355 0.604613 0.510812 0.486984 
0.0490469 0.0425119 0.111537 0.0987742 0.174452 0.154913 0.274285 0.242819 0.430039 0.380631 0.54642 0.452356 0.635281 0.357093 0.513048 0.477871 0.298306 0.696086 0.454232 0.530429 0.529602 0.465305 
0.452011 0.466624 0.711265 0.102945 0.703444 0.00540769 0.0856443 0.443109 0.038103 0.245767 0.00860306 0.0254722 4.93092e-05 0.000186813 0.00579262 0.000681205 0.00771128 3.3272e-05 0.000637676 0.00111258 0.00897687 0.00114458 
0.0571835 0.872428 0.11272 0.727054 0.678506 0.0702952 0.0251645 0.568225 0.0314253 0.35131 0.0432243 0.123083 0.00095011 8.62478e-05 0.06864 5.41418e-05 0.0161467 5.9559e-05 0.00205269 0.000181679 0.0505296 0.000100389 
0.439331 0.524355 0.0282711 0.888837 0.11408 0.755931 0.782217 0.0140578 0.665945 0.0146257 0.0647762 0.504028 0.00197365 0.396866 0.211545 0.00535195 0.0421958 0.00164758 1.36223e-06 0.00207139 1.65212e-06 0.00175244 
0.976633 0.0117781 0.420857 0.552476 0.468652 0.48965 0.483287 0.449085 0.620319 0.276941 0.715342 0.145992 0.341952 0.464676 0.331548 0.416478 0.373844 0.318358 0.174954 0.430234 4.00677e-08 0.512639 
0.250515 0.740369 0.481292 0.497867 0.446673 0.520656 0.489399 0.459406 0.59032 0.329408 0.793094 0.0985283 0.684809 0.164335 0.453392 0.349623 0.540328 0.219238 0.246337 0.444384 1.02621e-06 0.479896 
0.00647664 0.987015 0.462155 0.522344 0.453098 0.522649 0.524978 0.437019 0.0626993 0.877579 0.0827241 0.836678 0.1154 0.772481 0.149905 0.703555 0.183319 0.637621 0.235796 0.534361 0.50672 4.63464e-05 
0.00221399 0.0090722 0.00427504 0.0207916 0.00801339 0.0326427 0.012965 0.0511814 0.0196698 0.0802371 0.0265542 0.108344 0.0370554 0.150995 0.0482551 0.196955 0.0590353 0.240408 0.0758748 0.309279 0.196984 0.802926 
0.00657706 0.00281157 0.0151865 0.00657755 0.0238225 0.0103793 0.0373484 0.0167752 0.0585397 0.0254914 0.0790983 0.0343548 0.11034 0.0480281 0.143748 0.0625604 0.175746 0.0764433 0.225834 0.0982867 0.696768 0.30321 
0.000876408 0.00737625 0.00138263 0.0167724 0.00324419 0.0261844 0.00503649 0.0412501 0.00796746 0.0646038 0.0107058 0.0873102 0.0150385 0.121829 0.0195836 0.158637 0.0239627 0.193796 0.0307536 0.24926 0.10996 0.890038 
0.415619 0.577037 0.57889 0.404367 0.151853 0.821887 0.948063 0.00944732 0.795047 0.140432 0.377989 0.534907 0.598282 0.280193 0.770348 0.0714509 0.436791 0.369786 0.62211 0.129162 2.74806e-06 1.04091e-05 


==> figs/empirical/online/matrix/brazzers.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.44912 0.382076 0.436868 0.409066 0.476805 0.379975 0.486215 0.237977 0.765597 0.178858 0.497798 0.501481 0.344158 0.137019 0.632077 0.361145 0.557731 0.133039 0.610419 0.322695 0.516624 0.482846 
0.277569 0.546487 0.340448 0.435937 0.144844 0.549719 0.422983 0.430157 0.429403 0.345429 0.127232 0.0589503 0.947513 0.0439699 0.426063 0.259125 0.451728 0.262618 0.402578 0.132007 0.504593 0.188692 
0.185087 0.113539 0.0924585 0.231968 0.637404 0.361799 0.460775 0.4969 0.352464 0.647344 0.204459 0.686803 0.469654 0.228141 0.413173 0.190872 0.31777 0.363631 0.064514 0.886747 0.461425 0.145635 
0.0518654 0.107841 0.066679 0.930351 0.495773 0.133954 0.200628 0.279206 0.506656 0.0964843 0.188594 0.0659888 0.277216 0.0842747 0.0147947 0.0687351 0.0994302 0.670349 0.48312 0.173777 0.122853 0.327531 
0.504766 0.086627 0.00665532 0.738996 0.108857 0.40279 0.909985 0.00181906 0.80396 0.162626 0.568887 0.167598 0.927917 0.0345011 0.0437693 0.604794 0.00433716 0.000813451 0.00716441 0.849461 0.390234 0.294842 
0.0937461 0.0345183 0.00326653 0.0593395 0.500502 0.457849 0.0267201 0.468562 0.0111127 0.85252 0.12397 0.209742 0.0133146 0.744057 0.464142 0.451708 0.16003 0.788834 0.00124686 0.466261 0.0676396 0.0459406 
0.106827 0.109831 0.0503655 0.126728 0.317594 0.0291743 0.0686585 0.0516567 0.110629 0.166459 0.0302927 0.0953986 0.333337 0.234399 0.147176 0.126762 0.104579 0.175933 0.00453185 0.237495 0.0829079 0.103386 
0.34086 0.483388 0.274845 0.678453 0.478809 0.495316 0.0841922 0.294775 0.420058 0.449217 0.491077 0.318603 0.417894 0.317092 0.243366 0.519597 0.0914609 0.44067 0.00472188 0.251036 0.347295 0.483376 
0.0462416 0.0364385 0.101131 0.0942963 0.259424 0.241963 0.44499 0.415004 0.516402 0.483392 0.530491 0.469415 0.483576 0.514355 0.445321 0.550212 0.460218 0.533482 0.500643 0.498303 0.521851 0.476838 
0.569477 0.395467 0.15738 0.751977 0.609599 0.157782 0.540227 0.0605373 0.323519 0.0303521 0.00366055 0.0126983 0.000793457 9.42202e-05 0.000186358 0.00382952 6.47221e-07 0.00445013 0.00297997 0.010218 0.00415163 0.0516413 
0.0135976 0.0115435 0.0445124 0.0301102 0.0772932 0.0772464 0.13259 0.132307 0.21451 0.214464 0.329663 0.328715 0.482028 0.4823 0.52086 0.475138 0.482774 0.516756 0.521577 0.425147 0.480295 0.483817 
0.46111 0.52156 0.578699 0.376286 0.882554 0.00190183 0.798425 0.00340796 0.600283 0.0788593 0.499144 0.00813386 0.0037442 0.275651 0.00510505 0.0171383 0.000359156 0.0179099 0.00926703 0.0154149 0.00525727 0.0166424 
0.816402 0.1697 0.501223 0.462494 0.193786 0.713072 0.493584 0.346611 0.740333 0.00100737 0.0024567 0.600635 0.0071044 0.411393 0.145218 4.61208e-05 0.000413548 4.724e-06 0.000118191 3.19687e-08 0.000420321 4.49862e-07 
0.718996 0.270842 0.8403 0.133282 0.753381 0.178656 0.154937 0.728429 0.410393 0.401282 0.0111972 0.698849 0.0164168 0.560537 0.320677 0.0536541 0.0351811 0.055448 0.00351926 0.0122142 0.0365051 0.0821828 
0.487081 0.503111 0.812384 0.162255 0.394635 0.54027 0.144997 0.743333 0.455747 0.363423 0.716307 0.00597692 0.0146603 0.578981 0.356041 0.0481808 0.12066 0.00676846 4.16574e-06 5.41459e-05 1.25136e-06 5.83483e-05 
0.609124 0.382404 0.508835 0.469169 0.455737 0.487823 0.559557 0.343604 0.411286 0.431894 0.340061 0.419061 0.227276 0.420232 1.13867e-06 0.481508 0.0076963 0.23611 3.96834e-06 2.3982e-06 5.23451e-06 4.96964e-09 
0.746548 0.245994 0.0117704 0.968838 0.48102 0.469219 0.785655 0.129003 0.529429 0.332413 0.246582 0.541072 0.297439 0.391979 0.198578 0.344004 0.328678 0.00458639 0.00177396 0.0411943 2.53046e-06 6.44528e-07 
0.00233273 0.993734 0.671392 0.318488 0.67688 0.295895 0.467612 0.485672 0.424255 0.50007 0.0760453 0.808419 0.355869 0.474024 0.152363 0.598176 0.366158 0.267937 0.319121 0.156136 0.385877 1.94065e-05 
0.34586 0.511512 0.00318481 0.0035638 0.00806375 0.0092348 0.0138242 0.621849 0.0224505 0.0257311 0.485273 0.506145 0.0504964 0.0578904 0.0746387 0.0846165 0.109024 0.123991 0.156663 0.17981 0.416705 0.476456 
0.0717301 0.111563 0.0669568 0.0762337 0.101432 0.0474518 0.0632574 0.150238 0.0753896 0.0538839 0.136204 0.0743535 0.07511 0.0738348 0.0592337 0.097309 0.0841462 0.0411957 0.0666597 0.0756384 0.0348147 0.0509883 
0.0717301 0.111563 0.0669568 0.0762337 0.101432 0.0474518 0.0632574 0.150238 0.0753896 0.0538839 0.136204 0.0743535 0.07511 0.0738348 0.0592337 0.097309 0.0841462 0.0411957 0.0666597 0.0756384 0.0348147 0.0509883 
0.0717301 0.111563 0.0669568 0.0762337 0.101432 0.0474518 0.0632574 0.150238 0.0753896 0.0538839 0.136204 0.0743535 0.07511 0.0738348 0.0592337 0.097309 0.0841462 0.0411957 0.0666597 0.0756384 0.0348147 0.0509883 
0.0717301 0.111563 0.0669568 0.0762337 0.101432 0.0474518 0.0632574 0.150238 0.0753896 0.0538839 0.136204 0.0743535 0.07511 0.0738348 0.0592337 0.097309 0.0841462 0.0411957 0.0666597 0.0756384 0.0348147 0.0509883 
0.0717301 0.111563 0.0669568 0.0762337 0.101432 0.0474518 0.0632574 0.150238 0.0753896 0.0538839 0.136204 0.0743535 0.07511 0.0738348 0.0592337 0.097309 0.0841462 0.0411957 0.0666597 0.0756384 0.0348147 0.0509883 
0.0717301 0.111563 0.0669568 0.0762337 0.101432 0.0474518 0.0632574 0.150238 0.0753896 0.0538839 0.136204 0.0743535 0.07511 0.0738348 0.0592337 0.097309 0.0841462 0.0411957 0.0666597 0.0756384 0.0348147 0.0509883 
0.0717301 0.111563 0.0669568 0.0762337 0.101432 0.0474518 0.0632574 0.150238 0.0753896 0.0538839 0.136204 0.0743535 0.07511 0.0738348 0.0592337 0.097309 0.0841462 0.0411957 0.0666597 0.0756384 0.0348147 0.0509883 


==> figs/empirical/online/matrix/brazzerstop10k.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.44912 0.382076 0.436868 0.409066 0.476805 0.379975 0.486215 0.237977 0.765597 0.178858 0.497798 0.501481 0.344158 0.137019 0.632077 0.361145 0.557731 0.133039 0.610419 0.322695 0.516624 0.482846 
0.277569 0.546487 0.340448 0.435937 0.144844 0.549719 0.422983 0.430157 0.429403 0.345429 0.127232 0.0589503 0.947513 0.0439699 0.426063 0.259125 0.451728 0.262618 0.402578 0.132007 0.504593 0.188692 
0.185087 0.113539 0.0924585 0.231968 0.637404 0.361799 0.460775 0.4969 0.352464 0.647344 0.204459 0.686803 0.469654 0.228141 0.413173 0.190872 0.31777 0.363631 0.064514 0.886747 0.461425 0.145635 
0.0518654 0.107841 0.066679 0.930351 0.495773 0.133954 0.200628 0.279206 0.506656 0.0964843 0.188594 0.0659888 0.277216 0.0842747 0.0147947 0.0687351 0.0994302 0.670349 0.48312 0.173777 0.122853 0.327531 
0.504766 0.086627 0.00665532 0.738996 0.108857 0.40279 0.909985 0.00181906 0.80396 0.162626 0.568887 0.167598 0.927917 0.0345011 0.0437693 0.604794 0.00433716 0.000813451 0.00716441 0.849461 0.390234 0.294842 
0.0937461 0.0345183 0.00326653 0.0593395 0.500502 0.457849 0.0267201 0.468562 0.0111127 0.85252 0.12397 0.209742 0.0133146 0.744057 0.464142 0.451708 0.16003 0.788834 0.00124686 0.466261 0.0676396 0.0459406 
0.106827 0.109831 0.0503655 0.126728 0.317594 0.0291743 0.0686585 0.0516567 0.110629 0.166459 0.0302927 0.0953986 0.333337 0.234399 0.147176 0.126762 0.104579 0.175933 0.00453185 0.237495 0.0829079 0.103386 
0.34086 0.483388 0.274845 0.678453 0.478809 0.495316 0.0841922 0.294775 0.420058 0.449217 0.491077 0.318603 0.417894 0.317092 0.243366 0.519597 0.0914609 0.44067 0.00472188 0.251036 0.347295 0.483376 
0.192504 0.184637 0.188035 1.81119e-06 0.0784556 8.61349e-06 0.0155154 0.00010779 0.745944 2.36269e-05 0.020905 4.71926e-06 0.089092 0.000338899 0.0450507 2.34478e-05 0.0324636 1.89459e-05 0.0200282 1.91904e-05 0.227656 2.28834e-06 
0.602612 0.0397928 0.0282141 0.0507496 0.00194208 0.117648 0.000167173 0.0455566 0.00163495 0.067264 2.12229e-05 0.0346028 0.00287865 0.00170672 0.108944 0.0236107 0.0450526 0.0928756 1.46594e-05 0.140194 0.0359545 0.0488522 
0.125279 0.133277 0.323767 0.508845 0.497459 0.502262 0.436976 0.562776 0.536924 0.462263 0.458819 0.540972 0.498214 0.501132 0.474663 0.525088 0.360736 0.639038 0.492179 0.504501 0.487774 0.512196 
0.0057568 0.827745 0.0660839 0.50307 0.00523266 7.85371e-05 0.000373775 4.15121e-05 0.376444 4.24075e-05 0.0934639 0.000249859 0.437174 0.00021819 0.57669 0.000551342 0.82356 1.39874e-05 0.161528 0.000896325 0.0953468 1.28035e-05 
0.0781304 0.0759682 0.297772 0.196406 0.500598 0.498862 0.481052 0.517958 0.516418 0.481039 0.536411 0.463179 0.455509 0.542875 0.414208 0.584778 0.534784 0.46519 0.538127 0.46128 0.508321 0.490323 
0.492322 0.399179 0.681424 0.049148 0.152189 0.128367 4.22869e-05 0.206752 0.00131896 0.0833439 0.00243153 0.337086 0.00392458 0.714983 6.65938e-05 0.48938 0.00252805 0.648798 0.0089511 0.167943 0.000320191 0.103869 
0.811636 0.0867463 0.563487 0.173866 0.0505637 0.275705 0.0365208 3.23539e-06 0.0748937 1.45625e-05 0.210171 5.34219e-05 0.227322 1.36962e-06 4.32953e-05 5.38341e-05 0.293338 2.47566e-05 0.396625 2.13804e-05 0.0458983 1.93607e-05 
0.0462311 0.0490072 0.176444 0.126602 0.306456 0.324863 0.487092 0.511606 0.497683 0.50011 0.496722 0.502635 0.526453 0.473078 0.516333 0.482992 0.514639 0.485299 0.61456 0.385057 0.476175 0.522395 
0.0415697 0.0427878 0.10748 0.110799 0.276081 0.284236 0.473383 0.487315 0.490111 0.509868 0.488832 0.511144 0.489646 0.510345 0.505781 0.494052 0.500098 0.499899 0.482327 0.517475 0.492676 0.507275 
0.0462416 0.0364385 0.101131 0.0942963 0.259424 0.241963 0.44499 0.415004 0.516402 0.483392 0.530491 0.469415 0.483576 0.514355 0.445321 0.550212 0.460218 0.533482 0.500643 0.498303 0.521851 0.476838 
0.569477 0.395467 0.15738 0.751977 0.609599 0.157782 0.540227 0.0605373 0.323519 0.0303521 0.00366055 0.0126983 0.000793457 9.42202e-05 0.000186358 0.00382952 6.47221e-07 0.00445013 0.00297997 0.010218 0.00415163 0.0516413 
0.0135976 0.0115435 0.0445124 0.0301102 0.0772932 0.0772464 0.13259 0.132307 0.21451 0.214464 0.329663 0.328715 0.482028 0.4823 0.52086 0.475138 0.482774 0.516756 0.521577 0.425147 0.480295 0.483817 
0.46111 0.52156 0.578699 0.376286 0.882554 0.00190183 0.798425 0.00340796 0.600283 0.0788593 0.499144 0.00813386 0.0037442 0.275651 0.00510505 0.0171383 0.000359156 0.0179099 0.00926703 0.0154149 0.00525727 0.0166424 
0.816402 0.1697 0.501223 0.462494 0.193786 0.713072 0.493584 0.346611 0.740333 0.00100737 0.0024567 0.600635 0.0071044 0.411393 0.145218 4.61208e-05 0.000413548 4.724e-06 0.000118191 3.19687e-08 0.000420321 4.49862e-07 
0.718996 0.270842 0.8403 0.133282 0.753381 0.178656 0.154937 0.728429 0.410393 0.401282 0.0111972 0.698849 0.0164168 0.560537 0.320677 0.0536541 0.0351811 0.055448 0.00351926 0.0122142 0.0365051 0.0821828 
0.487081 0.503111 0.812384 0.162255 0.394635 0.54027 0.144997 0.743333 0.455747 0.363423 0.716307 0.00597692 0.0146603 0.578981 0.356041 0.0481808 0.12066 0.00676846 4.16574e-06 5.41459e-05 1.25136e-06 5.83483e-05 
0.609124 0.382404 0.508835 0.469169 0.455737 0.487823 0.559557 0.343604 0.411286 0.431894 0.340061 0.419061 0.227276 0.420232 1.13867e-06 0.481508 0.0076963 0.23611 3.96834e-06 2.3982e-06 5.23451e-06 4.96964e-09 
0.746548 0.245994 0.0117704 0.968838 0.48102 0.469219 0.785655 0.129003 0.529429 0.332413 0.246582 0.541072 0.297439 0.391979 0.198578 0.344004 0.328678 0.00458639 0.00177396 0.0411943 2.53046e-06 6.44528e-07 


==> figs/empirical/online/matrix/brazzerstop1k.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.425435 0.438151 0.481831 0.518118 0.592273 0.407604 0.468135 0.531442 0.636671 0.363082 0.577276 0.422588 0.418132 0.580045 0.0974998 0.901987 0.501019 0.497785 0.0628559 0.936329 0.499752 0.500243 
0.157122 0.329822 0.197409 0.414378 0.76091 0.136959 0.191124 0.760157 0.667448 0.196068 0.397535 0.510815 0.000236564 0.663995 0.65702 0.169315 0.425676 0.561268 0.772122 0.0122644 0.256407 0.59618 
0.162913 0.162463 0.667925 0.204191 0.18907 0.807121 0.120843 0.270846 0.00092292 0.788296 0.08624 0.00522612 0.298569 0.697316 0.103356 0.853167 0.104669 0.0311214 0.117442 0.848195 0.402805 0.367001 
0.69304 0.130565 0.0438141 0.163558 0.0400977 0.596323 0.0853068 0.77509 0.663339 0.0224678 0.277008 0.00397526 0.0376717 0.811156 0.360881 0.623269 0.134575 0.862034 0.00742418 0.928128 0.0938563 0.363973 
0.725324 0.0455114 0.021989 0.0475043 0.122631 0.0427274 0.0623354 0.275926 0.453977 0.067794 0.428188 0.116519 0.107808 0.732688 0.472466 0.526306 0.251551 0.420121 0.00108907 0.404929 0.045913 0.115924 
0.534118 0.258017 0.0167739 0.0283761 0.00012688 0.0982247 0.0470505 0.355954 0.267286 0.188588 0.122018 0.840388 0.0580144 0.373522 0.0397736 0.000555883 0.0928324 0.409704 0.127067 0.000320623 0.0515715 0.0758985 
0.062677 0.742491 0.055807 0.0436456 0.0340104 0.00918913 0.026145 0.00530858 0.157583 0.00769197 0.00190248 0.000562901 0.0234982 0.00019924 0.503563 0.00697586 0.0913881 0.00187611 0.04106 3.84615e-06 0.0422944 0.0406563 
0.240797 0.580361 0.125582 0.0478958 0.000275511 0.0954664 0.000382044 0.0277116 0.000792842 0.000662948 0.000893541 0.14313 8.37637e-06 0.0212503 1.37383e-06 0.223907 8.41948e-05 0.562942 0.000445432 0.0611047 0.000350699 0.0465154 
0.829903 0.0249085 0.213968 0.115101 0.000146248 0.225615 0.000621039 0.196698 0.000173586 0.00123711 0.0006289 0.903066 4.53106e-06 0.308971 0.000386056 0.00948413 0.000193119 0.57568 0.000181674 0.0458331 0.00111265 0.133785 
0.0425662 0.0421427 0.196522 0.194561 0.392441 0.388567 0.519006 0.480459 0.498565 0.500583 0.472205 0.526016 0.585271 0.41246 0.499894 0.499553 0.483134 0.515216 0.626431 0.372975 0.500249 0.499227 
0.0273257 0.0249548 0.126223 0.115309 0.252226 0.230311 0.481818 0.439811 0.604298 0.395634 0.476582 0.508044 0.450174 0.445367 0.456748 0.518204 0.540764 0.402599 0.518409 0.474298 0.484261 0.442597 
0.0206018 0.0213583 0.0951607 0.0985061 0.189717 0.196881 0.362807 0.376189 0.496809 0.502362 0.482128 0.516043 0.509356 0.489658 0.424268 0.573359 0.511088 0.485913 0.557703 0.441745 0.489738 0.50839 
0.0166477 0.016761 0.0772708 0.0774184 0.154395 0.154763 0.294984 0.295355 0.487347 0.488767 0.491358 0.508566 0.499947 0.500007 0.518716 0.481281 0.505344 0.494541 0.485854 0.513931 0.49921 0.500653 
0.0128408 0.63787 0.063285 0.0550066 0.116356 0.112379 0.222589 0.207696 0.400157 0.352671 0.513891 0.438084 0.452902 0.473767 0.46549 0.481473 0.515681 0.43414 0.943081 0.00255706 0.493436 0.447628 
0.0122956 0.0112857 0.0566927 0.052162 0.114042 0.104518 0.217772 0.199712 0.360397 0.330005 0.460513 0.421479 0.509912 0.487876 0.503982 0.49466 0.50103 0.498329 0.638558 0.357687 0.519721 0.477425 
0.0102356 0.010168 0.0473352 0.0470158 0.0946542 0.0938294 0.180704 0.17956 0.299965 0.296641 0.381418 0.378783 0.493 0.495712 0.499987 0.497727 0.499802 0.500059 0.449304 0.549014 0.497209 0.490269 
0.00970644 0.0085642 0.0448765 0.0398617 0.0897311 0.0795539 0.17142 0.151996 0.283391 0.25139 0.362003 0.321122 0.473976 0.420139 0.506008 0.493871 0.521339 0.478024 0.485141 0.51422 0.530611 0.468896 
0.00637011 0.00800523 0.0372392 0.0371137 0.0753925 0.0747152 0.14309 0.142941 0.237848 0.237063 0.308643 0.302603 0.403081 0.395004 0.501499 0.498305 0.500993 0.497983 0.499758 0.49834 0.503914 0.493773 
0.00420955 0.00374511 0.0195794 0.0173414 0.0392385 0.0346469 0.0745097 0.0662473 0.123921 0.109466 0.158241 0.139867 0.207101 0.183122 0.261776 0.23133 0.334689 0.295827 0.421951 0.37266 0.530891 0.469108 
0.00154076 0.00354938 0.00717712 0.0164295 0.0145088 0.0328326 0.027705 0.0627416 0.045832 0.103753 0.058581 0.132593 0.0766602 0.173487 0.0969278 0.219393 0.12393 0.280743 0.156107 0.353208 0.306396 0.693596 
0.501144 0.00192708 0.0083792 0.00891646 0.0167553 0.0178296 0.0320201 0.0340987 0.0529008 0.0563468 0.0675843 0.071974 0.088526 0.0942499 0.111906 0.11915 0.143178 0.152327 0.180179 0.191897 0.484351 0.515649 
0.48825 0.00197416 0.0044022 0.00907157 0.00880533 0.0181994 0.0168212 0.0347857 0.0278139 0.0574987 0.0355429 0.073458 0.0465059 0.096158 0.0588105 0.121596 0.0752202 0.155505 0.0947518 0.19583 0.326028 0.673942 
0.493154 0.144259 0.00734972 0.00370028 0.0146751 0.00739802 0.0280511 0.0141523 0.0463225 0.0233798 0.0592086 0.0298778 0.0775495 0.0391027 0.0979805 0.0494148 0.125461 0.0632433 0.157805 0.0796577 0.664747 0.335235 
0.526245 0.112001 0.00342756 0.00583544 0.00687735 0.0117356 0.0131372 0.0224309 0.0217187 0.0376755 0.0277452 0.0473506 0.0363302 0.0619621 0.0458597 0.0783736 0.0587652 0.100191 0.0739796 0.126216 0.369502 0.630464 
0.309988 0.430608 0.00245782 0.00560949 0.0048977 0.0112218 0.00934459 0.0213863 0.0155038 0.0353919 0.0197997 0.04527 0.0258714 0.0592778 0.0327904 0.0749653 0.04194 0.0958262 0.0528131 0.120763 0.304288 0.69568 
0.996594 0.0023047 0.738642 0.256029 0.485835 0.503515 0.473642 0.50601 0.639446 0.32692 0.482581 0.474445 0.0185691 0.925172 0.511175 0.417702 0.479866 0.429144 0.466422 0.419012 0.249409 6.86047e-05 


==> figs/empirical/online/matrix/clixsense.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.356988 0.176328 0.327651 0.490423 0.37972 0.620044 0.518001 0.268388 0.607248 0.149989 0.299186 0.480932 0.025038 0.624983 0.224223 0.568705 0.552543 0.146988 0.443646 0.532133 0.605488 0.264156 
0.406544 0.314247 0.261945 0.00864821 0.061403 0.411557 0.518578 0.0501534 0.282308 0.269132 0.660051 0.0112872 0.37378 0.0132696 0.0345673 3.52614e-05 0.0810765 0.00351367 0.268837 0.00271111 0.166334 0.148569 
0.077809 0.0747363 0.104325 0.389705 0.472807 0.522868 0.998331 0.000735558 0.0414892 0.395774 0.548767 0.388584 0.284118 0.409393 0.726957 0.234901 0.628069 0.00779224 0.514033 0.372475 0.218308 0.234633 
0.0521395 0.0245323 0.486987 0.103157 0.680523 0.259627 0.471715 0.482212 0.987652 0.011967 0.195891 0.79803 0.282586 0.717273 0.254415 0.644873 0.53786 0.307977 0.273777 0.583959 0.176478 0.0505275 
0.444398 0.444398 0.444398 0.444398 0.444398 0.444398 0.444398 0.444398 0.444398 0.444398 0.444398 0.518672 0.444398 0.444398 0.444398 0.444398 0.444398 0.444398 0.444398 0.444398 0.394954 0.444398 
0.120788 0.242436 0.04963 0.310991 0.319139 0.508585 0.492461 0.0268119 0.117928 0.282348 0.80224 0.0331114 0.955611 0.035014 0.0787661 0.0985987 0.217097 0.474399 0.067482 0.758098 0.0428469 0.24934 
0.415509 0.449656 0.503092 0.189599 0.0480234 0.013972 0.356474 0.0227632 0.669709 0.239242 0.135024 0.000793308 0.268708 0.355544 0.718872 0.204955 0.650445 0.0221573 0.206972 0.438846 0.511616 0.366431 
0.314664 0.489645 0.278571 0.717208 0.526067 0.338035 0.0608595 0.120692 0.169233 0.640823 0.0638437 0.517106 0.00750925 0.0461039 0.0259869 0.873719 0.00381311 0.506617 0.0261525 0.319106 0.466744 0.414521 
0.746941 0.155619 0.0250651 0.454324 0.0197471 8.37248e-05 0.0490262 0.000153481 0.00342613 2.95893e-06 0.208651 6.29878e-05 0.0776086 8.93938e-05 0.00265623 0.000249288 0.0209068 0.000572608 0.0412412 0.000450203 0.0632364 8.42787e-05 
0.0255461 0.025187 0.139867 0.134888 0.275457 0.27254 0.487147 0.510993 0.482243 0.5165 0.476898 0.519975 0.508505 0.490199 0.508725 0.490779 0.613588 0.384351 0.481999 0.511381 0.508267 0.490053 
0.0167796 0.0171373 0.0900297 0.0914002 0.181963 0.184794 0.348859 0.354657 0.441142 0.448279 0.462967 0.536424 0.452247 0.546123 0.562047 0.43697 0.497527 0.499031 0.513515 0.48618 0.494933 0.503695 
0.693916 0.28807 0.660771 0.242974 0.780262 0.0254764 0.246031 0.381172 0.121924 0.406319 0.190832 0.0974552 0.0770077 0.00169357 0.100038 0.0174505 0.000360824 0.000682005 0.574067 9.97348e-05 0.185696 0.10772 
0.00629679 0.00997238 0.053854 0.0535749 0.11165 0.108267 0.208715 0.207523 0.262901 0.262484 0.390875 0.388651 0.489457 0.510425 0.422898 0.577023 0.500129 0.499641 0.482126 0.517487 0.503049 0.496783 
0.0051741 0.00836823 0.0438941 0.0449866 0.0910211 0.0909695 0.170169 0.174448 0.21509 0.220493 0.318637 0.326853 0.451896 0.464004 0.504938 0.494837 0.501366 0.498155 0.530292 0.468403 0.492328 0.507013 
0.00665688 0.00705282 0.0369362 0.0384923 0.0745927 0.0786029 0.143082 0.150034 0.180796 0.190571 0.268117 0.282396 0.38074 0.401097 0.473806 0.525961 0.507202 0.492694 0.500151 0.499591 0.48654 0.513221 
0.00609348 0.00341334 0.0325407 0.0332844 0.0660683 0.0692017 0.126614 0.129116 0.160178 0.163483 0.236755 0.24185 0.336848 0.343759 0.474069 0.483953 0.500151 0.499844 0.492119 0.507841 0.494884 0.505094 
0.255476 0.734023 0.779903 0.164022 0.485155 0.401487 0.767339 0.0153148 0.206243 0.518769 0.015958 0.576714 0.0226465 0.39871 0.185781 0.000940102 0.0024753 0.000206782 0.00111273 0.000274881 0.0397433 0.00123831 
0.152543 0.841486 0.942972 0.00678385 0.852218 0.0462288 0.804597 0.000817304 0.00947129 0.744278 0.0137239 0.621923 0.0195129 0.462226 0.268192 0.00306809 0.0378824 6.66521e-05 0.000251609 0.000388138 0.0373877 0.00424449 
0.996086 0.00133235 0.505485 0.480665 0.488654 0.483334 0.516954 0.42933 0.453877 0.4782 0.0529153 0.846459 0.394436 0.462647 0.324908 0.473946 0.483427 0.231224 0.299786 0.313597 2.43615e-08 0.451711 
0.926308 0.0722199 0.739637 0.247964 0.00775139 0.968917 0.95105 0.000850817 0.157345 0.78193 0.902484 0.00751935 0.105407 0.766699 0.0545274 0.765656 0.0775139 0.667293 0.279784 0.373768 0.235408 2.95771e-05 
0.233867 0.764111 0.0560064 0.932309 0.440568 0.5358 0.617178 0.33745 0.661889 0.280791 0.426272 0.488847 0.0318427 0.847663 0.59275 0.23743 0.75495 0.00412428 0.146109 0.526831 6.22207e-07 6.29008e-07 
0.499675 0.498712 0.582037 0.4089 0.781095 0.200594 0.757002 0.207837 0.249241 0.706348 0.0336581 0.900559 0.0213642 0.885154 0.71852 0.149917 0.387831 0.425479 0.514839 0.231686 4.90897e-06 3.80206e-07 
0.000477633 0.517795 0.00272669 0.992754 0.343247 0.647619 0.0102012 0.972265 0.517098 0.460757 0.0190517 0.948157 0.370069 0.583297 0.930891 0.00348946 0.0542257 0.852601 0.433767 0.439783 0.36966 2.13211e-05 
0.558696 0.440171 0.264077 0.729793 0.487255 0.500368 0.854321 0.121869 0.488301 0.481649 0.478036 0.477426 0.535581 0.401129 0.43734 0.473648 0.492416 0.381155 0.402549 0.425724 3.44941e-06 2.74589e-05 
0.549342 0.0455842 0.404 0.33396 0.0988696 0.0017128 0.0681046 0.646944 0.196861 0.357503 0.07975 0.513848 0.0595966 0.515813 0.377367 0.447819 0.447619 0.349872 0.773418 0.0130353 0.176389 0.803682 
0.549342 0.0455842 0.404 0.33396 0.0988696 0.0017128 0.0681046 0.646944 0.196861 0.357503 0.07975 0.513848 0.0595966 0.515813 0.377367 0.447819 0.447619 0.349872 0.773418 0.0130353 0.176389 0.803682 


==> figs/empirical/online/matrix/clixsensetop10k.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.356988 0.176328 0.327651 0.490423 0.37972 0.620044 0.518001 0.268388 0.607248 0.149989 0.299186 0.480932 0.025038 0.624983 0.224223 0.568705 0.552543 0.146988 0.443646 0.532133 0.605488 0.264156 
0.406544 0.314247 0.261945 0.00864821 0.061403 0.411557 0.518578 0.0501534 0.282308 0.269132 0.660051 0.0112872 0.37378 0.0132696 0.0345673 3.52614e-05 0.0810765 0.00351367 0.268837 0.00271111 0.166334 0.148569 
0.077809 0.0747363 0.104325 0.389705 0.472807 0.522868 0.998331 0.000735558 0.0414892 0.395774 0.548767 0.388584 0.284118 0.409393 0.726957 0.234901 0.628069 0.00779224 0.514033 0.372475 0.218308 0.234633 
0.0521395 0.0245323 0.486987 0.103157 0.680523 0.259627 0.471715 0.482212 0.987652 0.011967 0.195891 0.79803 0.282586 0.717273 0.254415 0.644873 0.53786 0.307977 0.273777 0.583959 0.176478 0.0505275 
0.444398 0.444398 0.444398 0.444398 0.444398 0.444398 0.444398 0.444398 0.444398 0.444398 0.444398 0.518672 0.444398 0.444398 0.444398 0.444398 0.444398 0.444398 0.444398 0.444398 0.394954 0.444398 
0.120788 0.242436 0.04963 0.310991 0.319139 0.508585 0.492461 0.0268119 0.117928 0.282348 0.80224 0.0331114 0.955611 0.035014 0.0787661 0.0985987 0.217097 0.474399 0.067482 0.758098 0.0428469 0.24934 
0.415509 0.449656 0.503092 0.189599 0.0480234 0.013972 0.356474 0.0227632 0.669709 0.239242 0.135024 0.000793308 0.268708 0.355544 0.718872 0.204955 0.650445 0.0221573 0.206972 0.438846 0.511616 0.366431 
0.314664 0.489645 0.278571 0.717208 0.526067 0.338035 0.0608595 0.120692 0.169233 0.640823 0.0638437 0.517106 0.00750925 0.0461039 0.0259869 0.873719 0.00381311 0.506617 0.0261525 0.319106 0.466744 0.414521 
0.471277 0.438253 0.436715 0.506957 0.440677 0.0378003 0.120934 0.0416136 0.365998 0.0200166 0.00103367 0.992677 0.319991 0.4525 0.000712214 0.448839 0.265646 0.465966 0.112211 0.551628 0.480425 0.420146 
0.478798 0.0967115 0.265676 0.0505446 0.479148 0.10019 0.0364947 0.394689 0.430749 0.0026383 0.869087 0.130867 0.149532 0.405862 0.363945 0.000152366 0.565231 0.000698737 0.00132145 0.00315996 0.101485 0.0509484 
0.134802 0.11591 0.290201 0.592874 0.579633 0.419702 0.520266 0.478201 0.46447 0.520187 0.540103 0.436746 0.738651 0.261293 0.0705239 0.585723 0.466724 0.529997 0.59489 0.399082 0.375414 0.532242 
0.395651 0.446158 0.0043491 0.0274157 0.0111534 0.0325478 0.00581643 0.125701 0.00041449 0.00510189 0.00309594 4.33503e-05 0.0886373 0.493283 0.062187 0.215828 0.082754 0.125469 0.0266526 0.256502 0.00275398 0.025083 
0.77315 0.0514212 0.0242499 0.0388964 0.0260729 0.124632 0.131233 0.36841 0.0763453 0.320905 0.543898 0.264564 0.491298 0.433702 0.181301 0.595923 0.547775 0.0315608 0.217968 0.712822 0.0463712 0.0513369 
0.879458 0.0170136 0.070378 0.0593751 0.000233623 0.000108341 0.000658638 0.0350193 0.00073034 0.0183761 0.000364015 0.401612 0.00138855 0.544825 4.91615e-05 0.14119 0.00169553 0.96913 0.0049751 0.0957385 8.82692e-05 0.0349923 
0.0725286 0.0756475 0.387369 0.405597 0.434113 0.565127 0.531566 0.467854 0.456558 0.542983 0.621116 0.377785 0.451945 0.547658 0.468899 0.530633 0.717549 0.279294 0.221259 0.775108 0.488443 0.510386 
0.323088 0.602923 0.298111 0.306789 0.432002 0.000192563 0.428536 0.00498394 0.150923 0.00628548 0.135938 0.00097651 0.691566 0.00559592 0.127786 0.0168352 0.191237 0.0234792 0.0295184 2.43002e-05 0.450003 0.00117891 
0.433698 0.503143 0.285733 0.375871 0.494576 0.000914617 0.157793 0.000113772 0.752254 0.000843002 0.153959 0.00451596 0.392522 0.00380105 0.351853 5.68291e-05 0.797512 0.0261208 0.443821 0.00322205 0.447892 0.00486463 
0.746941 0.155619 0.0250651 0.454324 0.0197471 8.37248e-05 0.0490262 0.000153481 0.00342613 2.95893e-06 0.208651 6.29878e-05 0.0776086 8.93938e-05 0.00265623 0.000249288 0.0209068 0.000572608 0.0412412 0.000450203 0.0632364 8.42787e-05 
0.0255461 0.025187 0.139867 0.134888 0.275457 0.27254 0.487147 0.510993 0.482243 0.5165 0.476898 0.519975 0.508505 0.490199 0.508725 0.490779 0.613588 0.384351 0.481999 0.511381 0.508267 0.490053 
0.0167796 0.0171373 0.0900297 0.0914002 0.181963 0.184794 0.348859 0.354657 0.441142 0.448279 0.462967 0.536424 0.452247 0.546123 0.562047 0.43697 0.497527 0.499031 0.513515 0.48618 0.494933 0.503695 
0.693916 0.28807 0.660771 0.242974 0.780262 0.0254764 0.246031 0.381172 0.121924 0.406319 0.190832 0.0974552 0.0770077 0.00169357 0.100038 0.0174505 0.000360824 0.000682005 0.574067 9.97348e-05 0.185696 0.10772 
0.00629679 0.00997238 0.053854 0.0535749 0.11165 0.108267 0.208715 0.207523 0.262901 0.262484 0.390875 0.388651 0.489457 0.510425 0.422898 0.577023 0.500129 0.499641 0.482126 0.517487 0.503049 0.496783 
0.0051741 0.00836823 0.0438941 0.0449866 0.0910211 0.0909695 0.170169 0.174448 0.21509 0.220493 0.318637 0.326853 0.451896 0.464004 0.504938 0.494837 0.501366 0.498155 0.530292 0.468403 0.492328 0.507013 
0.00665688 0.00705282 0.0369362 0.0384923 0.0745927 0.0786029 0.143082 0.150034 0.180796 0.190571 0.268117 0.282396 0.38074 0.401097 0.473806 0.525961 0.507202 0.492694 0.500151 0.499591 0.48654 0.513221 
0.00609348 0.00341334 0.0325407 0.0332844 0.0660683 0.0692017 0.126614 0.129116 0.160178 0.163483 0.236755 0.24185 0.336848 0.343759 0.474069 0.483953 0.500151 0.499844 0.492119 0.507841 0.494884 0.505094 
0.255476 0.734023 0.779903 0.164022 0.485155 0.401487 0.767339 0.0153148 0.206243 0.518769 0.015958 0.576714 0.0226465 0.39871 0.185781 0.000940102 0.0024753 0.000206782 0.00111273 0.000274881 0.0397433 0.00123831 


==> figs/empirical/online/matrix/clixsensetop1k.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.443784 0.38029 0.544084 4.23058e-05 0.684361 5.68987e-05 0.961524 0.00100734 0.646011 0.00147219 0.180385 0.000371298 0.969258 0.00064632 0.0233059 0.000386767 0.232337 0.00044463 0.257054 5.05551e-05 0.728239 2.374e-05 
0.212626 0.199696 0.500962 0.498798 0.556046 0.443078 0.537605 0.458282 0.503209 0.493328 0.967426 0.019945 0.64322 0.356011 0.710643 0.286349 0.720716 0.261693 0.868517 0.130788 0.506612 0.49332 
0.153167 0.155876 0.454413 0.545317 0.47183 0.527741 0.460927 0.537376 0.0526847 0.943896 0.83425 0.162067 0.439274 0.555769 0.204546 0.794596 0.455841 0.542536 0.353091 0.641229 0.500058 0.499914 
0.317886 0.435718 0.0011827 0.000863916 3.94739e-05 0.00161101 0.000482821 0.00142955 1.04719e-05 0.0126433 0.0209862 0.00617729 0.0114061 0.00452913 0.000615736 0.00152008 0.00475311 0.00343226 0.000561255 0.00192978 0.00201707 0.000739644 
0.392032 0.404997 0.0079715 0.00664568 0.000895922 0.00484885 0.00456064 0.00794093 0.0253254 0.00355427 0.00667334 0.00603297 0.00624574 0.000177563 0.00923332 0.0260332 0.00751044 0.0137296 0.0015675 0.0389026 0.00791903 0.00590601 
0.419315 0.452419 0.259312 0.0435285 0.00927451 0.000794831 0.193845 0.000767259 0.0520108 0.00343339 0.00237172 0.00305299 0.000496969 0.00144417 0.0185545 0.00511607 0.0020086 0.00227811 0.0948703 0.0163812 0.282689 0.00033447 
0.845985 0.0230304 0.102764 0.18548 4.81232e-06 0.0474247 0.00203789 0.00134086 0.00458099 0.00420348 0.00744873 0.157914 0.00189125 0.0108868 0.00345417 0.818814 0.00868965 0.453383 0.00525957 0.622383 0.000283528 0.143215 
0.910304 0.0358371 0.3985 0.309595 0.395446 0.231466 0.0454001 0.0180254 0.0930818 0.904713 0.00582942 0.00175791 0.299309 0.208148 0.0182171 0.0253201 0.000159094 0.212667 0.00362097 0.0107144 0.353821 0.268318 
0.0542205 0.0497089 0.483859 0.425788 0.52142 0.323964 0.348406 0.0920867 0.27927 0.0128542 0.141159 0.0201547 0.000388045 0.0313372 0.000128419 0.0153617 0.055959 0.0156583 0.0531806 0.871493 0.474615 0.416125 
0.0301273 0.0310963 0.257493 0.169047 0.414765 0.428201 0.485354 0.511049 0.529182 0.47048 0.389379 0.60922 0.518808 0.477591 0.538738 0.460835 0.385681 0.609226 0.467073 0.532191 0.491697 0.506243 
0.457406 0.501795 0.196386 0.582113 0.095611 0.342945 0.000875374 0.0010373 0.000226219 0.000533076 0.000179727 0.00315889 0.000193467 0.00085433 0.00413855 0.00215733 0.00290185 0.000727494 0.000232521 0.00725844 0.000627769 0.000755042 
0.0156516 0.0149542 0.0849739 0.0811498 0.214712 0.205727 0.49528 0.504123 0.470076 0.528901 0.545149 0.453423 0.527965 0.471547 0.501158 0.496797 0.498764 0.499161 0.383232 0.613674 0.512125 0.487335 
0.01138 0.0114289 0.0617439 0.0620445 0.156556 0.157243 0.482739 0.461314 0.471417 0.527367 0.477162 0.5 0.504405 0.39872 0.502384 0.253507 0.425071 0.574606 0.373025 0.306914 0.465412 0.468928 
0.0103648 0.00988785 0.0564285 0.0532449 0.143047 0.1369 0.474379 0.453997 0.508726 0.491258 0.507559 0.490761 0.401423 0.596937 0.48029 0.51801 0.479187 0.519058 0.486752 0.510456 0.511788 0.48743 
0.492627 0.491784 0.527795 0.387414 0.0988608 0.686484 0.194747 0.0926412 0.000838766 0.0096326 0.00169141 0.0228075 0.000762083 0.0191723 0.00107625 0.0337102 0.00222714 0.0128977 0.000998079 0.326844 0.000870435 0.104756 
0.653649 0.331927 0.426108 0.49544 0.522432 0.279094 0.304537 0.0358438 0.00025013 0.0120645 0.000481278 0.0803343 0.000382568 0.0898918 0.000630038 0.0703589 0.000509737 0.087563 4.0351e-05 0.0546268 0.000337776 0.0510992 
0.506578 0.481219 0.689914 0.243843 0.472263 0.35987 0.401008 0.0421704 0.0479486 0.0538915 0.00141575 0.0528004 0.0172928 0.0372863 0.0130506 0.0527237 0.000316152 0.112446 0.00292458 0.140056 0.0496347 0.0499326 
0.00610332 0.00590362 0.0336495 0.0320296 0.0855097 0.0812777 0.283485 0.269598 0.456948 0.434753 0.518078 0.477942 0.503937 0.492158 0.477397 0.515219 0.493088 0.500994 0.500364 0.491099 0.510678 0.485003 
0.00294648 0.00306587 0.0246933 0.0165148 0.0405643 0.0422582 0.134576 0.14012 0.217138 0.226602 0.333928 0.34965 0.470912 0.49112 0.513491 0.485484 0.485393 0.51357 0.536847 0.46202 0.487408 0.511269 
0.365814 0.630201 0.80694 0.171431 0.194615 0.750542 0.0155563 0.802415 0.404812 0.301467 0.526407 0.0215569 3.80554e-05 0.362936 0.221604 0.0654734 0.220328 0.0355166 0.0964855 8.77615e-05 3.98867e-05 0.000295123 
0.00138441 0.319233 0.0118728 0.00846262 0.0191286 0.021468 0.0634806 0.0711827 0.102425 0.114845 0.157454 0.176608 0.222225 0.249171 0.248467 0.278626 0.25924 0.290448 0.314945 0.353151 0.471418 0.528573 
0.932554 0.0651207 0.593652 0.393702 0.839474 0.128476 0.449925 0.443753 0.749569 0.0789131 0.639353 0.0968878 0.135364 0.492494 0.17372 0.410042 0.245731 0.320205 0.241889 0.230713 1.26442e-06 2.85373e-07 
0.0431557 0.00104887 0.00472431 0.00567289 0.0119869 0.0144458 0.0397136 0.0479108 0.0641439 0.0772841 0.0983519 0.118846 0.139166 0.167669 0.155725 0.187609 0.162358 0.195611 0.197188 0.237604 0.453543 0.546446 
0.0743072 0.92406 0.468399 0.522749 0.691856 0.285691 0.419874 0.505649 0.564668 0.315187 0.337868 0.477361 0.61471 0.124625 0.428066 0.280255 0.290088 0.405836 0.24996 0.380604 5.70734e-06 0.000265313 
0.678481 0.320102 0.24726 0.745048 0.481833 0.498663 0.473019 0.462296 0.527017 0.36863 0.466156 0.373412 0.552321 0.221263 0.279771 0.466851 0.291229 0.444687 0.603988 0.0750605 9.08048e-08 3.96581e-07 
0.609971 0.388779 0.137143 0.856061 0.380879 0.601904 0.421847 0.521053 0.504766 0.403091 0.469651 0.388629 0.245241 0.554831 0.348332 0.427912 0.483174 0.283604 0.47098 0.245629 6.22129e-07 2.16565e-06 


==> figs/empirical/online/matrix/csdn.dat <==
0.0544059 0.745296 0.593233 0.0210127 0.887465 0.0877211 0.362861 0.414063 0.261463 2.49053e-08 0.0412671 3.91318e-07 0.366358 1.8497e-07 0.437824 3.97708e-06 0.0240906 1.19437e-06 0.94148 1.09689e-07 0.191674 1.54877e-07 
0.0475914 0.0702002 0.858929 0.0203497 0.415282 0.227451 0.0529464 0.214725 0.557342 0.355848 0.606719 0.256377 0.443503 0.554833 0.68339 0.313858 0.348998 0.650757 0.501562 0.497686 0.360045 0.574661 
0.0187437 0.923523 0.344866 0.181352 0.285623 0.210696 0.649104 0.287361 0.221141 0.100061 0.0168281 0.00200157 0.01572 0.0736733 0.529591 0.0119742 0.0668703 0.0744236 0.143573 0.0404394 0.237421 0.0831036 
0.214972 0.732563 0.14223 0.0414097 0.502448 0.454241 0.600638 0.341532 0.220028 0.161398 0.0511409 0.0306476 0.180892 0.215198 0.0215467 0.508001 0.0134 0.407103 0.126785 0.347887 0.0920262 0.0278999 
0.38166 0.588242 0.244847 0.5 0.727261 0.039497 0.38216 0.584637 0.43975 0.205264 0.0225911 0.281585 0.0534479 0.00300201 0.0181414 0.145906 0.0119209 0.062542 0.0357768 0.422384 0.299324 0.115311 
0.942527 0.0310446 0.49898 0.320369 0.437855 0.170059 0.126052 0.844753 0.0634075 0.0612488 0.167854 0.106529 0.0504162 0.0814326 0.509789 0.135223 0.24298 0.118768 0.0885449 0.496438 0.233338 0.118427 
0.969485 0.00424224 0.20766 0.526472 0.0586231 0.388964 0.00512069 0.965816 0.0725589 0.0499978 0.23459 0.243318 0.225144 0.63915 0.494279 0.377922 0.182534 0.398056 0.285829 0.56636 0.11074 0.0751672 
0.105751 0.870296 0.510515 0.195083 0.40831 0.354049 0.966379 0.00705743 0.00388825 0.205003 0.000154119 0.00172306 0.0666062 0.432855 0.249093 0.00169378 0.0433124 0.143008 0.00411395 0.200692 0.0021135 0.215572 
0.0492714 0.92585 0.854896 0.0490659 0.830138 0.00355234 0.742118 0.230339 0.0822687 0.0801335 0.000103294 0.000381638 0.000234268 0.0379788 4.84669e-05 0.116503 3.68271e-05 0.605124 0.000302641 0.0488282 3.13879e-05 0.0770423 
0.00112201 0.00114291 0.52476 0.320888 0.693968 0.0137424 0.00123881 0.00126217 0.0377047 0.0450471 0.0803866 0.0818883 0.461141 0.469794 0.513703 0.460329 0.366225 0.40297 0.567781 0.37423 0.47195 0.487605 
0.000580413 0.000589263 0.477308 0.163896 0.347617 0.499999 0.0006413 0.000651443 0.0227807 0.0198564 0.0372423 0.0423558 0.360523 0.366737 0.501365 0.498553 0.507708 0.491812 0.503983 0.495564 0.49489 0.504869 
0.000314425 0.478564 0.356383 0.365405 0.459503 0.405873 0.000413976 0.000407636 0.0149596 0.0122228 0.0271936 0.0264318 0.235357 0.266039 0.48481 0.479124 0.516269 0.468858 0.536059 0.432561 0.486579 0.476612 
0.351168 0.648268 0.53505 0.0357648 0.350318 0.364963 0.584706 0.413553 0.485424 0.495575 0.532582 0.426903 0.00224255 0.647023 0.316114 0.00919147 1.08965e-06 8.20687e-05 0.00142153 0.00829725 0.00942089 0.0135027 
0.983626 0.0160853 0.551162 0.154906 0.258123 0.347824 0.876861 0.12266 0.574534 0.410878 0.123501 0.848668 0.219685 0.510901 0.300436 0.181238 0.0307519 0.0327991 0.00779941 9.77622e-05 0.0285579 0.0288662 
0.308626 0.00515671 0.130066 0.381322 0.373939 0.438112 0.365447 0.633445 0.97362 0.0121759 0.0251904 0.948984 0.316635 0.459776 0.546231 0.0236067 0.179946 0.0428466 1.17722e-08 0.0443259 2.37677e-05 0.0526866 
0.735393 0.000147876 0.451846 0.5 0.25 0.450624 0.207275 0.000329183 0.00586567 0.00497687 0.011193 0.0106752 0.10839 0.0925501 0.208536 0.178129 0.376823 0.321933 0.569059 0.43053 0.538058 0.461511 
0.752077 0.105958 0.328248 0.539878 0.380438 0.604836 0.499908 0.49979 0.491903 0.498906 0.489046 0.491365 0.0044553 0.825896 0.232297 0.441317 0.259537 0.150734 0.0930474 0.0146672 0.0298913 7.32768e-08 
0.669953 0.00823924 0.499991 0.233899 0.340337 0.279056 0.000264268 0.0019029 0.00808244 0.000279269 0.0172432 0.000596084 0.1493 0.00393968 0.287253 0.00992686 0.51887 0.017935 0.785557 0.0271617 0.966579 0.0334203 
0.588259 0.00108735 0.253278 0.234839 0.135333 0.403328 0.595969 0.000244141 0.00399418 0.00410431 0.00762045 0.00667646 0.0736708 0.0646035 0.141818 0.124209 0.256331 0.224589 0.387856 0.339839 0.532951 0.466972 
0.000125678 0.999767 0.0840583 0.335193 0.543123 0.0264893 0.494861 0.504855 0.154841 0.841562 0.508859 0.483472 0.283049 0.650561 0.674154 0.198121 0.102272 0.66693 0.365424 0.285206 1.01591e-06 2.2059e-07 
0.660835 0.236709 0.324113 0.416513 0.575402 0.120537 0.223946 0.0351895 0.991776 0.00651945 0.506971 0.489398 0.313514 0.655019 0.0230345 0.916133 0.863951 0.0266415 0.0616704 0.772724 0.272366 2.23919e-07 
0.0387889 0.732631 0.00848918 0.305596 0.13865 0.0688308 0.982663 0.0171785 0.451073 0.547196 0.26667 0.729638 0.55065 0.416616 0.458675 0.479836 0.458102 0.430771 0.348945 0.482841 2.36216e-07 1.23699e-08 
0.499998 0.499961 0.227301 0.661529 0.242049 0.594012 0.128122 0.163076 0.498623 0.499776 0.489376 0.508021 0.580878 0.393927 0.469606 0.481923 0.433043 0.47935 0.418683 0.448704 3.0661e-07 4.95483e-07 
0.486082 0.241271 0.082645 0.0478809 0.556096 0.364014 0.0884596 0.739141 0.495951 0.502927 0.424115 0.573745 0.219942 0.759352 0.0442705 0.915883 0.493535 0.43445 0.429406 0.461578 4.36376e-08 7.52097e-09 
0.5 0.499972 0.599406 0.370086 0.00320164 0.378433 0.00923625 0.109776 0.835385 0.163663 0.442638 0.555331 0.27995 0.702465 0.628273 0.337895 0.485115 0.453748 0.485087 0.422351 8.4999e-08 6.07527e-07 
0.42561 0.432278 0.154987 0.19728 0.282825 0.499998 0.0669672 0.719304 0.722389 0.276788 0.485777 0.512652 0.483862 0.500935 0.485173 0.48558 0.46463 0.482513 0.468431 0.451544 2.71097e-07 3.30823e-07 
0.425681 0.534146 0.180997 0.212427 0.00725927 0.551823 0.167172 0.728235 0.476717 0.522591 0.457944 0.540735 0.498076 0.489143 0.481634 0.493778 0.464996 0.490568 0.928919 0.0038066 1.89463e-08 0.0536826 


==> figs/empirical/online/matrix/csdntop10k.dat <==
0.0544059 0.745296 0.593233 0.0210127 0.887465 0.0877211 0.362861 0.414063 0.261463 2.49053e-08 0.0412671 3.91318e-07 0.366358 1.8497e-07 0.437824 3.97708e-06 0.0240906 1.19437e-06 0.94148 1.09689e-07 0.191674 1.54877e-07 
0.0475914 0.0702002 0.858929 0.0203497 0.415282 0.227451 0.0529464 0.214725 0.557342 0.355848 0.606719 0.256377 0.443503 0.554833 0.68339 0.313858 0.348998 0.650757 0.501562 0.497686 0.360045 0.574661 
0.0187437 0.923523 0.344866 0.181352 0.285623 0.210696 0.649104 0.287361 0.221141 0.100061 0.0168281 0.00200157 0.01572 0.0736733 0.529591 0.0119742 0.0668703 0.0744236 0.143573 0.0404394 0.237421 0.0831036 
0.214972 0.732563 0.14223 0.0414097 0.502448 0.454241 0.600638 0.341532 0.220028 0.161398 0.0511409 0.0306476 0.180892 0.215198 0.0215467 0.508001 0.0134 0.407103 0.126785 0.347887 0.0920262 0.0278999 
0.38166 0.588242 0.244847 0.5 0.727261 0.039497 0.38216 0.584637 0.43975 0.205264 0.0225911 0.281585 0.0534479 0.00300201 0.0181414 0.145906 0.0119209 0.062542 0.0357768 0.422384 0.299324 0.115311 
0.942527 0.0310446 0.49898 0.320369 0.437855 0.170059 0.126052 0.844753 0.0634075 0.0612488 0.167854 0.106529 0.0504162 0.0814326 0.509789 0.135223 0.24298 0.118768 0.0885449 0.496438 0.233338 0.118427 
0.969485 0.00424224 0.20766 0.526472 0.0586231 0.388964 0.00512069 0.965816 0.0725589 0.0499978 0.23459 0.243318 0.225144 0.63915 0.494279 0.377922 0.182534 0.398056 0.285829 0.56636 0.11074 0.0751672 
0.105751 0.870296 0.510515 0.195083 0.40831 0.354049 0.966379 0.00705743 0.00388825 0.205003 0.000154119 0.00172306 0.0666062 0.432855 0.249093 0.00169378 0.0433124 0.143008 0.00411395 0.200692 0.0021135 0.215572 
0.0492714 0.92585 0.854896 0.0490659 0.830138 0.00355234 0.742118 0.230339 0.0822687 0.0801335 0.000103294 0.000381638 0.000234268 0.0379788 4.84669e-05 0.116503 3.68271e-05 0.605124 0.000302641 0.0488282 3.13879e-05 0.0770423 
0.500082 0.478177 0.551054 0.341353 0.39821 0.00308063 0.48516 0.490818 0.174468 0.093917 0.000306095 0.0123171 6.68738e-06 0.307837 0.000178957 0.345439 0.000568882 0.137956 0.00425166 0.0285504 9.76103e-05 0.10674 
0.0152918 0.97306 0.929514 0.0108295 0.00333364 0.00826818 0.469363 0.517782 0.114594 0.493879 0.0323318 0.132525 0.00528936 0.000316176 0.0264719 0.000120878 0.267139 0.0010872 0.500396 0.00435226 0.0235085 1.78792e-05 
0.00470102 0.991969 0.00195442 0.305033 0.39639 0.17286 0.570286 0.426031 0.185335 0.702596 0.428361 0.357776 0.151328 4.60553e-05 0.771601 3.48543e-05 0.0317567 0.000157427 0.386058 0.000126797 0.613583 0.000153821 
0.00121687 0.994216 0.433082 0.251157 0.376888 0.318744 0.499792 0.495162 0.560814 0.285675 0.10318 0.569448 0.026128 1.5318e-06 0.00849533 2.92395e-05 0.579538 1.21869e-05 0.444389 8.1483e-05 0.23699 8.28222e-06 
0.00247636 0.00228768 0.396515 0.159211 0.142481 0.5174 0.00273279 0.00255124 0.0832065 0.0775368 0.158773 0.14805 0.526162 0.470986 0.50118 0.498163 0.820739 0.177962 0.378543 0.620943 0.511712 0.485699 
0.00199968 0.550798 0.449768 0.307941 0.392353 0.29986 0.00220925 0.00219764 0.0672452 0.0668243 0.143368 0.14249 0.500871 0.498999 0.790314 0.209435 0.549195 0.4502 0.4986 0.496689 0.491856 0.507799 
0.00165436 0.00163191 0.666849 0.155965 0.0283624 0.345327 0.00182779 0.00180314 0.0556 0.0548501 0.118549 0.116954 0.481297 0.486632 0.480306 0.460229 0.503262 0.496633 0.452728 0.296003 0.48536 0.483294 
0.00144525 0.00145321 0.336425 0.411114 0.213025 0.0153553 0.00159683 0.00160556 0.0485735 0.0488308 0.0926366 0.104132 0.516842 0.459233 0.447557 0.506391 0.45393 0.470622 0.483895 0.5154 0.486893 0.487326 
0.248938 0.00128834 0.282744 0.470498 0.50003 0.270112 0.00143326 0.00141779 0.0436161 0.0432619 0.0831873 0.0922972 0.489657 0.486005 0.490051 0.509348 0.435507 0.564369 0.445076 0.538979 0.494208 0.483273 
0.00112201 0.00114291 0.52476 0.320888 0.693968 0.0137424 0.00123881 0.00126217 0.0377047 0.0450471 0.0803866 0.0818883 0.461141 0.469794 0.513703 0.460329 0.366225 0.40297 0.567781 0.37423 0.47195 0.487605 
0.000580413 0.000589263 0.477308 0.163896 0.347617 0.499999 0.0006413 0.000651443 0.0227807 0.0198564 0.0372423 0.0423558 0.360523 0.366737 0.501365 0.498553 0.507708 0.491812 0.503983 0.495564 0.49489 0.504869 
0.000314425 0.478564 0.356383 0.365405 0.459503 0.405873 0.000413976 0.000407636 0.0149596 0.0122228 0.0271936 0.0264318 0.235357 0.266039 0.48481 0.479124 0.516269 0.468858 0.536059 0.432561 0.486579 0.476612 
0.351168 0.648268 0.53505 0.0357648 0.350318 0.364963 0.584706 0.413553 0.485424 0.495575 0.532582 0.426903 0.00224255 0.647023 0.316114 0.00919147 1.08965e-06 8.20687e-05 0.00142153 0.00829725 0.00942089 0.0135027 
0.983626 0.0160853 0.551162 0.154906 0.258123 0.347824 0.876861 0.12266 0.574534 0.410878 0.123501 0.848668 0.219685 0.510901 0.300436 0.181238 0.0307519 0.0327991 0.00779941 9.77622e-05 0.0285579 0.0288662 
0.308626 0.00515671 0.130066 0.381322 0.373939 0.438112 0.365447 0.633445 0.97362 0.0121759 0.0251904 0.948984 0.316635 0.459776 0.546231 0.0236067 0.179946 0.0428466 1.17722e-08 0.0443259 2.37677e-05 0.0526866 
0.735393 0.000147876 0.451846 0.5 0.25 0.450624 0.207275 0.000329183 0.00586567 0.00497687 0.011193 0.0106752 0.10839 0.0925501 0.208536 0.178129 0.376823 0.321933 0.569059 0.43053 0.538058 0.461511 
0.752077 0.105958 0.328248 0.539878 0.380438 0.604836 0.499908 0.49979 0.491903 0.498906 0.489046 0.491365 0.0044553 0.825896 0.232297 0.441317 0.259537 0.150734 0.0930474 0.0146672 0.0298913 7.32768e-08 
0.669953 0.00823924 0.499991 0.233899 0.340337 0.279056 0.000264268 0.0019029 0.00808244 0.000279269 0.0172432 0.000596084 0.1493 0.00393968 0.287253 0.00992686 0.51887 0.017935 0.785557 0.0271617 0.966579 0.0334203 


==> figs/empirical/online/matrix/csdntop1k.dat <==
0.141834 0.100938 0.0881698 0.571291 0.496631 0.483448 0.585609 0.406342 0.167591 0.113531 0.472532 0.317136 0.736021 0.263294 0.526913 0.463027 0.34693 0.623662 0.314293 0.619988 0.60366 0.394411 
0.0675174 0.0418842 0.177645 0.730756 0.250039 0.295495 0.627991 0.0338199 0.0745554 0.0430375 0.209514 0.128227 0.45933 0.433058 0.417946 0.570721 0.557898 0.305037 0.501695 0.312534 0.54264 0.327409 
0.430341 0.492622 0.0965911 0.551234 0.577804 0.0645497 0.487025 0.2064 0.423582 0.49078 0.626902 0.13526 0.0574058 0.0278391 0.0606465 0.00128959 0.423392 0.00181592 0.119549 0.00013262 0.0515064 0.010547 
0.0379589 0.0132101 0.303358 0.272091 0.338441 0.0874304 0.267971 0.302686 0.0419433 0.0146128 0.117001 0.0405402 0.447054 0.425933 0.616731 0.230637 0.230788 0.355824 0.505558 0.494106 0.620683 0.20512 
0.951846 0.00408287 0.906788 0.000647685 0.0226696 0.343898 0.825007 0.114569 0.491031 0.460185 0.397905 0.466174 0.0435639 0.439585 0.013913 0.0045102 0.0195326 0.440691 0.0727882 0.059957 0.0258628 0.0786549 
0.783994 0.18271 0.49134 0.487894 0.398393 0.333907 0.344104 0.00971574 0.749926 0.213179 0.0202776 0.876973 0.516739 0.0918228 2.26921e-06 4.47928e-05 9.05094e-06 0.0893741 3.7284e-06 4.29613e-05 6.55829e-06 0.198948 
0.495526 0.472142 0.14465 0.502219 0.561632 0.356335 0.635003 0.0377047 0.368373 0.595869 0.510427 0.389967 0.584835 0.0336645 5.60934e-05 0.00960951 0.000240183 0.0884283 0.00106233 0.474376 5.62747e-05 0.075604 
0.0766027 0.894143 0.147942 0.37087 0.0563609 0.259461 0.720315 0.0982723 0.0217493 0.945854 0.46341 0.446421 0.604453 0.0502695 5.53596e-05 0.00692471 3.68305e-05 0.0685002 1.07477e-05 0.00195854 4.24738e-05 0.0499653 
0.0964736 0.876164 0.450789 0.0494058 0.0774199 0.709505 0.589647 0.374037 0.484519 0.485285 0.433458 0.482346 0.237618 0.440065 9.4601e-05 5.71547e-06 1.98528e-05 8.05367e-06 0.000491438 1.3875e-05 7.54301e-05 4.81388e-06 
0.012608 0.0118912 0.353523 0.0172819 0.127784 0.487413 0.343925 0.521179 0.0139754 0.013226 0.0389916 0.0368721 0.148386 0.140656 0.502856 0.49708 0.502239 0.497608 0.521652 0.477736 0.514109 0.485839 
0.344819 0.643605 0.300658 0.149213 0.153302 0.799533 0.164348 0.38008 0.622405 0.364808 0.850627 0.11371 0.24273 0.621136 0.231215 0.0258318 3.13389e-05 0.00161308 0.00019101 0.0253492 4.26781e-05 0.0507134 
0.00515961 0.992271 0.071302 0.417569 0.594231 0.362634 0.376259 0.591838 0.00570257 0.99146 0.0158772 0.979002 0.060701 0.905431 0.357996 0.477202 0.560362 0.0354332 0.0741541 0.0608665 0.650131 0.0404478 
0.458804 0.53612 0.0497668 0.830891 0.590069 0.167328 0.00399455 0.878523 0.584456 0.40994 0.732012 0.252369 0.749977 0.190324 0.0150776 0.659456 0.378601 0.0703454 0.0466606 0.0216209 0.0479297 0.109974 
0.00244234 0.306892 0.317155 0.312401 0.255625 0.069109 0.0724112 0.406173 0.00263342 0.00259947 0.00751768 0.00723586 0.0287268 0.027677 0.156612 0.150876 0.265153 0.255283 0.512494 0.487498 0.509233 0.490736 
0.173574 0.824124 0.294478 0.554179 0.313178 0.42144 0.244593 0.485558 0.26503 0.732428 0.311735 0.681182 0.485886 0.487044 0.763301 0.0891557 0.439481 0.310672 3.26043e-06 0.174641 4.23398e-05 0.427155 
0.49981 0.498224 0.082618 0.891671 0.0392464 0.24309 0.71669 0.181219 0.996467 0.00141501 0.499293 0.494655 0.419233 0.557641 0.383631 0.49034 0.498846 0.156141 0.00016064 0.422197 0.000389535 0.423193 
0.498138 0.499992 0.114822 0.00705888 0.198418 0.432507 0.684042 0.213991 0.499723 0.498215 0.977072 0.0171623 0.392815 0.585129 0.698194 0.181904 0.603349 0.193367 5.39655e-05 0.254338 3.24317e-05 0.373062 
0.0435561 0.953796 0.229797 0.158467 0.550243 0.441391 0.390277 0.00490115 0.448833 0.548242 0.99058 0.00127143 0.470365 0.498497 0.297677 0.532584 0.522156 0.190449 5.52354e-07 4.71532e-06 4.10917e-07 5.96473e-06 
0.0402947 0.000862374 0.0397894 0.611039 0.0226595 0.872655 0.0200378 0.632617 0.00108324 0.00128463 0.00302558 0.00356614 0.0115583 0.0136591 0.0629779 0.0745517 0.106686 0.126164 0.403965 0.477936 0.41313 0.488759 
0.246827 0.590768 0.454086 0.27998 0.369678 0.516581 0.542676 0.408228 0.377181 0.621874 0.064159 0.933209 0.00344912 0.98653 0.233636 0.71157 0.0518848 0.855345 0.166489 0.428367 0.272813 9.08438e-07 
0.244343 0.516979 0.409696 0.382601 0.185744 0.661428 0.373768 0.43461 0.579099 0.000425395 0.00120496 0.00118531 0.0046026 0.00452806 0.0250873 0.0246828 0.042471 0.0417852 0.18548 0.182481 0.504078 0.495914 
0.499642 0.499784 0.797159 0.112905 0.692604 0.234463 0.114297 0.818926 0.499999 0.499367 0.373404 0.62483 0.310039 0.683213 0.507524 0.455701 0.420352 0.517385 0.235639 0.492449 7.22875e-07 9.69875e-07 
0.283032 0.107909 0.250946 0.510569 0.735068 0.111387 0.593766 0.336148 0.285288 0.168052 0.615109 0.383496 0.566812 0.42786 0.602354 0.36861 0.574272 0.376568 0.38847 0.39685 5.75466e-07 2.50648e-08 
0.566825 0.432802 0.320175 0.434189 0.557347 0.270586 0.0773274 0.903158 0.566877 0.0850187 0.601432 0.39742 0.329298 0.666318 0.427787 0.548316 0.927672 0.0318683 0.422674 0.400637 6.33465e-05 2.30936e-06 
0.355455 0.279915 0.0094207 0.0775563 0.487044 0.151986 0.237743 0.41881 0.908233 0.0914197 0.549401 0.44963 0.0226655 0.973633 0.908541 0.0712862 0.906246 0.059602 0.850516 0.000342851 5.28627e-08 0.00267458 
0.866225 0.102723 0.158998 0.524535 0.305142 0.44788 0.599413 0.289079 0.0163769 0.835132 0.999162 0.000137384 0.488543 0.508767 0.115051 0.870289 0.851834 0.123348 0.868871 0.0227462 7.53054e-07 0.163386 
0.499802 0.499957 0.278378 0.265356 0.484649 0.425724 0.109938 0.428014 0.019281 0.935424 0.385923 0.613335 0.203112 0.794054 0.345703 0.638852 0.473122 0.50073 0.542469 0.343339 2.60517e-08 2.89249e-08 


==> figs/empirical/online/matrix/linkedin.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.377633 0.335845 0.363302 0.403994 0.175187 0.592312 0.209143 0.0472565 0.393013 0.392651 0.255853 0.13256 0.141604 0.372289 0.783126 0.216014 0.594335 0.332869 0.452741 0.349655 0.509692 0.455577 
0.359869 0.240261 0.000311164 0.417948 0.000360313 0.158789 0.0942331 0.00101055 0.0987176 0.534329 0.138038 0.353587 0.0626791 0.0683033 0.0187962 0.006148 0.130935 0.86839 0.00127134 0.0375621 0.136907 0.0604288 
0.119247 0.243547 0.06842 0.668411 0.22148 0.753458 0.0323326 0.739519 0.0159589 0.980869 0.0527308 0.661261 0.137078 0.713394 0.0118047 0.603858 0.166164 0.370748 0.0507594 0.948409 0.0530895 0.629807 
0.149906 0.750043 0.734032 0.0764134 0.0563445 0.0987068 0.438056 0.248842 0.193996 0.657776 0.504933 0.298345 0.099295 0.0832527 0.332821 0.513324 0.494457 0.218024 0.806619 0.0993697 0.50444 0.473247 
0.00978538 0.0777583 0.0546982 0.112875 0.0215506 0.59866 0.218798 0.307031 0.333169 0.0213102 0.127641 0.324701 0.0209223 0.820907 0.0561881 0.761968 0.530843 0.3112 0.207257 0.778681 0.0204299 0.287993 
0.492655 0.464315 0.762575 0.00353694 0.465844 0.493689 0.504986 0.0676838 0.0389307 0.00431732 0.0469687 0.595564 0.439265 0.18021 0.961408 0.000174221 0.573681 0.387488 0.80348 0.0801128 0.399608 0.414095 
0.241828 0.254446 0.254446 0.477778 0.281598 0.254446 0.254446 0.254446 0.254446 0.254446 0.254446 0.248061 0.254446 0.245756 0.374098 0.212141 0.256011 0.259508 0.254446 0.414629 0.254446 0.254446 
0.458364 0.468192 0.496816 0.502682 0.684855 0.313758 0.424412 0.572598 0.203674 0.796265 0.0412525 0.957252 0.398813 0.601133 0.153589 0.83758 0.503888 0.493775 0.429927 0.56974 0.511143 0.488838 
0.500818 0.42213 0.411704 0.174139 0.0481505 0.17976 0.048082 2.93102e-05 0.0386329 6.32417e-05 0.000504421 9.59755e-07 0.20144 6.99578e-05 0.0256874 1.69019e-05 0.0234411 3.8486e-05 0.0357349 4.02431e-05 0.0594491 0.0018242 
0.269205 0.690849 0.72013 0.0651862 0.587601 0.0122173 0.409947 0.00746648 2.27924e-06 0.0113021 7.18687e-05 0.0136245 1.01375e-05 0.00627644 1.4972e-06 0.0149851 0.000225688 0.0602354 6.83467e-05 0.0838311 5.94777e-05 0.0110082 
0.0132566 0.0130304 0.0719923 0.0703799 0.134326 0.13121 0.195702 0.191143 0.334353 0.326727 0.502593 0.491151 0.417916 0.579029 0.483471 0.509601 0.557083 0.436602 0.451143 0.548125 0.503909 0.489272 
0.00923889 0.010533 0.0496946 0.0566938 0.0925275 0.105962 0.134569 0.154418 0.230466 0.263868 0.361381 0.414783 0.53588 0.463491 0.49563 0.501999 0.561913 0.435772 0.357756 0.642184 0.464075 0.534174 
0.00781537 0.00792952 0.0422244 0.0426429 0.0787097 0.0794911 0.114541 0.115676 0.195842 0.197751 0.306975 0.310848 0.459535 0.464111 0.494501 0.505361 0.506709 0.49304 0.484276 0.515412 0.49754 0.502285 


==> figs/empirical/online/matrix/linkedintop10k.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.377633 0.335845 0.363302 0.403994 0.175187 0.592312 0.209143 0.0472565 0.393013 0.392651 0.255853 0.13256 0.141604 0.372289 0.783126 0.216014 0.594335 0.332869 0.452741 0.349655 0.509692 0.455577 
0.359869 0.240261 0.000311164 0.417948 0.000360313 0.158789 0.0942331 0.00101055 0.0987176 0.534329 0.138038 0.353587 0.0626791 0.0683033 0.0187962 0.006148 0.130935 0.86839 0.00127134 0.0375621 0.136907 0.0604288 
0.119247 0.243547 0.06842 0.668411 0.22148 0.753458 0.0323326 0.739519 0.0159589 0.980869 0.0527308 0.661261 0.137078 0.713394 0.0118047 0.603858 0.166164 0.370748 0.0507594 0.948409 0.0530895 0.629807 
0.149906 0.750043 0.734032 0.0764134 0.0563445 0.0987068 0.438056 0.248842 0.193996 0.657776 0.504933 0.298345 0.099295 0.0832527 0.332821 0.513324 0.494457 0.218024 0.806619 0.0993697 0.50444 0.473247 
0.00978538 0.0777583 0.0546982 0.112875 0.0215506 0.59866 0.218798 0.307031 0.333169 0.0213102 0.127641 0.324701 0.0209223 0.820907 0.0561881 0.761968 0.530843 0.3112 0.207257 0.778681 0.0204299 0.287993 
0.492655 0.464315 0.762575 0.00353694 0.465844 0.493689 0.504986 0.0676838 0.0389307 0.00431732 0.0469687 0.595564 0.439265 0.18021 0.961408 0.000174221 0.573681 0.387488 0.80348 0.0801128 0.399608 0.414095 
0.241828 0.254446 0.254446 0.477778 0.281598 0.254446 0.254446 0.254446 0.254446 0.254446 0.254446 0.248061 0.254446 0.245756 0.374098 0.212141 0.256011 0.259508 0.254446 0.414629 0.254446 0.254446 
0.458364 0.468192 0.496816 0.502682 0.684855 0.313758 0.424412 0.572598 0.203674 0.796265 0.0412525 0.957252 0.398813 0.601133 0.153589 0.83758 0.503888 0.493775 0.429927 0.56974 0.511143 0.488838 
0.399592 0.547801 0.459395 0.514486 0.3542 0.642858 0.486827 0.499111 0.602967 0.389009 0.450347 0.480243 0.372826 0.52476 0.368358 0.549924 0.469874 0.504118 0.177685 0.586816 0.487843 0.46885 
0.0671885 0.218884 0.00453646 0.000382979 0.004974 0.000831498 0.00595422 0.00248507 0.263821 0.00417349 0.00875095 0.00685326 0.491609 0.00313163 0.431215 0.00264363 0.00145096 0.000363912 0.2554 0.00717669 0.0756472 6.56295e-05 
0.0538064 0.533279 0.139477 0.0726385 0.387974 0.00600246 0.544801 0.00673888 0.0078279 0.0485533 0.12283 0.0457631 0.401709 0.0395625 0.575862 0.000768222 0.918379 0.00119964 0.0298697 0.0158046 0.112751 0.0712397 
0.543436 0.27507 0.0465065 0.0446572 0.00643004 0.0330941 0.00165382 0.17501 0.0186469 0.00033564 0.465299 0.0113953 0.0181289 0.341461 0.704933 0.150567 0.262603 0.246537 0.205478 0.738292 0.0452134 0.042207 
0.0835912 0.0816029 0.449307 0.438683 0.448092 0.551634 0.496385 0.503114 0.487053 0.51261 0.493876 0.50565 0.469977 0.529052 0.332524 0.665439 0.500419 0.495967 0.533041 0.465771 0.510126 0.489765 
0.054614 0.761708 0.211998 0.262041 0.35708 0.000216502 0.333055 0.000192606 0.560722 0.000960577 0.452038 0.00553041 0.069846 0.000214589 0.218195 1.2664e-05 0.0522773 5.36493e-05 0.121777 7.74922e-05 0.289039 0.00107292 
0.0617728 0.104685 0.332598 0.299292 0.520745 0.477992 0.490659 0.507664 0.545118 0.454445 0.485002 0.514438 0.301568 0.698023 0.507077 0.485065 0.469408 0.529756 0.532715 0.463827 0.531045 0.467988 
0.0536099 0.0924126 0.288318 0.264316 0.514431 0.485375 0.477426 0.521454 0.528107 0.470046 0.498203 0.499812 0.484508 0.511113 0.325697 0.67043 0.561214 0.437534 0.710978 0.280169 0.522338 0.477143 
0.085107 0.0459946 0.243275 0.247251 0.453636 0.460985 0.504714 0.495257 0.531883 0.467937 0.509583 0.489721 0.519667 0.480089 0.50968 0.490312 0.485524 0.513966 0.438926 0.55915 0.495452 0.504377 
0.500818 0.42213 0.411704 0.174139 0.0481505 0.17976 0.048082 2.93102e-05 0.0386329 6.32417e-05 0.000504421 9.59755e-07 0.20144 6.99578e-05 0.0256874 1.69019e-05 0.0234411 3.8486e-05 0.0357349 4.02431e-05 0.0594491 0.0018242 
0.269205 0.690849 0.72013 0.0651862 0.587601 0.0122173 0.409947 0.00746648 2.27924e-06 0.0113021 7.18687e-05 0.0136245 1.01375e-05 0.00627644 1.4972e-06 0.0149851 0.000225688 0.0602354 6.83467e-05 0.0838311 5.94777e-05 0.0110082 
0.0132566 0.0130304 0.0719923 0.0703799 0.134326 0.13121 0.195702 0.191143 0.334353 0.326727 0.502593 0.491151 0.417916 0.579029 0.483471 0.509601 0.557083 0.436602 0.451143 0.548125 0.503909 0.489272 
0.00923889 0.010533 0.0496946 0.0566938 0.0925275 0.105962 0.134569 0.154418 0.230466 0.263868 0.361381 0.414783 0.53588 0.463491 0.49563 0.501999 0.561913 0.435772 0.357756 0.642184 0.464075 0.534174 
0.00781537 0.00792952 0.0422244 0.0426429 0.0787097 0.0794911 0.114541 0.115676 0.195842 0.197751 0.306975 0.310848 0.459535 0.464111 0.494501 0.505361 0.506709 0.49304 0.484276 0.515412 0.49754 0.502285 
0.0130131 0.00609603 0.0371013 0.0330867 0.0694089 0.0616941 0.101416 0.0897847 0.172609 0.153461 0.27074 0.24063 0.405066 0.359329 0.51195 0.488011 0.482729 0.517243 0.510855 0.488673 0.530525 0.469211 
0.010643 0.00547869 0.030454 0.0294884 0.0567176 0.055063 0.0826143 0.0800845 0.141259 0.136944 0.221496 0.214666 0.330773 0.320565 0.480079 0.465362 0.584375 0.415494 0.504903 0.494957 0.506549 0.493337 
0.626781 0.355124 0.000953939 0.947282 6.07258e-05 0.903434 0.496697 0.362112 0.439653 0.320277 0.137686 0.484971 0.000536559 0.437496 0.177841 0.00632593 4.37681e-05 8.214e-07 2.77283e-05 0.000442345 0.00150032 0.00815877 
0.47462 0.516916 0.234093 0.719657 0.909453 0.00431983 0.00644565 0.868034 0.489389 0.296113 0.00460832 0.659057 0.0913464 0.406412 0.270802 0.000256329 2.79882e-05 8.92199e-05 0.000242444 0.000386723 0.000233623 0.000360418 


==> figs/empirical/online/matrix/linkedintop1k.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.249541 0.233937 0.019371 6.75318e-05 0.24821 4.64135e-05 0.479279 0.000299094 0.05875 4.56033e-05 0.000742322 0.000357796 0.00765881 0.00122766 0.478732 0.000195043 0.1542 6.9619e-05 0.405862 8.33402e-06 0.333219 1.0449e-05 
0.0815366 0.409135 1.50639e-05 1.27579e-05 0.0038511 0.000128118 0.00664496 0.00566859 0.00176299 0.00678235 0.00374017 0.0175419 0.0124296 0.0104967 0.0142948 0.00448805 0.00257935 0.0106112 6.37244e-05 0.0134916 0.00011063 0.000151703 
0.294847 0.323199 2.36249e-05 0.000340514 4.22432e-05 5.89522e-05 3.70853e-05 0.000539545 0.00112953 0.000823373 0.000239483 9.73182e-05 0.00198326 1.3855e-05 0.00135064 0.00587785 8.65765e-06 0.00144017 0.000406941 4.65846e-05 0.000135494 0.000112528 
0.128719 0.176494 0.0615792 0.938208 0.240867 0.753453 0.794049 0.201155 0.482808 0.504566 0.719715 0.275315 0.521903 0.470801 0.497819 0.479363 0.338698 0.629029 0.328644 0.653118 0.419918 0.579824 
0.391713 0.354021 0.000107309 0.000148882 0.00226349 0.00175774 0.00217369 0.00137704 0.00465968 0.00223542 0.00271513 0.00562124 0.00327623 0.00595501 0.00108554 0.00703618 0.0126918 0.00787952 0.00258175 0.0055854 0.000331326 0.000178012 
0.487063 0.295589 0.00330493 0.000604866 0.00689169 1.44214e-05 0.000986394 0.00127253 0.00753174 0.00556058 0.00012823 0.000228798 0.00556644 0.00164878 0.00226429 0.00396455 1.28032e-05 0.000285617 0.00119138 0.00274124 0.00286562 0.00043587 
0.383315 0.42936 0.00275902 0.000435659 0.00144572 0.00875508 0.0402693 0.0219922 0.00724231 0.0411379 0.0816093 0.00349473 0.051129 0.000820848 0.00512565 0.0046323 0.146033 0.0595315 0.267124 0.00840444 0.00519777 0.00887121 
0.388135 0.457555 0.0802513 0.0739356 0.000344608 0.00335813 0.0321892 0.0013821 0.369693 0.00474214 0.0199638 0.021396 0.321745 3.91035e-05 0.0780379 0.00479727 0.966404 0.0269656 0.970991 0.0190542 0.0294204 0.0442366 
0.451987 0.485285 0.354683 0.301528 0.321097 0.0391106 0.264438 0.0197343 0.199814 0.140259 0.260519 0.657002 0.185094 0.547705 0.392721 0.520999 0.342143 0.10369 0.26877 0.126565 0.223422 0.366805 
0.868764 0.056205 0.127959 0.458445 0.00275959 5.32214e-05 0.00162393 0.0012853 0.00047513 0.000251021 0.00422655 0.0112206 0.000686842 0.000158719 0.0117303 0.000264928 0.00738591 0.00926641 0.0206506 0.0100838 0.00263423 0.00273393 
0.00455249 0.950395 0.417351 0.335886 0.0902145 0.0246205 0.0007236 0.00657727 0.00895563 0.000353332 0.000694592 0.0483482 0.109671 0.0700623 0.00518668 0.0846675 0.0099506 0.000402258 0.0161858 0.0229884 0.094375 0.0170704 
0.477842 0.486521 0.553667 0.0793195 0.0591724 0.24065 0.0648844 0.000437054 0.0180139 0.000950042 0.0400014 0.000262208 0.00433785 0.000564627 0.226723 0.00181192 0.00947727 0.00192458 0.165174 0.00250574 0.0564297 0.000494043 
0.0134786 0.0161842 0.0737294 0.0887147 0.264757 0.318223 0.442443 0.539173 0.45632 0.539085 0.58466 0.408326 0.677919 0.321895 0.65464 0.342304 0.681968 0.308545 0.47624 0.522282 0.439831 0.541167 
0.906243 0.0701566 0.828551 0.0408157 0.0238254 0.507848 0.0434688 0.13184 0.00528584 0.000904815 0.0627692 0.000537046 0.0453255 0.00112401 0.0143649 0.00090751 0.0137104 0.000427604 0.0501834 0.000297093 0.0508803 0.000664054 
0.0109061 0.0105581 0.0597629 0.0578278 0.214246 0.207369 0.376881 0.364697 0.492286 0.507388 0.51481 0.484251 0.482729 0.513306 0.50643 0.491575 0.519245 0.480066 0.489804 0.509095 0.507157 0.490243 
0.00917615 0.0095632 0.0938391 0.0525902 0.178849 0.188614 0.317001 0.331568 0.494009 0.504295 0.5054 0.494194 0.504089 0.493906 0.490331 0.50762 0.489187 0.509244 0.509794 0.486517 0.48735 0.510864 
0.00692353 0.00685339 0.0374031 0.038397 0.135914 0.137774 0.254406 0.256774 0.378859 0.384685 0.405414 0.430465 0.467726 0.52577 0.356684 0.616811 0.718235 0.273076 0.173608 0.814824 0.41453 0.416764 
0.00707687 0.00718864 0.0391788 0.0802266 0.140228 0.15322 0.262768 0.286524 0.392718 0.428244 0.442723 0.482662 0.504397 0.49344 0.522359 0.475021 0.499384 0.49922 0.572892 0.425238 0.475734 0.521502 
0.189732 0.802878 0.370548 0.553307 0.0743472 0.780388 0.325578 0.418719 0.451728 0.142115 0.0171407 0.525297 0.000230715 0.405538 0.207625 0.0137141 7.04621e-05 0.000120351 4.34727e-05 2.55255e-05 3.80621e-07 0.000153155 
0.559426 0.43666 0.313324 0.665266 0.0435451 0.879573 0.429987 0.434801 0.0524636 0.732772 0.420407 0.3375 0.685322 0.00047123 0.587667 0.000644908 0.1308 0.333674 0.121188 0.216554 0.197918 0.00132112 
0.00176898 0.447606 0.0182331 0.010092 0.0347819 0.0362188 0.0650229 0.0676922 0.0971518 0.101185 0.109501 0.114073 0.142155 0.148035 0.186261 0.193993 0.242238 0.252259 0.299617 0.312075 0.489842 0.510141 
0.00136782 0.99716 0.0101108 0.981831 0.479969 0.491151 0.474022 0.475125 0.0755355 0.843696 0.72816 0.180803 0.402623 0.479207 0.479929 0.365224 0.188768 0.609857 0.23298 0.517987 0.484873 4.47985e-06 
0.785305 0.212338 0.729509 0.257574 0.205954 0.747733 0.126437 0.792094 0.132653 0.73794 0.465545 0.388576 0.224677 0.586011 0.445223 0.306701 0.508348 0.16904 0.354829 0.246077 3.00921e-06 6.10856e-05 
0.857608 0.000921246 0.0111491 0.00504935 0.02128 0.0181131 0.0397981 0.0338686 0.0594666 0.050605 0.0670346 0.0570248 0.0869962 0.0740319 0.113995 0.0970117 0.148244 0.12613 0.183393 0.156065 0.540233 0.45975 
0.0236741 0.00101373 0.00745454 0.00556863 0.0142344 0.019992 0.024187 0.0373831 0.03977 0.0558818 0.0448286 0.0630042 0.0581817 0.0817482 0.0762369 0.107146 0.099141 0.139334 0.122647 0.172361 0.41567 0.584161 
0.000602171 0.000584826 0.00535556 0.00806057 0.320606 0.676657 0.0224833 0.0288449 0.0335741 0.0431091 0.501318 0.489999 0.0491336 0.0630716 0.0643952 0.0826494 0.0837406 0.107474 0.103581 0.132958 0.397806 0.510452 


==> figs/empirical/online/matrix/neopets.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.32645 0.317209 0.525188 0.473178 0.503554 0.496246 0.510502 0.486624 0.528392 0.470803 0.514965 0.485005 0.552549 0.446227 0.50326 0.496046 0.429581 0.567839 0.382915 0.615846 0.507869 0.490682 
0.162682 0.156645 0.305272 0.293909 0.47844 0.46081 0.50783 0.491884 0.531024 0.468628 0.513015 0.486712 0.441957 0.557577 0.509144 0.490822 0.51599 0.483852 0.503182 0.495253 0.509811 0.489935 
0.103594 0.107309 0.194358 0.196449 0.304601 0.315253 0.444605 0.460689 0.48814 0.510917 0.518098 0.481886 0.546388 0.453418 0.494919 0.504517 0.503286 0.492459 0.569717 0.427116 0.488032 0.510592 
0.0773561 0.0796301 0.14514 0.149426 0.227442 0.234161 0.332071 0.34192 0.473533 0.487556 0.496844 0.50287 0.517488 0.480916 0.501861 0.497101 0.466361 0.53062 0.550522 0.449072 0.490771 0.507313 
0.0630767 0.0614444 0.118446 0.115119 0.184531 0.181475 0.271075 0.26351 0.386588 0.377117 0.499284 0.50015 0.508471 0.491273 0.529644 0.469538 0.515622 0.483066 0.522427 0.474977 0.504411 0.494591 
0.0518574 0.0516297 0.0973226 0.0968695 0.152519 0.151721 0.222539 0.221654 0.317531 0.31607 0.42199 0.42001 0.497648 0.502047 0.482735 0.516851 0.523925 0.475826 0.475228 0.524113 0.501335 0.498334 
0.87833 0.0334605 0.500131 0.334303 0.541741 0.198843 0.194649 0.426527 0.45992 9.67029e-06 0.281296 0.000914998 0.0773472 0.00314782 9.64699e-06 2.10941e-05 2.65152e-06 1.17967e-07 5.18375e-06 7.51337e-06 1.43657e-05 3.81053e-06 
0.0384231 0.0383006 0.0727678 0.0718541 0.113097 0.112601 0.165174 0.164418 0.235394 0.234473 0.312903 0.311557 0.400952 0.399062 0.496032 0.503459 0.516594 0.483016 0.509994 0.489204 0.500602 0.498831 
0.000108421 0.932139 0.37796 0.494914 0.711609 0.0891572 0.708352 0.000734267 0.498991 0.0861787 0.447397 0.00138097 0.00105061 0.292812 0.0963688 0.0022496 4.4032e-06 0.000117183 5.95999e-06 0.000123313 3.87246e-07 0.00261719 
0.936663 0.0030837 0.0658988 0.821023 0.793754 0.0290489 0.00194134 0.739333 0.627928 0.00313993 0.505592 0.00418405 0.000863347 0.371136 0.186232 0.0121604 0.00028379 0.00011897 0.000175837 8.43343e-05 0.00142434 0.00891674 
0.734553 0.249756 0.269013 0.702409 0.610773 0.344438 0.504467 0.430133 0.0825567 0.824189 0.626364 0.249708 0.14054 0.700736 0.562822 0.234562 0.710016 0.032416 0.288775 0.385059 0.474771 6.4462e-08 
0.406676 0.574854 0.960348 0.00499928 0.482318 0.46337 0.757999 0.1627 0.537713 0.349211 0.386097 0.463634 0.804165 0.00336263 0.36478 0.389533 0.486956 0.200691 0.55623 0.0482662 8.12583e-07 4.34069e-07 
0.331768 0.662882 0.0149404 0.975251 0.023776 0.960861 0.494566 0.482982 0.0495022 0.918604 0.0658338 0.891566 0.0841997 0.861278 0.107551 0.82282 0.136712 0.774856 0.575448 0.31242 0.608375 1.41372e-07 
0.402719 0.586883 0.486245 0.494248 0.480015 0.489412 0.218577 0.736786 0.494123 0.442224 0.845647 0.0697632 0.380883 0.510764 0.388338 0.473351 0.427306 0.396868 0.637036 0.140313 1.21466e-07 3.70514e-07 
0.00607527 0.00237125 0.0114225 0.00446277 0.0179002 0.00699556 0.0261048 0.010212 0.0372617 0.014567 0.049527 0.0193583 0.0634044 0.0247959 0.0809111 0.0316551 0.102945 0.0402391 0.130359 0.050892 0.718931 0.281038 
0.538813 0.458639 0.00359178 0.0050362 0.502694 0.490036 0.718177 0.271214 0.968479 0.0163853 0.0155853 0.0218362 0.405308 0.568933 0.931426 0.0356826 0.0323926 0.0453917 0.406315 0.540733 0.271418 0.379459 
0.706944 0.286944 0.580422 0.408109 0.969109 0.0129167 0.499329 0.474429 0.460971 0.501609 0.452469 0.497801 0.492623 0.44368 0.460788 0.4579 0.443467 0.453163 0.389817 0.47929 5.04016e-06 6.99717e-07 
0.498288 0.496361 0.501905 0.488055 0.0525893 0.931678 0.48348 0.493547 0.479828 0.487414 0.455646 0.500822 0.468447 0.47579 0.468829 0.45999 0.477246 0.432266 0.446091 0.439328 1.89178e-07 4.53745e-08 


==> figs/empirical/online/matrix/neopetstop10k.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.336672 0.428578 0.150296 0.847097 0.0465215 0.945615 0.148014 0.838152 0.275991 0.706873 0.370635 0.553347 0.0201791 0.916529 0.239807 0.59593 0.184309 0.785327 0.0438429 0.941603 0.245377 0.574693 
0.106771 0.0947979 0.000829358 0.0327818 0.0838243 0.0995027 0.0484111 0.120989 0.00597584 0.100186 0.197717 0.0767607 0.285697 0.0529655 0.228382 0.0344137 0.160886 0.293174 0.0555813 0.0603471 0.104218 0.0425687 
0.230801 0.199355 0.0246259 0.504214 0.942236 0.0361323 0.489946 0.0511423 0.330451 0.57385 0.490205 0.445379 0.00402515 0.993561 0.510949 0.484088 0.557619 0.44101 0.118315 0.432461 0.319585 0.262666 
0.48834 0.44284 0.469546 0.44182 0.385574 0.466963 0.128065 0.529788 0.240235 0.195188 0.0786071 0.0444145 0.299085 0.690248 0.522904 0.000818027 0.219757 0.0110672 0.684916 0.0491389 0.475796 0.435845 
0.258458 0.258821 0.0509766 0.0822195 2.22602e-05 0.121434 0.0774754 0.0714882 0.0157548 0.29137 0.0119362 0.663335 0.377319 0.43765 0.273682 0.575089 0.138197 0.175218 2.19216e-05 0.393363 0.256304 0.255061 
0.105354 0.106483 0.101921 0.112165 0.0992693 0.123626 0.100803 0.0894345 0.0783212 0.00050597 0.0817178 0.102687 0.158908 0.536646 0.28475 0.226249 0.335965 0.00581243 0.153915 0.457018 0.105272 0.106467 
0.394048 0.411074 0.500195 0.499575 0.511716 0.488234 0.536774 0.460872 0.432652 0.56727 0.420623 0.575412 0.651401 0.34854 0.313249 0.686736 0.35706 0.64276 0.312629 0.684398 0.493297 0.504698 
0.0471278 0.281973 0.0698372 0.000153018 0.00136533 0.000231661 4.0019e-05 4.9668e-05 0.000565028 0.00013417 0.326299 0.000626337 0.448687 0.000119029 0.155087 0.00101529 0.353685 0.000379404 0.517935 0.00201865 0.0459122 9.52232e-05 
0.32645 0.317209 0.525188 0.473178 0.503554 0.496246 0.510502 0.486624 0.528392 0.470803 0.514965 0.485005 0.552549 0.446227 0.50326 0.496046 0.429581 0.567839 0.382915 0.615846 0.507869 0.490682 
0.162682 0.156645 0.305272 0.293909 0.47844 0.46081 0.50783 0.491884 0.531024 0.468628 0.513015 0.486712 0.441957 0.557577 0.509144 0.490822 0.51599 0.483852 0.503182 0.495253 0.509811 0.489935 
0.103594 0.107309 0.194358 0.196449 0.304601 0.315253 0.444605 0.460689 0.48814 0.510917 0.518098 0.481886 0.546388 0.453418 0.494919 0.504517 0.503286 0.492459 0.569717 0.427116 0.488032 0.510592 
0.0773561 0.0796301 0.14514 0.149426 0.227442 0.234161 0.332071 0.34192 0.473533 0.487556 0.496844 0.50287 0.517488 0.480916 0.501861 0.497101 0.466361 0.53062 0.550522 0.449072 0.490771 0.507313 
0.0630767 0.0614444 0.118446 0.115119 0.184531 0.181475 0.271075 0.26351 0.386588 0.377117 0.499284 0.50015 0.508471 0.491273 0.529644 0.469538 0.515622 0.483066 0.522427 0.474977 0.504411 0.494591 
0.0518574 0.0516297 0.0973226 0.0968695 0.152519 0.151721 0.222539 0.221654 0.317531 0.31607 0.42199 0.42001 0.497648 0.502047 0.482735 0.516851 0.523925 0.475826 0.475228 0.524113 0.501335 0.498334 
0.87833 0.0334605 0.500131 0.334303 0.541741 0.198843 0.194649 0.426527 0.45992 9.67029e-06 0.281296 0.000914998 0.0773472 0.00314782 9.64699e-06 2.10941e-05 2.65152e-06 1.17967e-07 5.18375e-06 7.51337e-06 1.43657e-05 3.81053e-06 
0.0384231 0.0383006 0.0727678 0.0718541 0.113097 0.112601 0.165174 0.164418 0.235394 0.234473 0.312903 0.311557 0.400952 0.399062 0.496032 0.503459 0.516594 0.483016 0.509994 0.489204 0.500602 0.498831 
0.000108421 0.932139 0.37796 0.494914 0.711609 0.0891572 0.708352 0.000734267 0.498991 0.0861787 0.447397 0.00138097 0.00105061 0.292812 0.0963688 0.0022496 4.4032e-06 0.000117183 5.95999e-06 0.000123313 3.87246e-07 0.00261719 


==> figs/empirical/online/matrix/neopetstop1k.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.452545 0.428565 0.466861 0.532985 0.00989129 0.989444 0.225049 0.773519 0.31838 0.680608 0.0442381 0.955275 0.0106975 0.979442 0.0267668 0.971585 3.4229e-05 0.9866 0.03559 0.962218 0.32701 0.585825 
0.478434 0.466601 0.495546 0.471319 0.450161 0.514554 0.517878 0.479215 0.530226 0.308491 0.585781 0.405835 0.439627 0.496523 0.320507 0.659876 0.636098 0.32597 0.76604 0.150609 0.505629 0.464088 
0.42143 0.41638 0.461105 0.250684 0.024676 0.755813 0.570539 0.0995847 0.334768 0.00019969 0.806281 0.0443382 0.00237012 0.604503 0.134407 0.374021 0.988761 0.0108357 0.12503 0.139107 0.315165 0.461412 
0.524582 0.28543 0.489358 0.510113 0.529512 0.469911 0.52352 0.475606 0.527778 0.472168 0.571578 0.427418 0.472093 0.526443 0.4002 0.598892 0.454847 0.544409 0.424172 0.57417 0.495237 0.504089 
0.226443 0.242567 0.532783 0.466082 0.484928 0.508365 0.548933 0.448366 0.593366 0.404997 0.620055 0.369424 0.574044 0.410271 0.634381 0.36405 0.605115 0.388822 0.616122 0.380961 0.476147 0.518718 
0.589775 0.0410346 0.0360767 0.0488936 0.0493249 0.0360943 0.0154237 0.0865496 0.0447295 0.0930713 0.0529298 0.00317913 0.00274705 6.80918e-05 0.0311661 0.111323 0.131206 0.175196 0.0144682 0.000820281 0.0363441 0.0489752 
0.322905 0.190873 0.421706 0.43716 0.50044 0.492541 0.460692 0.535644 0.512567 0.486708 0.517547 0.478464 0.457193 0.529548 0.458787 0.528341 0.582262 0.400532 0.559943 0.437515 0.487472 0.506763 
0.287058 0.299947 0.38665 0.391657 0.509971 0.488679 0.501476 0.497718 0.509164 0.489649 0.488465 0.508993 0.50931 0.488655 0.496494 0.501571 0.501842 0.497774 0.495493 0.502457 0.487875 0.510825 
0.0271795 0.750103 0.372295 0.0829357 0.100893 0.118794 0.0927125 0.0367706 0.00178823 0.137313 0.00383983 0.00063416 0.0995175 0.104236 0.00819202 0.109271 0.155515 0.0264026 0.000190282 0.0283751 0.0918947 0.122137 
0.0728313 0.0668484 0.177702 0.164091 0.255015 0.234074 0.323143 0.297421 0.400502 0.368941 0.460691 0.424446 0.5174 0.482283 0.475406 0.524412 0.505287 0.494496 0.466483 0.533402 0.520757 0.478987 
0.0883795 0.82192 0.141514 0.6382 0.676903 0.00875069 0.562803 0.0378382 0.468148 0.0365705 0.415462 0.0155127 3.50878e-07 0.338468 0.217083 0.0211079 0.00945136 0.120964 6.22712e-05 0.0242787 4.47586e-06 0.0273368 
0.733353 0.198057 0.490694 0.341429 0.275134 0.484387 0.239172 0.456135 0.375436 0.24703 0.0267865 0.539179 0.133928 0.361738 0.130908 0.288196 0.0861353 0.250517 0.23461 0.0145263 9.45639e-07 7.90053e-07 
0.0486153 0.0578056 0.0655002 0.071076 0.0909452 0.0986848 0.115191 0.125019 0.142756 0.154917 0.164105 0.178074 0.190725 0.207008 0.219605 0.23828 0.250786 0.272249 0.283887 0.308188 0.479544 0.520444 
0.0170696 0.0273459 0.0420505 0.069017 0.06021 0.0958307 0.0762695 0.121384 0.0944362 0.150429 0.108704 0.172983 0.126313 0.200984 0.145474 0.231471 0.166118 0.264281 0.188054 0.299261 0.385906 0.614076 
0.45299 0.528485 0.476354 0.478322 0.395015 0.540074 0.832841 0.0849241 0.469461 0.428654 0.762249 0.120615 0.425053 0.438831 0.681543 0.161685 0.451365 0.369612 0.588025 0.20928 3.20607e-06 0.509405 
0.0105915 0.0507455 0.0142572 0.0662701 0.0197979 0.0949056 0.0250884 0.120247 0.0311092 0.148992 0.0356605 0.171298 0.0415636 0.199033 0.0478239 0.229236 0.0546543 0.261785 0.0618729 0.296356 0.172736 0.827237 
0.58169 0.389434 0.407132 0.52224 0.233374 0.66547 0.617356 0.254468 0.615881 0.225323 0.225508 0.591908 0.417175 0.370667 0.74427 0.0113849 0.00551287 0.715459 0.525442 0.158682 3.8684e-06 7.61705e-07 


==> figs/empirical/online/matrix/rockyou.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.392477 0.437549 0.843385 0.000245875 0.864235 0.0722701 0.407688 0.0483952 0.950587 0.0100438 0.780591 0.00124474 0.996704 0.00269217 0.847725 0.0317436 0.2434 0.0727193 0.95014 0.0176896 0.692712 0.253667 
0.490779 0.373298 0.651358 0.0827914 0.585045 0.177053 0.038765 0.49022 0.561644 0.184799 0.521657 0.00169858 0.0441188 0.445551 0.849492 0.0381218 0.97617 0.0014425 0.646678 0.254293 0.316792 0.292856 
0.491754 0.473922 0.491754 0.473493 0.491754 0.475833 0.491754 0.488038 0.491754 0.491754 0.473682 0.429904 0.434927 0.491747 0.452412 0.491754 0.491754 0.491751 0.508246 0.491754 0.491754 0.473922 
0.43075 0.384673 0.452593 0.547127 0.483382 0.516588 0.603383 0.396331 0.314436 0.684757 0.492333 0.507564 0.92896 0.0696279 0.523847 0.475695 0.459487 0.539304 0.437812 0.560855 0.529668 0.470319 
0.285973 0.270403 0.501082 0.420658 0.189792 0.00660178 0.481279 0.416087 0.14515 0.339902 0.0301074 0.34558 0.35769 0.098658 0.376016 0.343813 0.52143 0.453117 0.493123 0.461562 0.439192 0.416356 
0.41899 0.020263 6.90639e-06 4.12996e-06 3.0494e-05 0.00364212 2.51523e-05 0.0204833 3.12943e-05 0.055014 2.76044e-05 0.0542611 2.42808e-07 0.0340626 0.00034874 0.000667022 4.55625e-08 0.275045 2.68391e-06 0.0440887 1.0262e-07 0.0304273 
0.520465 0.215771 0.510949 0.409985 0.535704 0.000427017 0.594024 0.386321 0.539355 0.359037 0.145612 0.54596 0.35385 0.606779 0.230282 0.460722 0.276371 0.333319 0.306586 0.468205 0.442418 0.431266 
0.222589 0.228564 0.518821 0.480893 0.520491 0.479492 0.479091 0.52082 0.446029 0.55139 0.617833 0.381722 0.384219 0.615047 0.556857 0.441992 0.02706 0.972361 0.489361 0.510612 0.503526 0.496389 
0.528325 0.435543 0.560868 0.252458 0.0311916 0.539831 0.056174 0.23326 0.0159466 0.000790619 0.0985771 0.000342751 0.150305 4.40126e-05 0.187883 0.00568199 0.19498 7.8316e-06 0.333094 0.000122749 0.0596654 0.0016158 
0.500475 0.483235 0.508729 0.407119 0.0115899 0.794916 0.0205861 0.659084 0.0332528 0.449534 0.141685 0.0774232 0.0138601 0.000242559 0.0151863 0.0353545 0.0568621 0.000848777 0.00102983 0.00148275 0.059888 0.0953965 
0.43193 0.555681 0.301203 0.634776 0.00289027 0.861763 0.0153776 0.740924 0.60556 0.000971906 0.404134 0.00180474 0.0308248 0.105616 1.52365e-06 9.58834e-05 0.000109321 1.50647e-05 0.000136548 3.27919e-05 7.15172e-05 0.00336139 
0.00476786 0.00434525 0.0259104 0.0224583 0.0572995 0.0517564 0.0948725 0.0855896 0.153326 0.138332 0.231237 0.208928 0.336141 0.303669 0.492151 0.444784 0.492493 0.507473 0.487371 0.512548 0.527071 0.472729 
0.281581 0.711199 0.594812 0.367888 0.0192546 0.901889 0.85736 0.000668368 0.769648 0.00108811 0.000197494 0.653678 0.0429635 0.453872 0.259668 0.0034962 9.02878e-07 6.29778e-05 1.57598e-06 0.00103891 1.81907e-06 0.00502738 
0.0331009 0.961233 0.901867 0.0688308 0.170455 0.762168 0.258098 0.630377 0.422921 0.39695 0.628079 0.0999857 0.132737 0.471946 0.349905 0.0711841 0.100817 0.0447132 4.25141e-06 0.0317171 6.86316e-06 0.0520625 
0.513748 0.481442 0.437005 0.538158 0.510134 0.432752 0.00486752 0.900589 0.0252453 0.822062 0.705402 0.0640934 0.545293 0.119592 0.273562 0.235668 0.0394143 0.236217 0.00897084 1.32543e-06 0.054395 4.17407e-07 
0.00216083 0.00224608 0.0111634 0.0115751 0.0236551 0.0266769 0.0425887 0.0441569 0.0687439 0.0712785 0.103805 0.107646 0.150889 0.156082 0.220957 0.229159 0.326178 0.338224 0.482358 0.500251 0.490971 0.509001 
0.0019002 0.00192206 0.00995548 0.0101286 0.0228852 0.0233143 0.037893 0.0385745 0.0611835 0.0623131 0.0923618 0.0940745 0.134266 0.136768 0.196648 0.200226 0.290256 0.295656 0.42923 0.437179 0.495415 0.504581 
0.995776 0.00189649 0.843381 0.143772 0.480295 0.492042 0.465692 0.488524 0.450776 0.475285 0.425592 0.462784 0.376446 0.46128 0.464979 0.297412 0.237826 0.411454 0.230659 0.250596 7.71235e-07 0.33044 
0.690485 0.307908 0.488081 0.50361 0.467118 0.513773 0.426107 0.542258 0.77476 0.174157 0.641984 0.2809 0.471292 0.416597 0.386449 0.449368 0.479092 0.278551 0.470275 0.17131 4.55087e-07 6.79291e-07 
0.592253 0.406729 0.321323 0.67342 0.48082 0.50709 0.429168 0.550802 0.463591 0.504067 0.471185 0.479991 0.567062 0.361979 0.482759 0.413296 0.463207 0.383353 0.469041 0.304026 7.64388e-07 2.42589e-06 
0.967475 0.0319178 0.574286 0.421918 0.526042 0.465226 0.210206 0.775338 0.443917 0.532742 0.477724 0.487038 0.618148 0.330626 0.733074 0.191903 0.443717 0.445526 0.440061 0.396139 1.10386e-06 3.06307e-05 
0.101111 0.898319 0.778545 0.218508 0.629445 0.363779 0.508198 0.480582 0.412292 0.569592 0.474126 0.498525 0.959298 0.000943931 0.442102 0.499671 0.476 0.438047 0.481189 0.391695 9.24449e-07 1.33703e-06 
0.742383 0.257156 0.473883 0.523727 0.598142 0.396358 0.522768 0.468127 0.531159 0.454141 0.461128 0.516681 0.906225 0.0615127 0.560014 0.392737 0.499289 0.430958 0.423216 0.47363 1.1289e-07 7.28547e-07 
0.454496 0.544509 0.34264 0.655355 0.438353 0.557038 0.43656 0.55581 0.53579 0.451888 0.312272 0.669126 0.178688 0.794273 0.73418 0.226215 0.189713 0.751825 0.458107 0.45543 3.11178e-06 9.66833e-05 
0.767456 0.232211 0.497779 0.5005 0.918527 0.0778307 0.552678 0.440763 0.499293 0.490115 0.502158 0.481852 0.4749 0.501854 0.503466 0.462494 0.465996 0.483757 0.438506 0.48717 5.45074e-06 1.32849e-05 


==> figs/empirical/online/matrix/rockyoutop10k.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.392477 0.437549 0.843385 0.000245875 0.864235 0.0722701 0.407688 0.0483952 0.950587 0.0100438 0.780591 0.00124474 0.996704 0.00269217 0.847725 0.0317436 0.2434 0.0727193 0.95014 0.0176896 0.692712 0.253667 
0.490779 0.373298 0.651358 0.0827914 0.585045 0.177053 0.038765 0.49022 0.561644 0.184799 0.521657 0.00169858 0.0441188 0.445551 0.849492 0.0381218 0.97617 0.0014425 0.646678 0.254293 0.316792 0.292856 
0.491754 0.473922 0.491754 0.473493 0.491754 0.475833 0.491754 0.488038 0.491754 0.491754 0.473682 0.429904 0.434927 0.491747 0.452412 0.491754 0.491754 0.491751 0.508246 0.491754 0.491754 0.473922 
0.43075 0.384673 0.452593 0.547127 0.483382 0.516588 0.603383 0.396331 0.314436 0.684757 0.492333 0.507564 0.92896 0.0696279 0.523847 0.475695 0.459487 0.539304 0.437812 0.560855 0.529668 0.470319 
0.285973 0.270403 0.501082 0.420658 0.189792 0.00660178 0.481279 0.416087 0.14515 0.339902 0.0301074 0.34558 0.35769 0.098658 0.376016 0.343813 0.52143 0.453117 0.493123 0.461562 0.439192 0.416356 
0.41899 0.020263 6.90639e-06 4.12996e-06 3.0494e-05 0.00364212 2.51523e-05 0.0204833 3.12943e-05 0.055014 2.76044e-05 0.0542611 2.42808e-07 0.0340626 0.00034874 0.000667022 4.55625e-08 0.275045 2.68391e-06 0.0440887 1.0262e-07 0.0304273 
0.520465 0.215771 0.510949 0.409985 0.535704 0.000427017 0.594024 0.386321 0.539355 0.359037 0.145612 0.54596 0.35385 0.606779 0.230282 0.460722 0.276371 0.333319 0.306586 0.468205 0.442418 0.431266 
0.222589 0.228564 0.518821 0.480893 0.520491 0.479492 0.479091 0.52082 0.446029 0.55139 0.617833 0.381722 0.384219 0.615047 0.556857 0.441992 0.02706 0.972361 0.489361 0.510612 0.503526 0.496389 
0.565727 0.0490611 2.12684e-05 1.47025e-05 3.77481e-05 0.00370971 6.66878e-05 0.05371 8.08807e-05 0.0143464 0.000128907 0.0718292 0.000450319 0.284153 5.87351e-06 0.239998 0.000112217 0.0486644 9.98123e-07 0.809604 5.37514e-08 0.0236752 
0.492428 0.34125 0.0897219 0.0807049 0.119904 0.0145377 0.156338 0.101988 0.00203335 0.129869 0.0013679 0.116514 7.34309e-05 0.00762982 0.162938 0.00200749 0.211377 0.000726779 0.1704 0.0169098 0.0916546 0.0914657 
0.0691537 0.0646345 0.357367 0.333982 0.557464 0.4415 0.478522 0.519781 0.528946 0.469134 0.570302 0.429116 0.501955 0.494068 0.377099 0.622485 0.769436 0.225158 0.305023 0.693402 0.51763 0.481917 
0.70092 0.205273 0.0427939 0.472513 0.000374043 2.10559e-05 5.07572e-05 8.47329e-06 0.00947515 7.24759e-05 0.0105888 0.000164628 0.272785 0.00032672 0.00426495 0.000386223 0.0030383 0.000414298 0.109109 0.000418769 0.0645213 1.12023e-05 
0.0388321 0.0407583 0.214275 0.210612 0.461468 0.484222 0.490998 0.508947 0.493995 0.505376 0.487917 0.511154 0.461236 0.537313 0.504065 0.493981 0.540891 0.45792 0.492718 0.505486 0.486358 0.513526 
0.0328949 0.0331105 0.169835 0.171102 0.390556 0.393466 0.509608 0.490363 0.508377 0.491569 0.47853 0.521082 0.513843 0.485968 0.494775 0.503881 0.54706 0.452596 0.505229 0.4945 0.496067 0.503253 
0.269815 0.679478 0.585 0.153057 0.0671325 0.330492 0.00194554 0.00153045 0.0636425 0.00247822 0.161548 0.00100652 0.252552 0.00532613 0.399292 0.00644391 0.0707717 0.00978237 0.0915 0.0126561 0.0912475 0.000661263 
0.0255978 0.0235895 0.132209 0.126738 0.304159 0.275425 0.50347 0.464042 0.520589 0.479389 0.516679 0.483202 0.531816 0.467621 0.499015 0.500188 0.499286 0.500366 0.549807 0.449029 0.520375 0.479503 
0.0209747 0.0224749 0.108101 0.116136 0.250102 0.267022 0.414011 0.441922 0.456102 0.543658 0.496036 0.503743 0.521689 0.477408 0.361408 0.63662 0.496512 0.503351 0.531174 0.467753 0.484379 0.515195 
0.528325 0.435543 0.560868 0.252458 0.0311916 0.539831 0.056174 0.23326 0.0159466 0.000790619 0.0985771 0.000342751 0.150305 4.40126e-05 0.187883 0.00568199 0.19498 7.8316e-06 0.333094 0.000122749 0.0596654 0.0016158 
0.500475 0.483235 0.508729 0.407119 0.0115899 0.794916 0.0205861 0.659084 0.0332528 0.449534 0.141685 0.0774232 0.0138601 0.000242559 0.0151863 0.0353545 0.0568621 0.000848777 0.00102983 0.00148275 0.059888 0.0953965 
0.43193 0.555681 0.301203 0.634776 0.00289027 0.861763 0.0153776 0.740924 0.60556 0.000971906 0.404134 0.00180474 0.0308248 0.105616 1.52365e-06 9.58834e-05 0.000109321 1.50647e-05 0.000136548 3.27919e-05 7.15172e-05 0.00336139 
0.00476786 0.00434525 0.0259104 0.0224583 0.0572995 0.0517564 0.0948725 0.0855896 0.153326 0.138332 0.231237 0.208928 0.336141 0.303669 0.492151 0.444784 0.492493 0.507473 0.487371 0.512548 0.527071 0.472729 
0.281581 0.711199 0.594812 0.367888 0.0192546 0.901889 0.85736 0.000668368 0.769648 0.00108811 0.000197494 0.653678 0.0429635 0.453872 0.259668 0.0034962 9.02878e-07 6.29778e-05 1.57598e-06 0.00103891 1.81907e-06 0.00502738 
0.0331009 0.961233 0.901867 0.0688308 0.170455 0.762168 0.258098 0.630377 0.422921 0.39695 0.628079 0.0999857 0.132737 0.471946 0.349905 0.0711841 0.100817 0.0447132 4.25141e-06 0.0317171 6.86316e-06 0.0520625 
0.513748 0.481442 0.437005 0.538158 0.510134 0.432752 0.00486752 0.900589 0.0252453 0.822062 0.705402 0.0640934 0.545293 0.119592 0.273562 0.235668 0.0394143 0.236217 0.00897084 1.32543e-06 0.054395 4.17407e-07 
0.00216083 0.00224608 0.0111634 0.0115751 0.0236551 0.0266769 0.0425887 0.0441569 0.0687439 0.0712785 0.103805 0.107646 0.150889 0.156082 0.220957 0.229159 0.326178 0.338224 0.482358 0.500251 0.490971 0.509001 
0.0019002 0.00192206 0.00995548 0.0101286 0.0228852 0.0233143 0.037893 0.0385745 0.0611835 0.0623131 0.0923618 0.0940745 0.134266 0.136768 0.196648 0.200226 0.290256 0.295656 0.42923 0.437179 0.495415 0.504581 


==> figs/empirical/online/matrix/rockyoutop1k.dat <==
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.408973 0.032669 0.000156113 2.31452e-06 0.000353006 0.00147403 0.00057875 7.45757e-06 0.00372585 0.000374275 0.000139108 0.00256238 0.00147291 0.00391109 0.0031983 0.000399005 0.00418516 0.000632543 0.00287804 0.00297503 4.55737e-05 3.24826e-05 
0.161976 0.466962 0.000579802 4.6881e-05 0.000778929 0.000272217 0.00170367 0.00263519 0.00277743 0.00219181 0.00575862 0.00167348 1.4111e-05 0.000459939 0.00216915 0.0265987 0.00169666 0.00142652 0.00728822 0.000586236 0.000668376 0.000644243 
0.723744 0.0607721 0.002556 0.214646 0.00362438 0.0297401 0.00878605 0.163143 0.00590623 0.774112 0.0116039 0.817419 0.00142943 0.817447 0.00105079 0.160443 0.00192593 0.0972909 0.0139119 0.000632631 0.00413535 0.20547 
0.105282 0.0976472 0.387891 0.359459 0.356886 0.540216 0.469086 0.486142 0.56188 0.436746 0.861597 0.109075 0.247679 0.75154 0.66389 0.33586 0.247054 0.59786 0.81905 0.180376 0.469649 0.440954 
0.0980055 0.0634197 0.360618 0.554762 0.449857 0.237221 0.463355 0.31248 0.299427 0.610996 0.146843 0.808593 0.0475758 0.0191545 0.672585 0.316875 0.263071 0.452005 0.139381 0.449051 0.551019 0.339415 
0.0785 0.0780535 0.291624 0.28698 0.517314 0.471592 0.372379 0.62491 0.648986 0.348087 0.601411 0.357549 0.756109 0.24277 0.841067 0.15893 0.618982 0.372198 0.624825 0.362771 0.490192 0.505161 
0.022847 0.846284 0.0353861 0.482841 0.00963315 0.000651141 0.0825255 0.00138803 4.7924e-05 0.00126376 0.159125 0.00289389 0.0449686 0.00120087 0.628814 0.00148579 0.105561 0.0048615 0.00430727 0.00579285 0.045377 0.000180304 
0.57604 0.410093 0.473484 0.475471 0.439744 0.529034 0.246679 0.441458 0.400971 0.0449403 0.0284506 0.474342 0.371818 0.366225 0.437564 0.241135 0.338424 0.49511 0.309092 0.0730462 0.453739 0.454634 
0.00778111 0.88971 0.104531 0.51825 0.109626 0.000769642 0.00321014 0.00200735 0.0685705 0.00197156 0.200659 0.000809961 0.126414 0.00275549 0.111019 0.00586097 0.225734 0.00769963 0.134184 0.00474771 0.0662343 0.000371848 
0.423368 0.528632 0.450226 0.373199 0.0543097 0.0679818 0.000485293 0.115465 0.0179409 0.0124564 0.127015 0.124029 8.50455e-05 0.287348 0.266039 0.360444 0.000354393 0.0509859 0.460762 0.00452831 0.0511934 0.065603 
0.0163385 0.0198948 0.0599821 0.0731937 0.28733 0.347457 0.466335 0.529365 0.512152 0.483777 0.218038 0.772591 0.615616 0.383193 0.602188 0.385375 0.706969 0.278421 0.443837 0.53006 0.445736 0.549641 
0.0890838 0.885064 0.212161 0.692755 0.0681053 0.479933 0.183304 0.0418898 0.000477747 0.0344895 0.000877967 0.00360482 1.08211e-06 0.000445092 0.0015243 0.0134448 0.000107657 0.0460652 0.00154353 0.0043051 0.000672903 0.0539522 
0.010388 0.0111106 0.0385093 0.0405004 0.183204 0.195069 0.314036 0.335523 0.426618 0.45571 0.505864 0.4937 0.527513 0.469865 0.625508 0.370528 0.453981 0.539903 0.595546 0.397822 0.478917 0.518722 
0.00908965 0.00890955 0.0333844 0.0327167 0.158562 0.169229 0.27212 0.26707 0.369707 0.362789 0.499137 0.499766 0.495083 0.504652 0.512581 0.487186 0.518897 0.480275 0.513431 0.486152 0.503459 0.494115 
0.00804353 0.00730439 0.029714 0.0268588 0.141074 0.127672 0.242012 0.218981 0.328795 0.297222 0.465249 0.42087 0.524518 0.474687 0.503766 0.494903 0.513438 0.486296 0.580055 0.418336 0.524053 0.474572 
0.00668615 0.00672629 0.0243738 0.0243969 0.116883 0.117739 0.200464 0.201855 0.272041 0.27416 0.385224 0.38801 0.494651 0.498561 0.512395 0.487074 0.485264 0.513808 0.511358 0.488233 0.497633 0.501672 
0.00611634 0.00575262 0.0225259 0.0211787 0.106888 0.100827 0.183562 0.172907 0.249398 0.234894 0.352864 0.332015 0.453247 0.426976 0.504755 0.495203 0.499145 0.500816 0.496454 0.503434 0.515439 0.484484 
0.00556907 0.00507733 0.0204346 0.0187559 0.0973074 0.0892084 0.166613 0.15305 0.226358 0.207794 0.320567 0.294028 0.4118 0.377765 0.523671 0.476127 0.523133 0.476564 0.507078 0.49281 0.521515 0.478149 
0.45238 0.542451 0.475625 0.505368 0.418501 0.49121 0.435306 0.409847 0.445972 0.343701 0.285865 0.416562 0.424053 0.19367 0.16618 0.34372 0.145543 0.236957 0.230808 0.00239057 2.3981e-07 0.00319667 
0.841187 0.155486 0.242117 0.745653 0.570494 0.3714 0.214923 0.685479 0.0115634 0.853141 0.0662143 0.742369 0.336043 0.41811 0.680553 0.00425998 0.034376 0.568456 0.327725 0.179051 1.7092e-05 2.18739e-07 
0.00125231 0.00111415 0.0046069 0.00431881 0.0237712 0.0205391 0.0375788 0.0352756 0.051029 0.0479038 0.072206 0.0677644 0.0927415 0.0870842 0.11891 0.111634 0.149804 0.140646 0.186037 0.17466 0.51574 0.484163 
0.000492702 0.00100267 0.00326455 0.00374548 0.0168187 0.0178159 0.0266138 0.0306142 0.0361495 0.0415797 0.0511457 0.058836 0.0657037 0.0755844 0.0842226 0.0968927 0.10612 0.122081 0.131777 0.151584 0.465033 0.534966 
0.0566199 0.00157039 0.678715 0.0210152 0.0504706 0.0274254 0.826967 0.0470331 0.720084 0.0673894 0.100365 0.0903808 0.406093 0.11609 0.167609 0.148803 0.490891 0.187513 0.516372 0.232846 7.73042e-05 0.999922 
0.514489 0.000769628 0.00198893 0.010502 0.00972469 0.0137256 0.0162658 0.0235408 0.0220717 0.0319663 0.0315515 0.0452404 0.0401506 0.0581087 0.0514858 0.074493 0.0648678 0.0938578 0.0805429 0.116473 0.40868 0.591313 
0.000458255 0.450428 0.477905 0.519875 0.313491 0.675967 0.4626 0.519312 0.0186975 0.956737 0.026363 0.938915 0.680396 0.274968 0.934803 0.00796322 0.0552649 0.872623 0.416869 0.493587 0.401759 0.073557 
0.290551 0.413964 0.0983125 0.897961 0.50182 0.480483 0.552905 0.416741 0.262788 0.695988 0.355136 0.586536 0.924907 0.000166008 0.751501 0.152451 0.708767 0.170214 0.136355 0.713375 9.47303e-07 9.83858e-06 


==> figs/empirical/online/matrix/yahoo.dat <==
0.10079 0.428735 0.0475417 0.809337 0.000485615 0.60666 0.000953013 0.00298126 0.0971919 0.741718 0.000563373 0.706756 0.0609883 0.790237 0.464774 0.142126 0.0193263 0.671008 0.618496 0.238388 0.00177857 0.457366 
0.450871 0.22647 0.0295926 0.355764 0.493689 0.489766 4.9738e-05 0.271728 0.0401338 0.0124867 0.165824 0.541589 0.0119576 0.638096 0.10702 0.672927 0.00547972 0.661342 0.11121 0.832418 0.209135 0.0341024 
0.132079 0.348893 0.505591 0.389639 0.794389 0.030034 0.525098 0.00389894 0.745157 0.002358 0.767365 0.142763 0.979186 0.000985415 0.0879655 0.437727 0.903752 0.0546729 0.066795 0.500971 0.409191 0.235558 
0.0786592 0.0370878 0.208783 0.109726 0.487338 0.499042 0.00472961 0.172323 0.0278725 0.0113607 0.122179 0.32477 0.0222011 0.451434 0.07494 0.230101 0.0427541 0.258311 0.0204687 0.511902 0.0613028 0.143555 
0.427518 0.0555434 0.446985 0.533898 0.440773 0.520747 0.600187 0.399681 0.446746 0.553206 0.44451 0.506547 0.199045 0.764771 0.492626 0.473362 0.841995 0.15426 0.341378 0.542499 0.463623 0.275299 
0.449753 0.395805 0.344254 0.355478 0.921059 0.0153657 0.208332 0.43642 0.0729809 0.0649589 0.162557 0.00068587 0.246259 0.333582 0.0619209 0.483444 0.250996 0.11876 0.00653157 0.228528 0.64072 0.208612 
0.478705 0.468008 0.521435 0.35744 0.0457965 0.0732333 0.122019 0.688177 0.030489 0.781291 0.0846865 0.462319 0.169214 0.169044 0.267241 0.515548 0.462087 0.00272378 0.000149742 0.28617 0.315295 0.278692 
0.459102 0.261154 0.30196 0.0002272 0.0275341 0.458246 0.803039 0.0157662 0.909219 0.0541635 0.00261077 0.00938528 0.0901852 0.00275778 8.35364e-05 0.00540594 0.0425947 0.011634 0.0104166 0.177607 0.340161 0.202562 
0.498362 0.479787 0.356146 0.5125 0.00353043 0.366086 0.0128385 0.00380735 0.431208 0.418123 0.404558 0.136886 0.486893 0.458058 0.38187 0.504624 0.270577 0.346406 0.4141 0.379016 0.413898 0.390119 
0.0560078 0.0539238 0.170282 0.16372 0.305677 0.294274 0.499801 0.499847 0.555058 0.444624 0.507509 0.492305 0.479059 0.52033 0.49936 0.499997 0.512253 0.485683 0.496512 0.503086 0.50943 0.489878 
0.0258302 0.0281387 0.078849 0.087639 0.141588 0.153655 0.252113 0.273732 0.425221 0.461781 0.478926 0.520952 0.470861 0.528966 0.473006 0.526816 0.474114 0.525859 0.551371 0.448477 0.47828 0.521138 
0.0155745 0.0194863 0.0491523 0.0591898 0.0875803 0.106294 0.157085 0.189397 0.265114 0.319418 0.405067 0.488475 0.533566 0.466006 0.486089 0.513687 0.50366 0.495732 0.559175 0.440553 0.448372 0.551207 
0.522549 0.450996 0.00150609 0.918077 0.0741365 0.781496 0.581493 0.161425 0.00943957 0.556928 0.00187205 0.335473 0.0106798 0.00604831 0.000146687 1.14395e-05 0.00377728 2.61366e-06 1.41728e-05 5.65959e-05 0.00295449 2.33873e-05 
0.889282 0.0901399 0.0240363 0.913317 0.688416 0.199088 0.589004 0.210797 0.658553 0.00360429 0.478062 0.00554323 0.00745928 0.226421 0.00662318 0.00650581 8.51517e-05 0.000691148 0.0097929 0.000125471 0.00997805 0.0111163 
0.883982 0.0996012 0.563513 0.386314 0.616856 0.293037 0.309561 0.529933 0.557903 0.171369 0.415737 0.170622 0.0330203 0.353161 0.0474314 0.0709221 0.0570931 3.97474e-05 0.0164829 7.65111e-06 0.052428 6.59938e-06 
0.502008 0.483329 0.637477 0.317931 0.792173 0.127752 0.771903 0.0854655 0.251228 0.508229 0.621019 0.0114148 0.00265526 0.451926 0.211984 0.00462528 0.000942382 0.000559191 0.00465455 0.00214578 0.00500136 0.00614806 
0.283779 0.703366 0.384551 0.576382 0.00377095 0.926095 0.830938 0.0441367 0.547952 0.241366 0.63326 0.0447885 0.0189236 0.503349 0.310499 0.00334531 0.0153417 0.00477787 8.34767e-07 9.73359e-05 2.30713e-08 0.00504251 
0.610735 0.377904 0.763728 0.201567 0.497086 0.440613 0.541403 0.347634 0.493629 0.319217 0.119142 0.594918 0.0427487 0.532909 0.283206 0.107277 0.0777027 0.0518158 1.97555e-06 3.62046e-07 3.08851e-06 1.99661e-07 


==> figs/empirical/online/matrix/yahootop10k.dat <==
0.10079 0.428735 0.0475417 0.809337 0.000485615 0.60666 0.000953013 0.00298126 0.0971919 0.741718 0.000563373 0.706756 0.0609883 0.790237 0.464774 0.142126 0.0193263 0.671008 0.618496 0.238388 0.00177857 0.457366 
0.450871 0.22647 0.0295926 0.355764 0.493689 0.489766 4.9738e-05 0.271728 0.0401338 0.0124867 0.165824 0.541589 0.0119576 0.638096 0.10702 0.672927 0.00547972 0.661342 0.11121 0.832418 0.209135 0.0341024 
0.132079 0.348893 0.505591 0.389639 0.794389 0.030034 0.525098 0.00389894 0.745157 0.002358 0.767365 0.142763 0.979186 0.000985415 0.0879655 0.437727 0.903752 0.0546729 0.066795 0.500971 0.409191 0.235558 
0.0786592 0.0370878 0.208783 0.109726 0.487338 0.499042 0.00472961 0.172323 0.0278725 0.0113607 0.122179 0.32477 0.0222011 0.451434 0.07494 0.230101 0.0427541 0.258311 0.0204687 0.511902 0.0613028 0.143555 
0.427518 0.0555434 0.446985 0.533898 0.440773 0.520747 0.600187 0.399681 0.446746 0.553206 0.44451 0.506547 0.199045 0.764771 0.492626 0.473362 0.841995 0.15426 0.341378 0.542499 0.463623 0.275299 
0.449753 0.395805 0.344254 0.355478 0.921059 0.0153657 0.208332 0.43642 0.0729809 0.0649589 0.162557 0.00068587 0.246259 0.333582 0.0619209 0.483444 0.250996 0.11876 0.00653157 0.228528 0.64072 0.208612 
0.478705 0.468008 0.521435 0.35744 0.0457965 0.0732333 0.122019 0.688177 0.030489 0.781291 0.0846865 0.462319 0.169214 0.169044 0.267241 0.515548 0.462087 0.00272378 0.000149742 0.28617 0.315295 0.278692 
0.459102 0.261154 0.30196 0.0002272 0.0275341 0.458246 0.803039 0.0157662 0.909219 0.0541635 0.00261077 0.00938528 0.0901852 0.00275778 8.35364e-05 0.00540594 0.0425947 0.011634 0.0104166 0.177607 0.340161 0.202562 
0.498362 0.479787 0.356146 0.5125 0.00353043 0.366086 0.0128385 0.00380735 0.431208 0.418123 0.404558 0.136886 0.486893 0.458058 0.38187 0.504624 0.270577 0.346406 0.4141 0.379016 0.413898 0.390119 
0.502552 0.486592 0.491749 0.36277 0.0959068 0.548768 0.87432 0.0968431 0.360574 0.54936 0.0389038 0.0521478 0.243142 0.596694 0.322265 0.362637 0.223164 0.634806 0.145852 0.362787 0.469123 0.43899 
0.0330195 0.565019 0.0890476 0.0836184 0.348533 0.346332 0.635304 0.250522 0.670082 0.206134 0.779583 0.184739 0.80398 0.195456 0.475992 0.52351 0.733346 0.263888 0.341268 0.576879 0.0809305 0.110703 
0.0429627 0.655667 0.0472591 0.0365929 0.193722 0.0400939 0.0844496 0.106551 0.0533658 0.103104 0.138263 0.518897 0.490007 0.410203 0.258424 0.000165323 0.472316 0.524757 0.012789 0.085581 0.102202 0.0523974 
0.44353 0.296686 0.154458 0.0554413 3.83395e-06 0.0149076 5.66253e-05 0.009042 2.44256e-05 0.0178837 1.48131e-05 0.0979514 0.000140736 0.460699 0.000187149 0.0054053 2.77371e-06 0.0400161 4.71285e-06 0.0752167 1.88229e-05 0.0621357 
0.609063 0.186704 0.0375366 0.341668 0.0604081 4.36996e-06 0.036725 9.40015e-06 0.0613988 2.67694e-05 0.410479 0.000123249 0.463468 5.70539e-05 0.3512 0.000298975 0.000407056 8.48857e-05 0.120734 0.000504748 0.0655353 1.47876e-05 
0.0885033 0.0869165 0.269224 0.265938 0.481149 0.472163 0.518221 0.479923 0.481885 0.515291 0.538739 0.457812 0.637188 0.355495 0.385357 0.613246 0.520524 0.474799 0.550945 0.448277 0.474009 0.472546 
0.207806 0.640387 0.0020393 0.536451 0.137997 0.0334216 0.000185339 0.000781819 0.000275992 0.0175795 8.01099e-05 0.0341841 0.0014043 0.00147243 0.0017441 0.0103193 0.000257671 0.00526889 0.00207157 0.00107924 0.000174127 0.0425246 
0.069723 0.068025 0.212005 0.206777 0.380584 0.371245 0.516868 0.481392 0.526069 0.473892 0.51552 0.483498 0.516643 0.481748 0.538086 0.461664 0.499253 0.500267 0.493 0.505851 0.504367 0.494226 
0.423957 0.462848 0.0279962 0.627942 0.0505625 0.331796 0.0664684 4.28416e-05 0.0974968 6.50933e-05 0.217555 5.09182e-06 0.315912 0.000153197 0.326926 0.000852137 0.497869 0.000605603 0.941589 0.00173713 0.040877 8.73519e-05 
0.0560078 0.0539238 0.170282 0.16372 0.305677 0.294274 0.499801 0.499847 0.555058 0.444624 0.507509 0.492305 0.479059 0.52033 0.49936 0.499997 0.512253 0.485683 0.496512 0.503086 0.50943 0.489878 
0.0258302 0.0281387 0.078849 0.087639 0.141588 0.153655 0.252113 0.273732 0.425221 0.461781 0.478926 0.520952 0.470861 0.528966 0.473006 0.526816 0.474114 0.525859 0.551371 0.448477 0.47828 0.521138 
0.0155745 0.0194863 0.0491523 0.0591898 0.0875803 0.106294 0.157085 0.189397 0.265114 0.319418 0.405067 0.488475 0.533566 0.466006 0.486089 0.513687 0.50366 0.495732 0.559175 0.440553 0.448372 0.551207 
0.522549 0.450996 0.00150609 0.918077 0.0741365 0.781496 0.581493 0.161425 0.00943957 0.556928 0.00187205 0.335473 0.0106798 0.00604831 0.000146687 1.14395e-05 0.00377728 2.61366e-06 1.41728e-05 5.65959e-05 0.00295449 2.33873e-05 
0.889282 0.0901399 0.0240363 0.913317 0.688416 0.199088 0.589004 0.210797 0.658553 0.00360429 0.478062 0.00554323 0.00745928 0.226421 0.00662318 0.00650581 8.51517e-05 0.000691148 0.0097929 0.000125471 0.00997805 0.0111163 
0.883982 0.0996012 0.563513 0.386314 0.616856 0.293037 0.309561 0.529933 0.557903 0.171369 0.415737 0.170622 0.0330203 0.353161 0.0474314 0.0709221 0.0570931 3.97474e-05 0.0164829 7.65111e-06 0.052428 6.59938e-06 
0.502008 0.483329 0.637477 0.317931 0.792173 0.127752 0.771903 0.0854655 0.251228 0.508229 0.621019 0.0114148 0.00265526 0.451926 0.211984 0.00462528 0.000942382 0.000559191 0.00465455 0.00214578 0.00500136 0.00614806 
0.283779 0.703366 0.384551 0.576382 0.00377095 0.926095 0.830938 0.0441367 0.547952 0.241366 0.63326 0.0447885 0.0189236 0.503349 0.310499 0.00334531 0.0153417 0.00477787 8.34767e-07 9.73359e-05 2.30713e-08 0.00504251 
0.610735 0.377904 0.763728 0.201567 0.497086 0.440613 0.541403 0.347634 0.493629 0.319217 0.119142 0.594918 0.0427487 0.532909 0.283206 0.107277 0.0777027 0.0518158 1.97555e-06 3.62046e-07 3.08851e-06 1.99661e-07 


==> figs/empirical/online/matrix/yahootop1k.dat <==
0.0242015 0.0806491 0.00366386 1.02963e-05 0.0171856 2.32812e-05 0.126304 4.12649e-05 0.35169 2.94009e-05 0.572967 0.00010794 0.205555 2.9984e-05 0.412356 1.22002e-06 0.598359 4.53071e-06 0.0577187 0.000525987 0.00894212 2.90332e-07 
0.439995 0.102785 5.97777e-06 0.000491402 0.000495122 0.000736097 7.30614e-05 0.00413031 0.00123126 0.00573219 0.00266921 0.00293216 0.000537303 0.00838158 4.61999e-05 0.000586834 0.000477638 0.00322036 0.00423483 0.000126912 6.06476e-06 3.99064e-05 
0.328518 0.367438 0.000947528 2.19799e-05 0.00215033 0.00112259 0.00133188 0.000577602 0.00744613 0.000498148 0.00505925 0.00124536 0.0218637 0.00659532 0.0165737 0.00528104 0.000598638 6.13417e-05 0.00892111 0.000381064 0.000139442 0.0004451 
0.10848 0.119177 0.442575 0.557199 0.451138 0.547562 0.696417 0.301559 0.652606 0.335243 0.790571 0.207602 0.629028 0.369638 0.0930508 0.901799 0.569807 0.35807 0.783357 0.211381 0.468794 0.53007 
0.0787261 0.828726 0.397041 0.13427 0.515527 0.0780722 0.324973 0.0894115 0.00724228 0.230396 0.0336848 0.0175903 0.728671 0.0571635 0.49745 0.050013 0.41765 0.546102 0.766236 0.070948 0.433025 0.0542017 
0.067119 0.0526043 0.339812 0.2654 0.316048 0.295468 0.28257 0.709809 0.571729 0.368129 0.808969 0.1431 0.397034 0.477191 0.701956 0.260722 0.510246 0.372326 0.305139 0.169211 0.440063 0.346366 
0.292327 0.624732 0.252296 0.327883 0.128714 0.000541738 0.00906705 0.00374119 0.0922741 0.0002266 0.140029 0.00312319 0.0462182 4.87489e-05 0.000386547 0.0947822 0.108943 0.0113392 0.0214552 0.0629419 0.162898 0.216119 
0.523204 0.406366 0.0796201 0.138833 0.0339311 0.0664502 0.0028235 0.761635 0.137538 0.0603015 0.00541415 0.176668 0.23841 0.447333 0.0265403 0.0405355 0.00420278 0.516153 0.190516 0.0262449 0.142574 0.240661 
0.0459579 0.856539 0.464491 0.0421339 9.11909e-06 0.0419699 0.000136804 0.0241879 0.00099681 0.00953533 0.00104176 3.00908e-05 0.000300923 0.0538049 2.36206e-05 0.114033 0.000443195 0.217949 0.000135089 9.07304e-05 0.000143833 0.0321848 
0.570979 0.353765 0.00145934 0.0775911 0.000169099 0.0293341 0.00839564 0.588033 0.0147096 0.797249 0.0221722 0.170194 0.0183512 0.745626 0.0122844 0.0356811 0.000365762 0.051148 0.000931813 0.950031 0.00277615 0.152505 
0.49914 0.489094 0.232896 0.180457 0.256214 0.438891 0.127183 0.432718 0.420793 0.512313 0.739748 0.013396 0.464062 0.449426 0.828463 0.135846 0.509996 0.446014 0.590738 0.0204984 0.410161 0.325089 
0.0152344 0.0142531 0.188579 0.177974 0.207496 0.195636 0.552163 0.432902 0.458865 0.540783 0.387336 0.608036 0.0744721 0.904006 0.612181 0.331557 0.264279 0.731908 0.778807 0.199089 0.510289 0.474778 
0.011273 0.0112317 0.139625 0.138853 0.292257 0.152565 0.467901 0.465184 0.507021 0.492439 0.497729 0.5013 0.504825 0.495099 0.453967 0.544388 0.504006 0.494425 0.494861 0.501623 0.501372 0.498026 
0.509723 0.472792 0.00279296 0.780376 0.232891 0.526925 0.0727937 0.195609 0.0157329 0.0001663 0.0174443 0.00358835 0.0277271 0.000580409 0.000136532 0.00588332 4.97175e-05 0.00880143 0.064927 0.00263816 0.0146593 0.00241771 
0.56483 0.420915 0.397641 0.426232 0.417294 0.388792 0.383666 0.0256817 0.00369688 0.0422856 0.00527991 0.000875499 0.00415345 0.0358449 0.00871918 0.0960312 0.00245373 0.0823518 0.00161966 0.0361329 0.00411364 0.043111 
0.00654279 0.00618123 0.0816663 0.0764677 0.0897929 0.0840782 0.273705 0.256277 0.445725 0.417277 0.497701 0.500977 0.549657 0.448168 0.531328 0.466589 0.559855 0.439617 0.534845 0.464293 0.514878 0.483573 
0.00515896 0.00518956 0.0641493 0.0642252 0.0704716 0.0706446 0.214986 0.215022 0.340528 0.350607 0.468683 0.452289 0.440811 0.554176 0.478783 0.483395 0.512327 0.367697 0.370914 0.49421 0.464517 0.464059 
0.00485153 0.00478405 0.0606008 0.0602315 0.0679978 0.0659032 0.207686 0.202081 0.339354 0.329349 0.437334 0.424497 0.513016 0.48611 0.500198 0.498696 0.571585 0.426982 0.46137 0.538425 0.506746 0.492088 
0.00413551 0.00451015 0.053964 0.0562395 0.0593101 0.0618354 0.180695 0.188463 0.294471 0.306952 0.379915 0.395955 0.500451 0.499266 0.486114 0.513313 0.474236 0.525066 0.483017 0.516069 0.489546 0.510041 
0.985914 0.00994417 0.440275 0.506819 0.385824 0.555363 0.820107 0.000306773 0.707516 0.000622551 0.31923 0.303575 0.00665816 0.473215 0.306236 0.00747871 0.0112136 0.106191 0.00149867 0.000456282 0.0129584 7.11453e-05 
0.511273 0.00131335 0.0192961 0.0163073 0.021186 0.0343083 0.0646824 0.0548981 0.105348 0.0869435 0.13591 0.115358 0.187717 0.15931 0.247102 0.209709 0.31777 0.269717 0.391731 0.332478 0.540891 0.459095 
0.00105563 0.202846 0.0130666 0.0131926 0.0143816 0.0145198 0.0438143 0.0454502 0.069417 0.0720702 0.0920658 0.0929713 0.127138 0.128394 0.167338 0.16904 0.215122 0.217355 0.265335 0.267936 0.497527 0.502468 
0.507191 0.49131 0.48584 0.495661 0.47534 0.504282 0.678305 0.25956 0.222937 0.675897 0.854198 0.0153114 0.798555 0.0211935 0.313012 0.449693 0.629823 0.0650357 0.582059 0.0421022 1.35633e-06 0.105939 
0.00114248 0.718221 0.00584398 0.991439 0.0157494 0.981219 0.0479675 0.942685 0.0759028 0.909016 0.100818 0.879759 0.139176 0.833901 0.182361 0.782516 0.235612 0.718867 0.290576 0.653345 0.83816 2.17937e-07 
0.214755 0.0379716 0.565974 0.419519 0.49849 0.485558 0.634751 0.316642 0.313444 0.607408 0.426734 0.471164 0.358101 0.500897 0.496064 0.318297 0.393946 0.367353 0.382609 0.32313 8.24773e-08 4.38951e-05 
0.000519671 0.37538 0.00640869 0.00608688 0.00707624 0.00674717 0.0215419 0.020575 0.0351457 0.033493 0.0453689 0.0432071 0.0626492 0.059691 0.0824807 0.0785644 0.106064 0.101042 0.130716 0.124548 0.512076 0.48787 
0.997699 0.00162202 0.967972 0.0209311 0.532646 0.455138 0.83881 0.12396 0.502462 0.436931 0.460572 0.461208 0.566788 0.325189 0.134344 0.723448 0.798005 0.0191451 0.774541 1.85138e-05 5.45762e-06 1.44676e-05 


==> figs/empirical/online/successrate/000webhost.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0.00163194
800 0.00163194
900 0.00163194
1000 0.00163194
2000 0.00843459
3000 0.0111343
4000 0.0136115
5000 0.0162806
6000 0.0173264
7000 0.0179501
8000 0.0191437
9000 0.0204199
10000 0.0213568
20000 0.0267428
30000 0.0301661
40000 0.0333998
50000 0.0357216
60000 0.0378055
70000 0.0398116
80000 0.0416642
90000 0.0434272


==> figs/empirical/online/successrate/000webhosttop10k.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0.00051839
800 0.000973483
900 0.00132716
1000 0.00163194
2000 0.00545081
3000 0.00811131
4000 0.00969442
5000 0.0123921
6000 0.0134386
7000 0.0143358
8000 0.0153262
9000 0.0158994
10000 0.0180131
20000 0.0225926
30000 0.0257847
40000 0.027983
50000 0.0302548
60000 0.0318036
70000 0.0333152
80000 0.0344575
90000 0.0357001


==> figs/empirical/online/successrate/000webhosttop1k.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0.00051839
800 0.000973485
900 0.00109157
1000 0.00132519
2000 0.00457518
3000 0.00666144
4000 0.00852725
5000 0.0114311
6000 0.0118302
7000 0.0131124
8000 0.0137536
9000 0.0146237
10000 0.015671
20000 0.0206089
30000 0.0241798
40000 0.0264502
50000 0.0283277
60000 0.0301688
70000 0.0318177
80000 0.0346811
90000 0.0373811


==> figs/empirical/online/successrate/bfield.dat <==
100 0
200 0
300 0.00478358
400 0.00478358
500 0.00478358
600 0.00478358
700 0.00478358
800 0.00609593
900 0.00609593
1000 0.00712917
2000 0.0114229
3000 0.0165873
4000 0.0216444
5000 0.0257533
6000 0.0286072
7000 0.0327254
8000 0.0363722
9000 0.0384997
10000 0.0415163
20000 0.0644619
30000 0.0813209
40000 0.0943723
50000 0.108217
60000 0.121211
70000 0.128728
80000 0.138443
90000 0.138443


==> figs/empirical/online/successrate/bfieldtop10k.dat <==
100 0
200 0
300 0.00200737
400 0.00315757
500 0.00384642
600 0.00430513
700 0.00463251
800 0.00510675
900 0.00575987
1000 0.006331
2000 0.00985654
3000 0.0122555
4000 0.0171301
5000 0.020702
6000 0.0229333
7000 0.024497
8000 0.0280451
9000 0.0303865
10000 0.0321605
20000 0.0467884
30000 0.0583951
40000 0.0796886
50000 0.0763277
60000 0.0836353
70000 0.0903557
80000 0.101838
90000 0.106058


==> figs/empirical/online/successrate/bfieldtop1k.dat <==
100 0
200 0
300 0.0021733
400 0.00315757
500 0.00384642
600 0.00430513
700 0.00463252
800 0.00490606
900 0.00515374
1000 0.00535998
2000 0.0086293
3000 0.0116725
4000 0.0141722
5000 0.0170842
6000 0.0193778
7000 0.0213055
8000 0.023379
9000 0.025211
10000 0.0273151
20000 0.0416987
30000 0.0608159
40000 0.0813886
50000 0.0940609
60000 0.102087
70000 0.118443
80000 0.129562
90000 0.130551


==> figs/empirical/online/successrate/brazzers.dat <==
100 0
200 0.00578534
300 0.0137238
400 0.0137238
500 0.0137238
600 0.0137238
700 0.0137238
800 0.0149771
900 0.0149771
1000 0.016038
2000 0.0225191
3000 0.0296268
4000 0.0333065
5000 0.0404326
6000 0.0493229
7000 0.0558342
8000 0.0598553
9000 0.0654516
10000 0.0699989
20000 0.104983
30000 0.13016
40000 0.148909
50000 0.163617
60000 0.17754
70000 0.190031
80000 0.196643
90000 0.204344


==> figs/empirical/online/successrate/brazzerstop10k.dat <==
100 0
200 0.00252819
300 0.00749991
400 0.0102824
500 0.0115321
600 0.012535
700 0.0132501
800 0.0138577
900 0.0147568
1000 0.0151747
2000 0.0200037
3000 0.0272022
4000 0.0305786
5000 0.0327816
6000 0.0374327
7000 0.0412146
8000 0.0435799
9000 0.0464059
10000 0.0503005
20000 0.0750206
30000 0.0929449
40000 0.107179
50000 0.119053
60000 0.131717
70000 0.138342
80000 0.146049
90000 0.153267


==> figs/empirical/online/successrate/brazzerstop1k.dat <==
100 0
200 0.000789202
300 0.00605003
400 0.00920526
500 0.0103018
600 0.0118464
700 0.0121629
800 0.0127213
900 0.0133552
1000 0.0138746
2000 0.0186405
3000 0.0227379
4000 0.0265932
5000 0.0294138
6000 0.0344069
7000 0.0364192
8000 0.0395497
9000 0.0426435
10000 0.0455859
20000 0.0719361
30000 0.107593
40000 0.131074
50000 0.151932
60000 0.167999
70000 0.181991
80000 0.189674
90000 0.199546


==> figs/empirical/online/successrate/clixsense.dat <==
100 0
200 0.00804399
300 0.00804399
400 0.00804399
500 0.00804399
600 0.00804399
700 0.00952608
800 0.00952608
900 0.00952608
1000 0.00952608
2000 0.0144223
3000 0.016411
4000 0.016977
5000 0.01815
6000 0.0193491
7000 0.0205464
8000 0.022127
9000 0.0233954
10000 0.0247101
20000 0.036103
30000 0.0571434
40000 0.0680886
50000 0.0762995
60000 0.0848776
70000 0.09134
80000 0.0957179
90000 0.100746


==> figs/empirical/online/successrate/clixsensetop10k.dat <==
100 0
200 0.003754
300 0.00579804
400 0.00681691
500 0.00742724
600 0.00804399
700 0.008223
800 0.00871042
900 0.009244
1000 0.00939199
2000 0.0123358
3000 0.0150565
4000 0.0162786
5000 0.0173908
6000 0.0182323
7000 0.0191703
8000 0.020052
9000 0.0207048
10000 0.0209698
20000 0.0290094
30000 0.0378123
40000 0.0500233
50000 0.0522805
60000 0.0580635
70000 0.0631736
80000 0.0675949
90000 0.0729626


==> figs/empirical/online/successrate/clixsensetop1k.dat <==
100 0
200 0.00305905
300 0.00472727
400 0.00555805
500 0.00606198
600 0.0064113
700 0.00715629
800 0.00742012
900 0.00837194
1000 0.00855616
2000 0.0114702
3000 0.0133429
4000 0.0143152
5000 0.0159315
6000 0.0165806
7000 0.0177579
8000 0.0183102
9000 0.0191657
10000 0.0198742
20000 0.0265759
30000 0.0352764
40000 0.0497137
50000 0.0623151
60000 0.0721619
70000 0.0802128
80000 0.0872087
90000 0.0932313


==> figs/empirical/online/successrate/csdn.dat <==
100 0.0815293
200 0.0941303
300 0.0972393
400 0.102345
500 0.102345
600 0.102345
700 0.102345
800 0.102345
900 0.103433
1000 0.104361
2000 0.11558
3000 0.124096
4000 0.126476
5000 0.128995
6000 0.13077
7000 0.132127
8000 0.133858
9000 0.135077
10000 0.136779
20000 0.145678
30000 0.155153
40000 0.165871
50000 0.176211
60000 0.18526
70000 0.195813
80000 0.202746
90000 0.209153


==> figs/empirical/online/successrate/csdntop10k.dat <==
100 0.0621858
200 0.0804088
300 0.0890652
400 0.0933098
500 0.0968355
600 0.0986973
700 0.0991119
800 0.0999256
900 0.100692
1000 0.101517
2000 0.110391
3000 0.117936
4000 0.120997
5000 0.122709
6000 0.124108
7000 0.126474
8000 0.128629
9000 0.130525
10000 0.132307
20000 0.142115
30000 0.14824
40000 0.154493
50000 0.159808
60000 0.165398
70000 0.169875
80000 0.17641
90000 0.180283


==> figs/empirical/online/successrate/csdntop1k.dat <==
100 0.0554788
200 0.0767259
300 0.08418
400 0.0908873
500 0.0934024
600 0.0954688
700 0.096357
800 0.097391
900 0.0980463
1000 0.0987779
2000 0.108457
3000 0.115678
4000 0.120821
5000 0.122909
6000 0.125734
7000 0.128076
8000 0.128827
9000 0.128478
10000 0.130468
20000 0.14068
30000 0.148251
40000 0.160803
50000 0.171797
60000 0.18198
70000 0.192326
80000 0.200468
90000 0.207033


==> figs/empirical/online/successrate/linkedin.dat <==
100 0
200 0.00651741
300 0.00651741
400 0.00651741
500 0.00651741
600 0.00651741
700 0.00651741
800 0.00651741
900 0.00770788
1000 0.00878875
2000 0.0119224
3000 0.0135105
4000 0.015896
5000 0.0193232
6000 0.0207479
7000 0.0225388
8000 0.0251684
9000 0.0300855
10000 0.0347614
20000 0.0521605
30000 0.0640544
40000 0.0733375
50000 0.0810903
60000 0.0878507
70000 0.0935429
80000 0.0982889
90000 0.102759


==> figs/empirical/online/successrate/linkedintop10k.dat <==
100 0
200 0.00186738
300 0.0039113
400 0.00493012
500 0.00554041
600 0.00594685
700 0.00623697
800 0.00651741
900 0.00698233
1000 0.00788114
2000 0.010349
3000 0.011403
4000 0.0144692
5000 0.0161673
6000 0.0178494
7000 0.0189546
8000 0.0198092
9000 0.0215903
10000 0.02363
20000 0.0365624
30000 0.0461563
40000 0.0537482
50000 0.0596227
60000 0.0649441
70000 0.0694223
80000 0.0740137
90000 0.0772319


==> figs/empirical/online/successrate/linkedintop1k.dat <==
100 0
200 0.00152466
300 0.00319791
400 0.00402806
500 0.00452821
600 0.00486025
700 0.00510087
800 0.00529654
900 0.00599454
1000 0.00721926
2000 0.00974044
3000 0.0110373
4000 0.0131801
5000 0.0143264
6000 0.0161749
7000 0.0175193
8000 0.0185803
9000 0.0219735
10000 0.0217049
20000 0.0344592
30000 0.0458859
40000 0.0570603
50000 0.0711162
60000 0.0772355
70000 0.0843144
80000 0.0904263
90000 0.0971664


==> figs/empirical/online/successrate/neopets.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0
800 0
900 0
1000 0
2000 0.000696166
3000 0.00104874
4000 0.0022269
5000 0.00247015
6000 0.00299796
7000 0.0045024
8000 0.00596924
9000 0.00763433
10000 0.00937271
20000 0.0263875
30000 0.0404195
40000 0.0507388
50000 0.0608442
60000 0.0700353
70000 0.0784601
80000 0.085313
90000 0.0918545


==> figs/empirical/online/successrate/neopetstop10k.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0
800 0
900 0
1000 0
2000 0.000397805
3000 0.000919823
4000 0.00181431
5000 0.00234806
6000 0.00283251
7000 0.00426691
8000 0.00488352
9000 0.00566824
10000 0.0063114
20000 0.0148865
30000 0.0233187
40000 0.0301623
50000 0.0364078
60000 0.0423887
70000 0.0478089
80000 0.0526033
90000 0.0575016


==> figs/empirical/online/successrate/neopetstop1k.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0
800 0
900 0
1000 0
2000 0.000397814
3000 0.000958185
4000 0.00185977
5000 0.00232252
6000 0.0026407
7000 0.00306839
8000 0.00374006
9000 0.00428456
10000 0.00530845
20000 0.0123123
30000 0.0204138
40000 0.0317111
50000 0.0455464
60000 0.057471
70000 0.0704223
80000 0.076159
90000 0.083606


==> figs/empirical/online/successrate/rockyou.dat <==
100 0
200 0.00891714
300 0.00891714
400 0.00891714
500 0.0136978
600 0.0155216
700 0.0170537
800 0.0170537
900 0.0170537
1000 0.0180748
2000 0.0210209
3000 0.0292784
4000 0.0372556
5000 0.0441965
6000 0.0502635
7000 0.0580044
8000 0.062747
9000 0.0684736
10000 0.0730609
20000 0.108266
30000 0.131422
40000 0.147652
50000 0.16009
60000 0.169655
70000 0.178761
80000 0.186142
90000 0.193021


==> figs/empirical/online/successrate/rockyoutop10k.dat <==
100 0
200 0.00541737
300 0.0077051
400 0.00891714
500 0.0109651
600 0.0129797
700 0.013566
800 0.0155674
900 0.0150068
1000 0.0155933
2000 0.0190037
3000 0.0254796
4000 0.029331
5000 0.0340592
6000 0.0385846
7000 0.0424806
8000 0.0449357
9000 0.0490567
10000 0.0527045
20000 0.0804226
30000 0.0952515
40000 0.108678
50000 0.120011
60000 0.131208
70000 0.138904
80000 0.143716
90000 0.150729


==> figs/empirical/online/successrate/rockyoutop1k.dat <==
100 0
200 0.00393818
300 0.00560833
400 0.00645373
500 0.00942127
600 0.0119915
700 0.0121967
800 0.0132767
900 0.0165147
1000 0.0146411
2000 0.0185104
3000 0.0220549
4000 0.0264013
5000 0.0303403
6000 0.0339021
7000 0.0375673
8000 0.0406982
9000 0.044241
10000 0.0470831
20000 0.0746896
30000 0.10987
40000 0.132085
50000 0.147777
60000 0.159631
70000 0.170107
80000 0.181125
90000 0.186521


==> figs/empirical/online/successrate/yahoo.dat <==
100 0.0108687
200 0.0108687
300 0.0108687
400 0.0108687
500 0.0130193
600 0.0130193
700 0.0130193
800 0.0130193
900 0.0130193
1000 0.0130193
2000 0.0188513
3000 0.0211013
4000 0.0240261
5000 0.0273839
6000 0.0301789
7000 0.0346581
8000 0.0387449
9000 0.0413373
10000 0.044151
20000 0.0656943
30000 0.0803341
40000 0.09181
50000 0.101412
60000 0.109265
70000 0.116352
80000 0.122769
90000 0.127819


==> figs/empirical/online/successrate/yahootop10k.dat <==
100 0.00109546
200 0.00736183
300 0.00943319
400 0.0104656
500 0.0113767
600 0.0117199
700 0.0123255
800 0.0124177
900 0.0127348
1000 0.0128779
2000 0.0173294
3000 0.020068
4000 0.0220382
5000 0.0237162
6000 0.0251049
7000 0.027866
8000 0.0299128
9000 0.0316253
10000 0.0329792
20000 0.0479773
30000 0.0588674
40000 0.0671829
50000 0.07537
60000 0.0820933
70000 0.0873329
80000 0.0917165
90000 0.0967201


==> figs/empirical/online/successrate/yahootop1k.dat <==
100 0.000876553
200 0.00589933
300 0.00756416
400 0.00839438
500 0.00929595
600 0.0104165
700 0.011215
800 0.011784
900 0.0116846
1000 0.0120313
2000 0.0173304
3000 0.018423
4000 0.0200352
5000 0.0220872
6000 0.0235798
7000 0.025461
8000 0.0284158
9000 0.0292624
10000 0.0308452
20000 0.0450195
30000 0.0587325
40000 0.0758703
50000 0.0893683
60000 0.098916
70000 0.107595
80000 0.115046
90000 0.121045


==> figs/empirical/perfect/matrix/000webhost11by3.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0.00051839
800 0.000973483
900 0.00132716
1000 0.00163194
2000 0.00545081


==> figs/empirical/perfect/matrix/bfield11by3.dat <==
100 0
200 0
300 0.00200737
400 0.00315757
500 0.00384642
600 0.00430513
700 0.00463251
800 0.00510675
900 0.00575987
1000 0.006331
2000 0.00985654
3000 0.0122555
4000 0.0171301
5000 0.020702
6000 0.0229333
7000 0.024497
8000 0.0280451
9000 0.0303865
10000 0.0321605
20000 0.0467884
30000 0.0583951
40000 0.0796886
50000 0.0763277
60000 0.0836353
70000 0.0903557
80000 0.101838
90000 0.106058


==> figs/empirical/perfect/matrix/bfield3by3.dat <==
0.110287 0.385792 0.0160233 0.261195 0.08108 0.436163 
0.0372689 0.419734 0.220959 0.236754 6.70527e-05 0.329313 
0.000399906 0.276809 0.00113325 0.998756 0.000358242 0.166095 
0.182657 0.0881574 0.863148 0.130652 2.58673e-06 0.0476118 
0.0185201 0.16435 5.63328e-06 0.0829372 0.0311688 0.136567 
0.0977466 0.120502 0.597255 0.00468872 6.29724e-06 0.187645 
0.37805 0.328087 0.356678 0.284585 0.439434 0.237556 
0.231316 0.0624279 6.56334e-05 0.0835687 0.369988 0.0781957 
0.140822 0.188017 0.141571 0.118378 0.141269 0.200325 
0.164598 0.1561 0.300017 0.105847 0.160017 0.192473 
0.194136 0.174067 0.137515 0.185981 0.213984 0.141804 
0.430999 0.53435 0.485298 0.38318 0.399892 0.586391 
0.475527 0.466706 0.460968 0.486206 0.467624 0.45125 
0.168299 0.343362 0.225117 0.00174319 0.162615 0.392872 
0.181199 0.588433 3.01167e-05 0.607467 0.251186 0.58833 
0.292767 0.25391 0.170286 0.057948 0.33368 0.26543 
0.279658 0.312336 0.431797 0.568203 0.481652 0.518348 
0.00886592 0.475679 0.00108088 2.77607e-10 0.0205162 2.11097e-09 
0.00870817 0.52688 0.0149959 2.09837e-09 0.0125576 9.8558e-09 
0.0953259 0.843983 0.387902 0.383148 0.62847 9.58901e-09 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 
0.00371802 0.00786228 0.72431 0.24091 0.06451 0.666639 


==> figs/empirical/perfect/matrix/bfield7by3.dat <==
0.110287 0.260021 0.20174 0.436027 0.256471 0.309954 0.352054 0.388563 0.113006 0.0656295 0.29374 0.315201 0.00438457 0.262571 
0.308559 0.30267 0.235875 0.721402 0.000346401 0.524373 0.0670758 0.180874 0.28613 0.324688 0.448714 0.297472 0.315369 0.194966 
0.205534 0.300978 0.379441 0.404813 0.0425719 0.952188 0.35064 0.161941 0.439423 0.270373 0.297401 0.295842 0.203773 0.280724 
0.0557955 0.179667 0.000472934 0.00493311 0.271934 0.149153 0.0590006 0.512559 0.0137907 0.134392 0.0460181 0.0990978 0.0342743 0.140483 
0.0175944 0.37118 0.00314813 1.21531e-07 0.00283233 9.26273e-08 0.00496959 1.09407e-06 0.383089 7.65052e-09 0.0497647 4.26907e-07 9.03482e-05 3.4466e-08 
0.0579682 0.474619 0.051533 1.24949e-06 0.117228 8.24587e-07 0.998206 1.21971e-06 0.528818 1.86126e-05 0.00192586 2.40565e-06 0.0326649 3.63802e-09 
0.256405 0.195812 0.581591 0.418408 0.557455 0.442544 0.188729 0.811252 0.439641 0.560355 0.39533 0.604663 0.620198 0.379801 
0.0140815 0.619443 0.0528239 0.0274038 0.107756 5.67089e-05 0.213539 0.00800963 5.54604e-05 0.00165243 0.0815565 0.000751068 0.017066 0.0331865 
0.679898 0.0915712 0.0320334 0.318214 0.000174294 0.208693 0.000461485 0.166421 0.000667871 0.515648 0.000110735 0.201476 0.0462558 0.334497 
0.698347 0.0119968 0.0448197 0.0530678 0.00806307 0.0167612 0.000904014 0.19432 0.345226 0.0452641 0.0747108 0.0603352 0.0116518 0.0357288 
0.0559325 0.796853 0.0207959 0.404263 0.0163175 7.49634e-07 0.0363112 9.80865e-06 0.000532687 1.35947e-05 0.000917918 1.21467e-05 0.0437459 4.39861e-06 
0.775613 0.126616 0.0220007 0.602933 0.0335258 0.199281 0.0605335 4.58436e-06 0.167425 1.06026e-05 0.0735384 8.13935e-06 0.0260438 4.43046e-06 
0.927266 0.01066 0.280039 0.487213 0.406903 0.105758 5.37417e-06 4.87263e-05 8.75321e-07 3.51731e-05 3.44578e-06 0.442773 3.62686e-06 0.166863 
0.0337766 0.0258511 0.129596 0.100984 0.265202 0.20666 0.526926 0.47306 0.579328 0.420658 0.231904 0.767987 0.611301 0.388679 
0.0208805 0.0200371 0.0797132 0.0764959 0.17531 0.168217 0.487521 0.372496 0.22275 0.4934 0.351868 0.391181 0.459268 0.407405 
0.372201 0.585695 0.66762 0.174477 0.117226 0.552065 0.125745 0.104875 7.65161e-07 4.93174e-07 1.38427e-06 1.2842e-06 9.68753e-07 2.71306e-06 
0.948734 0.0153507 0.0812034 0.781668 0.0768735 0.62157 0.277002 0.0546487 3.13947e-08 1.29353e-07 1.43928e-08 6.22229e-08 1.92444e-07 3.19577e-07 
0.0283825 0.940829 0.00511326 0.876753 0.0207678 0.725341 0.0277873 0.409298 0.0170584 3.29198e-08 0.0259035 5.65849e-09 0.0527966 3.96179e-08 
0.354889 0.618425 0.145845 0.749903 0.0139362 0.772653 0.0324517 0.470624 0.00935942 2.81329e-07 0.0144224 1.83855e-07 0.0726626 1.04357e-06 
0.0129256 0.401105 0.0365087 0.45103 0.0966969 0.74591 0.240208 0.263802 0.502185 0.161933 0.676153 0.0251485 1 2.85607e-12 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 
0.566054 0.00642328 0.0708831 0.0179847 0.0166951 0.0426478 0.00220267 0.137005 0.373869 0.333936 0.601334 0.0293379 0.70135 0.0509753 


==> figs/empirical/perfect/matrix/brazzers11by3.dat <==
100 0
200 0.00252819
300 0.00749991
400 0.0102824
500 0.0115321
600 0.012535
700 0.0132501
800 0.0138577
900 0.0147568
1000 0.0151747
2000 0.0200037
3000 0.0272022
4000 0.0305786
5000 0.0327816
6000 0.0374327
7000 0.0412146
8000 0.0435799
9000 0.0464059
10000 0.0503005


==> figs/empirical/perfect/matrix/brazzers3by3.dat <==
0.171111 0.324576 0.0976693 0.811502 0.290985 0.263847 
0.0891852 0.10137 0.0598195 0.127824 0.107918 0.0951357 
0.0628037 0.0648658 0.0304056 0.107231 0.0522306 0.0471382 
0.106477 0.171628 0.118849 0.179379 0.0993136 0.179508 
0.130777 0.222108 0.407756 0.420019 7.35559e-08 0.138372 
0.307923 0.181003 0.667022 0.332968 0.179405 0.0250095 
0.232931 0.161502 0.216055 0.133386 0.186553 0.136898 
0.194164 0.208177 0.183564 0.189011 0.19355 0.211107 
0.233421 0.246807 0.197831 0.2896 0.171777 0.252238 
0.286779 0.0717819 0.716765 0.281751 0.177761 0.00019972 
0.0510849 0.0651856 0.000657075 0.00480394 0.079345 0.101914 
0.138895 0.19881 0.0648543 0.285586 0.166137 0.160461 
0.126055 0.111625 0.198138 0.177679 0.114629 0.100484 
0.356881 0.165939 0.626278 0.372135 0.217022 0.0636736 
0.340312 0.300666 0.43001 0.521297 0.310556 0.175505 
0.294417 0.11261 2.33278e-06 0.309404 2.78845e-06 0.116176 
0.444096 0.403255 0.999923 1.61659e-09 0.644102 2.84187e-09 
0.000828603 0.44634 0.000426865 2.07212e-14 0.00198874 1.00616e-13 
0.131011 0.5125 0.21069 1.02097e-10 0.314154 1.88933e-10 
0.684393 0.169433 0.251823 0.000116694 0.31781 0.000233962 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 
0.0397835 0.95499 0.0622664 0.0207319 0.0588291 0.0153789 


==> figs/empirical/perfect/matrix/brazzers7by3.dat <==
0.420519 0.232161 0.0149998 0.000100545 0.591813 0.0983664 0.491619 0.341268 0.285751 0.3644 0.0974169 0.00788115 0.32912 0.327203 
0.0266298 0.0199723 0.0195866 0.0352054 0.040231 0.0224213 0.141097 0.167383 0.0186927 0.00604033 0.000926295 0.000444212 0.0197509 0.0169601 
0.133002 0.147864 0.000287024 0.067075 0.147976 0.231221 0.000149621 0.298948 0.012371 0.153572 0.000145385 0.13901 0.191511 0.132916 
0.0380153 0.0335586 0.0378338 0.0225069 0.0210564 0.00529127 0.0295924 0.0615178 0.0611307 0.0344095 0.0615527 0.0612566 0.0387522 0.033924 
0.159687 0.156965 0.0941983 0.20004 0.107764 0.145207 0.131834 0.155788 0.145238 0.176191 0.171439 0.155408 0.175929 0.155883 
0.299898 0.364997 0.357115 0.642884 0.440314 0.559683 0.658708 0.341289 0.763206 0.23679 0.419798 0.580191 0.394387 0.605613 
0.0823159 0.431785 0.0444858 5.38823e-08 0.618679 1.41792e-06 0.296061 6.34779e-07 0.250345 2.658e-07 0.20428 3.92043e-07 0.0492869 3.09858e-07 
0.0378928 0.50392 0.00305034 1.14933e-08 0.119379 2.38888e-07 0.416721 1.52595e-07 0.160387 2.18526e-07 0.0176449 1.10663e-07 0.0360327 1.0385e-07 
0.113741 0.576558 0.238063 0.0746222 0.626266 0.0468912 0.0901107 0.178719 0.437425 0.112881 0.324738 0.116834 0.160664 0.0169285 
0.196335 0.126787 0.402652 0.35642 0.569758 0.238462 0.167528 0.615835 0.288232 0.504702 0.458814 0.381291 0.517257 0.25089 
0.220973 0.598418 0.0226767 0.420704 0.00454017 8.85392e-07 0.00426972 6.24376e-08 0.000492027 2.51145e-05 0.26984 8.90763e-07 0.0109082 6.13561e-06 
0.227223 0.654776 0.00958461 0.627439 0.0450265 0.0203497 0.0189349 0.0502947 0.0764042 0.0120438 0.042135 0.0396292 0.0257829 0.0110051 
0.230133 0.685283 0.718266 0.0209995 0.15945 0.0594221 1.75448e-08 0.132212 2.31857e-06 0.000104541 3.19405e-06 0.153034 6.63592e-07 0.0546035 
0.375463 0.554257 0.131993 0.651242 0.337755 0.0126755 1.85854e-07 3.84667e-06 4.41814e-05 0.000867663 4.65092e-06 0.000242743 1.15195e-05 0.0294752 
0.546444 0.394992 0.309387 0.510068 0.0067244 0.452138 0.00947253 1.02494e-06 0.0260029 6.37022e-06 0.000138855 1.39511e-05 0.00971994 1.67812e-06 
0.274908 0.675453 0.0325159 0.814451 0.534009 0.00725624 1.45877e-08 0.00623605 9.49111e-07 0.036089 2.81709e-06 0.024496 4.48604e-07 0.00875359 
0.562239 0.395529 0.0945429 0.775222 0.0135405 0.560684 0.03101 0.0364889 0.00108526 5.42121e-06 0.0525593 2.4939e-06 0.0327099 2.75565e-06 
0.000819538 0.970284 0.642059 0.274767 0.646035 0.103596 0.0270811 0.218495 0.0260412 0.450495 7.75478e-06 0.0583529 0.0285921 0.278721 
0.514163 0.452358 0.595294 0.301423 0.00504283 0.685477 0.0121081 0.165629 9.8788e-08 9.08138e-07 0.0294389 4.19618e-07 0.0156426 4.33148e-07 
0.722597 0.264948 0.768298 0.192816 0.0271918 0.856582 0.08861 0.6009 0.180556 0.134585 0.149498 2.32015e-05 0.223057 3.01109e-05 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 
0.44445 0.44445 0.44445 0.44445 0.44445 0.541526 0.44445 0.44445 0.533972 0.44445 0.18734 0.44445 0.44445 0.44445 


==> figs/empirical/perfect/matrix/clixsense11by3.dat <==
100 0
200 0.003754
300 0.00579804
400 0.00681691
500 0.00742724
600 0.00804399
700 0.008223
800 0.00871042
900 0.009244
1000 0.00939199
2000 0.0123358
3000 0.0150565
4000 0.0162786
5000 0.0173908
6000 0.0182323
7000 0.0191703
8000 0.020052
9000 0.0207048


==> figs/empirical/perfect/matrix/clixsense3by3.dat <==
0.0691234 0.0213479 0.388335 0.109542 0.0321542 0.0128177 
0.36887 0.630614 0.0976457 0.902189 0.546769 0.452701 
0.127485 0.658443 6.88112e-05 1.82926e-05 0.312186 0.583198 
0.501233 0.487969 0.500833 0.431748 0.49005 0.492597 
0.121 0.184462 0.193183 0.4612 0.14294 0.171586 
0.26831 0.0819152 0.564841 0.0180422 0.217212 0.10922 
0.0260961 0.0294139 0.0258918 0.0326563 0.0219365 0.0237606 
0.177735 0.380972 0.1355 0.533437 0.194578 0.349552 
0.00794386 0.253724 2.48923e-05 0.236574 0.00989038 0.314064 
0.347552 0.288721 0.409998 0.3295 0.276439 0.301179 
0.341025 0.626545 0.524292 0.473633 0.307845 0.651335 
0.532508 0.259272 0.50616 0.430623 0.425283 0.370993 
0.328735 0.16351 0.99808 0.000755832 0.170552 0.218263 
0.239692 0.0022894 0.178272 0.0105178 0.232885 1.45041e-07 
0.243983 0.160274 0.000127958 5.3999e-05 0.302946 0.211639 
0.135608 0.197515 0.426013 2.84948e-06 0.0370721 0.235466 
0.39682 0.551623 0.384822 0.575495 0.398002 0.541998 
0.0488699 0.0213267 0.0653066 0.000252149 0.0524311 0.0294658 
0.133473 0.0807528 0.000629712 0.00102919 0.162846 0.103609 
0.172645 0.370424 0.455171 1.40794e-07 0.240586 1.27628e-07 
0.0163483 0.579581 0.000365663 4.05749e-07 0.0559305 2.24133e-07 
0.191758 0.691926 0.570206 0.000189673 0.629109 4.46947e-05 
0.120355 0.775204 0.511881 0.00698995 0.582458 0.010514 
0.0530484 0.83653 0.293666 0.167035 0.30825 0.125625 
0.061555 0.775954 0.203509 0.000242696 4.65624e-09 1.40506e-10 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 
0.000320534 0.576629 0.0143482 0.498324 0.448801 0.508598 


==> figs/empirical/perfect/matrix/clixsense7by3.dat <==
0.0672009 0.0232703 0.000753457 0.00200381 0.0736786 0.00055204 0.71762 0.0331225 0.377078 0.00117174 0.000179302 0.0964771 0.0543652 0.0345863 
0.310595 0.125512 0.178294 0.0887591 0.469606 0.0152114 0.347909 0.32293 0.485925 0.181749 0.146019 0.806078 0.121454 0.052818 
0.101377 0.18359 0.181417 0.015145 0.00909809 0.00219469 0.565671 0.000562193 0.364921 0.426482 0.166658 0.0242543 0.152889 0.229302 
0.0437528 0.0338301 0.0149759 0.0454706 0.00166168 0.0153057 0.229215 0.103902 0.0681056 0.0362198 0.0232872 0.0632649 0.047514 0.0337357 
0.163111 0.14235 0.497865 0.139279 0.248806 0.321672 0.394702 0.0655203 0.167343 0.110288 0.158077 0.443049 0.172738 0.143917 
0.339398 0.350224 0.63487 0.13859 0.143632 0.765727 0.444984 0.545797 0.26355 0.000204138 0.54608 0.248758 0.280803 0.407763 
0.0962207 0.0555127 0.0643713 0.028482 0.0419318 0.0676364 0.0646393 0.0290399 0.0822327 0.0958063 0.0633808 0.0838546 0.111797 0.0417227 
0.0648851 0.0695775 0.109021 0.0499869 0.00989514 0.112951 0.120744 0.286457 4.63391e-05 0.0559619 0.102005 0.0448359 0.0535551 0.0402711 
0.0265066 0.0321744 0.0191744 0.0308595 0.111135 0.0449091 0.00012884 8.3189e-05 0.0174343 0.0861995 0.0523636 0.130469 0.0363694 0.0280805 
0.296 0.314187 0.527501 0.376203 0.0980632 0.323557 0.324993 0.00283197 0.30912 0.333096 0.491339 0.118956 0.286977 0.310202 
0.0451799 0.333486 0.00514676 1.20559e-08 0.187055 6.29339e-08 0.064466 7.02573e-08 0.0149077 7.49888e-09 0.0796731 7.02065e-08 0.066819 1.87513e-08 
0.0371674 0.570531 0.0819348 0.0160765 0.116359 0.00446306 0.227368 0.00037754 1.08516e-05 0.000590147 0.00797519 0.000110371 0.0909795 0.0257421 
0.138702 0.148577 0.438057 0.443139 0.619569 0.180084 0.0655246 0.299718 0.103507 0.842586 0.645021 0.207746 0.44035 0.492192 
0.766858 0.000245095 0.0592725 0.372751 0.0818755 1.80094e-06 0.04441 1.6495e-06 0.0610169 3.44571e-06 0.00695473 2.5129e-05 0.117304 1.1314e-07 
0.814769 1.14249e-05 0.0799523 0.481432 2.15929e-06 1.25455e-06 0.412474 1.72468e-06 0.49297 4.50831e-05 0.353512 2.01558e-06 0.0570102 4.54754e-06 
0.819476 0.00105487 0.00531766 0.556812 0.0123163 0.00398394 0.00675513 1.56843e-05 6.25932e-05 8.29635e-06 0.0998939 4.08804e-06 0.00161221 0.00520358 
0.526097 0.331728 0.0254044 0.628057 0.0620973 0.0583855 0.00357567 9.58977e-05 0.0408527 0.000713407 0.48583 0.00119156 0.0120131 0.0517987 
0.25907 0.604281 0.166382 0.500125 0.00412295 0.0398932 0.0010708 8.94936e-05 0.00100007 0.000132027 0.000367637 0.000881618 0.00588173 0.0266164 
0.0289058 0.868613 0.247913 0.501947 0.191016 0.0594643 0.36806 8.36041e-05 0.0626503 0.000109175 0.188496 7.27024e-05 0.17865 2.86348e-05 
0.0369081 0.0240201 0.0900292 0.0569131 0.269942 0.175815 0.643735 0.356263 0.341241 0.658755 0.256032 0.74395 0.677677 0.322318 
0.920086 0.0413461 0.00283595 0.903083 0.00703586 0.723035 0.0179367 0.294093 0.0356551 6.64827e-08 0.00188206 1.14239e-06 0.0278962 1.76473e-06 
0.41792 0.55452 0.475323 0.45845 0.50325 0.295119 0.043602 0.403442 0.0283572 2.07376e-08 0.043031 1.57534e-09 0.0616402 2.4928e-07 
0.744138 0.235131 0.00507381 0.945114 0.202646 0.645666 0.0404253 0.589397 0.0899961 0.0886282 0.1465 2.43512e-07 0.0927458 1.22595e-06 
0.474679 0.506506 0.485434 0.469354 0.220319 0.642017 0.539525 0.124424 0.000837165 0.251784 4.2064e-07 2.02132e-05 0.00131762 1.72849e-05 
0.31096 0.670853 0.944394 0.0177536 0.378274 0.511448 0.717864 0.000666597 0.00674372 0.365999 0.00340375 0.000113454 0.0121417 0.000125586 
0.70445 0.285776 0.0737505 0.901869 0.234929 0.688315 0.31019 0.488608 0.654185 0.0049253 0.191349 0.220085 2.59921e-08 2.86702e-08 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 
0.000584372 0.000320962 0.145663 0.0349079 0.0768562 0.756779 0.497301 0.374811 0.790514 0.158885 0.44404 0.468801 0.74275 0.0967046 


==> figs/empirical/perfect/matrix/csdn11by3.dat <==
100 0.0621858
200 0.0804088
300 0.0890652
400 0.0933098
500 0.0968355
600 0.0986973
700 0.0991119
800 0.0999256


==> figs/empirical/perfect/matrix/csdn3by3.dat <==
0.0890528 0.0800719 0.163446 0.280915 0.00817433 0.00455353 
0.166781 0.126115 0.177191 0.364484 0.0259228 0.000331323 
0.539801 0.434839 0.167638 0.7689 0.423388 0.551847 
0.00115986 0.0922098 0.00299199 0.54263 0.000282598 0.0322069 
0.300066 0.278276 0.260719 0.454867 0.383905 0.271128 
0.0312952 0.00184545 0.000220033 0.00223296 0.0620128 0.00165612 
0.487677 0.484153 0.493958 0.475058 0.471821 0.474519 
0.358975 0.326794 0.304701 0.342048 0.418361 0.355093 
0.129751 0.163541 0.130054 0.22125 0.131261 0.130033 
0.219179 0.000255112 0.131754 0.000719001 0.218248 8.19727e-05 
0.0552189 0.0471068 0.121127 0.0784925 0.022724 0.0292828 
0.00496368 0.00593304 0.00448318 0.00635739 0.00515441 0.00590689 
0.00137871 0.99794 0.00134219 0.99794 0.00173203 0.997601 
0.498937 0.481127 0.485397 0.487887 0.504726 0.478813 
0.154824 0.13095 1.33916e-06 0.00251014 1.15317e-07 0.220982 
0.269804 0.453001 0.486837 0.513163 0.328026 0.671974 
0.0386047 0.370726 0.0110624 3.57425e-16 0.0813833 7.40814e-15 
0.442824 0.000389081 9.57136e-15 7.41004e-06 3.2673e-14 0.000973585 
0.343634 0.156465 8.11521e-15 1.06721e-14 2.79501e-14 1.43425e-15 
0.00759123 0.758852 0.0386175 3.81601e-05 0.035021 0.000148704 
0.0484087 0.842067 0.295837 4.19459e-09 0.312482 1.95578e-08 
0.816445 0.0704916 0.000479172 0.00261139 0.00110602 0.00688782 
0.0270745 0.908877 0.258154 0.010955 0.308882 0.0102939 
0.0256665 0.0446056 0.332561 0.589067 0.340542 0.603208 
0.0203894 0.0438289 0.347925 0.64855 0.306418 0.689157 
0.619923 0.335551 0.000873974 0.238889 0.000740414 0.20237 
0.0011355 0.952267 0.0166556 0.012895 0.0242086 0.021923 
0.355248 0.619956 0.185822 0.307189 0.162411 0.268487 
0.0186007 0.0632427 0.387225 0.113575 0.340079 0.346303 
0.0186007 0.0632427 0.387225 0.113575 0.340079 0.346303 
0.0186007 0.0632427 0.387225 0.113575 0.340079 0.346303 
0.0186007 0.0632427 0.387225 0.113575 0.340079 0.346303 
0.0186007 0.0632427 0.387225 0.113575 0.340079 0.346303 
0.0186007 0.0632427 0.387225 0.113575 0.340079 0.346303 
0.0186007 0.0632427 0.387225 0.113575 0.340079 0.346303 
0.0186007 0.0632427 0.387225 0.113575 0.340079 0.346303 
0.0186007 0.0632427 0.387225 0.113575 0.340079 0.346303 
0.0186007 0.0632427 0.387225 0.113575 0.340079 0.346303 
0.0186007 0.0632427 0.387225 0.113575 0.340079 0.346303 
0.0186007 0.0632427 0.387225 0.113575 0.340079 0.346303 
0.0186007 0.0632427 0.387225 0.113575 0.340079 0.346303 
0.0186007 0.0632427 0.387225 0.113575 0.340079 0.346303 
0.0186007 0.0632427 0.387225 0.113575 0.340079 0.346303 
0.0186007 0.0632427 0.387225 0.113575 0.340079 0.346303 
0.0186007 0.0632427 0.387225 0.113575 0.340079 0.346303 


==> figs/empirical/perfect/matrix/csdn7by3.dat <==
0.978396 0.00150175 0.098136 0.0592337 0.102774 4.3981e-05 0.189769 0.000564167 0.000233388 0.250398 0.411744 0.00974464 0.0804638 0.0607358 
0.0415607 0.948341 0.127455 0.124735 0.142194 0.0042925 0.117019 0.155938 3.98942e-05 0.116728 0.131071 0.113955 0.124328 0.023566 
0.802209 0.193971 0.344803 0.307081 0.550646 0.411524 0.556085 0.276484 0.347683 0.194519 0.335784 0.369124 0.0212856 0.374446 
0.994783 0.0010972 0.138675 0.107693 0.361869 0.0460925 0.0823537 0.291959 0.0267161 0.315233 0.218699 0.000886645 0.100896 0.200609 
0.059262 0.936592 0.0633055 0.087727 0.0790962 0.0389246 0.0522782 0.000688223 0.120656 0.0623503 0.0909152 0.031213 0.0589355 0.0766828 
0.383582 0.612743 0.0316912 0.0293006 0.0416121 0.0229045 0.137346 0.0394186 0.0377337 0.000442548 0.0105274 0.0398285 0.0383951 0.0302664 
0.883445 0.113251 0.0105694 0.385017 0.00268207 1.6187e-07 0.0330985 4.04515e-06 0.0758826 6.46478e-06 0.0397038 9.44946e-08 0.019887 7.86002e-08 
0.348834 0.648363 0.0148827 0.472395 0.000505531 1.91983e-08 0.350531 2.43543e-06 0.16697 1.08519e-07 0.0851181 1.28793e-08 0.00518642 5.33974e-08 
0.866398 0.131202 0.518076 0.0429514 7.53668e-07 0.0299581 8.36112e-06 0.0443915 8.95854e-07 0.415033 2.10235e-07 6.34966e-05 3.05484e-06 0.0747066 
0.587722 0.410027 0.565286 0.0229549 8.28342e-08 0.000384057 4.15637e-06 0.122541 2.97374e-05 0.213434 9.83891e-06 0.0443345 5.92101e-08 0.026894 
0.333576 0.665294 0.799441 0.00224276 0.0117014 0.0295527 0.0186077 0.0999943 0.000131828 0.0260451 0.0302144 0.0357643 0.00680105 0.0145501 
0.221612 0.777661 0.791339 0.0746544 0.0272354 0.0214099 0.00239261 0.0570204 0.0208895 0.0360335 0.039023 0.0299694 0.0332224 0.0125654 
0.000280731 0.000279495 0.049359 0.0512784 0.493121 0.491638 0.491575 0.498144 0.489996 0.496412 0.49262 0.480616 0.492591 0.49079 
4.27255e-05 0.462044 0.00389414 0.921279 0.0772975 0.205027 0.122588 6.16489e-08 0.0210719 5.90506e-07 0.0563121 7.76955e-08 0.106934 5.57669e-09 
0.414396 0.58524 0.158544 0.777415 0.0134452 0.346529 0.0198171 7.4178e-07 0.0291144 3.05897e-06 0.0653115 7.99323e-07 0.0171354 1.18997e-07 
5.6421e-05 0.999682 0.207723 0.744401 0.102236 0.413271 0.0131506 6.01942e-07 0.396426 7.46389e-07 0.496156 2.26948e-06 0.119251 1.54132e-07 
5.82179e-05 0.472719 0.943051 0.0167838 0.0943676 0.517517 0.167928 5.24554e-08 0.05787 6.77971e-07 0.0296554 9.52193e-09 0.26436 3.29633e-07 
0.178725 0.102665 0.0892984 0.865661 0.366674 0.198096 1.17421e-07 7.6765e-06 8.32568e-07 1.72208e-07 2.35845e-07 6.68787e-05 1.2135e-08 1.75704e-05 
0.306157 0.359071 0.0185052 0.942163 0.00447591 0.594359 0.0211856 0.00731082 0.0839231 0.0483708 0.0350341 0.000653353 0.00163576 0.00434737 
0.634677 3.2816e-06 0.333486 0.64908 0.151761 0.681052 0.0348223 0.0330513 0.146316 0.162295 0.061609 0.0512963 0.0393825 0.031932 
0.872931 0.06006 0.453489 0.534174 0.873824 0.00134355 0.00504957 0.00534111 0.0226855 0.0139256 0.00545021 0.027954 0.0125599 0.0112438 
0.56137 0.131993 0.408324 0.583424 0.908958 0.0111971 0.162899 0.0795724 1.80296e-06 0.200936 1.04494e-05 0.093725 9.87343e-06 0.112654 
0.134144 0.504721 0.906138 0.0865822 0.122618 0.807571 0.309132 0.0233756 2.19602e-07 0.0317014 8.90845e-08 0.000519002 1.47597e-07 0.0246296 
0.222498 0.553088 0.848053 0.146049 0.225903 0.717108 0.0249963 0.434073 0.0576056 2.31905e-09 0.0696824 1.37877e-07 0.0384101 1.35908e-07 
0.00612989 0.542834 0.994888 0.00010355 0.93097 0.0210019 0.0257962 0.54542 0.0554534 2.83287e-10 0.0304392 3.52227e-10 0.0521513 4.25979e-10 
0.0697092 0.268409 0.902864 0.0926685 0.801398 0.155751 5.24292e-05 0.620201 0.0245577 0.0316574 0.000262556 0.0581465 9.53752e-05 0.0289563 
0.488787 0.25654 0.00101598 0.00269095 0.0101522 0.0258057 0.0971009 0.246761 0.225392 0.685099 0.423512 0.574762 0.236882 0.680386 
0.365185 0.0473479 0.618837 0.377683 0.90997 0.0548156 0.15546 0.525267 0.0888812 0.0242655 2.61212e-10 0.0315616 3.6868e-09 0.0324704 
0.0276564 0.285989 0.0338337 0.204597 0.0768563 0.786155 0.06875 0.0189578 0.895875 0.0884868 0.46848 0.15303 0.887607 0.0692955 
0.0276564 0.285989 0.0338337 0.204597 0.0768563 0.786155 0.06875 0.0189578 0.895875 0.0884868 0.46848 0.15303 0.887607 0.0692955 
0.0276564 0.285989 0.0338337 0.204597 0.0768563 0.786155 0.06875 0.0189578 0.895875 0.0884868 0.46848 0.15303 0.887607 0.0692955 
0.0276564 0.285989 0.0338337 0.204597 0.0768563 0.786155 0.06875 0.0189578 0.895875 0.0884868 0.46848 0.15303 0.887607 0.0692955 
0.0276564 0.285989 0.0338337 0.204597 0.0768563 0.786155 0.06875 0.0189578 0.895875 0.0884868 0.46848 0.15303 0.887607 0.0692955 
0.0276564 0.285989 0.0338337 0.204597 0.0768563 0.786155 0.06875 0.0189578 0.895875 0.0884868 0.46848 0.15303 0.887607 0.0692955 
0.0276564 0.285989 0.0338337 0.204597 0.0768563 0.786155 0.06875 0.0189578 0.895875 0.0884868 0.46848 0.15303 0.887607 0.0692955 
0.0276564 0.285989 0.0338337 0.204597 0.0768563 0.786155 0.06875 0.0189578 0.895875 0.0884868 0.46848 0.15303 0.887607 0.0692955 
0.0276564 0.285989 0.0338337 0.204597 0.0768563 0.786155 0.06875 0.0189578 0.895875 0.0884868 0.46848 0.15303 0.887607 0.0692955 
0.0276564 0.285989 0.0338337 0.204597 0.0768563 0.786155 0.06875 0.0189578 0.895875 0.0884868 0.46848 0.15303 0.887607 0.0692955 
0.0276564 0.285989 0.0338337 0.204597 0.0768563 0.786155 0.06875 0.0189578 0.895875 0.0884868 0.46848 0.15303 0.887607 0.0692955 
0.0276564 0.285989 0.0338337 0.204597 0.0768563 0.786155 0.06875 0.0189578 0.895875 0.0884868 0.46848 0.15303 0.887607 0.0692955 
0.0276564 0.285989 0.0338337 0.204597 0.0768563 0.786155 0.06875 0.0189578 0.895875 0.0884868 0.46848 0.15303 0.887607 0.0692955 
0.0276564 0.285989 0.0338337 0.204597 0.0768563 0.786155 0.06875 0.0189578 0.895875 0.0884868 0.46848 0.15303 0.887607 0.0692955 
0.0276564 0.285989 0.0338337 0.204597 0.0768563 0.786155 0.06875 0.0189578 0.895875 0.0884868 0.46848 0.15303 0.887607 0.0692955 
0.0276564 0.285989 0.0338337 0.204597 0.0768563 0.786155 0.06875 0.0189578 0.895875 0.0884868 0.46848 0.15303 0.887607 0.0692955 
0.0276564 0.285989 0.0338337 0.204597 0.0768563 0.786155 0.06875 0.0189578 0.895875 0.0884868 0.46848 0.15303 0.887607 0.0692955 


==> figs/empirical/perfect/matrix/linkedin11by3.dat <==
100 0


==> figs/empirical/perfect/matrix/linkedin3by3.dat <==
0.237162 0.452555 0.235423 0.764221 0.343513 0.45743 
0.164748 0.0959377 0.227674 0.00476543 0.00521907 0.0834106 
0.0268121 0.095504 0.00308971 0.0718482 0.0224431 0.112272 
0.199879 0.222855 0.132793 0.322378 0.198056 0.331378 
0.489724 0.10438 0.0320789 0.186491 0.914106 0.0818645 
0.0845139 0.218454 0.163923 0.836067 0.0418465 7.14628e-05 
0.101287 0.00411672 0.19238 0.0108396 0.0179558 9.31589e-06 
0.639598 0.360385 0.785101 0.214889 0.560857 0.439108 
0.162734 0.203669 0.114777 0.188154 0.231075 0.0265623 
0.365406 0.467656 0.238064 0.56922 0.629912 0.1351 
0.370977 0.363367 0.136432 0.863553 0.524467 0.0332566 
0.209254 0.309953 0.386003 0.38283 0.0767717 0.232517 
0.262466 0.205338 5.98488e-05 1.27576e-05 0.406442 0.321477 
0.00203264 0.0641701 0.00524548 0.00645406 1.80236e-06 0.106479 
0.0868619 0.216278 0.0640283 0.348001 0.1117 0.159544 
0.193105 0.321122 0.139281 0.539969 0.20339 0.192885 
0.136642 0.135821 0.140742 0.138561 0.135348 0.135375 
0.042689 0.0167068 0.0287782 2.02046e-06 0.0490199 0.0261904 
0.153171 0.214914 0.0871391 0.290889 0.203666 0.179731 
0.193961 0.437761 0.208353 0.463495 0.180708 0.433763 
0.0579153 0.0526501 0.0545556 0.0550192 0.0516608 0.0474255 
0.0331959 0.0111618 0.078874 0.031639 0.00976382 6.45266e-05 
0.0483008 0.0278885 0.0482666 0.0440171 0.0482976 0.0182445 
0.235622 0.22286 0.155479 0.0769761 0.267639 0.319951 
0.164101 0.244049 0.0278565 0.446064 0.247045 0.12959 
0.373773 0.372925 0.3433 0.302339 0.388426 0.419995 
0.0933928 0.205572 1.36256e-05 0.404372 0.153609 0.0905314 
0.210403 0.217571 1.8223e-05 0.412914 0.34523 0.0921588 
0.513658 0.232498 2.26944e-07 0.333849 5.2346e-07 0.574751 
0.329652 0.356095 4.47278e-15 1.42299e-13 9.47929e-14 1.97406e-13 
0.76788 0.0361197 0.000599881 0.165481 0.000151746 0.153035 
0.288821 0.538761 0.000537957 0.0244233 0.000222044 0.0167872 
0.856936 0.0335589 0.0189815 0.249018 0.0148556 0.224585 
0.358176 0.525019 0.000636806 0.0242713 0.00121486 0.0504441 
0.897249 0.0531442 0.0110847 0.537298 0.0239305 0.485344 
0.00494291 0.910637 0.0389751 0.0207445 0.0582699 0.031328 
0.274496 0.662195 0.00156573 0.123995 0.0018845 0.214773 
0.0018566 0.962371 9.55318e-08 0.0423044 5.2368e-11 2.0949e-09 
0.807129 0.192864 0.463098 0.201092 0.604475 0.00819566 
0.807129 0.192864 0.463098 0.201092 0.604475 0.00819566 
0.807129 0.192864 0.463098 0.201092 0.604475 0.00819566 
0.807129 0.192864 0.463098 0.201092 0.604475 0.00819566 
0.807129 0.192864 0.463098 0.201092 0.604475 0.00819566 
0.807129 0.192864 0.463098 0.201092 0.604475 0.00819566 
0.807129 0.192864 0.463098 0.201092 0.604475 0.00819566 


==> figs/empirical/perfect/matrix/linkedin7by3.dat <==
0.376663 0.267842 0.741226 0.214207 0.428308 0.567421 0.847425 0.115444 0.00565797 0.405564 0.371268 0.00689346 0.440999 0.396892 
0.298404 0.240905 0.39747 0.00552799 0.549473 0.136673 0.121001 0.28452 0.438026 0.401587 0.412863 0.547747 0.394041 0.349028 
0.0880258 0.126662 0.00201184 0.251348 0.00107127 0.253549 0.000577913 0.097633 0.00161832 0.193063 0.173099 0.0549048 0.122619 0.0856902 
0.117795 0.10506 0.334678 0.0926589 0.138344 0.226423 0.281745 0.232109 0.138416 0.0862686 0.368966 0.0460093 0.0655962 0.154325 
0.353945 0.295951 0.406406 0.539809 0.353223 0.569733 0.73584 0.00143693 0.249315 0.000651374 0.461822 0.288758 0.361364 0.397125 
0.0311648 0.0277449 0.0558091 0.0475759 0.0200218 0.000872621 0.199823 0.07442 0.000871256 0.0398478 0.0349068 0.00284362 0.0234266 0.0441545 
0.365025 0.407985 0.370374 0.364155 0.34453 0.40212 0.395166 0.40207 0.392162 0.376019 0.378271 0.408179 0.363826 0.408896 
0.192221 0.167942 0.179766 0.171693 0.207741 0.159529 0.16295 0.168605 0.190502 0.155042 0.183645 0.167493 0.193089 0.165628 
0.170447 0.144707 0.156578 0.162811 0.177244 0.00115792 0.181158 0.169711 0.179619 0.115005 0.0325141 0.237434 0.0342986 0.15431 
0.291553 0.212633 0.0770535 0.0287872 0.158774 0.308285 0.142492 0.143948 0.122363 0.213276 0.265946 0.2751 0.29567 0.119485 
0.43182 0.432163 0.430339 0.427126 0.457595 0.344007 0.429205 0.54952 0.439272 0.432277 0.436752 0.431685 0.429792 0.434122 
0.175478 0.285673 0.146511 0.441796 0.231755 0.0985728 0.185741 0.00272693 0.160766 0.407764 0.0546745 0.00518678 0.221258 0.418629 
0.251685 0.197525 0.307169 0.227021 0.277053 0.069237 0.126095 0.0172456 0.00152825 0.192805 0.102367 0.211448 0.331088 0.233538 
0.254059 0.298948 0.437578 0.562422 0.446694 0.553303 0.673228 0.326762 0.563343 0.436657 0.398991 0.601008 0.421024 0.578976 
0.543547 0.0158845 7.61928e-09 0.000456983 3.25597e-08 0.0336417 1.29608e-07 0.165174 7.60609e-08 0.134082 1.94211e-08 0.000424938 7.01418e-08 0.000235997 
0.0180769 0.603141 0.045738 0.00635389 0.0353081 0.00860058 0.0236236 7.65193e-06 0.0185136 0.017735 0.021311 0.0125086 0.0637647 3.75602e-06 
0.0195481 0.657172 0.0481396 0.00269684 0.201617 0.00484516 0.118463 0.00500236 0.000408135 0.00842866 0.000210077 0.00323423 0.0355026 2.16379e-06 
0.0134169 0.704428 0.0380787 0.00944888 0.000658026 0.000522629 0.0651754 0.0330341 0.11614 0.000117188 0.0899727 0.00112827 0.0253766 0.0121649 
0.0954011 0.639087 0.01533 0.00817074 0.0202363 0.0405223 5.78201e-05 0.000122416 0.0968833 0.00489088 0.000705325 0.000904559 0.000189556 0.00265579 
0.00176598 0.87369 0.0166265 0.0126666 0.0357665 6.3962e-06 0.00656081 0.0919884 0.0836878 0.00030429 0.0179925 0.0301571 0.00545016 1.7149e-07 
0.709852 0.205809 0.00919575 0.242279 4.70597e-05 7.35326e-06 0.000124904 2.13167e-06 6.18292e-05 8.2052e-06 0.101088 6.04397e-06 1.96995e-05 3.97484e-06 
0.253751 0.6842 0.436639 0.0126227 6.297e-09 0.00304278 1.62803e-07 0.0342718 6.48046e-08 0.00220117 4.83443e-07 9.03367e-05 5.04262e-07 0.030886 
3.95049e-06 0.950962 0.552404 0.0123877 2.54415e-06 0.0112905 8.25999e-06 0.107692 8.41934e-07 0.0559992 2.24237e-06 1.3946e-05 1.22082e-06 0.0140578 
0.17759 0.781087 0.0156966 0.617546 0.0031497 0.00705262 0.0068087 0.0199661 0.00666451 0.00999402 0.00309546 0.0147333 0.000850277 0.000842994 
0.126785 0.838866 0.686411 0.00868884 0.00253621 0.0264307 0.00252943 0.0917177 0.0110513 0.056952 0.00187936 0.0238861 0.000145451 0.00439913 
0.918142 0.0525763 0.513099 0.223444 0.0214195 0.0118823 0.000334424 0.0180319 0.0405016 0.00598755 0.0501583 0.0379998 0.0103832 0.00205453 
0.685249 0.297736 0.774308 0.0723487 0.0313082 0.330642 0.0500122 0.265259 0.00611994 0.561592 0.162095 0.766446 9.5296e-05 0.193064 
0.445097 0.532509 0.635652 0.162884 0.0301146 0.0231648 0.0279245 0.0353956 0.0157874 0.0146137 0.00376489 0.00211642 0.040177 0.0235676 
0.0826726 0.907675 0.0166791 0.898576 0.0774709 0.530106 0.188217 2.81845e-06 0.541053 6.55175e-08 0.0257856 2.29044e-06 0.111908 4.40543e-06 
0.476398 0.517086 0.597762 0.345264 0.200601 0.52213 0.0930674 0.0289822 0.122391 0.0244587 0.0279648 0.156319 0.0877807 0.000376767 
0.548321 0.446796 0.555353 0.400706 0.118485 0.672089 0.0497354 0.026156 0.0691048 0.0311099 0.0252368 0.0340496 0.032815 0.0295452 
0.105949 0.890014 0.941088 0.0236142 0.00519663 0.822737 0.0135618 0.35452 0.00652116 1.69675e-06 0.0254484 2.65303e-05 0.0343677 3.20131e-06 
0.439306 0.557729 0.77117 0.202615 0.715823 0.159154 0.435976 0.07504 6.93333e-06 0.0864329 8.78568e-08 0.0544855 1.95125e-07 0.162879 
0.00124114 0.995861 0.00117401 0.973101 0.101508 0.778507 0.45545 0.0649432 1.28131e-07 8.42072e-07 1.31831e-06 9.18266e-06 8.65823e-07 4.41165e-06 
0.627988 0.369656 0.507115 0.472191 0.0438477 0.857517 0.0321598 0.570657 0.0251482 4.19765e-06 0.045096 1.43315e-06 0.0901919 4.85057e-05 
0.623298 0.374802 0.67696 0.302832 0.794673 0.111886 0.00878276 0.664345 0.0400617 0.000207749 0.00584878 0.000411086 0.0298795 0.000211454 
0.522821 0.475412 0.123371 0.860254 0.73401 0.190145 0.0119788 0.699128 0.0294904 0.0204977 0.0271358 9.88245e-05 0.0359625 0.030326 
0.0189947 0.148521 0.932866 0.0596991 0.0794907 0.88522 0.320348 0.536594 0.00202062 0.484574 0.00163402 1.69797e-05 0.00509349 2.9912e-05 
0.0817621 0.317413 0.217503 0.0317579 0.122552 0.0225611 0.415355 0.0770223 0.239183 0.0810692 0.126348 0.0312897 0.00163593 0.00908943 
0.0817621 0.317413 0.217503 0.0317579 0.122552 0.0225611 0.415355 0.0770223 0.239183 0.0810692 0.126348 0.0312897 0.00163593 0.00908943 
0.0817621 0.317413 0.217503 0.0317579 0.122552 0.0225611 0.415355 0.0770223 0.239183 0.0810692 0.126348 0.0312897 0.00163593 0.00908943 
0.0817621 0.317413 0.217503 0.0317579 0.122552 0.0225611 0.415355 0.0770223 0.239183 0.0810692 0.126348 0.0312897 0.00163593 0.00908943 
0.0817621 0.317413 0.217503 0.0317579 0.122552 0.0225611 0.415355 0.0770223 0.239183 0.0810692 0.126348 0.0312897 0.00163593 0.00908943 
0.0817621 0.317413 0.217503 0.0317579 0.122552 0.0225611 0.415355 0.0770223 0.239183 0.0810692 0.126348 0.0312897 0.00163593 0.00908943 
0.0817621 0.317413 0.217503 0.0317579 0.122552 0.0225611 0.415355 0.0770223 0.239183 0.0810692 0.126348 0.0312897 0.00163593 0.00908943 


==> figs/empirical/perfect/matrix/neopets11by3.dat <==
100 0
200 0
300 0
400 0
500 0
600 0
700 0
800 0
900 0
1000 0
2000 0.000397805


==> figs/empirical/perfect/matrix/neopets3by3.dat <==
0.0763301 0.0756606 0.0853453 0.277371 0.0135094 0.00326706 
0.105454 0.323038 0.157631 0.836885 0.168924 0.25905 
0.241058 0.137357 0.132428 0.107037 0.211519 0.179188 
0.372451 0.407507 0.649372 0.331796 0.250329 0.550327 
0.06882 0.288862 0.164767 0.507378 0.127773 0.0893382 
0.388176 0.31629 0.45126 0.21399 0.373857 0.335078 
0.291045 0.289186 0.300214 0.508992 0.260473 0.187056 
0.00708746 0.00925347 0.0062822 0.00994605 0.0111624 0.00871541 
0.354017 0.24326 0.592796 0.407201 0.149486 0.196822 
0.362014 0.36858 0.399761 0.580511 0.365953 0.245943 
0.276203 0.281121 0.295528 0.277492 0.273594 0.279304 
0.396237 0.272218 0.545463 0.234684 0.262562 0.282617 
0.146186 0.362941 0.00667383 0.649735 0.262481 0.0878795 
0.228936 0.26371 0.153507 0.141166 0.245437 0.308747 
0.254333 0.198021 0.577061 0.422826 0.0231879 0.0221419 
0.163807 0.308374 0.15962 0.322183 0.169265 0.288153 
0.0820253 0.0642059 0.0876611 0.0640138 0.0865274 0.0637435 
0.131926 0.131987 0.0506613 0.246722 0.203815 0.0463233 
0.308294 0.264909 6.8297e-05 0.385886 0.514461 0.198227 
0.412893 0.0914802 0.0252707 3.89638e-06 0.72217 0.16348 
0.134252 0.43325 0.232914 0.767063 0.0650992 0.194551 
0.283811 0.28096 0.283789 0.288461 0.271877 0.289005 
0.364477 0.451554 0.332075 0.414548 0.382809 0.486575 
0.00107284 0.100422 0.00117959 1.08255e-12 0.00128605 1.41534e-13 
0.372495 0.372771 0.498979 0.501021 0.500425 0.499575 
0.199845 0.441565 0.347648 0.652352 0.29261 0.70739 
0.108384 0.433023 0.290212 8.01588e-11 0.124184 8.37779e-10 
0.500976 0.113293 6.21153e-14 0.0480738 1.06248e-13 0.35766 
0.408411 0.364278 0.0116505 0.00295778 0.0233277 0.00592232 
0.0490395 0.856528 0.341692 0.000150182 0.361903 0.000339867 
0.0445913 0.0534054 0.450914 0.529452 0.444088 0.521443 
0.940749 0.00632443 0.248169 0.0978416 0.22771 0.0884578 
0.940366 0.00493234 0.0261081 0.0790749 0.0400325 0.0779458 
0.948064 0.00171653 0.000106515 0.0395275 0.000129176 0.0328335 
0.0143223 0.95594 0.260717 0.157203 0.309359 3.79766e-09 
0.555747 0.406944 2.18468e-10 0.267981 1.8674e-11 3.25159e-12 
0.968612 0.000962085 0.356124 0.0158559 3.35101e-12 0.0292966 
0.408545 0.591453 0.048087 0.0359167 0.455363 0.0432778 
0.408545 0.591453 0.048087 0.0359167 0.455363 0.0432778 
0.408545 0.591453 0.048087 0.0359167 0.455363 0.0432778 
0.408545 0.591453 0.048087 0.0359167 0.455363 0.0432778 
0.408545 0.591453 0.048087 0.0359167 0.455363 0.0432778 
0.408545 0.591453 0.048087 0.0359167 0.455363 0.0432778 
0.408545 0.591453 0.048087 0.0359167 0.455363 0.0432778 
0.408545 0.591453 0.048087 0.0359167 0.455363 0.0432778 


==> figs/empirical/perfect/matrix/neopets7by3.dat <==
0.0301837 0.0301837 0.0301837 0.0301837 0.0301837 0.0301837 0.0301837 0.0301837 0.0301837 0.0301837 0.0301837 0.0301837 0.0301837 0.0301837 
0.264912 0.16358 0.588368 0.18903 0.702493 0.244795 0.635973 0.156501 0.191126 0.00785026 0.265529 0.682332 0.230314 0.150344 
0.0593182 0.053662 0.0272233 0.00965108 0.0697093 0.000325979 0.052117 0.00678164 0.0405811 0.087928 6.76491e-05 4.15552e-05 0.0119337 0.0421872 
0.275065 0.0980802 0.3474 0.0208536 0.0786505 0.404979 0.872386 0.120217 0.0857311 0.140624 0.614042 0.0329928 0.379813 0.154684 
0.0398905 0.0289295 0.0462302 0.203325 0.0641764 0.0409012 0.00736154 0.0328713 0.0663675 0.0417485 0.224199 0.0317288 0.0441918 0.0281339 
0.308019 0.316293 0.269469 0.441231 0.232911 0.236076 0.311169 0.389862 0.313358 0.229669 0.379706 0.126774 0.343931 0.319488 
0.120052 0.104899 0.121111 0.0245586 0.137921 0.0882819 0.0242276 0.000194269 0.132147 0.102402 0.0821327 0.216561 0.0655795 0.0937182 
0.0108 0.0135679 0.0140024 0.0153357 0.00502361 0.0253203 0.00881534 0.0146743 0.0140486 0.0109679 0.0129512 0.0161029 0.0102209 0.0127699 
0.167209 0.249134 0.25741 0.383214 0.0136008 0.292399 0.0714049 0.159495 0.454969 0.309314 0.362407 0.298588 0.00120507 0.273205 
0.182382 0.136529 0.213046 0.00101746 0.000880968 0.0734297 0.258216 0.142361 0.0219012 0.137716 0.264431 0.358583 0.250117 0.0406705 
0.0312407 0.0307782 0.0345915 0.0251514 0.0423393 0.0374544 0.0399821 0.0203954 0.0176619 0.0341379 0.0339608 0.0408348 0.0364086 0.0378474 
0.143783 0.190124 0.00727528 0.155756 0.327977 0.0866708 0.140857 0.155394 0.159187 0.153983 0.166312 0.475968 0.146157 0.166307 
0.230771 0.180577 0.257912 0.146128 0.0133933 0.188271 0.288357 0.205277 0.235418 0.226919 0.184939 0.0965912 0.247437 0.163447 
0.0860227 0.147367 0.0490376 0.105946 0.192178 0.0320508 0.216524 0.119416 0.0697901 0.283536 0.0734433 0.145526 0.00951143 0.132528 
0.219077 0.0458633 9.55731e-08 0.0506733 7.6627e-08 0.0478609 1.14525e-08 0.115589 9.70829e-08 0.162338 1.23314e-07 0.0839402 7.10028e-08 0.000804655 
0.0654064 0.344105 0.0632386 1.14366e-08 0.0335427 6.2456e-08 0.00442229 1.32613e-07 0.0191036 4.06615e-08 0.0221121 4.78847e-09 0.2271 4.18636e-08 
0.0323062 0.429688 2.89331e-06 1.06195e-07 0.0667273 9.86289e-08 0.129282 3.70077e-08 0.148013 1.0273e-06 0.0255733 1.69738e-08 0.0299831 9.29113e-10 
0.494868 0.0373808 5.7599e-08 0.0201917 1.31031e-07 0.356464 3.9045e-08 0.0941403 4.2158e-07 0.0480143 7.06938e-07 0.0631117 4.325e-09 0.0025009 
0.108653 0.546678 0.201766 3.81373e-08 0.836984 2.95051e-08 0.144196 6.65232e-09 0.000557897 1.44418e-07 0.00059649 7.7571e-08 0.272717 7.98125e-09 
0.125946 0.0881828 0.579288 0.400249 0.535087 0.464195 0.758026 0.241891 0.458376 0.524552 0.542144 0.444541 0.573755 0.38914 
0.00836251 0.860113 0.0458249 0.185215 0.0494076 5.02586e-07 0.095166 2.82494e-06 0.0458364 1.40956e-06 0.152675 1.28482e-06 0.002955 1.69932e-08 
0.853719 0.0470235 0.400498 0.0191767 9.09106e-06 0.0196473 5.13584e-06 0.000510115 4.5302e-06 0.026066 3.34793e-05 0.0103923 1.35016e-07 0.0586008 
0.919891 6.57047e-06 0.0108921 0.525871 0.0183369 2.70701e-06 0.0759309 3.82762e-05 8.64543e-06 2.91467e-07 1.0008e-08 0.000411868 0.0249285 1.07546e-05 
0.0318527 0.0348376 0.184288 0.20037 0.48304 0.508148 0.43032 0.543185 0.879394 0.120433 0.0447372 0.944046 0.545737 0.447928 
0.773467 0.176848 0.68149 0.0317189 0.016811 0.0919036 0.0477954 0.136629 0.00651813 0.215911 0.0382019 0.0403604 0.00144328 0.0720245 
0.779895 0.175378 0.731671 0.00790805 0.0271457 0.0239852 0.0245556 0.0239069 0.0122365 0.0534785 0.0502511 0.0289106 0.0273583 0.0285679 
0.0852569 0.873203 0.756834 0.00124979 0.00410983 0.221508 3.3706e-05 2.88527e-07 0.00214045 5.56068e-06 0.000319077 7.51562e-07 0.00919154 1.37358e-06 
0.573867 0.39074 0.131708 0.661336 0.0341982 0.287835 1.09251e-05 2.57633e-06 0.110027 1.31984e-06 0.135418 2.70082e-06 0.000100047 8.29336e-07 
0.446977 0.536718 0.838863 0.0661935 0.386367 0.309634 0.0375373 0.0278211 0.0592915 0.0165901 0.0401906 0.00516063 0.0302395 0.0299691 
0.989334 0.00321658 0.937205 0.0194206 0.402185 0.458917 0.254325 0.257435 7.73846e-07 0.107671 9.39698e-07 0.0236236 1.71219e-07 0.503366 
0.0803859 0.911859 0.38772 0.567928 0.847072 0.00279245 0.506626 0.0164468 7.30986e-07 0.0186425 1.91853e-06 0.0165551 3.80194e-07 0.0202316 
0.45317 0.541585 0.78954 0.179786 0.821952 0.0788967 0.0452319 0.61061 0.131058 9.33474e-06 0.155373 1.63769e-05 0.132105 1.59244e-05 
0.632945 0.361387 0.211102 0.761699 0.00768639 0.905329 0.161345 0.537984 0.177094 0.00504368 1.224e-05 9.43227e-05 1.91297e-05 0.00970631 
0.00126856 0.996057 0.609025 0.375344 0.386971 0.563183 0.474795 0.349742 0.239651 0.240333 0.248265 1.47503e-06 0.365934 5.8716e-06 
0.996533 0.000570456 0.428276 0.554805 0.343177 0.604287 0.769884 0.0306834 0.352571 0.0837131 1.732e-07 0.0246143 3.23244e-06 0.20205 
0.243531 0.754293 0.00481107 0.98286 0.551071 0.410631 0.511475 0.351835 0.187169 0.406655 0.329116 5.42145e-05 0.277503 0.000842922 
0.381212 0.61624 0.936859 0.0483014 0.667692 0.284134 0.501572 0.322737 0.0102958 0.553326 0.0189375 1.22765e-07 0.026311 1.2311e-07 
0.00767671 0.013358 0.15664 0.0771115 0.00442545 0.00136911 0.00146267 0.0280387 0.0182317 0.102017 0.0247144 0.0109553 0.121722 0.0864403 
0.00767671 0.013358 0.15664 0.0771115 0.00442545 0.00136911 0.00146267 0.0280387 0.0182317 0.102017 0.0247144 0.0109553 0.121722 0.0864403 
0.00767671 0.013358 0.15664 0.0771115 0.00442545 0.00136911 0.00146267 0.0280387 0.0182317 0.102017 0.0247144 0.0109553 0.121722 0.0864403 
0.00767671 0.013358 0.15664 0.0771115 0.00442545 0.00136911 0.00146267 0.0280387 0.0182317 0.102017 0.0247144 0.0109553 0.121722 0.0864403 
0.00767671 0.013358 0.15664 0.0771115 0.00442545 0.00136911 0.00146267 0.0280387 0.0182317 0.102017 0.0247144 0.0109553 0.121722 0.0864403 
0.00767671 0.013358 0.15664 0.0771115 0.00442545 0.00136911 0.00146267 0.0280387 0.0182317 0.102017 0.0247144 0.0109553 0.121722 0.0864403 
0.00767671 0.013358 0.15664 0.0771115 0.00442545 0.00136911 0.00146267 0.0280387 0.0182317 0.102017 0.0247144 0.0109553 0.121722 0.0864403 
0.00767671 0.013358 0.15664 0.0771115 0.00442545 0.00136911 0.00146267 0.0280387 0.0182317 0.102017 0.0247144 0.0109553 0.121722 0.0864403 


==> figs/empirical/perfect/matrix/rockyou11by3.dat <==
100 0
200 0.00541737


==> figs/empirical/perfect/matrix/rockyou3by3.dat <==
0.366407 0.453249 0.105013 0.0300581 0.277352 0.430236 
0.222437 0.26943 0.17703 0.393828 0.287247 0.191342 
0.253669 0.0242638 4.37404e-05 0.000234359 0.42541 0.0452804 
0.474749 0.0312336 0.435854 0.0165018 0.499881 0.0446167 
0.389332 0.414164 0.357908 0.37417 0.40034 0.431605 
0.156973 0.130759 0.286679 0.162482 2.11363e-06 0.120611 
0.261854 0.237652 0.369426 0.41037 0.196077 0.00503147 
0.226516 0.272632 0.237404 0.296583 0.237436 0.244526 
0.371442 0.409343 0.0581806 0.52529 0.572473 0.427524 
0.275862 0.181115 0.332116 6.08704e-06 0.196031 0.345582 
0.189478 0.00041409 0.00794521 0.000831394 0.36468 4.12856e-05 
0.395707 0.450838 0.395625 0.570761 0.413423 0.367294 
0.0748617 0.093259 0.156174 0.0704768 0.00321822 0.129148 
0.471919 0.50373 0.475156 0.502111 0.473343 0.50968 
0.802105 0.000504749 0.799758 1.50926e-05 0.799639 0.000931696 
0.246687 0.199452 1.2517e-05 0.109004 0.474815 0.300874 
0.438229 0.56159 0.349329 0.650516 0.560918 0.438844 
0.351352 0.207151 0.508219 0.00116008 0.255662 0.374772 
0.0270513 0.0745551 0.0387306 0.0272891 0.0215191 0.125733 
0.395463 0.405701 0.396202 0.405967 0.392338 0.409195 
0.277337 0.0048055 7.02353e-08 0.000373127 2.33973e-08 0.011454 
0.467386 0.014686 1.49531e-07 7.75461e-08 2.00369e-07 0.0507295 
0.578661 0.0139413 2.96427e-08 2.54225e-06 1.46916e-08 0.0625139 
0.656019 0.0186312 2.39427e-09 0.0597027 8.24995e-08 0.0454807 
0.71371 0.00845676 0.000491114 0.0462998 0.000232421 0.0203565 
0.755025 0.00865446 0.000854398 0.0385419 0.000656465 0.0343164 
0.785997 0.0108199 0.000204859 0.0304844 0.000168514 0.060185 
0.0561163 0.13199 0.307652 0.689375 0.290597 0.700983 
0.039836 0.0413928 0.478667 0.501936 0.461445 0.483876 
0.1654 0.795123 0.000200848 0.284815 0.000172007 0.243889 
0.0198825 0.0168348 0.53446 0.444307 0.527825 0.438793 
0.0358648 0.937013 0.042793 8.49498e-05 0.0569521 0.000114334 
0.00413283 0.984589 0.146753 0.087772 0.181621 0.109067 
0.267303 0.000563627 0.240791 0.638318 0.209182 0.304082 
0.267303 0.000563627 0.240791 0.638318 0.209182 0.304082 
0.267303 0.000563627 0.240791 0.638318 0.209182 0.304082 
0.267303 0.000563627 0.240791 0.638318 0.209182 0.304082 
0.267303 0.000563627 0.240791 0.638318 0.209182 0.304082 
0.267303 0.000563627 0.240791 0.638318 0.209182 0.304082 
0.267303 0.000563627 0.240791 0.638318 0.209182 0.304082 
0.267303 0.000563627 0.240791 0.638318 0.209182 0.304082 
0.267303 0.000563627 0.240791 0.638318 0.209182 0.304082 
0.267303 0.000563627 0.240791 0.638318 0.209182 0.304082 
0.267303 0.000563627 0.240791 0.638318 0.209182 0.304082 
0.267303 0.000563627 0.240791 0.638318 0.209182 0.304082 


==> figs/empirical/perfect/matrix/rockyou7by3.dat <==
0.0741688 0.106176 0.238479 0.0970565 0.316839 0.55549 0.138489 0.237999 0.362158 0.625232 0.0252284 0.672968 0.162945 0.0252865 
0.18414 0.307724 0.236142 0.590526 0.238358 0.338478 0.252381 0.356571 0.00300269 0.113939 0.181053 0.493943 0.211497 0.239469 
0.405147 0.427552 0.147889 0.266427 0.446534 0.44326 0.388527 0.39835 0.241261 0.556951 0.449844 0.549829 0.425911 0.42766 
0.0411259 0.0138625 0.039108 0.00635904 0.0101882 0.0212061 0.00218042 0.0255945 0.140814 0.0627529 0.0134317 0.000692537 0.0242838 0.00021221 
0.0389813 0.0134025 0.0373151 0.0222081 0.000745333 0.0330527 0.107694 0.0136183 3.91706e-05 3.97415e-06 0.0470565 0.0427542 0.0665508 0.0133585 
0.0394812 0.0410699 0.0311446 0.0406197 0.0402301 0.0509094 0.0109557 0.016634 0.0655678 0.00483862 0.0474066 0.0525034 0.0397057 0.04108 
0.279851 0.22268 0.0408612 0.316317 0.0895665 0.00267245 0.128918 0.236206 0.384335 0.306426 0.573529 0.425915 0.340124 0.0872108 
0.0312142 0.0447055 0.0253917 0.0108914 0.000663049 0.0780759 0.0964412 0.0376183 0.0560799 0.0479649 5.47733e-05 0.0912702 0.0279476 0.0529364 
0.249017 0.302946 0.392242 0.335888 0.0765909 0.0365592 0.501945 0.268581 0.5013 0.0689525 0.164673 0.16225 0.136368 0.582025 
0.200339 0.339414 0.0101473 5.76763e-08 0.545443 1.22221e-07 0.662654 1.1139e-08 0.624822 1.33359e-05 0.617527 9.49174e-07 0.0188103 2.40427e-07 
0.0129389 0.684419 0.0423308 0.0360215 0.047421 0.0141139 0.106378 0.0331072 0.0396738 0.0427583 0.0558752 0.0388049 0.0139995 0.0081322 
0.277744 0.514358 0.000509228 0.000555387 0.00073485 0.00374362 0.00279136 7.09068e-06 0.000535957 0.000243648 0.00139276 0.000181105 0.00033889 0.000943503 
0.0664088 0.0840064 0.442266 0.543708 0.538548 0.461056 0.476197 0.519344 0.41299 0.586997 0.432455 0.565857 0.400805 0.567173 
0.817777 0.067837 0.016107 0.0330348 0.0226907 0.0730717 0.00603506 2.65582e-05 0.0307257 0.0159454 0.0513382 0.0464308 5.75949e-06 0.0322264 
0.858663 0.044034 0.0123613 0.269101 0.00054645 0.000235245 0.0946305 0.000123299 0.0467357 5.63363e-05 0.000896226 7.94916e-05 0.000694464 0.000140147 
0.867254 0.0505127 0.0156679 0.394667 0.00866495 1.12221e-06 0.137519 2.63661e-07 0.00956794 4.37101e-06 0.00345216 2.38478e-05 0.0111319 1.40955e-06 
0.180939 0.745842 0.00107552 0.457665 0.00114486 0.000673031 0.00857593 0.00273524 0.00282653 0.00121976 3.27329e-05 0.00041648 0.000493426 0.000308171 
0.530362 0.404761 0.00106346 0.533733 0.00024226 5.14787e-06 0.0093818 2.53786e-07 0.00221935 8.39524e-06 0.00241183 1.05906e-05 1.64397e-05 1.88088e-06 
0.0396835 0.905902 0.581257 0.028542 1.44156e-05 1.56238e-05 4.23706e-05 0.0303913 1.60339e-05 0.000509273 1.61402e-05 0.389821 2.36583e-06 0.0114761 
0.253578 0.719595 0.745775 0.0618153 0.0107872 0.00435657 0.000490372 1.26038e-05 0.0549864 0.000268082 0.024315 0.00778674 0.00120333 0.00730647 
0.0102479 0.00890604 0.0735055 0.0526053 0.385505 0.273684 0.647976 0.352023 0.679301 0.320698 0.424051 0.575947 0.586514 0.413485 
0.00631973 0.986257 0.0408652 0.904278 0.211781 0.51131 0.368897 2.99135e-07 0.865028 7.04924e-07 0.491475 9.67295e-07 0.291492 2.00259e-07 
0.942567 0.0477831 0.927817 0.000935633 0.0163935 0.623745 0.0489222 0.0103979 0.0777134 0.0373024 0.0287211 0.0156502 0.029833 0.00310647 
0.287942 0.708519 0.0336977 0.943986 0.19038 0.675098 0.550812 0.0285524 0.677686 2.87866e-06 0.219717 0.14689 0.628632 0.000139987 
0.554028 0.439887 0.824181 0.132187 0.0200872 0.737125 0.079324 0.0220031 0.0748799 0.055091 0.249007 0.0299403 0.0253913 0.0301578 
0.00291487 0.00299235 0.0209342 0.0214575 0.116309 0.112552 0.371045 0.380923 0.462881 0.537118 0.426219 0.573781 0.524216 0.475783 
0.070665 0.923413 0.0849989 0.88002 0.792159 0.0131828 0.344618 0.0343017 1.58042e-07 0.0517036 2.43477e-07 0.133615 9.77085e-07 0.0356911 
0.00116331 0.995458 0.687644 0.288168 0.673719 0.200045 0.177155 0.379499 0.177585 1.69761e-05 0.0235063 7.90132e-05 0.36994 1.11149e-05 
0.000831624 0.00106593 0.00513736 0.0076596 0.942258 0.046243 0.0916067 0.136093 0.403796 0.442846 0.31971 0.668241 0.35084 0.455507 
0.225316 0.77375 0.00307395 0.990248 0.445807 0.519336 0.046998 0.833947 0.189027 0.278962 0.3857 9.18341e-07 0.254821 5.44781e-06 
0.0942479 0.904837 0.906084 0.0871562 0.0451364 0.920728 0.881995 0.00140377 0.0180166 0.460024 0.000598199 1.88615e-06 0.0449133 1.48826e-06 
0.00150479 0.998027 0.659501 0.337127 0.618674 0.362576 0.580804 0.357603 0.152403 0.579249 0.325754 1.51967e-06 0.379518 0.000316809 
0.781894 0.217604 0.377144 0.619225 0.391029 0.589768 0.129169 0.809693 0.313976 0.428595 0.151178 0.103075 0.141998 6.34766e-09 
0.405253 0.579029 0.547835 0.0144628 0.404471 0.473257 0.403844 0.259953 0.213146 0.0915881 0.520953 0.405147 0.57458 0.272001 
0.405253 0.579029 0.547835 0.0144628 0.404471 0.473257 0.403844 0.259953 0.213146 0.0915881 0.520953 0.405147 0.57458 0.272001 
0.405253 0.579029 0.547835 0.0144628 0.404471 0.473257 0.403844 0.259953 0.213146 0.0915881 0.520953 0.405147 0.57458 0.272001 
0.405253 0.579029 0.547835 0.0144628 0.404471 0.473257 0.403844 0.259953 0.213146 0.0915881 0.520953 0.405147 0.57458 0.272001 
0.405253 0.579029 0.547835 0.0144628 0.404471 0.473257 0.403844 0.259953 0.213146 0.0915881 0.520953 0.405147 0.57458 0.272001 
0.405253 0.579029 0.547835 0.0144628 0.404471 0.473257 0.403844 0.259953 0.213146 0.0915881 0.520953 0.405147 0.57458 0.272001 
0.405253 0.579029 0.547835 0.0144628 0.404471 0.473257 0.403844 0.259953 0.213146 0.0915881 0.520953 0.405147 0.57458 0.272001 
0.405253 0.579029 0.547835 0.0144628 0.404471 0.473257 0.403844 0.259953 0.213146 0.0915881 0.520953 0.405147 0.57458 0.272001 
0.405253 0.579029 0.547835 0.0144628 0.404471 0.473257 0.403844 0.259953 0.213146 0.0915881 0.520953 0.405147 0.57458 0.272001 
0.405253 0.579029 0.547835 0.0144628 0.404471 0.473257 0.403844 0.259953 0.213146 0.0915881 0.520953 0.405147 0.57458 0.272001 
0.405253 0.579029 0.547835 0.0144628 0.404471 0.473257 0.403844 0.259953 0.213146 0.0915881 0.520953 0.405147 0.57458 0.272001 
0.405253 0.579029 0.547835 0.0144628 0.404471 0.473257 0.403844 0.259953 0.213146 0.0915881 0.520953 0.405147 0.57458 0.272001 


==> figs/empirical/perfect/matrix/webhost3by3.dat <==
0.523014 0.463492 0.470211 0.457384 0.534417 0.458905 
0.499471 0.253141 0.999797 5.21744e-06 0.163673 0.297157 
0.316604 0.25272 0.115379 0.41875 0.349195 0.287346 
0.15121 0.0840821 0.215305 0.307046 0.0482178 0.0114806 
0.524061 0.47593 0.788867 0.211106 0.173303 0.826696 
0.156074 0.0038912 0.999326 7.22003e-07 0.0570752 0.0108421 
0.0102004 0.0108905 0.00993259 0.0133089 0.0101376 0.0254829 
0.105182 0.0972162 0.182719 0.14968 0.100321 0.0996565 
0.199504 0.341527 0.144888 0.329057 0.24816 0.250528 
0.244337 0.439603 1.2207e-06 0.202474 0.30168 0.677283 
0.252024 0.160457 5.76463e-07 0.190392 0.259742 0.122417 
0.160317 0.169259 0.199303 0.356502 0.1406 0.13087 
0.119317 0.174033 0.145803 0.411991 0.103457 0.131694 
0.0932431 0.0986094 0.122554 0.169324 0.0686215 0.0582292 
0.0465699 0.0102227 0.000140506 0.0381023 0.0805639 0.000704637 
0.261952 0.156687 0.212277 0.605551 0.240862 5.71593e-05 
0.0192163 0.000711511 0.0145529 6.76536e-05 0.020239 0.000944486 
0.269879 0.132001 0.83015 0.0015424 0.00308174 0.18652 
0.11586 0.107933 0.143226 0.451186 0.140426 0.0160774 
0.0564842 0.0546267 0.206032 0.212482 3.09102e-05 7.2791e-06 
0.0529943 0.0866426 0.000104963 0.180845 0.0746075 0.0651849 
0.141801 0.110272 0.167615 2.73799e-08 0.136377 0.15787 
0.00872712 0.0164517 0.0118203 2.16294e-06 0.00944964 0.0249724 
0.243814 0.295136 0.360281 0.566381 0.21357 0.192581 
0.126384 0.0796334 0.103558 0.277931 0.127173 0.00333285 
0.384871 0.402282 0.420017 0.273316 0.365229 0.441586 
0.288488 0.340007 0.096084 0.903878 0.407207 0.129614 
0.197233 0.251 0.00172363 0.092854 0.234801 0.318432 
0.290665 0.302822 0.233784 0.243627 0.287821 0.299836 
0.0150589 0.527232 0.0293886 4.0247e-14 0.028096 2.5072e-13 
0.647289 0.0611795 0.155262 0.00102036 0.121587 0.000799054 
0.709938 0.0453638 0.18847 0.268712 2.82719e-17 1.29984e-18 
0.000270733 0.00335079 0.401609 0.480473 0.829948 0.123322 
0.000270733 0.00335079 0.401609 0.480473 0.829948 0.123322 
0.000270733 0.00335079 0.401609 0.480473 0.829948 0.123322 
0.000270733 0.00335079 0.401609 0.480473 0.829948 0.123322 
0.000270733 0.00335079 0.401609 0.480473 0.829948 0.123322 
0.000270733 0.00335079 0.401609 0.480473 0.829948 0.123322 
0.000270733 0.00335079 0.401609 0.480473 0.829948 0.123322 
0.000270733 0.00335079 0.401609 0.480473 0.829948 0.123322 
0.000270733 0.00335079 0.401609 0.480473 0.829948 0.123322 
0.000270733 0.00335079 0.401609 0.480473 0.829948 0.123322 
0.000270733 0.00335079 0.401609 0.480473 0.829948 0.123322 
0.000270733 0.00335079 0.401609 0.480473 0.829948 0.123322 
0.000270733 0.00335079 0.401609 0.480473 0.829948 0.123322 


==> figs/empirical/perfect/matrix/webhost7by3.dat <==
0.00333402 0.0101599 0.00320678 0.00441579 0.00168873 0.00505731 0.00849786 0.0204301 0.0013604 0.0195127 0.0231786 0.0301394 0.00273221 0.0154452 
0.111878 0.163168 0.0115201 0.0764642 0.204968 0.137315 0.329366 0.19218 0.415915 0.130266 0.0789415 0.269093 0.146368 0.286248 
0.0380045 0.106527 0.30047 0.286038 0.644182 0.00104575 0.0545518 0.00172236 0.308396 4.73614e-05 0.00085641 0.357762 5.16305e-05 0.112565 
0.096129 0.0707623 0.279533 0.0370691 0.0679401 0.000604259 0.496032 0.0766051 0.0736562 0.0985522 0.21449 0.135721 4.53267e-05 0.00988827 
0.464052 0.170467 9.46895e-05 0.281652 0.0267067 0.972733 0.000292583 0.0624168 0.163896 0.13407 0.475632 0.242711 0.508579 0.0114104 
0.0574875 0.131055 0.121964 0.00139675 0.000318772 0.469498 0.0459718 0.334606 0.000363649 0.386997 0.3044 0.435351 0.090267 0.121774 
0.0205814 0.0127804 0.000233485 9.09646e-05 0.00919181 0.0313287 0.058019 0.0404541 2.21791e-06 0.0319297 0.00622315 0.0174019 0.0234063 0.0238546 
0.0296985 0.0522185 0.00394033 0.132747 0.61753 3.29427e-05 0.00978441 0.360688 0.0908413 0.0904335 0.0262987 2.07799e-05 0.0229777 0.0330805 
0.305378 0.403884 0.167003 0.289328 0.547288 0.019429 0.311908 0.43894 0.145021 0.25796 0.0155568 0.972526 0.425634 0.403213 
0.224727 0.194553 0.145925 0.0568987 0.252716 0.000762047 0.639868 0.178824 0.571476 0.417564 0.141183 0.304066 0.313718 0.233997 
0.302562 0.248731 0.543829 0.220234 0.00469849 0.209044 0.128406 0.665717 0.464461 0.170947 0.319498 5.45105e-06 0.184382 0.307982 
0.195369 0.0730868 0.081411 0.343549 0.130995 0.0240935 0.222956 0.0915252 0.201868 0.000283403 0.178481 0.0129079 0.223435 0.0894356 
0.0597728 0.0613428 0.0278587 0.0451204 0.0860473 0.210136 0.0968328 0.0758157 0.0923289 0.0921305 0.0851029 0.072869 0.0670315 0.0681895 
0.0665891 0.055189 0.0563286 0.000594445 0.0562979 0.0179879 0.0441034 0.0566637 0.0150442 0.0251505 0.0289683 0.0450889 0.0667675 0.0570758 
0.0282165 0.0254572 0.0478948 0.000244535 0.0250509 0.0271282 0.0451621 0.053163 0.0452216 0.0304013 0.0284815 0.031625 0.0332073 0.0303783 
0.261997 0.190281 0.23094 0.0208615 0.0451296 0.0068799 0.0750535 0.401078 0.47897 0.0641753 0.0893686 0.0197317 0.315371 0.236583 
0.243272 0.0271762 3.74962e-08 0.0564766 2.04611e-07 0.00235847 1.40559e-06 0.0136183 5.8166e-07 0.26462 8.66473e-08 0.0400243 9.29423e-08 0.00355694 
0.331862 0.30829 0.415694 0.5843 0.442104 0.557893 0.663393 0.336603 0.583351 0.416606 0.554986 0.445011 0.463597 0.536403 
0.401845 0.0600269 6.59473e-08 0.00140354 4.48595e-07 0.811534 7.69041e-07 0.315615 1.1647e-06 0.175496 2.77246e-08 0.233041 8.40101e-08 0.00669545 
0.733394 0.0336362 0.11827 0.119727 0.0163422 0.128102 0.273098 0.000182232 0.215864 0.54764 0.00469572 0.233263 0.104552 0.0299224 
0.18669 0.624538 0.0263078 0.0221305 0.00410465 0.0286729 0.0206589 0.0843103 0.0738364 0.0201169 0.012222 0.0228222 0.0197072 0.0102732 
0.0188332 0.842847 0.0219616 0.0220445 0.0249359 0.0393821 0.0228537 0.069723 0.0730698 0.0195773 0.0256182 0.0248024 0.0213686 0.0254868 
0.360056 0.527945 0.0302404 0.256717 0.0326998 1.05022e-07 0.00579358 6.34838e-06 0.000621417 1.33363e-05 0.000926426 6.2872e-06 0.0556962 1.14771e-06 
0.00645444 0.903284 0.0411006 0.384202 0.000259101 6.93539e-07 0.112042 4.91796e-06 0.116875 3.00912e-06 0.327739 8.65761e-08 0.00590399 3.05259e-06 
0.580022 0.342485 0.464869 0.0417109 8.17199e-06 0.0149373 6.09904e-06 0.000252472 1.65802e-05 9.69043e-05 5.69618e-08 0.0246845 1.03223e-05 0.0894458 
0.673744 0.254062 0.452009 0.100083 5.50143e-07 6.76463e-06 1.08866e-06 1.42966e-05 2.09558e-06 1.93941e-05 6.65695e-07 2.39965e-06 3.06909e-06 5.53595e-06 
0.524016 0.416589 0.0193607 0.581427 0.0407976 0.0202357 0.0594837 0.000934494 0.126292 0.000645908 0.0487389 0.000121539 0.0310731 0.0325447 
0.0030152 0.945911 0.657998 0.0167729 0.0732172 0.0457776 0.00057912 0.0419311 2.13578e-06 0.020234 0.0138837 0.063802 0.0757694 0.0521014 
0.729965 0.244346 0.0108236 0.825584 0.027379 0.558541 0.0660076 0.0532555 0.0837057 1.78177e-06 0.0709423 4.1814e-06 0.0673778 2.63781e-06 
0.38636 0.595781 0.441422 0.444762 0.686601 0.00468055 0.0199181 0.365765 1.34371e-06 1.32228e-06 1.31457e-07 4.22648e-06 2.49077e-06 2.26514e-06 
0.741426 0.245721 0.0806842 0.837461 0.608648 0.197014 0.397211 0.160204 0.000393837 0.24003 0.00036273 6.86882e-08 0.00057534 6.21061e-08 
0.839253 0.156166 1.27249e-05 0.968116 0.188606 0.71727 0.712708 0.0761956 0.525456 0.121988 0.318124 0.15349 3.19107e-07 0.247976 
0.000558868 0.0637688 0.319562 0.672623 0.167857 0.627614 0.0226525 0.0130662 0.887064 0.0811379 0.485822 0.114212 0.787468 0.0207244 
0.000558868 0.0637688 0.319562 0.672623 0.167857 0.627614 0.0226525 0.0130662 0.887064 0.0811379 0.485822 0.114212 0.787468 0.0207244 
0.000558868 0.0637688 0.319562 0.672623 0.167857 0.627614 0.0226525 0.0130662 0.887064 0.0811379 0.485822 0.114212 0.787468 0.0207244 
0.000558868 0.0637688 0.319562 0.672623 0.167857 0.627614 0.0226525 0.0130662 0.887064 0.0811379 0.485822 0.114212 0.787468 0.0207244 
0.000558868 0.0637688 0.319562 0.672623 0.167857 0.627614 0.0226525 0.0130662 0.887064 0.0811379 0.485822 0.114212 0.787468 0.0207244 
0.000558868 0.0637688 0.319562 0.672623 0.167857 0.627614 0.0226525 0.0130662 0.887064 0.0811379 0.485822 0.114212 0.787468 0.0207244 
0.000558868 0.0637688 0.319562 0.672623 0.167857 0.627614 0.0226525 0.0130662 0.887064 0.0811379 0.485822 0.114212 0.787468 0.0207244 
0.000558868 0.0637688 0.319562 0.672623 0.167857 0.627614 0.0226525 0.0130662 0.887064 0.0811379 0.485822 0.114212 0.787468 0.0207244 
0.000558868 0.0637688 0.319562 0.672623 0.167857 0.627614 0.0226525 0.0130662 0.887064 0.0811379 0.485822 0.114212 0.787468 0.0207244 
0.000558868 0.0637688 0.319562 0.672623 0.167857 0.627614 0.0226525 0.0130662 0.887064 0.0811379 0.485822 0.114212 0.787468 0.0207244 
0.000558868 0.0637688 0.319562 0.672623 0.167857 0.627614 0.0226525 0.0130662 0.887064 0.0811379 0.485822 0.114212 0.787468 0.0207244 
0.000558868 0.0637688 0.319562 0.672623 0.167857 0.627614 0.0226525 0.0130662 0.887064 0.0811379 0.485822 0.114212 0.787468 0.0207244 
0.000558868 0.0637688 0.319562 0.672623 0.167857 0.627614 0.0226525 0.0130662 0.887064 0.0811379 0.485822 0.114212 0.787468 0.0207244 


==> figs/empirical/perfect/matrix/yahoo11by3.dat <==
100 0.00109546


==> figs/empirical/perfect/matrix/yahoo3by3.dat <==
0.132156 0.0852928 0.0149168 0.286119 0.178227 0.181776 
0.237038 0.540189 0.25636 4.24118e-05 0.000451818 0.727222 
0.233578 0.24939 0.155038 0.224922 0.225738 0.200622 
0.195876 0.212968 2.86324e-05 0.333362 0.398482 9.72798e-05 
0.218242 0.356426 0.297254 0.343536 0.318377 0.295035 
0.0884791 0.0824306 0.000123986 0.230316 0.147865 8.10064e-05 
0.168728 0.217148 8.92506e-05 0.334978 0.261966 0.142608 
0.258218 0.302945 0.22242 0.449058 0.328709 0.257689 
0.383354 0.450539 0.206709 0.442349 0.51312 0.442337 
0.00164303 0.501071 0.000127766 0.171989 0.00314035 0.783653 
0.218383 0.139786 0.319788 0.327434 0.230342 1.20283e-06 
0.264486 0.255348 0.300957 0.262661 0.27874 0.288086 
0.196348 0.268532 0.470173 0.529827 0.000464644 0.0681555 
0.199707 0.199364 0.26847 0.499262 0.125651 2.58779e-06 
0.145846 0.0513201 0.000355833 0.0620521 0.248538 0.0447349 
0.0196469 0.0312903 0.025929 0.0818756 0.0193849 0.00326967 
0.305661 0.224801 0.381077 0.542411 0.321459 1.64526e-06 
0.429082 0.45664 0.485209 0.490373 0.441318 0.391502 
0.260456 0.251449 0.253564 0.359829 0.277453 0.189611 
0.586877 0.205236 0.78857 0.21143 0.434242 0.220608 
0.0223544 0.117318 0.0427419 0.218161 0.0106944 0.0513929 
0.430244 0.417746 0.429819 0.508865 0.433773 0.35891 
0.264571 0.234554 0.296316 0.241599 0.241071 0.235278 
0.37336 0.36309 0.655193 0.344807 0.406151 0.593849 
0.409582 0.0418775 6.29745e-14 0.0512832 2.65514e-14 0.0842916 
0.154443 0.358285 0.280628 0.719372 0.315225 0.684775 
0.0236101 0.520463 0.0250025 1.6873e-14 0.0657185 2.64553e-14 
0.147999 0.576584 0.393055 4.76086e-13 0.335624 6.0128e-12 
0.804914 0.00682359 7.87721e-09 0.0201177 5.25846e-09 0.0405069 
0.0543716 0.0538401 0.491172 0.429136 0.460961 0.44095 
0.616778 0.308431 0.108048 6.36797e-05 0.168252 0.000164093 
0.390777 0.545434 0.0236072 0.0269845 0.0376385 0.0388361 
0.0207517 0.0350371 0.306702 0.692299 0.381673 0.615738 
0.0158396 0.0188175 0.339717 0.463367 0.371249 0.411951 
0.576101 0.392826 0.0793172 0.184771 0.0663187 0.154491 
0.164869 0.803724 0.0477047 0.0284276 0.0719585 0.0351184 
0.973044 0.00675973 0.106789 0.263209 0.0884948 0.217047 
0.000854991 0.390548 0.775405 0.163624 0.45299 0.224222 
0.000854991 0.390548 0.775405 0.163624 0.45299 0.224222 
0.000854991 0.390548 0.775405 0.163624 0.45299 0.224222 
0.000854991 0.390548 0.775405 0.163624 0.45299 0.224222 
0.000854991 0.390548 0.775405 0.163624 0.45299 0.224222 
0.000854991 0.390548 0.775405 0.163624 0.45299 0.224222 
0.000854991 0.390548 0.775405 0.163624 0.45299 0.224222 
0.000854991 0.390548 0.775405 0.163624 0.45299 0.224222 


==> figs/empirical/perfect/matrix/yahoo7by3.dat <==
0.0852925 0.112213 0.883217 0.0904457 0.588855 0.0129859 0.125035 0.000240474 0.0166597 0.366938 0.236271 0.125106 0.00279329 0.0725961 
0.145162 0.0504911 0.141651 0.0778285 0.61997 0.0068929 0.000120048 0.416413 0.00862469 0.00150944 0.4573 9.25655e-06 0.297994 8.64759e-05 
0.187125 0.182747 0.000460656 0.0411869 0.0413601 0.543662 0.498897 0.0273743 0.0744925 0.0116727 0.0277147 0.189666 0.299146 0.327294 
0.104062 0.0455058 0.103763 0.0237301 0.0432894 4.37352e-06 0.0413223 0.175711 0.0323396 0.000186079 0.020726 0.00077445 0.103571 0.0273135 
0.130845 0.0873966 0.195797 0.182195 0.118047 0.364744 0.197471 0.172775 0.366603 0.192503 0.0206299 0.157849 0.165748 0.00640038 
0.0352067 0.0386289 0.0553085 0.015868 0.0535993 0.0496194 0.0338814 0.0367751 0.038366 0.0473272 0.0318347 0.0351255 0.0347742 0.0400776 
0.0938471 0.0748851 0.133929 0.106788 0.10539 0.140719 0.31685 0.0671812 0.135103 0.0340296 0.0300889 0.144429 0.024869 0.0393226 
0.454 0.360609 0.465447 0.345638 0.539079 0.397924 0.187101 0.435277 0.551425 0.0877595 0.363061 0.416185 0.392715 0.455161 
0.111342 0.0645034 0.142048 0.107343 0.00158428 0.0902307 0.110319 0.168736 0.20064 0.00349433 0.133317 0.0420816 0.105849 0.0765573 
0.2994 0.264287 0.377579 0.325782 0.0291856 0.34683 0.304573 0.335905 0.163053 0.00697384 0.662168 0.00985444 0.374463 0.303099 
0.150746 0.00913965 7.51307e-09 0.0223149 8.92715e-08 0.000564585 4.08352e-07 0.000346503 5.69553e-08 0.0570748 1.75732e-06 0.011603 2.21508e-07 0.00214172 
0.439761 0.00699276 2.53167e-07 0.0170028 6.82171e-08 0.0142502 7.8197e-07 0.00571352 5.0723e-08 0.00291219 8.02321e-07 0.0480791 3.50702e-08 0.00651724 
0.173855 0.581055 0.446118 2.83075e-07 0.679875 5.13995e-09 0.642264 6.4188e-06 0.252653 6.83689e-07 0.967811 1.86472e-06 0.213626 3.11352e-08 
0.669404 0.0049072 0.000893172 0.0194337 0.00306847 0.00102076 0.000185687 8.30569e-05 0.00178469 0.00989973 8.26199e-05 0.0668706 1.0532e-05 0.00986825 
0.00198488 0.727866 0.00944788 0.000921263 0.00840332 2.29058e-05 0.00306137 0.00328112 0.00671309 0.00236201 0.0414287 9.43447e-05 0.00195431 6.76694e-07 
0.406561 0.365556 0.00811679 0.00451017 0.000308962 0.000114049 0.0219851 0.000204362 0.00384478 0.00273753 7.54206e-06 0.0260775 0.0129664 0.00346726 
0.0049589 0.798498 0.0188812 0.00741812 0.0134658 0.000304232 0.0222773 0.0201939 0.0201648 3.26412e-05 0.0729499 0.0230745 0.00943377 0.000100817 
0.109429 0.720369 0.0302488 0.0158811 0.0354279 0.0581545 0.0307839 1.79556e-05 0.0520032 0.0586821 0.0771046 0.0129416 0.0087877 0.00126532 
0.0773593 0.0715852 0.498843 0.443496 0.573968 0.330852 0.225425 0.774491 0.581138 0.338425 0.396086 0.401046 0.547076 0.44352 
0.889224 0.03852 0.367836 0.0352267 2.7485e-08 0.0238845 2.36106e-07 0.133057 3.44867e-07 0.163635 3.09076e-07 0.00308142 8.56836e-09 0.0312342 
0.290783 0.661773 0.0212845 0.593402 0.0512726 1.20539e-06 0.00106336 1.43272e-05 0.0816809 6.55201e-06 0.154132 2.90647e-06 0.0446504 3.77001e-06 
0.100433 0.863962 0.00441413 0.70582 0.0189209 0.017557 0.00089896 0.0227252 0.0383795 0.020751 0.077042 0.0455079 0.000231277 0.00471264 
0.972088 0.00835223 0.772549 0.0680761 0.0266963 0.30619 0.0158936 0.399149 0.0451755 0.179503 0.11905 0.668613 3.97474e-06 0.209074 
0.718798 0.258912 0.68887 0.129649 0.306877 0.0385424 7.34733e-07 0.0832814 1.15598e-06 0.121734 1.69567e-06 0.00377217 3.35925e-06 0.0376929 
0.429026 0.553558 0.834086 0.0220134 0.432109 0.0718631 2.08885e-06 0.0162523 1.29343e-05 0.0230134 8.05539e-07 0.365455 3.94368e-07 0.119217 
0.0163574 0.966618 0.825548 0.0358166 0.00652287 0.493433 0.000688675 6.76155e-06 0.053401 3.48434e-05 0.000286012 8.43566e-05 0.00993672 4.96364e-05 
0.196039 0.789627 0.00769617 0.876234 0.0275822 0.552859 0.0646463 1.25612e-07 0.110518 3.29483e-06 0.0666479 1.67198e-06 0.0499317 2.32584e-06 
0.624344 0.363085 0.00888876 0.888789 0.0320783 0.598838 0.0589551 1.39411e-07 0.00947815 1.34939e-06 0.0787503 1.1123e-07 0.0998012 9.32832e-07 
0.985641 0.00825033 0.00600506 0.943524 0.813434 0.0029808 0.393094 0.00966179 7.63901e-07 0.0141349 5.99782e-06 0.00651306 3.46772e-07 0.0203326 
0.386678 0.609451 0.0158905 0.952591 0.649228 0.237066 0.0168987 0.604323 0.0199462 1.92049e-05 0.0924853 8.06815e-05 0.0237302 7.54771e-06 
0.472659 0.524618 0.0185519 0.958472 0.850592 0.0670155 0.170738 0.554684 0.0110629 0.0208748 3.8934e-05 0.00752404 0.0116642 0.0278008 
0.466204 0.531826 0.358506 0.625456 0.9137 0.0270738 0.261151 0.54099 0.0379129 0.034736 0.0951716 0.0426443 0.0534213 0.0590253 
0.000758771 0.998472 0.985025 0.00940171 0.0268525 0.953654 0.0946862 0.83735 0.560337 0.110585 0.350891 0.103833 0.531648 0.120377 
0.763436 0.00021269 0.00876915 0.988881 0.0297882 0.00634604 0.0975239 0.023812 0.643386 0.159492 0.642554 0.246968 0.684895 0.119001 
0.000748299 0.998539 0.448081 0.546033 0.48458 0.49449 0.567315 0.361095 0.364427 0.29725 0.395458 2.34348e-08 0.468403 1.31827e-05 
0.646603 0.35225 0.635698 0.354812 0.521803 0.444474 0.813242 0.0743554 0.225511 0.289166 1.47653e-07 4.47051e-08 1.31717e-07 6.761e-07 
0.898469 0.100759 0.42309 0.570531 0.629825 0.347503 0.612121 0.310334 0.185254 0.447895 0.137417 4.11538e-06 0.271133 6.06055e-06 
0.000150269 0.0166817 0.110288 0.883106 0.021406 0.440104 0.132278 0.0183847 0.599715 0.0167926 0.309662 0.295786 0.691829 0.0787646 
0.000150269 0.0166817 0.110288 0.883106 0.021406 0.440104 0.132278 0.0183847 0.599715 0.0167926 0.309662 0.295786 0.691829 0.0787646 
0.000150269 0.0166817 0.110288 0.883106 0.021406 0.440104 0.132278 0.0183847 0.599715 0.0167926 0.309662 0.295786 0.691829 0.0787646 
0.000150269 0.0166817 0.110288 0.883106 0.021406 0.440104 0.132278 0.0183847 0.599715 0.0167926 0.309662 0.295786 0.691829 0.0787646 
0.000150269 0.0166817 0.110288 0.883106 0.021406 0.440104 0.132278 0.0183847 0.599715 0.0167926 0.309662 0.295786 0.691829 0.0787646 
0.000150269 0.0166817 0.110288 0.883106 0.021406 0.440104 0.132278 0.0183847 0.599715 0.0167926 0.309662 0.295786 0.691829 0.0787646 
0.000150269 0.0166817 0.110288 0.883106 0.021406 0.440104 0.132278 0.0183847 0.599715 0.0167926 0.309662 0.295786 0.691829 0.0787646 
0.000150269 0.0166817 0.110288 0.883106 0.021406 0.440104 0.132278 0.0183847 0.599715 0.0167926 0.309662 0.295786 0.691829 0.0787646 


==> figs/empirical/perfect/matrix/yahoo_1e6.dat <==
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 


==> figs/empirical/perfect/successrate/000webhost.dat <==
1000 0.00163194
2000 0.00843459
3000 0.0111343
4000 0.0136115
5000 0.0162806
6000 0.0173264
7000 0.0179501
8000 0.0191437
9000 0.0204199
10000 0.0213568
20000 0.0267428
30000 0.0301661
40000 0.0333998
50000 0.0357216
60000 0.0378055
70000 0.0398116
80000 0.0416642
90000 0.0434272
100000 0.0450905
200000 0.057093
300000 0.0659573
400000 0.0735293
500000 0.0798716
600000 0.086192
700000 0.0931002
800000 0.0973816
900000 0.102542
1e+06 0.10912
1.5e+06 0.136786
2e+06 0.158503
2.5e+06 0.197143
3e+06 0.231178
3.5e+06 0.231178
4e+06 0.286106
4.5e+06 0.286106
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/000webhost11by3.dat <==
1000 0.00160992
2000 0.00746152
3000 0.0106705
4000 0.0132309
5000 0.0157365
6000 0.0170235
7000 0.0179054
8000 0.0190064
9000 0.0195176
10000 0.0200883
20000 0.0241681
30000 0.028467
40000 0.0322338
50000 0.0348497
60000 0.0371138
70000 0.0390224
80000 0.0403037
90000 0.0414449
100000 0.0423921
200000 0.0530375
300000 0.0606058
400000 0.064498
500000 0.0706598
600000 0.0754691
700000 0.0795037
800000 0.0823932
900000 0.0846708
1e+06 0.0885159
1.5e+06 0.102599
2e+06 0.117003
2.5e+06 0.13086
3e+06 0.142509
3.5e+06 0.157858
4e+06 0.168479
4.5e+06 0.199401
5e+06 0.260935
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/000webhost3by3.dat <==
1000 0.00160992
2000 0.00741221
3000 0.0105633
4000 0.0132269
5000 0.0153968
6000 0.0169073
7000 0.0178917
8000 0.0189993
9000 0.020076
10000 0.0209196
20000 0.0262985
30000 0.0300352
40000 0.033286
50000 0.0356613
60000 0.0377495
70000 0.0397136
80000 0.0415258
90000 0.0433247
100000 0.0448515
200000 0.0568215
300000 0.0656996
400000 0.073238
500000 0.079789
600000 0.0858463
700000 0.091561
800000 0.0969221
900000 0.1022
1e+06 0.107085
2e+06 0.153528
3e+06 0.165174
4e+06 0.219979
5e+06 0.277916
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> figs/empirical/perfect/successrate/000webhost7by3.dat <==
1000 0.00160992
2000 0.00737264
3000 0.0106283
4000 0.0132622
5000 0.0154687
6000 0.0168727
7000 0.017899
8000 0.0190647
9000 0.0200857
10000 0.0209437
20000 0.0263125
30000 0.03003
40000 0.0332921
50000 0.0356653
60000 0.03775
70000 0.0397169
80000 0.040475
90000 0.0413974
100000 0.04211
200000 0.0539156
300000 0.0636671
400000 0.0717731
500000 0.0767806
600000 0.0802347
700000 0.0828293
800000 0.0845912
900000 0.0912621
1e+06 0.097196
2e+06 0.124658
3e+06 0.150173
4e+06 0.184692
5e+06 0.262969
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> figs/empirical/perfect/successrate/000webhost_1e5.dat <==
1000 0.0291041
2000 0.0321142
3000 0.0321809
4000 0.0321809
5000 0.0321809
6000 0.0321809
7000 0.0321809
8000 0.0321809
9000 0.0322855
10000 0.0322855
20000 0.0324472
30000 0.0337225
40000 0.0353879
50000 0.036973
60000 0.0384774
70000 0.0396646
80000 0.0406732
90000 0.0416046
100000 0.0423954
200000 0.0587225
300000 0.0844062
400000 0.0928499
500000 0.0928499
600000 0.145229
700000 0.149846
800000 0.154188
900000 0.160772
1e+06 0.172372
1.5e+06 0.188637
2e+06 0.188638
2.5e+06 0.237282
3e+06 0.277956
3.5e+06 0.277957
4e+06 0.277958
4.5e+06 0.277958
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/000webhost_1e6.dat <==
1000 0.0239128
2000 0.0305426
3000 0.0357068
4000 0.0400798
5000 0.0443292
6000 0.048825
7000 0.0489864
8000 0.0521326
9000 0.055501
10000 0.0609136
20000 0.0863651
30000 0.0863651
40000 0.0863651
50000 0.0863651
60000 0.0863651
70000 0.0863651
80000 0.0863711
90000 0.0863711
100000 0.0863711
200000 0.0863906
300000 0.0864628
400000 0.0866216
500000 0.0867678
600000 0.0869048
700000 0.0870911
800000 0.0875792
900000 0.0880874
1e+06 0.0885158
1.5e+06 0.129745
2e+06 0.158302
2.5e+06 0.197135
3e+06 0.214658
3.5e+06 0.231171
4e+06 0.286099
4.5e+06 0.2861
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/bfield.dat <==
1000 0.00712917
2000 0.0114229
3000 0.0165873
4000 0.0216444
5000 0.0257533
6000 0.0286072
7000 0.0327254
8000 0.0363722
9000 0.0384997
10000 0.0415163
20000 0.0644619
30000 0.0813209
40000 0.0943723
50000 0.108217
60000 0.121211
70000 0.128728
80000 0.138443
90000 0.138443
100000 0.152204
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/bfield11by3.dat <==
1000 0.00639947
2000 0.0108442
3000 0.0126748
4000 0.017395
5000 0.0209406
6000 0.0235374
7000 0.0252986
8000 0.0268668
9000 0.0305609
10000 0.0357501
20000 0.0473873
30000 0.0588278
40000 0.0679913
50000 0.07687
60000 0.0833503
70000 0.0910728
80000 0.0972704
90000 0.102082
100000 0.109187
200000 0.211498
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/bfield3by3.dat <==
1000 0.00630773
2000 0.0108343
3000 0.0161246
4000 0.0212471
5000 0.0251965
6000 0.0282852
7000 0.0319961
8000 0.0354026
9000 0.0380645
10000 0.0407574
20000 0.0637056
30000 0.0799085
40000 0.0936183
50000 0.104806
60000 0.114793
70000 0.123119
80000 0.123089
90000 0.126417
100000 0.129094
200000 0.214712
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> figs/empirical/perfect/successrate/bfield7by3.dat <==
1000 0.00630773
2000 0.0110798
3000 0.0161838
4000 0.0212361
5000 0.0236736
6000 0.025612
7000 0.0269718
8000 0.0290815
9000 0.0319097
10000 0.0353821
20000 0.0526329
30000 0.0663534
40000 0.078443
50000 0.0834668
60000 0.0974192
70000 0.101019
80000 0.107766
90000 0.113123
100000 0.1172
200000 0.197252
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> figs/empirical/perfect/successrate/bfield_1e5.dat <==
1000 0.0555177
2000 0.0766328
3000 0.0807743
4000 0.0867626
5000 0.0867626
6000 0.0884558
7000 0.0953387
8000 0.0983658
9000 0.101358
10000 0.104616
20000 0.108894
30000 0.108894
40000 0.108894
50000 0.108913
60000 0.108928
70000 0.108941
80000 0.108941
90000 0.109017
100000 0.109187
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/bfield_1e6.dat <==
1000 0.00787618
2000 0.0159637
3000 0.0216939
4000 0.0272115
5000 0.030977
6000 0.0345694
7000 0.0387287
8000 0.0441244
9000 0.0502942
10000 0.0538806
20000 0.0836866
30000 0.087153
40000 0.105893
50000 0.119784
60000 0.130167
70000 0.144849
80000 0.165608
90000 0.165608
100000 0.171954
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/brazzers.dat <==
1000 0.016038
2000 0.0225191
3000 0.0296268
4000 0.0333065
5000 0.0404326
6000 0.0493229
7000 0.0558342
8000 0.0598553
9000 0.0654516
10000 0.0699989
20000 0.104983
30000 0.13016
40000 0.148909
50000 0.163617
60000 0.17754
70000 0.190031
80000 0.196643
90000 0.204344
100000 0.213903
200000 0.289936
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/brazzers11by3.dat <==
1000 0.0154845
2000 0.022423
3000 0.0252237
4000 0.0277004
5000 0.0374208
6000 0.0409389
7000 0.0441229
8000 0.046924
9000 0.0490905
10000 0.0545946
20000 0.0831103
30000 0.0987944
40000 0.11271
50000 0.125544
60000 0.141878
70000 0.152975
80000 0.154094
90000 0.15896
100000 0.166515
200000 0.219341
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/brazzers3by3.dat <==
1000 0.0153856
2000 0.0224229
3000 0.029211
4000 0.033221
5000 0.0403348
6000 0.0484323
7000 0.0548596
8000 0.0595954
9000 0.0645517
10000 0.0693264
20000 0.104457
30000 0.128377
40000 0.1466
50000 0.161736
60000 0.174368
70000 0.180901
80000 0.186731
90000 0.191138
100000 0.194701
200000 0.27269
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> figs/empirical/perfect/successrate/brazzers7by3.dat <==
1000 0.0154005
2000 0.0224102
3000 0.029223
4000 0.0332143
5000 0.0403105
6000 0.0431832
7000 0.0460327
8000 0.0481587
9000 0.0522276
10000 0.0600671
20000 0.0919807
30000 0.105152
40000 0.126816
50000 0.140321
60000 0.148932
70000 0.155081
80000 0.162491
90000 0.177614
100000 0.183356
200000 0.235975
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> figs/empirical/perfect/successrate/brazzers_1e5.dat <==
1000 0.0478855
2000 0.110265
3000 0.161411
4000 0.161411
5000 0.16142
6000 0.163167
7000 0.163167
8000 0.163172
9000 0.163191
10000 0.163204
20000 0.16439
30000 0.165348
40000 0.165348
50000 0.165348
60000 0.165363
70000 0.165388
80000 0.165714
90000 0.166183
100000 0.166515
200000 0.289799
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/brazzers_1e6.dat <==
1000 0.0167467
2000 0.0270117
3000 0.0356907
4000 0.0384158
5000 0.041762
6000 0.0474209
7000 0.0527163
8000 0.0574574
9000 0.0609647
10000 0.0696385
20000 0.122821
30000 0.146911
40000 0.183618
50000 0.199938
60000 0.200648
70000 0.201286
80000 0.201623
90000 0.202503
100000 0.216808
200000 0.270885
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/clixsense.dat <==
1000 0.00952608
2000 0.0144223
3000 0.016411
4000 0.016977
5000 0.01815
6000 0.0193491
7000 0.0205464
8000 0.022127
9000 0.0233954
10000 0.0247101
20000 0.036103
30000 0.0571434
40000 0.0680886
50000 0.0762995
60000 0.0848776
70000 0.09134
80000 0.0957179
90000 0.100746
100000 0.106895
200000 0.141145
300000 0.163091
400000 0.189961
500000 0.212537
600000 0.250351
700000 0.250351
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/clixsense11by3.dat <==
1000 0.00939199
2000 0.0136503
3000 0.0158655
4000 0.0169331
5000 0.0177917
6000 0.0186057
7000 0.0192725
8000 0.0199135
9000 0.0202391
10000 0.0221129
20000 0.0331901
30000 0.0438929
40000 0.0515712
50000 0.0635451
60000 0.0653482
70000 0.0691834
80000 0.0723851
90000 0.0772972
100000 0.0817891
200000 0.109502
300000 0.12791
400000 0.146683
500000 0.159185
600000 0.168877
700000 0.180182
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/clixsense3by3.dat <==
1000 0.00939199
2000 0.0136046
3000 0.0158218
4000 0.0169255
5000 0.0177917
6000 0.0189292
7000 0.0204805
8000 0.021973
9000 0.0231358
10000 0.0243442
20000 0.0360201
30000 0.0559891
40000 0.0675029
50000 0.0762439
60000 0.0837912
70000 0.090158
80000 0.0955656
90000 0.100429
100000 0.105047
200000 0.133686
300000 0.143691
400000 0.166959
500000 0.190064
600000 0.211055
700000 0.232079
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> figs/empirical/perfect/successrate/clixsense7by3.dat <==
1000 0.00939199
2000 0.0135117
3000 0.0159231
4000 0.0169331
5000 0.0177917
6000 0.0189292
7000 0.0204805
8000 0.0219621
9000 0.0232006
10000 0.0243536
20000 0.0342823
30000 0.0487902
40000 0.0621016
50000 0.0670626
60000 0.0716358
70000 0.0743363
80000 0.0798336
90000 0.0864632
100000 0.0935176
200000 0.11695
300000 0.139846
400000 0.154067
500000 0.16685
600000 0.181291
700000 0.19209
800000 0.253961
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> figs/empirical/perfect/successrate/clixsense_1e5.dat <==
1000 0.0294319
2000 0.0795207
3000 0.0799384
4000 0.0799384
5000 0.0799384
6000 0.0799384
7000 0.0799384
8000 0.0799384
9000 0.0799384
10000 0.0799384
20000 0.0800859
30000 0.0801545
40000 0.0802696
50000 0.0803554
60000 0.0805194
70000 0.0808971
80000 0.0812737
90000 0.0815494
100000 0.0817892
200000 0.145628
300000 0.165525
400000 0.189996
500000 0.212571
600000 0.231417
700000 0.250372
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/clixsense_1e6.dat <==
1000 0.0109614
2000 0.0147478
3000 0.01669
4000 0.0180125
5000 0.0198127
6000 0.0217982
7000 0.0246534
8000 0.027363
9000 0.0296435
10000 0.03174
20000 0.0497452
30000 0.0631074
40000 0.0765068
50000 0.086483
60000 0.0962504
70000 0.10177
80000 0.106657
90000 0.10984
100000 0.115963
200000 0.16585
300000 0.196101
400000 0.250869
500000 0.268874
600000 0.288253
700000 0.337581
800000 1
900000 1
1e+06 1
1.5e+06 1
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/csdn.dat <==
1000 0.104361
2000 0.11558
3000 0.124096
4000 0.126476
5000 0.128995
6000 0.13077
7000 0.132127
8000 0.133858
9000 0.135077
10000 0.136779
20000 0.145678
30000 0.155153
40000 0.165871
50000 0.176211
60000 0.18526
70000 0.195813
80000 0.202746
90000 0.209153
100000 0.213568
200000 0.234931
300000 0.245973
400000 0.256977
500000 0.263588
600000 0.272536
700000 0.278681
800000 0.286753
900000 0.286753
1e+06 0.298409
1.5e+06 0.350805
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/csdn11by3.dat <==
1000 0.102314
2000 0.110781
3000 0.120295
4000 0.124362
5000 0.127283
6000 0.129627
7000 0.130914
8000 0.132788
9000 0.134192
10000 0.135409
20000 0.141867
30000 0.150798
40000 0.161071
50000 0.165184
60000 0.168515
70000 0.175945
80000 0.182027
90000 0.187142
100000 0.190661
200000 0.218895
300000 0.23263
400000 0.240065
500000 0.24637
600000 0.254269
700000 0.261698
800000 0.266306
900000 0.270065
1e+06 0.273551
1.5e+06 0.301287
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/csdn3by3.dat <==
1000 0.103928
2000 0.114717
3000 0.122203
4000 0.126122
5000 0.12877
6000 0.130656
7000 0.131985
8000 0.133556
9000 0.134881
10000 0.136118
20000 0.145483
30000 0.15515
40000 0.165863
50000 0.17579
60000 0.183628
70000 0.189151
80000 0.193249
90000 0.196408
100000 0.198917
200000 0.223337
300000 0.238561
400000 0.249138
500000 0.257868
600000 0.265333
700000 0.271827
800000 0.278666
900000 0.284141
1e+06 0.291413
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> figs/empirical/perfect/successrate/csdn7by3.dat <==
1000 0.103319
2000 0.114459
3000 0.122419
4000 0.125981
5000 0.128747
6000 0.13052
7000 0.131382
8000 0.132299
9000 0.133
10000 0.133569
20000 0.142966
30000 0.15352
40000 0.164609
50000 0.173733
60000 0.179728
70000 0.184054
80000 0.18723
90000 0.189476
100000 0.195586
200000 0.226879
300000 0.240476
400000 0.250023
500000 0.255982
600000 0.25985
700000 0.262656
800000 0.266868
900000 0.274466
1e+06 0.281564
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> figs/empirical/perfect/successrate/csdn_1e5.dat <==
1000 0.128401
2000 0.178705
3000 0.180848
4000 0.181386
5000 0.182117
6000 0.182552
7000 0.183078
8000 0.183528
9000 0.184008
10000 0.184454
20000 0.187566
30000 0.188223
40000 0.188467
50000 0.188629
60000 0.18876
70000 0.188843
80000 0.18896
90000 0.189841
100000 0.190807
200000 0.234643
300000 0.247218
400000 0.260215
500000 0.265655
600000 0.28687
700000 0.307365
800000 0.364721
900000 0.364721
1e+06 0.369675
1.5e+06 0.376826
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/csdn_1e6.dat <==
1000 0.126659
2000 0.137327
3000 0.140048
4000 0.141801
5000 0.143325
6000 0.148604
7000 0.154823
8000 0.163128
9000 0.174625
10000 0.18435
20000 0.204439
30000 0.245128
40000 0.252733
50000 0.258343
60000 0.263132
70000 0.268181
80000 0.270363
90000 0.270363
100000 0.270363
200000 0.270406
300000 0.270465
400000 0.27049
500000 0.270506
600000 0.270521
700000 0.27053
800000 0.27091
900000 0.271476
1e+06 0.27375
1.5e+06 0.357648
2e+06 1
2.5e+06 1
3e+06 1
3.5e+06 1
4e+06 1
4.5e+06 1
5e+06 1
5.5e+06 1
6e+06 1
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/linkedin.dat <==
1000 0.00878875
2000 0.0119224
3000 0.0135105
4000 0.015896
5000 0.0193232
6000 0.0207479
7000 0.0225388
8000 0.0251684
9000 0.0300855
10000 0.0347614
20000 0.0521605
30000 0.0640544
40000 0.0733375
50000 0.0810903
60000 0.0878507
70000 0.0935429
80000 0.0982889
90000 0.102759
100000 0.106998
200000 0.135169
300000 0.152669
400000 0.165844
500000 0.176361
600000 0.185214
700000 0.193035
800000 0.200108
900000 0.207282
1e+06 0.21421
1.5e+06 0.242036
2e+06 0.262645
2.5e+06 0.278303
3e+06 0.290858
3.5e+06 0.302709
4e+06 0.312803
4.5e+06 0.31972
5e+06 0.327521
5.5e+06 0.333285
6e+06 0.339633
6.5e+06 0.346674
7e+06 0.350537
7.5e+06 0.359047
8e+06 0.363815
8.8e+06 0.368907
9e+06 0.368907
9.5e+06 0.37464
1e+07 0.380797
1.5e+07 0.418346
2e+07 0.45729
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/linkedin11by3.dat <==
1000 0.00763063
2000 0.0111225
3000 0.0129623
4000 0.0156385
5000 0.0181326
6000 0.0204828
7000 0.0223228
8000 0.0249968
9000 0.0295878
10000 0.0311862
20000 0.0436752
30000 0.0559311
40000 0.0671487
50000 0.0763507
60000 0.0838237
70000 0.0864278
80000 0.0896754
90000 0.0921993
100000 0.0941822
200000 0.126412
300000 0.140141
400000 0.147186
500000 0.159512
600000 0.171199
700000 0.178586
800000 0.184856
900000 0.189243
1e+06 0.192897
1.5e+06 0.215961
2e+06 0.232915
2.5e+06 0.243691
3e+06 0.259404
3.5e+06 0.271697
4e+06 0.278025
4.5e+06 0.285017
5e+06 0.29047
5.5e+06 0.2949
6e+06 0.298579
6.5e+06 0.307838
7e+06 0.316356
7.5e+06 0.319841
8e+06 0.327681
8.8e+06 0.332306
9e+06 0.333861
9.5e+06 0.33744
1e+07 0.340655
1.5e+07 0.367486
2e+07 0.393529
2.5e+07 0.524824
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/linkedin3by3.dat <==
1000 0.00768552
2000 0.0109509
3000 0.0129357
4000 0.0154015
5000 0.0180066
6000 0.0204533
7000 0.0222623
8000 0.024977
9000 0.0294427
10000 0.0332795
20000 0.052025
30000 0.0637913
40000 0.0730764
50000 0.0810353
60000 0.0876233
70000 0.0933508
80000 0.0982468
90000 0.102667
100000 0.106878
200000 0.135009
300000 0.152574
400000 0.165665
500000 0.176348
600000 0.185023
700000 0.192804
800000 0.200019
900000 0.207107
1e+06 0.213789
2e+06 0.246727
3e+06 0.269704
4e+06 0.295123
5e+06 0.314414
6e+06 0.329433
7e+06 0.342367
8e+06 0.352799
9e+06 0.362046
1e+07 0.372488
2e+07 0.441733
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> figs/empirical/perfect/successrate/linkedin7by3.dat <==
1000 0.00763062
2000 0.0111225
3000 0.0129623
4000 0.0154015
5000 0.0180246
6000 0.020476
7000 0.0223188
8000 0.024977
9000 0.0295425
10000 0.0333612
20000 0.0520245
30000 0.0637974
40000 0.0730713
50000 0.0745895
60000 0.0773128
70000 0.0815348
80000 0.0879833
90000 0.0936639
100000 0.0989188
200000 0.131212
300000 0.148204
400000 0.156778
500000 0.161835
600000 0.167965
700000 0.178261
800000 0.187717
900000 0.196467
1e+06 0.204269
2e+06 0.239608
3e+06 0.270221
4e+06 0.295261
5e+06 0.308775
6e+06 0.319841
7e+06 0.325319
8e+06 0.330962
9e+06 0.336065
1e+07 0.348927
2e+07 0.406072
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> figs/empirical/perfect/successrate/linkedin_1e5.dat <==
1000 0.0516423
2000 0.084613
3000 0.084613
4000 0.084613
5000 0.084613
6000 0.084613
7000 0.084613
8000 0.084613
9000 0.084613
10000 0.084613
20000 0.0848974
30000 0.0850913
40000 0.0851897
50000 0.0853216
60000 0.0872813
70000 0.0891362
80000 0.0910867
90000 0.0926473
100000 0.094205
200000 0.129868
300000 0.15269
400000 0.16589
500000 0.176471
600000 0.185108
700000 0.19294
800000 0.200294
900000 0.207353
1e+06 0.214063
1.5e+06 0.242415
2e+06 0.263166
2.5e+06 0.27969
3e+06 0.291243
3.5e+06 0.302178
4e+06 0.310995
4.5e+06 0.320135
5e+06 0.328015
5.5e+06 0.333492
6e+06 0.341326
6.5e+06 0.346684
7e+06 0.352574
7.5e+06 0.356827
8e+06 0.361416
8.8e+06 0.368913
9e+06 0.368913
9.5e+06 0.374646
1e+07 0.380802
1.5e+07 0.412876
2e+07 0.45729
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/linkedin_1e6.dat <==
1000 0.0144077
2000 0.024374
3000 0.0337691
4000 0.0436757
5000 0.0488008
6000 0.0520812
7000 0.055977
8000 0.0622336
9000 0.0655675
10000 0.0694574
20000 0.146321
30000 0.1818
40000 0.182584
50000 0.182584
60000 0.182584
70000 0.182584
80000 0.182584
90000 0.182584
100000 0.182584
200000 0.182605
300000 0.18262
400000 0.182627
500000 0.182637
600000 0.182776
700000 0.183203
800000 0.1857
900000 0.189546
1e+06 0.192897
1.5e+06 0.229329
2e+06 0.262609
2.5e+06 0.281963
3e+06 0.294945
3.5e+06 0.306782
4e+06 0.316045
4.5e+06 0.326592
5e+06 0.335306
5.5e+06 0.342017
6e+06 0.345698
6.5e+06 0.354201
7e+06 0.359065
7.5e+06 0.364261
8e+06 0.370098
8.8e+06 0.376372
9e+06 0.376514
9.5e+06 0.383959
1e+07 0.391655
1.5e+07 0.434774
2e+07 0.999988
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/neopets.dat <==
1000 0
2000 0.000696166
3000 0.00104874
4000 0.0022269
5000 0.00247015
6000 0.00299796
7000 0.0045024
8000 0.00596924
9000 0.00763433
10000 0.00937271
20000 0.0263875
30000 0.0404195
40000 0.0507388
50000 0.0608442
60000 0.0700353
70000 0.0784601
80000 0.085313
90000 0.0918545
100000 0.0973567
200000 0.138242
300000 0.166848
400000 0.190541
500000 0.210897
600000 0.226555
700000 0.240676
800000 0.2538
900000 0.264682
1e+06 0.274303
1.5e+06 0.311975
2e+06 0.340816
2.5e+06 0.363272
3e+06 0.380463
3.5e+06 0.402444
4e+06 0.421439
4.5e+06 0.432896
5e+06 0.446323
5.5e+06 0.462304
6e+06 0.462304
6.5e+06 0.481992
7e+06 0.507293
7.5e+06 0.507293
8e+06 0.507293
8.8e+06 0.541604
9e+06 0.541604
9.5e+06 0.541604
1e+07 0.592617
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/neopets11by3.dat <==
1000 0
2000 0.000397806
3000 0.000960239
4000 0.00180819
5000 0.00235248
6000 0.00281708
7000 0.00418891
8000 0.00595123
9000 0.00735914
10000 0.00888586
20000 0.0262005
30000 0.0378166
40000 0.0437567
50000 0.0472875
60000 0.0580885
70000 0.0678335
80000 0.074847
90000 0.0803492
100000 0.0847235
200000 0.119324
300000 0.140692
400000 0.154609
500000 0.17446
600000 0.191337
700000 0.195982
800000 0.204464
900000 0.217311
1e+06 0.227271
1.5e+06 0.27809
2e+06 0.286303
2.5e+06 0.304416
3e+06 0.318489
3.5e+06 0.337528
4e+06 0.351112
4.5e+06 0.361423
5e+06 0.369298
5.5e+06 0.382616
6e+06 0.395477
6.5e+06 0.409386
7e+06 0.415763
7.5e+06 0.422902
8e+06 0.42597
8.8e+06 0.434489
9e+06 0.436256
9.5e+06 0.445206
1e+07 0.454807
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/neopets3by3.dat <==
1000 0
2000 0.000397864
3000 0.000937
4000 0.00190716
5000 0.00234806
6000 0.00281707
7000 0.00421355
8000 0.00595151
9000 0.00735508
10000 0.00886973
20000 0.0262243
30000 0.040024
40000 0.0505231
50000 0.0606718
60000 0.0699523
70000 0.0783458
80000 0.0852528
90000 0.091668
100000 0.09725
200000 0.138113
300000 0.166536
400000 0.190442
500000 0.210232
600000 0.22563
700000 0.236378
800000 0.244272
900000 0.250292
1e+06 0.255054
2e+06 0.318462
3e+06 0.366972
4e+06 0.402764
5e+06 0.432815
6e+06 0.456535
7e+06 0.478975
8e+06 0.495987
9e+06 0.508691
1e+07 0.518478
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> figs/empirical/perfect/successrate/neopets7by3.dat <==
1000 0
2000 0.000397865
3000 0.000907756
4000 0.00180819
5000 0.00234806
6000 0.00281707
7000 0.0042034
8000 0.00595123
9000 0.0073547
10000 0.00890104
20000 0.0261965
30000 0.0400203
40000 0.0505368
50000 0.0606985
60000 0.0687491
70000 0.0744909
80000 0.0787599
90000 0.0820541
100000 0.0846726
200000 0.126654
300000 0.156417
400000 0.172177
500000 0.181188
600000 0.195444
700000 0.21512
800000 0.231012
900000 0.241435
1e+06 0.251288
2e+06 0.302256
3e+06 0.355958
4e+06 0.37315
5e+06 0.387597
6e+06 0.415048
7e+06 0.448442
8e+06 0.453529
9e+06 0.471619
1e+07 0.473297
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> figs/empirical/perfect/successrate/neopets_1e5.dat <==
1000 0.0101414
2000 0.0483609
3000 0.0736717
4000 0.0736717
5000 0.0736717
6000 0.0736717
7000 0.0738172
8000 0.0738172
9000 0.0738172
10000 0.0738172
20000 0.0741881
30000 0.0745527
40000 0.0752677
50000 0.0760006
60000 0.0767598
70000 0.0775074
80000 0.078419
90000 0.0810311
100000 0.084751
200000 0.127672
300000 0.166667
400000 0.190653
500000 0.210546
600000 0.227032
700000 0.240724
800000 0.253285
900000 0.264888
1e+06 0.274442
1.5e+06 0.311975
2e+06 0.340816
2.5e+06 0.363272
3e+06 0.38382
3.5e+06 0.402444
4e+06 0.416443
4.5e+06 0.432896
5e+06 0.446323
5.5e+06 0.462306
6e+06 0.462306
6.5e+06 0.481994
7e+06 0.507295
7.5e+06 0.507295
8e+06 0.507295
8.8e+06 0.541606
9e+06 0.541606
9.5e+06 0.541606
1e+07 0.592618
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/neopets_1e6.dat <==
1000 0.0024266
2000 0.00749974
3000 0.0150101
4000 0.0245471
5000 0.0322783
6000 0.039832
7000 0.0460257
8000 0.0522336
9000 0.0597161
10000 0.063907
20000 0.117865
30000 0.170849
40000 0.22616
50000 0.22616
60000 0.22616
70000 0.226172
80000 0.226172
90000 0.226172
100000 0.226172
200000 0.226203
300000 0.226234
400000 0.226295
500000 0.226359
600000 0.226423
700000 0.226487
800000 0.226562
900000 0.226785
1e+06 0.227271
1.5e+06 0.278967
2e+06 0.340098
2.5e+06 0.363847
3e+06 0.383991
3.5e+06 0.402527
4e+06 0.416661
4.5e+06 0.432978
5e+06 0.440145
5.5e+06 0.454934
6e+06 0.472894
6.5e+06 0.482073
7e+06 0.495577
7.5e+06 0.526781
8e+06 0.526781
8.8e+06 0.555635
9e+06 0.555635
9.5e+06 0.570508
1e+07 0.570508
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/rockyou.dat <==
1000 0.0180748
2000 0.0210209
3000 0.0292784
4000 0.0372556
5000 0.0441965
6000 0.0502635
7000 0.0580044
8000 0.062747
9000 0.0684736
10000 0.0730609
20000 0.108266
30000 0.131422
40000 0.147652
50000 0.16009
60000 0.169655
70000 0.178761
80000 0.186142
90000 0.193021
100000 0.199288
200000 0.242927
300000 0.274245
400000 0.297863
500000 0.317303
600000 0.332299
700000 0.346126
800000 0.357055
900000 0.369611
1e+06 0.376634
1.5e+06 0.414735
2e+06 0.435957
2.5e+06 0.454414
3e+06 0.479167
3.5e+06 0.495924
4e+06 0.495924
4.5e+06 0.518411
5e+06 0.518411
5.5e+06 0.554284
6e+06 0.554284
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/rockyou11by3.dat <==
1000 0.0164233
2000 0.020525
3000 0.0285537
4000 0.036981
5000 0.0405025
6000 0.0436624
7000 0.045796
8000 0.0514705
9000 0.058866
10000 0.0638284
20000 0.0912974
30000 0.114192
40000 0.138017
50000 0.139357
60000 0.145835
70000 0.151651
80000 0.161827
90000 0.17325
100000 0.177611
200000 0.213087
300000 0.241879
400000 0.255929
500000 0.278438
600000 0.290739
700000 0.300605
800000 0.307744
900000 0.31896
1e+06 0.329887
1.5e+06 0.360763
2e+06 0.387057
2.5e+06 0.409385
3e+06 0.422065
3.5e+06 0.430174
4e+06 0.466212
4.5e+06 0.461856
5e+06 0.471733
5.5e+06 0.480265
6e+06 0.487377
6.5e+06 0.528695
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/rockyou3by3.dat <==
1000 0.0164232
2000 0.0205249
3000 0.0285637
4000 0.0370016
5000 0.0438788
6000 0.0499865
7000 0.056013
8000 0.0624845
9000 0.0679151
10000 0.0724788
20000 0.108005
30000 0.131244
40000 0.147506
50000 0.159981
60000 0.169625
70000 0.178558
80000 0.185968
90000 0.192894
100000 0.199162
200000 0.242737
300000 0.268585
400000 0.281402
500000 0.288881
600000 0.305961
700000 0.323562
800000 0.337875
900000 0.350705
1e+06 0.361278
2e+06 0.429283
3e+06 0.466899
4e+06 0.492828
5e+06 0.515618
6e+06 0.544593
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> figs/empirical/perfect/successrate/rockyou7by3.dat <==
1000 0.0164232
2000 0.020525
3000 0.0286497
4000 0.0369822
5000 0.0439467
6000 0.0499552
7000 0.0561141
8000 0.0624172
9000 0.0680291
10000 0.0702087
20000 0.0921247
30000 0.120544
40000 0.139901
50000 0.154127
60000 0.162198
70000 0.168425
80000 0.173015
90000 0.176546
100000 0.179574
200000 0.230446
300000 0.257296
400000 0.2702
500000 0.285452
600000 0.307285
700000 0.324712
800000 0.334791
900000 0.344083
1e+06 0.354813
2e+06 0.41149
3e+06 0.448116
4e+06 0.467089
5e+06 0.48147
6e+06 0.508343
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> figs/empirical/perfect/successrate/rockyou_1e5.dat <==
1000 0.0627291
2000 0.154836
3000 0.154836
4000 0.164504
5000 0.164504
6000 0.164504
7000 0.164504
8000 0.164504
9000 0.164504
10000 0.164504
20000 0.164727
30000 0.164755
40000 0.164755
50000 0.164808
60000 0.164822
70000 0.164995
80000 0.165614
90000 0.171109
100000 0.177611
200000 0.235825
300000 0.274091
400000 0.297168
500000 0.317317
600000 0.333382
700000 0.346124
800000 0.358759
900000 0.368205
1e+06 0.376861
1.5e+06 0.41186
2e+06 0.44058
2.5e+06 0.460448
3e+06 0.479211
3.5e+06 0.495965
4e+06 0.495965
4.5e+06 0.518447
5e+06 0.518447
5.5e+06 0.554312
6e+06 0.780628
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/rockyou_1e6.dat <==
1000 0.030467
2000 0.056658
3000 0.0763273
4000 0.0927762
5000 0.107748
6000 0.119914
7000 0.130807
8000 0.140191
9000 0.148699
10000 0.156444
20000 0.206717
30000 0.239436
40000 0.317128
50000 0.328817
60000 0.328817
70000 0.328817
80000 0.328817
90000 0.328817
100000 0.328817
200000 0.328835
300000 0.328838
400000 0.328838
500000 0.328842
600000 0.328844
700000 0.328866
800000 0.328917
900000 0.329387
1e+06 0.329887
1.5e+06 0.383209
2e+06 0.435832
2.5e+06 0.46009
3e+06 0.479183
3.5e+06 0.495937
4e+06 0.507704
4.5e+06 0.51842
5e+06 0.537194
5.5e+06 0.554289
6e+06 0.554304
6.5e+06 1
7e+06 1
7.5e+06 1
8e+06 1
8.8e+06 1
9e+06 1
9.5e+06 1
1e+07 1
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/yahoo.dat <==
1000 0.0130193
2000 0.0188513
3000 0.0211013
4000 0.0240261
5000 0.0273839
6000 0.0301789
7000 0.0346581
8000 0.0387449
9000 0.0413373
10000 0.044151
20000 0.0656943
30000 0.0803341
40000 0.09181
50000 0.101412
60000 0.109265
70000 0.116352
80000 0.122769
90000 0.127819
100000 0.132373
200000 0.16559
300000 0.187903
400000 0.206915
500000 0.224601
600000 0.239523
700000 0.251187
800000 0.263239
900000 0.273606
1e+06 0.282625
1.5e+06 0.317681
2e+06 0.342187
2.5e+06 0.36013
3e+06 0.373372
3.5e+06 0.383853
4e+06 0.396265
4.5e+06 0.403423
5e+06 0.411368
5.5e+06 0.420317
6e+06 0.430698
6.5e+06 0.430698
7e+06 0.443029
7.5e+06 0.443029
8e+06 0.458349
8.8e+06 0.458349
9e+06 0.458349
9.5e+06 0.478853
1e+07 0.478853
1.5e+07 1
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/yahoo11by3.dat <==
1000 0.0128358
2000 0.0179441
3000 0.0203705
4000 0.0234958
5000 0.0266726
6000 0.0300939
7000 0.034152
8000 0.0362783
9000 0.0382944
10000 0.0399119
20000 0.0585492
30000 0.0765911
40000 0.0833265
50000 0.0885239
60000 0.0919422
70000 0.101641
80000 0.110026
90000 0.116716
100000 0.122849
200000 0.146099
300000 0.170367
400000 0.182359
500000 0.192557
600000 0.20688
700000 0.216924
800000 0.225832
900000 0.230974
1e+06 0.246947
1.5e+06 0.270255
2e+06 0.29184
2.5e+06 0.314464
3e+06 0.326995
3.5e+06 0.334011
4e+06 0.347684
4.5e+06 0.358374
5e+06 0.367493
5.5e+06 0.376967
6e+06 0.382069
6.5e+06 0.386423
7e+06 0.393037
7.5e+06 0.39437
8e+06 0.397649
8.8e+06 0.41054
9e+06 0.412653
9.5e+06 0.433396
1e+07 0.42701
1.5e+07 0.454612
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/yahoo3by3.dat <==
1000 0.0128358
2000 0.0180854
3000 0.0203705
4000 0.023562
5000 0.0266726
6000 0.0301133
7000 0.0341466
8000 0.0379552
9000 0.04109
10000 0.0437711
20000 0.06525
30000 0.0802136
40000 0.0916629
50000 0.101271
60000 0.109201
70000 0.116286
80000 0.122556
90000 0.127654
100000 0.132208
200000 0.165563
300000 0.187728
400000 0.206747
500000 0.224276
600000 0.234645
700000 0.242419
800000 0.248144
900000 0.252536
1e+06 0.25602
2e+06 0.324717
3e+06 0.362538
4e+06 0.38807
5e+06 0.405694
6e+06 0.420835
7e+06 0.433853
8e+06 0.444911
9e+06 0.454407
1e+07 0.463973
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> figs/empirical/perfect/successrate/yahoo7by3.dat <==
1000 0.0128358
2000 0.0179788
3000 0.0204256
4000 0.0235068
5000 0.0266726
6000 0.0300939
7000 0.0341466
8000 0.0379828
9000 0.0410894
10000 0.043802
20000 0.0642846
30000 0.0744228
40000 0.079412
50000 0.0890988
60000 0.0992279
70000 0.107994
80000 0.115331
90000 0.121515
100000 0.126746
200000 0.157486
300000 0.168018
400000 0.190927
500000 0.21188
600000 0.22394
700000 0.232625
800000 0.239205
900000 0.244235
1e+06 0.248263
2e+06 0.315337
3e+06 0.338079
4e+06 0.361278
5e+06 0.388955
6e+06 0.407406
7e+06 0.422592
8e+06 0.43121
9e+06 0.430571
1e+07 0.439613
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> figs/empirical/perfect/successrate/yahoo_1e5.dat <==
1000 0.0305078
2000 0.0486024
3000 0.0638092
4000 0.0777092
5000 0.0903355
6000 0.0906568
7000 0.0911516
8000 0.0917531
9000 0.0921312
10000 0.0924646
20000 0.0939398
30000 0.0941334
40000 0.0941922
50000 0.0942539
60000 0.0954201
70000 0.103663
80000 0.111079
90000 0.117503
100000 0.122849
200000 0.168841
300000 0.196158
400000 0.224162
500000 0.232631
600000 0.243904
700000 0.257004
800000 0.270868
900000 0.284921
1e+06 0.297151
1.5e+06 0.337758
2e+06 0.352452
2.5e+06 0.353992
3e+06 0.362412
3.5e+06 0.380237
4e+06 0.405931
4.5e+06 0.425705
5e+06 0.43864
5.5e+06 0.447372
6e+06 0.45913
6.5e+06 0.45913
7e+06 0.45913
7.5e+06 0.45913
8e+06 0.45913
8.8e+06 0.459272
9e+06 0.469858
9.5e+06 0.470014
1e+07 0.470185
1.5e+07 0.909887
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/successrate/yahoo_1e6.dat <==
1000 0.0346387
2000 0.0540268
3000 0.0540268
4000 0.0540268
5000 0.0540268
6000 0.0540268
7000 0.0560466
8000 0.0599957
9000 0.06407
10000 0.0673344
20000 0.0945434
30000 0.119055
40000 0.133814
50000 0.148775
60000 0.164534
70000 0.174038
80000 0.181424
90000 0.200131
100000 0.219325
200000 0.223796
300000 0.232353
400000 0.239645
500000 0.239865
600000 0.239907
700000 0.239991
800000 0.240057
900000 0.240253
1e+06 0.246947
1.5e+06 0.309107
2e+06 0.345181
2.5e+06 0.358726
3e+06 0.374074
3.5e+06 0.386742
4e+06 0.400241
4.5e+06 0.414874
5e+06 0.424659
5.5e+06 0.429852
6e+06 0.436423
6.5e+06 0.442446
7e+06 0.458395
7.5e+06 0.458395
8e+06 0.458395
8.8e+06 0.471648
9e+06 0.472477
9.5e+06 0.480397
1e+07 0.480397
1.5e+07 0.687517
2e+07 1
2.5e+07 1
3e+07 1
3.5e+07 1
4e+07 1
4.5e+07 1
5e+07 1
5.5e+07 1
6e+07 1
6.5e+07 1
7e+07 1
7.5e+07 1
8e+07 1
8.8e+07 1
9e+07 1
9.5e+07 1


==> figs/empirical/perfect/terminal/000webhost_1e5.dat <==
dataset:../dataset/empirical/000webhost.txt
number of accounts 15268904
number of distinct passwords 10592936
number of equivalence classes 651
group 0.0252001
group 0.0252838
group 0.0255002
group 0.0265575
group 0.026742
group 0.0292191
group 0.0386406
group 0.0340349
group 0.0549279
group 0.124033
group 0.589861
sanity check for all groups 1
matrix file open error
matrix: 
2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 3.31564e-316 4.77831e-299 2.31982e-310 0 4.94066e-324 1.8618e-318 
2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 2.31982e-310 3.31564e-316 4.77831e-299 2.31982e-310 0 4.94066e-324 1.8618e-318 
1.73062e-153 2.53456e-321 2.31982e-310 2.31982e-310 1.31602e-316 1.31602e-316 1.36901e-71 1.50746e-153 4.58113e-72 1.39231e-259 1.85301e-72 1.47159e-76 1.39833e-76 1.39804e-76 4.58889e-72 6.30547e-34 5.40207e-62 4.58444e-72 6.30547e-34 4.18663e-62 4.58111e-72 6.30547e-34 
1.73062e-153 2.53456e-321 2.31982e-310 2.31982e-310 1.31602e-316 1.31602e-316 1.36901e-71 1.50746e-153 4.58113e-72 1.39231e-259 1.85301e-72 1.47159e-76 1.39833e-76 1.39804e-76 4.58889e-72 6.30547e-34 5.40207e-62 4.58444e-72 6.30547e-34 4.18663e-62 4.58111e-72 6.30547e-34 


==> figs/empirical/perfect/terminal/000webhost_1e6.dat <==
dataset:../dataset/empirical/000webhost.txt
number of accounts 15268904
number of distinct passwords 10592936
number of equivalence classes 651
group 0.0252001
group 0.0252838
group 0.0255002
group 0.0265575
group 0.026742
group 0.0292191
group 0.0386406
group 0.0340349
group 0.0549279
group 0.124033
group 0.589861
sanity check for all groups 1
matrix file open error
matrix: 
2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 3.31564e-316 4.77831e-299 2.34615e-310 0 4.94066e-324 1.8618e-318 
2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 2.34615e-310 3.31564e-316 4.77831e-299 2.34615e-310 0 4.94066e-324 1.8618e-318 
1.73062e-153 2.53456e-321 2.34615e-310 2.34615e-310 5.07963e-317 5.07963e-317 1.36901e-71 1.50746e-153 4.58113e-72 1.39231e-259 1.85301e-72 1.47159e-76 1.39833e-76 1.39804e-76 4.58889e-72 6.30547e-34 5.40207e-62 4.58444e-72 6.30547e-34 4.18663e-62 4.58111e-72 6.30547e-34 
1.73062e-153 2.53456e-321 2.34615e-310 2.34615e-310 5.07963e-317 5.07963e-317 1.36901e-71 1.50746e-153 4.58113e-72 1.39231e-259 1.85301e-72 1.47159e-76 1.39833e-76 1.39804e-76 4.58889e-72 6.30547e-34 5.40207e-62 4.58444e-72 6.30547e-34 4.18663e-62 4.58111e-72 6.30547e-34 


==> figs/empirical/perfect/terminal/bfield11by3.dat <==
dataset:../dataset/bfield.txt
number of accounts 541017
number of distinct passwords 416131
number of equivalence classes 145
group 0.0178275
group 0.0181787
group 0.0184708
group 0.0200733
group 0.0198219
group 0.0199328
group 0.0241379
group 0.0333908
group 0.0363759
group 0.101331
group 0.690459
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 1.5e+06
pv 2e+06
pv 2.5e+06
pv 3e+06
pv 3.5e+06
pv 4e+06
pv 4.5e+06
pv 5e+06
pv 5.5e+06
pv 6e+06
pv 6.5e+06
pv 7e+06
pv 7.5e+06
pv 8e+06
pv 8.8e+06
pv 9e+06
pv 9.5e+06
pv 1e+07
pv 1.5e+07
pv 2e+07
pv 2.5e+07
pv 3e+07
pv 3.5e+07
pv 4e+07
pv 4.5e+07
pv 5e+07
pv 5.5e+07
pv 6e+07
pv 6.5e+07
pv 7e+07
pv 7.5e+07
pv 8e+07
pv 8.8e+07
pv 9e+07
pv 9.5e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.006399
optimal matrix:
0.0413236 0.458518 0.500158
0.0159029 0.00208232 0.982015
0.105497 0.0519088 0.842595
0.0257312 0.0110107 0.963258
0.0844246 0.775741 0.139834
0.000450334 0.127446 0.872104
0.0855236 0.0694295 0.845047
0.0929314 0.269928 0.637141
0.150599 0.482439 0.366962
0.0137308 0.456589 0.52968
0.0159318 0.305888 0.67818
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.010844
optimal matrix:
0.376284 0.467632 0.156084
0.452678 0.375227 0.172094
0.208486 0.279698 0.511817
0.468395 0.00659598 0.525009
0.517504 0.335405 0.147091
0.429199 0.553795 0.0170065
0.166662 0.498106 0.335232
0.0809288 0.662608 0.256463
0.506864 0.299919 0.193217
0.489107 0.425677 0.0852167
0.457004 0.369338 0.173659
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.012675
optimal matrix:
0.0648874 0.440818 0.494294
0.143513 0.0009106 0.855576
0.190577 0.0022312 0.807191
0.100297 0.000229066 0.899474
0.703869 0.000132909 0.295998
0.326311 0.000611364 0.673078
0.00202027 0.000851981 0.997128
0.884532 0.00141747 0.114051
2.48377e-06 0.000319784 0.999678
0.0225777 6.16337e-06 0.977416
0.101716 0.000958701 0.897325
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.017395
optimal matrix:
0.204984 0.209315 0.585701
0.481116 0.490795 0.0280895
0.424687 0.535827 0.0394863
0.490068 0.507484 0.00244879
0.456105 0.497443 0.0464518
0.435443 0.286805 0.277752
0.473049 0.526774 0.000176978
0.480655 0.516704 0.0026405
0.371649 0.473643 0.154708
0.503532 0.493118 0.0033498
0.487684 0.493605 0.0187109
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.020941
optimal matrix:
0.0319505 0.656005 0.312045
0.0529976 0.251425 0.695577
0.0932116 2.3222e-06 0.906786
0.0269458 0.000242239 0.972812
0.159713 0.000111608 0.840175
0.697135 0.00060622 0.302258
0.154709 0.000258776 0.845032
0.116732 0.00104293 0.882225
0.0956223 7.56607e-05 0.904302
0.148756 3.28362e-05 0.851211
0.0466422 2.92245e-05 0.953329
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.023537
optimal matrix:
0.0179974 0.710145 0.271858
0.374141 0.019854 0.606005
9.43196e-06 0.0107544 0.989236
8.80912e-06 0.0740086 0.925983
1.25422e-06 0.0298531 0.970146
3.11745e-05 0.228434 0.771535
8.00514e-06 0.0452458 0.954746
4.46039e-07 0.0610682 0.938931
8.79465e-06 0.097415 0.902576
0.000105068 0.00700347 0.992891
9.86532e-07 0.0302591 0.96974
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.025299
optimal matrix:
0.438432 0.324758 0.23681
0.462001 0.0101683 0.527831
7.50702e-05 0.0191412 0.980784
1.27153e-05 0.0341412 0.965846
0.000134322 0.00510788 0.994758
0.000283493 0.101613 0.898103
8.09375e-05 0.164657 0.835262
2.89451e-05 0.0873128 0.912658
0.000774966 0.016835 0.98239
7.089e-06 0.0212782 0.978715
4.70703e-05 0.00787891 0.992074
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.026867
optimal matrix:
0.596336 0.206194 0.197469
0.0277551 0.532098 0.440147
0.0564134 0.00963783 0.933949
0.0647334 0.00188499 0.933382
0.102997 0.00223476 0.894768
0.268927 0.0370044 0.694069
0.213508 0.00547328 0.781019
0.105515 0.000188631 0.894297
0.0133709 0.000320162 0.986309
0.00201446 0.00939282 0.988593
0.0479368 0.009973 0.94209
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.030561
optimal matrix:
0.672013 0.163179 0.164808
0.486076 0.146586 0.367338
0.0671437 0.0467716 0.886085
0.119247 0.00172944 0.879024
0.088766 0.000716962 0.910517
0.000257733 0.00360454 0.996138
0.185323 5.17243e-05 0.814625
0.0322725 0.225889 0.741839
0.0482715 0.0567195 0.895009
0.0554316 8.20921e-05 0.944486
0.0675116 0.0557517 0.876737
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.035750
optimal matrix:
0.255545 0.666721 0.0777338
0.735822 0.0908944 0.173283
0.310436 0.240528 0.449036
0.000848524 0.257324 0.741828
0.00860976 7.82458e-05 0.991312
0.00398611 0.442964 0.55305
0.166367 0.792056 0.0415765
0.0466127 0.104825 0.848563
0.66087 0.0314872 0.307643
0.0531804 0.067603 0.879217
0.34263 0.276139 0.381231
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.047387
optimal matrix:
0.0408896 0.041641 0.917469
0.0911247 0.0928039 0.816071
0.216154 0.220204 0.563642
0.398362 0.405664 0.195974
0.50117 0.498684 0.000145684
0.486033 0.513041 0.000925754
0.503343 0.495749 0.000908258
0.523548 0.474728 0.00172355
0.499929 0.498645 0.00142582
0.515516 0.481171 0.00331269
0.490374 0.509583 4.25229e-05
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.058828
optimal matrix:
0.0273183 0.0267257 0.945956
0.0609331 0.0523973 0.88667
0.146993 0.142981 0.710026
0.266299 0.263272 0.470429
0.447988 0.4432 0.108812
0.501723 0.497918 0.000359675
0.519716 0.480058 0.000226326
0.494304 0.505543 0.000153117
0.50315 0.496831 1.97034e-05
0.486182 0.513385 0.000433141
0.504817 0.494905 0.000278074
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.067991
optimal matrix:
0.0204432 0.0199005 0.959656
0.0409301 0.0443541 0.914716
0.107791 0.10533 0.786879
0.19927 0.193839 0.606891
0.335203 0.326713 0.338084
0.499103 0.500875 2.2349e-05
0.602444 0.397302 0.000254174
0.328138 0.670862 0.0010001
0.572525 0.425884 0.00159041
0.499867 0.4994 0.00073373
0.509585 0.490085 0.000330305
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.076870
optimal matrix:
0.0137215 0.018225 0.968054
0.0305912 0.0353972 0.934012
0.072616 0.0934258 0.833958
0.133855 0.178032 0.688114
0.225191 0.298985 0.475824
0.355652 0.473389 0.170959
0.497683 0.50221 0.000106223
0.515967 0.483272 0.000761462
0.494695 0.505277 2.79568e-05
0.507138 0.492716 0.000145752
0.407422 0.592092 0.000485587
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.083350
optimal matrix:
0.0133918 0.0130008 0.973607
0.0259681 0.0289954 0.945036
0.0708966 0.0646012 0.864502
0.130672 0.127091 0.742237
0.219386 0.213995 0.566619
0.347901 0.33782 0.314279
0.499994 0.499896 0.000109197
0.512187 0.487591 0.000222133
0.487987 0.511811 0.000202209
0.50774 0.492105 0.000154841
0.507299 0.491382 0.0013186
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.091073
optimal matrix:
0.975092 0.00247175 0.022436
0.59858 0.351339 0.050081
0.00458378 0.876463 0.118953
0.00868451 0.772432 0.218884
0.46975 0.161189 0.369061
0.36902 0.0476144 0.583366
0.0961014 0.0326838 0.871215
0.000330973 3.01239e-05 0.999639
6.6358e-06 9.28069e-05 0.999901
0.000298894 0.000246296 0.999455
0.000452388 0.000126636 0.999421
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.097270
optimal matrix:
0.00971366 0.00972035 0.980566
0.0212209 0.0218455 0.956934
0.0513768 0.0519048 0.896718
0.0942319 0.0955557 0.810212
0.159013 0.160932 0.680055
0.252033 0.253936 0.494031
0.37856 0.380793 0.240647
0.470466 0.529515 1.9449e-05
0.490554 0.509442 3.75742e-06
0.464018 0.535675 0.000307275
0.504955 0.49492 0.000124985
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.102082
optimal matrix:
0.00816 0.00901561 0.982824
0.0182229 0.0201741 0.961603
0.0423632 0.0476865 0.90995
0.0796119 0.0882849 0.832103
0.134422 0.148614 0.716964
0.21282 0.234933 0.552246
0.318604 0.350986 0.33041
0.498901 0.500541 0.000558853
0.44597 0.551885 0.00214532
0.464226 0.535496 0.000278361
0.476372 0.521862 0.00176625
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.109187
optimal matrix:
0.191602 0.793962 0.0144359
0.464667 0.502846 0.0324865
0.19662 0.72628 0.0771
0.353242 0.50464 0.142118
0.746271 0.0145875 0.239141
0.127657 0.497171 0.375172
0.000946442 0.433327 0.565726
0.0507067 0.0521159 0.897177
1.81577e-05 0.00203531 0.997947
4.50205e-05 0.0159123 0.984043
0.0019919 0.0649883 0.93302
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.211498
optimal matrix:
0.556901 0.44049 0.00260924
0.47122 0.520929 0.00785131
0.483953 0.4969 0.0191475
0.470363 0.494683 0.0349544
0.41873 0.521972 0.0592975
0.409847 0.495517 0.0946361
0.37545 0.466738 0.157812
0.391812 0.363095 0.245093
0.259822 0.477898 0.26228
0.226059 0.380548 0.393393
0.417214 4.66837e-08 0.582786
******************
20th points password value: 300000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
21th points password value: 400000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
22th points password value: 500000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
23th points password value: 600000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
24th points password value: 700000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
25th points password value: 800000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
26th points password value: 900000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.479934 0.0394038 0.480662
0.442473 0.504977 0.05255
0.48421 0.498945 0.0168445
0.00124413 0.557044 0.441712
0.452351 0.517856 0.0297935
0.500038 0.263857 0.236106
0.240604 0.485246 0.27415
0.46117 0.0655426 0.473288
0.495317 0.497468 0.00721516
0.460194 0.0664604 0.473346
0.452108 0.283633 0.264258


==> figs/empirical/perfect/terminal/bfield3by3.dat <==
dataset:../dataset/bfield.txt
number of accounts 541017
number of distinct passwords 416131
number of equivalence classes 145
size 145
group 0.152204
group 0.157337
group 0.690459
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.006308
optimal matrix:
0.110287 0.385792 0.503921
0.0160233 0.261195 0.722782
0.08108 0.436163 0.482757
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.010834
optimal matrix:
0.0372689 0.419734 0.542998
0.220959 0.236754 0.542287
6.70527e-05 0.329313 0.67062
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.016125
optimal matrix:
0.000399906 0.276809 0.722791
0.00113325 0.998756 0.000111233
0.000358242 0.166095 0.833546
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.021247
optimal matrix:
0.182657 0.0881574 0.729186
0.863148 0.130652 0.00619919
2.58673e-06 0.0476118 0.952386
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.025197
optimal matrix:
0.0185201 0.16435 0.81713
5.63328e-06 0.0829372 0.917057
0.0311688 0.136567 0.832264
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.028285
optimal matrix:
0.0977466 0.120502 0.781751
0.597255 0.00468872 0.398056
6.29724e-06 0.187645 0.812349
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.031996
optimal matrix:
0.37805 0.328087 0.293863
0.356678 0.284585 0.358737
0.439434 0.237556 0.32301
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.035403
optimal matrix:
0.231316 0.0624279 0.706256
6.56334e-05 0.0835687 0.916366
0.369988 0.0781957 0.551816
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.038064
optimal matrix:
0.140822 0.188017 0.671161
0.141571 0.118378 0.740051
0.141269 0.200325 0.658406
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.040757
optimal matrix:
0.164598 0.1561 0.679302
0.300017 0.105847 0.594136
0.160017 0.192473 0.64751
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.063706
optimal matrix:
0.194136 0.174067 0.631797
0.137515 0.185981 0.676504
0.213984 0.141804 0.644212
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.079908
optimal matrix:
0.430999 0.53435 0.0346505
0.485298 0.38318 0.131521
0.399892 0.586391 0.0137171
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.093618
optimal matrix:
0.475527 0.466706 0.0577676
0.460968 0.486206 0.0528264
0.467624 0.45125 0.0811257
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.104806
optimal matrix:
0.168299 0.343362 0.488339
0.225117 0.00174319 0.77314
0.162615 0.392872 0.444514
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.114793
optimal matrix:
0.181199 0.588433 0.230368
3.01167e-05 0.607467 0.392503
0.251186 0.58833 0.160484
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.123119
optimal matrix:
0.292767 0.25391 0.453322
0.170286 0.057948 0.771766
0.33368 0.26543 0.40089
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.123089
optimal matrix:
0.279658 0.312336 0.408006
0.431797 0.568203 6.56023e-11
0.481652 0.518348 4.42704e-11
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.126417
optimal matrix:
0.00886592 0.475679 0.515455
0.00108088 2.77607e-10 0.998919
0.0205162 2.11097e-09 0.979484
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.129094
optimal matrix:
0.00870817 0.52688 0.464411
0.0149959 2.09837e-09 0.985004
0.0125576 9.8558e-09 0.987442
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.214712
optimal matrix:
0.0953259 0.843983 0.0606916
0.387902 0.383148 0.22895
0.62847 9.58901e-09 0.37153
******************
20th points password value: 300000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
21th points password value: 400000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
22th points password value: 500000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
23th points password value: 600000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
24th points password value: 700000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
25th points password value: 800000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
26th points password value: 900000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
28th points password value: 2e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
29th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
30th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
31th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
32th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
33th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
34th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
35th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
36th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
37th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
38th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
39th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
40th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
41th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
42th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
43th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851
******************
44th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00371802 0.00786228 0.98842
0.72431 0.24091 0.0347805
0.06451 0.666639 0.268851


==> figs/empirical/perfect/terminal/bfield7by3.dat <==
dataset:../dataset/bfield.txt
number of accounts 541017
number of distinct passwords 416131
number of equivalence classes 145
size 145
group 0.0351338
group 0.0353723
group 0.0377105
group 0.0439875
group 0.0560056
group 0.101331
group 0.690459
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.006308
optimal matrix:
0.110287 0.260021 0.629692
0.20174 0.436027 0.362232
0.256471 0.309954 0.433575
0.352054 0.388563 0.259383
0.113006 0.0656295 0.821364
0.29374 0.315201 0.391059
0.00438457 0.262571 0.733044
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.011080
optimal matrix:
0.308559 0.30267 0.388771
0.235875 0.721402 0.0427229
0.000346401 0.524373 0.475281
0.0670758 0.180874 0.75205
0.28613 0.324688 0.389182
0.448714 0.297472 0.253814
0.315369 0.194966 0.489664
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.016184
optimal matrix:
0.205534 0.300978 0.493488
0.379441 0.404813 0.215745
0.0425719 0.952188 0.00523975
0.35064 0.161941 0.487419
0.439423 0.270373 0.290204
0.297401 0.295842 0.406757
0.203773 0.280724 0.515503
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.021236
optimal matrix:
0.0557955 0.179667 0.764537
0.000472934 0.00493311 0.994594
0.271934 0.149153 0.578913
0.0590006 0.512559 0.428441
0.0137907 0.134392 0.851817
0.0460181 0.0990978 0.854884
0.0342743 0.140483 0.825242
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.023674
optimal matrix:
0.0175944 0.37118 0.611226
0.00314813 1.21531e-07 0.996852
0.00283233 9.26273e-08 0.997168
0.00496959 1.09407e-06 0.995029
0.383089 7.65052e-09 0.616911
0.0497647 4.26907e-07 0.950235
9.03482e-05 3.4466e-08 0.99991
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.025612
optimal matrix:
0.0579682 0.474619 0.467413
0.051533 1.24949e-06 0.948466
0.117228 8.24587e-07 0.882771
0.998206 1.21971e-06 0.00179265
0.528818 1.86126e-05 0.471164
0.00192586 2.40565e-06 0.998072
0.0326649 3.63802e-09 0.967335
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.026972
optimal matrix:
0.256405 0.195812 0.547783
0.581591 0.418408 1.39738e-06
0.557455 0.442544 1.37779e-06
0.188729 0.811252 1.8661e-05
0.439641 0.560355 4.01392e-06
0.39533 0.604663 7.45859e-06
0.620198 0.379801 1.03147e-06
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.029081
optimal matrix:
0.0140815 0.619443 0.366475
0.0528239 0.0274038 0.919772
0.107756 5.67089e-05 0.892187
0.213539 0.00800963 0.778451
5.54604e-05 0.00165243 0.998292
0.0815565 0.000751068 0.917692
0.017066 0.0331865 0.949748
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.031910
optimal matrix:
0.679898 0.0915712 0.22853
0.0320334 0.318214 0.649753
0.000174294 0.208693 0.791133
0.000461485 0.166421 0.833117
0.000667871 0.515648 0.483684
0.000110735 0.201476 0.798413
0.0462558 0.334497 0.619247
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.035382
optimal matrix:
0.698347 0.0119968 0.289656
0.0448197 0.0530678 0.902113
0.00806307 0.0167612 0.975176
0.000904014 0.19432 0.804776
0.345226 0.0452641 0.60951
0.0747108 0.0603352 0.864954
0.0116518 0.0357288 0.952619
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.052633
optimal matrix:
0.0559325 0.796853 0.147215
0.0207959 0.404263 0.574941
0.0163175 7.49634e-07 0.983682
0.0363112 9.80865e-06 0.963679
0.000532687 1.35947e-05 0.999454
0.000917918 1.21467e-05 0.99907
0.0437459 4.39861e-06 0.95625
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.066353
optimal matrix:
0.775613 0.126616 0.0977706
0.0220007 0.602933 0.375066
0.0335258 0.199281 0.767193
0.0605335 4.58436e-06 0.939462
0.167425 1.06026e-05 0.832564
0.0735384 8.13935e-06 0.926454
0.0260438 4.43046e-06 0.973952
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.078443
optimal matrix:
0.927266 0.01066 0.0620736
0.280039 0.487213 0.232748
0.406903 0.105758 0.487339
5.37417e-06 4.87263e-05 0.999946
8.75321e-07 3.51731e-05 0.999964
3.44578e-06 0.442773 0.557224
3.62686e-06 0.166863 0.833133
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.083467
optimal matrix:
0.0337766 0.0258511 0.940372
0.129596 0.100984 0.76942
0.265202 0.20666 0.528138
0.526926 0.47306 1.39264e-05
0.579328 0.420658 1.37722e-05
0.231904 0.767987 0.000109115
0.611301 0.388679 1.92377e-05
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.097419
optimal matrix:
0.0208805 0.0200371 0.959082
0.0797132 0.0764959 0.843791
0.17531 0.168217 0.656473
0.487521 0.372496 0.139982
0.22275 0.4934 0.28385
0.351868 0.391181 0.256951
0.459268 0.407405 0.133327
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.101019
optimal matrix:
0.372201 0.585695 0.0421045
0.66762 0.174477 0.157902
0.117226 0.552065 0.330708
0.125745 0.104875 0.76938
7.65161e-07 4.93174e-07 0.999999
1.38427e-06 1.2842e-06 0.999997
9.68753e-07 2.71306e-06 0.999996
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.107766
optimal matrix:
0.948734 0.0153507 0.0359149
0.0812034 0.781668 0.137128
0.0768735 0.62157 0.301557
0.277002 0.0546487 0.66835
3.13947e-08 1.29353e-07 1
1.43928e-08 6.22229e-08 1
1.92444e-07 3.19577e-07 0.999999
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.113123
optimal matrix:
0.0283825 0.940829 0.0307881
0.00511326 0.876753 0.118133
0.0207678 0.725341 0.253892
0.0277873 0.409298 0.562915
0.0170584 3.29198e-08 0.982942
0.0259035 5.65849e-09 0.974096
0.0527966 3.96179e-08 0.947203
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.117200
optimal matrix:
0.354889 0.618425 0.0266866
0.145845 0.749903 0.104252
0.0139362 0.772653 0.213411
0.0324517 0.470624 0.496925
0.00935942 2.81329e-07 0.99064
0.0144224 1.83855e-07 0.985577
0.0726626 1.04357e-06 0.927336
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.197252
optimal matrix:
0.0129256 0.401105 0.58597
0.0365087 0.45103 0.512461
0.0966969 0.74591 0.157393
0.240208 0.263802 0.495989
0.502185 0.161933 0.335882
0.676153 0.0251485 0.298698
1 2.85607e-12 2.42795e-12
******************
20th points password value: 300000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
21th points password value: 400000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
22th points password value: 500000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
23th points password value: 600000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
24th points password value: 700000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
25th points password value: 800000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
26th points password value: 900000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
28th points password value: 2e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
29th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
30th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
31th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
32th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
33th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
34th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
35th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
36th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
37th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
38th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
39th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
40th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
41th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
42th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
43th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675
******************
44th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.566054 0.00642328 0.427523
0.0708831 0.0179847 0.911132
0.0166951 0.0426478 0.940657
0.00220267 0.137005 0.860792
0.373869 0.333936 0.292195
0.601334 0.0293379 0.369328
0.70135 0.0509753 0.247675


==> figs/empirical/perfect/terminal/bfield_1e5.dat <==
dataset:../dataset/empirical/bfield.txt
number of accounts 541017
number of distinct passwords 416131
number of equivalence classes 145
group 0.0178275
group 0.0181787
group 0.0184708
group 0.0200733
group 0.0198219
group 0.0199328
group 0.0241379
group 0.0333908
group 0.0363759
group 0.101331
group 0.690459
sanity check for all groups 1
matrix: 
0.0413236 0.458518 0.0159029 0.00208232 0.105497 0.0519088 0.0257312 0.0110107 0.0844246 0.775741 0.000450334 0.127446 0.0855236 0.0694295 0.0929314 0.269928 0.150599 0.482439 0.0137308 0.456589 0.0159318 0.305888 
0.376284 0.467632 0.452678 0.375227 0.208486 0.279698 0.468395 0.00659598 0.517504 0.335405 0.429199 0.553795 0.166662 0.498106 0.0809288 0.662608 0.506864 0.299919 0.489107 0.425677 0.457004 0.369338 
0.0648874 0.440818 0.143513 0.0009106 0.190577 0.0022312 0.100297 0.000229066 0.703869 0.000132909 0.326311 0.000611364 0.00202027 0.000851981 0.884532 0.00141747 2.48377e-06 0.000319784 0.0225777 6.16337e-06 0.101716 0.000958701 
0.204984 0.209315 0.481116 0.490795 0.424687 0.535827 0.490068 0.507484 0.456105 0.497443 0.435443 0.286805 0.473049 0.526774 0.480655 0.516704 0.371649 0.473643 0.503532 0.493118 0.487684 0.493605 
0.0319505 0.656005 0.0529976 0.251425 0.0932116 2.3222e-06 0.0269458 0.000242239 0.159713 0.000111608 0.697135 0.00060622 0.154709 0.000258776 0.116732 0.00104293 0.0956223 7.56607e-05 0.148756 3.28362e-05 0.0466422 2.92245e-05 
0.0179974 0.710145 0.374141 0.019854 9.43196e-06 0.0107544 8.80912e-06 0.0740086 1.25422e-06 0.0298531 3.11745e-05 0.228434 8.00514e-06 0.0452458 4.46039e-07 0.0610682 8.79465e-06 0.097415 0.000105068 0.00700347 9.86532e-07 0.0302591 
0.438432 0.324758 0.462001 0.0101683 7.50702e-05 0.0191412 1.27153e-05 0.0341412 0.000134322 0.00510788 0.000283493 0.101613 8.09375e-05 0.164657 2.89451e-05 0.0873128 0.000774966 0.016835 7.089e-06 0.0212782 4.70703e-05 0.00787891 
0.596336 0.206194 0.0277551 0.532098 0.0564134 0.00963783 0.0647334 0.00188499 0.102997 0.00223476 0.268927 0.0370044 0.213508 0.00547328 0.105515 0.000188631 0.0133709 0.000320162 0.00201446 0.00939282 0.0479368 0.009973 
0.672013 0.163179 0.486076 0.146586 0.0671437 0.0467716 0.119247 0.00172944 0.088766 0.000716962 0.000257733 0.00360454 0.185323 5.17243e-05 0.0322725 0.225889 0.0482715 0.0567195 0.0554316 8.20921e-05 0.0675116 0.0557517 
0.255545 0.666721 0.735822 0.0908944 0.310436 0.240528 0.000848524 0.257324 0.00860976 7.82458e-05 0.00398611 0.442964 0.166367 0.792056 0.0466127 0.104825 0.66087 0.0314872 0.0531804 0.067603 0.34263 0.276139 
0.0408896 0.041641 0.0911247 0.0928039 0.216154 0.220204 0.398362 0.405664 0.50117 0.498684 0.486033 0.513041 0.503343 0.495749 0.523548 0.474728 0.499929 0.498645 0.515516 0.481171 0.490374 0.509583 
0.0273183 0.0267257 0.0609331 0.0523973 0.146993 0.142981 0.266299 0.263272 0.447988 0.4432 0.501723 0.497918 0.519716 0.480058 0.494304 0.505543 0.50315 0.496831 0.486182 0.513385 0.504817 0.494905 
0.0204432 0.0199005 0.0409301 0.0443541 0.107791 0.10533 0.19927 0.193839 0.335203 0.326713 0.499103 0.500875 0.602444 0.397302 0.328138 0.670862 0.572525 0.425884 0.499867 0.4994 0.509585 0.490085 
0.0137215 0.018225 0.0305912 0.0353972 0.072616 0.0934258 0.133855 0.178032 0.225191 0.298985 0.355652 0.473389 0.497683 0.50221 0.515967 0.483272 0.494695 0.505277 0.507138 0.492716 0.407422 0.592092 
0.0133918 0.0130008 0.0259681 0.0289954 0.0708966 0.0646012 0.130672 0.127091 0.219386 0.213995 0.347901 0.33782 0.499994 0.499896 0.512187 0.487591 0.487987 0.511811 0.50774 0.492105 0.507299 0.491382 
0.975092 0.00247175 0.59858 0.351339 0.00458378 0.876463 0.00868451 0.772432 0.46975 0.161189 0.36902 0.0476144 0.0961014 0.0326838 0.000330973 3.01239e-05 6.6358e-06 9.28069e-05 0.000298894 0.000246296 0.000452388 0.000126636 
0.00971366 0.00972035 0.0212209 0.0218455 0.0513768 0.0519048 0.0942319 0.0955557 0.159013 0.160932 0.252033 0.253936 0.37856 0.380793 0.470466 0.529515 0.490554 0.509442 0.464018 0.535675 0.504955 0.49492 
0.00816 0.00901561 0.0182229 0.0201741 0.0423632 0.0476865 0.0796119 0.0882849 0.134422 0.148614 0.21282 0.234933 0.318604 0.350986 0.498901 0.500541 0.44597 0.551885 0.464226 0.535496 0.476372 0.521862 
0.191602 0.793962 0.464667 0.502846 0.19662 0.72628 0.353242 0.50464 0.746271 0.0145875 0.127657 0.497171 0.000946442 0.433327 0.0507067 0.0521159 1.81577e-05 0.00203531 4.50205e-05 0.0159123 0.0019919 0.0649883 
0.556901 0.44049 0.47122 0.520929 0.483953 0.4969 0.470363 0.494683 0.41873 0.521972 0.409847 0.495517 0.37545 0.466738 0.391812 0.363095 0.259822 0.477898 0.226059 0.380548 0.417214 4.66837e-08 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
******************
0th points password value: 1000
1000 0.0555177
******************
1th points password value: 2000
2000 0.0766328
******************
2th points password value: 3000
3000 0.0807743
******************
3th points password value: 4000
4000 0.0867626
******************
4th points password value: 5000
5000 0.0867626
******************
5th points password value: 6000
6000 0.0884558
******************
6th points password value: 7000
7000 0.0953387
******************
7th points password value: 8000
8000 0.0983658
******************
8th points password value: 9000
9000 0.101358
******************
9th points password value: 10000
10000 0.104616
******************
10th points password value: 20000
20000 0.108894
******************
11th points password value: 30000
30000 0.108894
******************
12th points password value: 40000
40000 0.108894
******************
13th points password value: 50000
50000 0.108913
******************
14th points password value: 60000
60000 0.108928
******************
15th points password value: 70000
70000 0.108941
******************
16th points password value: 80000
80000 0.108941
******************
17th points password value: 90000
90000 0.109017
******************
18th points password value: 100000
100000 0.109187
******************
19th points password value: 200000
200000 1
******************
20th points password value: 300000
300000 1
******************
21th points password value: 400000
400000 1
******************
22th points password value: 500000
500000 1
******************
23th points password value: 600000
600000 1
******************
24th points password value: 700000
700000 1
******************
25th points password value: 800000
800000 1
******************
26th points password value: 900000
900000 1
******************
27th points password value: 1e+06
1e+06 1
******************
28th points password value: 1.5e+06
1.5e+06 1
******************
29th points password value: 2e+06
2e+06 1
******************
30th points password value: 2.5e+06
2.5e+06 1
******************
31th points password value: 3e+06
3e+06 1
******************
32th points password value: 3.5e+06
3.5e+06 1
******************
33th points password value: 4e+06
4e+06 1
******************
34th points password value: 4.5e+06
4.5e+06 1
******************
35th points password value: 5e+06
5e+06 1
******************
36th points password value: 5.5e+06
5.5e+06 1
******************
37th points password value: 6e+06
6e+06 1
******************
38th points password value: 6.5e+06
6.5e+06 1
******************
39th points password value: 7e+06
7e+06 1
******************
40th points password value: 7.5e+06
7.5e+06 1
******************
41th points password value: 8e+06
8e+06 1
******************
42th points password value: 8.8e+06
8.8e+06 1
******************
43th points password value: 9e+06
9e+06 1
******************
44th points password value: 9.5e+06
9.5e+06 1
******************
45th points password value: 1e+07
1e+07 1
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/perfect/terminal/bfield_1e6.dat <==
dataset:../dataset/empirical/bfield.txt
number of accounts 541017
number of distinct passwords 416131
number of equivalence classes 145
group 0.0178275
group 0.0181787
group 0.0184708
group 0.0200733
group 0.0198219
group 0.0199328
group 0.0241379
group 0.0333908
group 0.0363759
group 0.101331
group 0.690459
sanity check for all groups 1
matrix: 
0.0413236 0.458518 0.0159029 0.00208232 0.105497 0.0519088 0.0257312 0.0110107 0.0844246 0.775741 0.000450334 0.127446 0.0855236 0.0694295 0.0929314 0.269928 0.150599 0.482439 0.0137308 0.456589 0.0159318 0.305888 
0.376284 0.467632 0.452678 0.375227 0.208486 0.279698 0.468395 0.00659598 0.517504 0.335405 0.429199 0.553795 0.166662 0.498106 0.0809288 0.662608 0.506864 0.299919 0.489107 0.425677 0.457004 0.369338 
0.0648874 0.440818 0.143513 0.0009106 0.190577 0.0022312 0.100297 0.000229066 0.703869 0.000132909 0.326311 0.000611364 0.00202027 0.000851981 0.884532 0.00141747 2.48377e-06 0.000319784 0.0225777 6.16337e-06 0.101716 0.000958701 
0.204984 0.209315 0.481116 0.490795 0.424687 0.535827 0.490068 0.507484 0.456105 0.497443 0.435443 0.286805 0.473049 0.526774 0.480655 0.516704 0.371649 0.473643 0.503532 0.493118 0.487684 0.493605 
0.0319505 0.656005 0.0529976 0.251425 0.0932116 2.3222e-06 0.0269458 0.000242239 0.159713 0.000111608 0.697135 0.00060622 0.154709 0.000258776 0.116732 0.00104293 0.0956223 7.56607e-05 0.148756 3.28362e-05 0.0466422 2.92245e-05 
0.0179974 0.710145 0.374141 0.019854 9.43196e-06 0.0107544 8.80912e-06 0.0740086 1.25422e-06 0.0298531 3.11745e-05 0.228434 8.00514e-06 0.0452458 4.46039e-07 0.0610682 8.79465e-06 0.097415 0.000105068 0.00700347 9.86532e-07 0.0302591 
0.438432 0.324758 0.462001 0.0101683 7.50702e-05 0.0191412 1.27153e-05 0.0341412 0.000134322 0.00510788 0.000283493 0.101613 8.09375e-05 0.164657 2.89451e-05 0.0873128 0.000774966 0.016835 7.089e-06 0.0212782 4.70703e-05 0.00787891 
0.596336 0.206194 0.0277551 0.532098 0.0564134 0.00963783 0.0647334 0.00188499 0.102997 0.00223476 0.268927 0.0370044 0.213508 0.00547328 0.105515 0.000188631 0.0133709 0.000320162 0.00201446 0.00939282 0.0479368 0.009973 
0.672013 0.163179 0.486076 0.146586 0.0671437 0.0467716 0.119247 0.00172944 0.088766 0.000716962 0.000257733 0.00360454 0.185323 5.17243e-05 0.0322725 0.225889 0.0482715 0.0567195 0.0554316 8.20921e-05 0.0675116 0.0557517 
0.255545 0.666721 0.735822 0.0908944 0.310436 0.240528 0.000848524 0.257324 0.00860976 7.82458e-05 0.00398611 0.442964 0.166367 0.792056 0.0466127 0.104825 0.66087 0.0314872 0.0531804 0.067603 0.34263 0.276139 
0.0408896 0.041641 0.0911247 0.0928039 0.216154 0.220204 0.398362 0.405664 0.50117 0.498684 0.486033 0.513041 0.503343 0.495749 0.523548 0.474728 0.499929 0.498645 0.515516 0.481171 0.490374 0.509583 
0.0273183 0.0267257 0.0609331 0.0523973 0.146993 0.142981 0.266299 0.263272 0.447988 0.4432 0.501723 0.497918 0.519716 0.480058 0.494304 0.505543 0.50315 0.496831 0.486182 0.513385 0.504817 0.494905 
0.0204432 0.0199005 0.0409301 0.0443541 0.107791 0.10533 0.19927 0.193839 0.335203 0.326713 0.499103 0.500875 0.602444 0.397302 0.328138 0.670862 0.572525 0.425884 0.499867 0.4994 0.509585 0.490085 
0.0137215 0.018225 0.0305912 0.0353972 0.072616 0.0934258 0.133855 0.178032 0.225191 0.298985 0.355652 0.473389 0.497683 0.50221 0.515967 0.483272 0.494695 0.505277 0.507138 0.492716 0.407422 0.592092 
0.0133918 0.0130008 0.0259681 0.0289954 0.0708966 0.0646012 0.130672 0.127091 0.219386 0.213995 0.347901 0.33782 0.499994 0.499896 0.512187 0.487591 0.487987 0.511811 0.50774 0.492105 0.507299 0.491382 
0.975092 0.00247175 0.59858 0.351339 0.00458378 0.876463 0.00868451 0.772432 0.46975 0.161189 0.36902 0.0476144 0.0961014 0.0326838 0.000330973 3.01239e-05 6.6358e-06 9.28069e-05 0.000298894 0.000246296 0.000452388 0.000126636 
0.00971366 0.00972035 0.0212209 0.0218455 0.0513768 0.0519048 0.0942319 0.0955557 0.159013 0.160932 0.252033 0.253936 0.37856 0.380793 0.470466 0.529515 0.490554 0.509442 0.464018 0.535675 0.504955 0.49492 
0.00816 0.00901561 0.0182229 0.0201741 0.0423632 0.0476865 0.0796119 0.0882849 0.134422 0.148614 0.21282 0.234933 0.318604 0.350986 0.498901 0.500541 0.44597 0.551885 0.464226 0.535496 0.476372 0.521862 
0.191602 0.793962 0.464667 0.502846 0.19662 0.72628 0.353242 0.50464 0.746271 0.0145875 0.127657 0.497171 0.000946442 0.433327 0.0507067 0.0521159 1.81577e-05 0.00203531 4.50205e-05 0.0159123 0.0019919 0.0649883 
0.556901 0.44049 0.47122 0.520929 0.483953 0.4969 0.470363 0.494683 0.41873 0.521972 0.409847 0.495517 0.37545 0.466738 0.391812 0.363095 0.259822 0.477898 0.226059 0.380548 0.417214 4.66837e-08 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
0.479934 0.0394038 0.442473 0.504977 0.48421 0.498945 0.00124413 0.557044 0.452351 0.517856 0.500038 0.263857 0.240604 0.485246 0.46117 0.0655426 0.495317 0.497468 0.460194 0.0664604 0.452108 0.283633 
******************
0th points password value: 1000
1000 0.00787618
******************
1th points password value: 2000
2000 0.0159637
******************
2th points password value: 3000
3000 0.0216939
******************
3th points password value: 4000
4000 0.0272115
******************
4th points password value: 5000
5000 0.030977
******************
5th points password value: 6000
6000 0.0345694
******************
6th points password value: 7000
7000 0.0387287
******************
7th points password value: 8000
8000 0.0441244
******************
8th points password value: 9000
9000 0.0502942
******************
9th points password value: 10000
10000 0.0538806
******************
10th points password value: 20000
20000 0.0836866
******************
11th points password value: 30000
30000 0.087153
******************
12th points password value: 40000
40000 0.105893
******************
13th points password value: 50000
50000 0.119784
******************
14th points password value: 60000
60000 0.130167
******************
15th points password value: 70000
70000 0.144849
******************
16th points password value: 80000
80000 0.165608
******************
17th points password value: 90000
90000 0.165608
******************
18th points password value: 100000
100000 0.171954
******************
19th points password value: 200000
200000 1
******************
20th points password value: 300000
300000 1
******************
21th points password value: 400000
400000 1
******************
22th points password value: 500000
500000 1
******************
23th points password value: 600000
600000 1
******************
24th points password value: 700000
700000 1
******************
25th points password value: 800000
800000 1
******************
26th points password value: 900000
900000 1
******************
27th points password value: 1e+06
1e+06 1
******************
28th points password value: 1.5e+06
1.5e+06 1
******************
29th points password value: 2e+06
2e+06 1
******************
30th points password value: 2.5e+06
2.5e+06 1
******************
31th points password value: 3e+06
3e+06 1
******************
32th points password value: 3.5e+06
3.5e+06 1
******************
33th points password value: 4e+06
4e+06 1
******************
34th points password value: 4.5e+06
4.5e+06 1
******************
35th points password value: 5e+06
5e+06 1
******************
36th points password value: 5.5e+06
5.5e+06 1
******************
37th points password value: 6e+06
6e+06 1
******************
38th points password value: 6.5e+06
6.5e+06 1
******************
39th points password value: 7e+06
7e+06 1
******************
40th points password value: 7.5e+06
7.5e+06 1
******************
41th points password value: 8e+06
8e+06 1
******************
42th points password value: 8.8e+06
8.8e+06 1
******************
43th points password value: 9e+06
9e+06 1
******************
44th points password value: 9.5e+06
9.5e+06 1
******************
45th points password value: 1e+07
1e+07 1
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/perfect/terminal/bfieldbenchmark.dat <==
dataset:../dataset/bfield.txt
number of accounts 541017
number of distinct passwords 416131
number of equivalence classes 145
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 1.5e+06
pv 2e+06
pv 2.5e+06
pv 3e+06
pv 3.5e+06
pv 4e+06
pv 4.5e+06
pv 5e+06
pv 5.5e+06
pv 6e+06
pv 6.5e+06
pv 7e+06
pv 7.5e+06
pv 8e+06
pv 8.8e+06
pv 9e+06
pv 9.5e+06
pv 1e+07
pv 1.5e+07
pv 2e+07
pv 2.5e+07
pv 3e+07
pv 3.5e+07
pv 4e+07
pv 4.5e+07
pv 5e+07
pv 5.5e+07
pv 6e+07
pv 6.5e+07
pv 7e+07
pv 7.5e+07
pv 8e+07
pv 8.8e+07
pv 9e+07
pv 9.5e+07
******************
0th points password value: 1000
(1000,0.00712917)
******************
1th points password value: 2000
(2000,0.0114229)
******************
2th points password value: 3000
(3000,0.0165873)
******************
3th points password value: 4000
(4000,0.0216444)
******************
4th points password value: 5000
(5000,0.0257533)
******************
5th points password value: 6000
(6000,0.0286072)
******************
6th points password value: 7000
(7000,0.0327254)
******************
7th points password value: 8000
(8000,0.0363722)
******************
8th points password value: 9000
(9000,0.0384997)
******************
9th points password value: 10000
(10000,0.0415163)
******************
10th points password value: 20000
(20000,0.0644619)
******************
11th points password value: 30000
(30000,0.0813209)
******************
12th points password value: 40000
(40000,0.0943723)
******************
13th points password value: 50000
(50000,0.108217)
******************
14th points password value: 60000
(60000,0.121211)
******************
15th points password value: 70000
(70000,0.128728)
******************
16th points password value: 80000
(80000,0.138443)
******************
17th points password value: 90000
(90000,0.138443)
******************
18th points password value: 100000
(100000,0.152204)
******************
19th points password value: 200000
(200000,1)
******************
20th points password value: 300000
(300000,1)
******************
21th points password value: 400000
(400000,1)
******************
22th points password value: 500000
(500000,1)
******************
23th points password value: 600000
(600000,1)
******************
24th points password value: 700000
(700000,1)
******************
25th points password value: 800000
(800000,1)
******************
26th points password value: 900000
(900000,1)
******************
27th points password value: 1e+06
(1e+06,1)
******************
28th points password value: 1.5e+06
(1.5e+06,1)
******************
29th points password value: 2e+06
(2e+06,1)
******************
30th points password value: 2.5e+06
(2.5e+06,1)
******************
31th points password value: 3e+06
(3e+06,1)
******************
32th points password value: 3.5e+06
(3.5e+06,1)
******************
33th points password value: 4e+06
(4e+06,1)
******************
34th points password value: 4.5e+06
(4.5e+06,1)
******************
35th points password value: 5e+06
(5e+06,1)
******************
36th points password value: 5.5e+06
(5.5e+06,1)
******************
37th points password value: 6e+06
(6e+06,1)
******************
38th points password value: 6.5e+06
(6.5e+06,1)
******************
39th points password value: 7e+06
(7e+06,1)
******************
40th points password value: 7.5e+06
(7.5e+06,1)
******************
41th points password value: 8e+06
(8e+06,1)
******************
42th points password value: 8.8e+06
(8.8e+06,1)
******************
43th points password value: 9e+06
(9e+06,1)
******************
44th points password value: 9.5e+06
(9.5e+06,1)
******************
45th points password value: 1e+07
(1e+07,1)
******************
46th points password value: 1.5e+07
(1.5e+07,1)
******************
47th points password value: 2e+07
(2e+07,1)
******************
48th points password value: 2.5e+07
(2.5e+07,1)
******************
49th points password value: 3e+07
(3e+07,1)
******************
50th points password value: 3.5e+07
(3.5e+07,1)
******************
51th points password value: 4e+07
(4e+07,1)
******************
52th points password value: 4.5e+07
(4.5e+07,1)
******************
53th points password value: 5e+07
(5e+07,1)
******************
54th points password value: 5.5e+07
(5.5e+07,1)
******************
55th points password value: 6e+07
(6e+07,1)
******************
56th points password value: 6.5e+07
(6.5e+07,1)
******************
57th points password value: 7e+07
(7e+07,1)
******************
58th points password value: 7.5e+07
(7.5e+07,1)
******************
59th points password value: 8e+07
(8e+07,1)
******************
60th points password value: 8.8e+07
(8.8e+07,1)
******************
61th points password value: 9e+07
(9e+07,1)
******************
62th points password value: 9.5e+07
(9.5e+07,1)


==> figs/empirical/perfect/terminal/brazzers11by3.dat <==
dataset:../dataset/brazzers.txt
number of accounts 925615
number of distinct passwords 587935
number of equivalence classes 235
group 0.0328085
group 0.0332611
group 0.0338348
group 0.0344463
group 0.0341762
group 0.0358173
group 0.0353754
group 0.0502163
group 0.053559
group 0.125899
group 0.530606
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 1.5e+06
pv 2e+06
pv 2.5e+06
pv 3e+06
pv 3.5e+06
pv 4e+06
pv 4.5e+06
pv 5e+06
pv 5.5e+06
pv 6e+06
pv 6.5e+06
pv 7e+06
pv 7.5e+06
pv 8e+06
pv 8.8e+06
pv 9e+06
pv 9.5e+06
pv 1e+07
pv 1.5e+07
pv 2e+07
pv 2.5e+07
pv 3e+07
pv 3.5e+07
pv 4e+07
pv 4.5e+07
pv 5e+07
pv 5.5e+07
pv 6e+07
pv 6.5e+07
pv 7e+07
pv 7.5e+07
pv 8e+07
pv 8.8e+07
pv 9e+07
pv 9.5e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.015484
optimal matrix:
0.183684 0.149489 0.666827
0.382199 0.0901511 0.52765
0.141366 0.205889 0.652745
0.330504 0.269849 0.399647
0.0734544 0.174604 0.751941
0.207739 0.259145 0.533116
0.123106 0.222455 0.654439
0.115259 0.180167 0.704575
0.196072 0.272756 0.531172
0.0918869 0.0705419 0.837571
0.0841688 0.152682 0.76315
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.022423
optimal matrix:
0.0897615 0.100763 0.809476
0.112036 0.171611 0.716353
0.108297 0.154559 0.737144
0.0770001 0.0972412 0.825759
0.0879011 0.0844448 0.827654
0.195432 0.0129779 0.79159
0.137775 0.11232 0.749904
0.0520126 0.052369 0.895618
0.0628903 0.32409 0.61302
0.0880018 0.0796659 0.832332
0.0897567 0.0922706 0.817973
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.025224
optimal matrix:
0.197979 0.305357 0.496663
0.278411 0.720861 0.000727939
0.449651 0.547936 0.00241337
0.310021 0.68555 0.00442923
0.502429 0.495759 0.0018118
0.454908 0.543729 0.00136322
0.508035 0.487354 0.00461166
0.301422 0.698152 0.000426849
0.705052 0.294358 0.000590252
0.0881209 0.910879 0.00100006
0.432622 0.567297 8.02941e-05
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.027700
optimal matrix:
0.186015 0.182016 0.631969
0.485062 0.489363 0.0255748
0.444126 0.507144 0.0487307
0.485744 0.489237 0.0250197
0.49034 0.493525 0.0161348
0.61812 0.381324 0.000555694
0.674473 0.30113 0.0243962
0.514231 0.48278 0.0029893
0.476362 0.523591 4.71532e-05
0.503616 0.496158 0.000226081
0.47487 0.491652 0.0334782
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.037421
optimal matrix:
0.66927 0.116091 0.214639
0.211561 0.218887 0.569552
0.399676 0.00233411 0.59799
0.176947 0.450601 0.372452
0.139683 0.253939 0.606378
0.0260086 0.0452077 0.928784
0.425799 0.567946 0.00625467
0.000220624 0.402985 0.596794
0.807311 0.160764 0.0319245
0.170729 0.0349401 0.794331
0.179016 0.238445 0.582539
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.040939
optimal matrix:
0.617374 0.170802 0.211824
0.286413 0.0965632 0.617024
3.07868e-05 0.225715 0.774254
0.000342349 0.060414 0.939244
8.12857e-06 0.00072394 0.999268
3.83203e-05 0.258411 0.741551
2.67171e-05 0.962229 0.0377447
0.000420119 0.240908 0.758672
0.00038589 0.00010055 0.999514
0.000165671 0.000510165 0.999324
4.51873e-05 0.133038 0.866917
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.044123
optimal matrix:
0.105602 0.105969 0.788429
0.307606 0.308876 0.383519
0.491588 0.508383 2.86081e-05
0.489257 0.510605 0.000137893
0.487971 0.512026 3.78372e-06
0.533448 0.466269 0.000283435
0.527639 0.472254 0.000107897
0.4392 0.560449 0.000351328
0.502238 0.497462 0.00029972
0.522378 0.477613 8.77404e-06
0.496263 0.503731 5.48193e-06
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.046924
optimal matrix:
0.0867133 0.0979342 0.815352
0.252519 0.285238 0.462243
0.500634 0.499266 9.95199e-05
0.552568 0.447411 2.08678e-05
0.49921 0.500746 4.43123e-05
0.437549 0.562427 2.47225e-05
0.558504 0.441043 0.000453539
0.171695 0.828275 2.98198e-05
0.473346 0.524131 0.00252289
0.548 0.451989 1.06163e-05
0.465621 0.534369 1.04906e-05
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.049091
optimal matrix:
0.0799527 0.0836911 0.836356
0.232908 0.24405 0.523041
0.491184 0.508705 0.00011123
0.491308 0.508685 7.03265e-06
0.498079 0.501757 0.000163769
0.406542 0.593195 0.000262405
0.591293 0.407808 0.00089964
0.463719 0.535796 0.000485234
0.525234 0.474717 4.97248e-05
0.562599 0.437205 0.000195423
0.466843 0.53311 4.65952e-05
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.054595
optimal matrix:
0.0712445 0.0686191 0.860136
0.207431 0.195924 0.596645
0.452325 0.505393 0.0422819
0.501698 0.414151 0.0841512
0.527571 0.472109 0.000319743
0.21899 0.499705 0.281304
0.386061 0.410955 0.202985
0.383566 0.592702 0.0237314
0.509186 0.490574 0.000240571
0.527742 0.457266 0.0149923
0.503409 0.461652 0.0349394
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.083110
optimal matrix:
0.82481 0.118803 0.0563868
0.816237 0.0205786 0.163184
0.0447832 0.592079 0.363138
0.103272 0.10371 0.793018
0.168131 0.00344246 0.828427
0.0681671 0.091251 0.840582
0.014623 0.391703 0.593674
0.437566 0.00156436 0.56087
0.436031 0.0334074 0.530562
0.0861505 0.0043562 0.909493
0.041921 0.121602 0.836477
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.098794
optimal matrix:
0.285525 0.672603 0.0418716
0.0794966 0.798509 0.121995
0.0294429 0.704517 0.26604
0.0628125 0.38179 0.555397
0.110174 0.00101113 0.888815
0.149822 0.00113373 0.849044
0.16449 0.000779091 0.834731
0.514886 0.00028334 0.484831
0.216987 0.00292433 0.780088
0.261792 0.0015837 0.736624
0.00236931 0.000677598 0.996953
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.112710
optimal matrix:
0.0172271 0.0171124 0.965661
0.0502608 0.0459244 0.903815
0.109662 0.108677 0.781661
0.229002 0.226535 0.544463
0.428865 0.425138 0.145997
0.456859 0.543135 6.45889e-06
0.495884 0.504049 6.71544e-05
0.542925 0.45694 0.000135583
0.544331 0.455459 0.000210024
0.496469 0.503376 0.000155422
0.499032 0.500963 4.46034e-06
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.125544
optimal matrix:
0.478825 0.495376 0.0257988
0.432311 0.498263 0.0694264
0.645071 0.191043 0.163886
0.473808 0.183773 0.342419
0.0334963 0.325256 0.641248
0.0312501 0.000170606 0.968579
0.0556081 0.000164408 0.944227
0.00732671 0.000366357 0.992307
0.0882171 0.000210556 0.911572
0.178977 0.000379655 0.820644
0.0186331 8.00744e-05 0.981287
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.141878
optimal matrix:
0.0106367 0.00894124 0.980422
0.512575 0.481149 0.006276
0.0675263 0.0584373 0.874036
0.141093 0.122121 0.736786
0.264267 0.228926 0.506806
0.48022 0.420966 0.0988139
0.492633 0.499993 0.00737354
0.422066 0.523222 0.0547118
0.551793 0.439793 0.00841477
0.410187 0.418982 0.170831
0.490906 0.393753 0.115341
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.152975
optimal matrix:
0.486503 0.498803 0.0146945
0.354502 0.602291 0.0432072
0.886865 0.018874 0.0942606
0.44008 0.363065 0.196855
0.562005 0.0691939 0.368801
0.0482353 0.321276 0.630488
0.000428992 0.0877047 0.911866
0.000852402 0.0675795 0.931568
0.0036369 0.333507 0.662856
0.00175259 0.0191276 0.97912
0.0923099 0.180865 0.726825
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.154094
optimal matrix:
0.523547 0.461282 0.0151716
0.0726711 0.883114 0.0442148
0.249202 0.654365 0.0964331
0.106767 0.691856 0.201377
0.0383483 0.584336 0.377316
0.0511531 0.303567 0.64528
0.00724602 4.61781e-05 0.992708
0.0674783 9.7584e-05 0.932424
0.016983 0.000431829 0.982585
0.0544142 0.00149297 0.944093
0.0907227 0.000355652 0.908922
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.158960
optimal matrix:
0.00736111 0.00703148 0.985607
0.021367 0.0201086 0.958524
0.0466714 0.0448996 0.908429
0.0974499 0.0936529 0.808897
0.182984 0.1759 0.641116
0.312309 0.300649 0.387042
0.49284 0.503634 0.00352669
0.561777 0.435731 0.00249241
0.499765 0.499682 0.000552826
0.524472 0.47511 0.000417744
0.500728 0.494131 0.00514123
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.166515
optimal matrix:
0.00738577 0.980458 0.0121559
0.482859 0.481306 0.0358345
0.328148 0.593624 0.0782274
0.0550714 0.781493 0.163436
0.0144657 0.679295 0.306239
0.0361703 0.439734 0.524096
0.0432639 0.0489503 0.907786
0.0119622 0.00153898 0.986499
0.014803 0.00283534 0.982362
0.040963 0.00255037 0.956487
0.054251 0.000842874 0.944906
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.219341
optimal matrix:
0.933939 0.0600897 0.00597083
0.500662 0.481773 0.0175655
0.106201 0.855548 0.0382515
0.218386 0.70137 0.0802446
0.423525 0.426193 0.150282
0.663772 0.0785077 0.257721
0.275003 0.27705 0.447947
0.28416 0.00493444 0.710906
4.22961e-05 1.76077e-05 0.99994
0.00017635 6.5232e-06 0.999817
0.000357125 5.88225e-05 0.999584
******************
20th points password value: 300000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
21th points password value: 400000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
22th points password value: 500000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
23th points password value: 600000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
24th points password value: 700000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
25th points password value: 800000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
26th points password value: 900000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.175567 0.773419
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.432792 0.0510139 0.516194
0.0510139 0.0510139 0.897972
0.321814 0.0510139 0.627172
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972


==> figs/empirical/perfect/terminal/brazzers3by3.dat <==
dataset:../dataset/brazzers.txt
number of accounts 925615
number of distinct passwords 587935
number of equivalence classes 235
size 235
group 0.225277
group 0.244117
group 0.530606
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.015386
optimal matrix:
0.171111 0.324576 0.504313
0.0976693 0.811502 0.0908287
0.290985 0.263847 0.445168
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.022423
optimal matrix:
0.0891852 0.10137 0.809445
0.0598195 0.127824 0.812356
0.107918 0.0951357 0.796946
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.029211
optimal matrix:
0.0628037 0.0648658 0.872331
0.0304056 0.107231 0.862363
0.0522306 0.0471382 0.900631
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.033221
optimal matrix:
0.106477 0.171628 0.721895
0.118849 0.179379 0.701772
0.0993136 0.179508 0.721179
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.040335
optimal matrix:
0.130777 0.222108 0.647114
0.407756 0.420019 0.172225
7.35559e-08 0.138372 0.861628
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.048432
optimal matrix:
0.307923 0.181003 0.511074
0.667022 0.332968 9.89414e-06
0.179405 0.0250095 0.795586
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.054860
optimal matrix:
0.232931 0.161502 0.605568
0.216055 0.133386 0.650559
0.186553 0.136898 0.676549
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.059595
optimal matrix:
0.194164 0.208177 0.597659
0.183564 0.189011 0.627426
0.19355 0.211107 0.595342
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.064552
optimal matrix:
0.233421 0.246807 0.519772
0.197831 0.2896 0.512569
0.171777 0.252238 0.575985
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.069326
optimal matrix:
0.286779 0.0717819 0.641439
0.716765 0.281751 0.00148389
0.177761 0.00019972 0.82204
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.104457
optimal matrix:
0.0510849 0.0651856 0.883729
0.000657075 0.00480394 0.994539
0.079345 0.101914 0.818741
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.128377
optimal matrix:
0.138895 0.19881 0.662295
0.0648543 0.285586 0.64956
0.166137 0.160461 0.673402
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.146600
optimal matrix:
0.126055 0.111625 0.762319
0.198138 0.177679 0.624183
0.114629 0.100484 0.784887
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.161736
optimal matrix:
0.356881 0.165939 0.47718
0.626278 0.372135 0.00158649
0.217022 0.0636736 0.719304
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.174368
optimal matrix:
0.340312 0.300666 0.359022
0.43001 0.521297 0.0486937
0.310556 0.175505 0.51394
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.180901
optimal matrix:
0.294417 0.11261 0.592973
2.33278e-06 0.309404 0.690594
2.78845e-06 0.116176 0.883822
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.186731
optimal matrix:
0.444096 0.403255 0.152649
0.999923 1.61659e-09 7.68745e-05
0.644102 2.84187e-09 0.355898
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.191138
optimal matrix:
0.000828603 0.44634 0.552831
0.000426865 2.07212e-14 0.999573
0.00198874 1.00616e-13 0.998011
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.194701
optimal matrix:
0.131011 0.5125 0.356489
0.21069 1.02097e-10 0.78931
0.314154 1.88933e-10 0.685846
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.272690
optimal matrix:
0.684393 0.169433 0.146175
0.251823 0.000116694 0.74806
0.31781 0.000233962 0.681956
******************
20th points password value: 300000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
21th points password value: 400000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
22th points password value: 500000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
23th points password value: 600000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
24th points password value: 700000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
25th points password value: 800000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
26th points password value: 900000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
28th points password value: 2e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
29th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
30th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
31th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
32th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
33th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
34th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
35th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
36th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
37th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
38th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
39th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
40th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
41th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
42th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
43th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792
******************
44th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0397835 0.95499 0.0052267
0.0622664 0.0207319 0.917002
0.0588291 0.0153789 0.925792


==> figs/empirical/perfect/terminal/brazzers7by3.dat <==
dataset:../dataset/brazzers.txt
number of accounts 925615
number of distinct passwords 587935
number of equivalence classes 235
size 235
group 0.0627799
group 0.0634335
group 0.0638181
group 0.0695289
group 0.0839345
group 0.125899
group 0.530606
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.015400
optimal matrix:
0.420519 0.232161 0.34732
0.0149998 0.000100545 0.9849
0.591813 0.0983664 0.309821
0.491619 0.341268 0.167114
0.285751 0.3644 0.349849
0.0974169 0.00788115 0.894702
0.32912 0.327203 0.343678
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.022410
optimal matrix:
0.0266298 0.0199723 0.953398
0.0195866 0.0352054 0.945208
0.040231 0.0224213 0.937348
0.141097 0.167383 0.691521
0.0186927 0.00604033 0.975267
0.000926295 0.000444212 0.998629
0.0197509 0.0169601 0.963289
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.029223
optimal matrix:
0.133002 0.147864 0.719134
0.000287024 0.067075 0.932638
0.147976 0.231221 0.620803
0.000149621 0.298948 0.700902
0.012371 0.153572 0.834058
0.000145385 0.13901 0.860845
0.191511 0.132916 0.675573
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.033214
optimal matrix:
0.0380153 0.0335586 0.928426
0.0378338 0.0225069 0.939659
0.0210564 0.00529127 0.973652
0.0295924 0.0615178 0.90889
0.0611307 0.0344095 0.90446
0.0615527 0.0612566 0.877191
0.0387522 0.033924 0.927324
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.040310
optimal matrix:
0.159687 0.156965 0.683348
0.0941983 0.20004 0.705761
0.107764 0.145207 0.747029
0.131834 0.155788 0.712378
0.145238 0.176191 0.67857
0.171439 0.155408 0.673152
0.175929 0.155883 0.668188
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.043183
optimal matrix:
0.299898 0.364997 0.335104
0.357115 0.642884 2.09031e-07
0.440314 0.559683 3.16101e-06
0.658708 0.341289 2.23474e-06
0.763206 0.23679 4.16569e-06
0.419798 0.580191 1.09122e-05
0.394387 0.605613 2.12592e-07
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.046033
optimal matrix:
0.0823159 0.431785 0.485899
0.0444858 5.38823e-08 0.955514
0.618679 1.41792e-06 0.38132
0.296061 6.34779e-07 0.703939
0.250345 2.658e-07 0.749655
0.20428 3.92043e-07 0.795719
0.0492869 3.09858e-07 0.950713
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.048159
optimal matrix:
0.0378928 0.50392 0.458187
0.00305034 1.14933e-08 0.99695
0.119379 2.38888e-07 0.880621
0.416721 1.52595e-07 0.583279
0.160387 2.18526e-07 0.839612
0.0176449 1.10663e-07 0.982355
0.0360327 1.0385e-07 0.963967
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.052228
optimal matrix:
0.113741 0.576558 0.309701
0.238063 0.0746222 0.687314
0.626266 0.0468912 0.326843
0.0901107 0.178719 0.731171
0.437425 0.112881 0.449694
0.324738 0.116834 0.558429
0.160664 0.0169285 0.822408
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.060067
optimal matrix:
0.196335 0.126787 0.676878
0.402652 0.35642 0.240927
0.569758 0.238462 0.19178
0.167528 0.615835 0.216637
0.288232 0.504702 0.207066
0.458814 0.381291 0.159894
0.517257 0.25089 0.231854
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.091981
optimal matrix:
0.220973 0.598418 0.18061
0.0226767 0.420704 0.55662
0.00454017 8.85392e-07 0.995459
0.00426972 6.24376e-08 0.99573
0.000492027 2.51145e-05 0.999483
0.26984 8.90763e-07 0.730159
0.0109082 6.13561e-06 0.989086
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.105152
optimal matrix:
0.227223 0.654776 0.118001
0.00958461 0.627439 0.362977
0.0450265 0.0203497 0.934624
0.0189349 0.0502947 0.93077
0.0764042 0.0120438 0.911552
0.042135 0.0396292 0.918236
0.0257829 0.0110051 0.963212
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.126816
optimal matrix:
0.230133 0.685283 0.0845832
0.718266 0.0209995 0.260735
0.15945 0.0594221 0.781128
1.75448e-08 0.132212 0.867788
2.31857e-06 0.000104541 0.999893
3.19405e-06 0.153034 0.846963
6.63592e-07 0.0546035 0.945396
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.140321
optimal matrix:
0.375463 0.554257 0.0702806
0.131993 0.651242 0.216765
0.337755 0.0126755 0.64957
1.85854e-07 3.84667e-06 0.999996
4.41814e-05 0.000867663 0.999088
4.65092e-06 0.000242743 0.999753
1.15195e-05 0.0294752 0.970513
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.148932
optimal matrix:
0.546444 0.394992 0.0585636
0.309387 0.510068 0.180545
0.0067244 0.452138 0.541138
0.00947253 1.02494e-06 0.990526
0.0260029 6.37022e-06 0.973991
0.000138855 1.39511e-05 0.999847
0.00971994 1.67812e-06 0.990278
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.155081
optimal matrix:
0.274908 0.675453 0.0496386
0.0325159 0.814451 0.153033
0.534009 0.00725624 0.458735
1.45877e-08 0.00623605 0.993764
9.49111e-07 0.036089 0.96391
2.81709e-06 0.024496 0.975501
4.48604e-07 0.00875359 0.991246
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.162491
optimal matrix:
0.562239 0.395529 0.0422321
0.0945429 0.775222 0.130235
0.0135405 0.560684 0.425776
0.03101 0.0364889 0.932501
0.00108526 5.42121e-06 0.998909
0.0525593 2.4939e-06 0.947438
0.0327099 2.75565e-06 0.967287
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.177614
optimal matrix:
0.000819538 0.970284 0.0288967
0.642059 0.274767 0.0831733
0.646035 0.103596 0.250369
0.0270811 0.218495 0.754424
0.0260412 0.450495 0.523464
7.75478e-06 0.0583529 0.941639
0.0285921 0.278721 0.692686
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.183356
optimal matrix:
0.514163 0.452358 0.0334789
0.595294 0.301423 0.103283
0.00504283 0.685477 0.30948
0.0121081 0.165629 0.822263
9.8788e-08 9.08138e-07 0.999999
0.0294389 4.19618e-07 0.970561
0.0156426 4.33148e-07 0.984357
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.235975
optimal matrix:
0.722597 0.264948 0.0124545
0.768298 0.192816 0.0388866
0.0271918 0.856582 0.116227
0.08861 0.6009 0.31049
0.180556 0.134585 0.684859
0.149498 2.32015e-05 0.850479
0.223057 3.01109e-05 0.776913
******************
20th points password value: 300000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
21th points password value: 400000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
22th points password value: 500000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
23th points password value: 600000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
24th points password value: 700000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
25th points password value: 800000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
26th points password value: 900000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
28th points password value: 2e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
29th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
30th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
31th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
32th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
33th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
34th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
35th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
36th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
37th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
38th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
39th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
40th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
41th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
42th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
43th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099
******************
44th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.44445 0.44445 0.111099
0.44445 0.44445 0.111099
0.44445 0.541526 0.0140241
0.44445 0.44445 0.111099
0.533972 0.44445 0.0215778
0.18734 0.44445 0.36821
0.44445 0.44445 0.111099


==> figs/empirical/perfect/terminal/brazzers_1e5.dat <==
dataset:../dataset/empirical/brazzers.txt
number of accounts 925615
number of distinct passwords 587935
number of equivalence classes 235
group 0.0328085
group 0.0332611
group 0.0338348
group 0.0344463
group 0.0341762
group 0.0358173
group 0.0353754
group 0.0502163
group 0.053559
group 0.125899
group 0.530606
sanity check for all groups 1
matrix: 
0.183684 0.149489 0.382199 0.0901511 0.141366 0.205889 0.330504 0.269849 0.0734544 0.174604 0.207739 0.259145 0.123106 0.222455 0.115259 0.180167 0.196072 0.272756 0.0918869 0.0705419 0.0841688 0.152682 
0.0897615 0.100763 0.112036 0.171611 0.108297 0.154559 0.0770001 0.0972412 0.0879011 0.0844448 0.195432 0.0129779 0.137775 0.11232 0.0520126 0.052369 0.0628903 0.32409 0.0880018 0.0796659 0.0897567 0.0922706 
0.197979 0.305357 0.278411 0.720861 0.449651 0.547936 0.310021 0.68555 0.502429 0.495759 0.454908 0.543729 0.508035 0.487354 0.301422 0.698152 0.705052 0.294358 0.0881209 0.910879 0.432622 0.567297 
0.186015 0.182016 0.485062 0.489363 0.444126 0.507144 0.485744 0.489237 0.49034 0.493525 0.61812 0.381324 0.674473 0.30113 0.514231 0.48278 0.476362 0.523591 0.503616 0.496158 0.47487 0.491652 
0.66927 0.116091 0.211561 0.218887 0.399676 0.00233411 0.176947 0.450601 0.139683 0.253939 0.0260086 0.0452077 0.425799 0.567946 0.000220624 0.402985 0.807311 0.160764 0.170729 0.0349401 0.179016 0.238445 
0.617374 0.170802 0.286413 0.0965632 3.07868e-05 0.225715 0.000342349 0.060414 8.12857e-06 0.00072394 3.83203e-05 0.258411 2.67171e-05 0.962229 0.000420119 0.240908 0.00038589 0.00010055 0.000165671 0.000510165 4.51873e-05 0.133038 
0.105602 0.105969 0.307606 0.308876 0.491588 0.508383 0.489257 0.510605 0.487971 0.512026 0.533448 0.466269 0.527639 0.472254 0.4392 0.560449 0.502238 0.497462 0.522378 0.477613 0.496263 0.503731 
0.0867133 0.0979342 0.252519 0.285238 0.500634 0.499266 0.552568 0.447411 0.49921 0.500746 0.437549 0.562427 0.558504 0.441043 0.171695 0.828275 0.473346 0.524131 0.548 0.451989 0.465621 0.534369 
0.0799527 0.0836911 0.232908 0.24405 0.491184 0.508705 0.491308 0.508685 0.498079 0.501757 0.406542 0.593195 0.591293 0.407808 0.463719 0.535796 0.525234 0.474717 0.562599 0.437205 0.466843 0.53311 
0.0712445 0.0686191 0.207431 0.195924 0.452325 0.505393 0.501698 0.414151 0.527571 0.472109 0.21899 0.499705 0.386061 0.410955 0.383566 0.592702 0.509186 0.490574 0.527742 0.457266 0.503409 0.461652 
0.82481 0.118803 0.816237 0.0205786 0.0447832 0.592079 0.103272 0.10371 0.168131 0.00344246 0.0681671 0.091251 0.014623 0.391703 0.437566 0.00156436 0.436031 0.0334074 0.0861505 0.0043562 0.041921 0.121602 
0.285525 0.672603 0.0794966 0.798509 0.0294429 0.704517 0.0628125 0.38179 0.110174 0.00101113 0.149822 0.00113373 0.16449 0.000779091 0.514886 0.00028334 0.216987 0.00292433 0.261792 0.0015837 0.00236931 0.000677598 
0.0172271 0.0171124 0.0502608 0.0459244 0.109662 0.108677 0.229002 0.226535 0.428865 0.425138 0.456859 0.543135 0.495884 0.504049 0.542925 0.45694 0.544331 0.455459 0.496469 0.503376 0.499032 0.500963 
0.478825 0.495376 0.432311 0.498263 0.645071 0.191043 0.473808 0.183773 0.0334963 0.325256 0.0312501 0.000170606 0.0556081 0.000164408 0.00732671 0.000366357 0.0882171 0.000210556 0.178977 0.000379655 0.0186331 8.00744e-05 
0.0106367 0.00894124 0.512575 0.481149 0.0675263 0.0584373 0.141093 0.122121 0.264267 0.228926 0.48022 0.420966 0.492633 0.499993 0.422066 0.523222 0.551793 0.439793 0.410187 0.418982 0.490906 0.393753 
0.486503 0.498803 0.354502 0.602291 0.886865 0.018874 0.44008 0.363065 0.562005 0.0691939 0.0482353 0.321276 0.000428992 0.0877047 0.000852402 0.0675795 0.0036369 0.333507 0.00175259 0.0191276 0.0923099 0.180865 
0.523547 0.461282 0.0726711 0.883114 0.249202 0.654365 0.106767 0.691856 0.0383483 0.584336 0.0511531 0.303567 0.00724602 4.61781e-05 0.0674783 9.7584e-05 0.016983 0.000431829 0.0544142 0.00149297 0.0907227 0.000355652 
0.00736111 0.00703148 0.021367 0.0201086 0.0466714 0.0448996 0.0974499 0.0936529 0.182984 0.1759 0.312309 0.300649 0.49284 0.503634 0.561777 0.435731 0.499765 0.499682 0.524472 0.47511 0.500728 0.494131 
0.00738577 0.980458 0.482859 0.481306 0.328148 0.593624 0.0550714 0.781493 0.0144657 0.679295 0.0361703 0.439734 0.0432639 0.0489503 0.0119622 0.00153898 0.014803 0.00283534 0.040963 0.00255037 0.054251 0.000842874 
0.933939 0.0600897 0.500662 0.481773 0.106201 0.855548 0.218386 0.70137 0.423525 0.426193 0.663772 0.0785077 0.275003 0.27705 0.28416 0.00493444 4.22961e-05 1.76077e-05 0.00017635 6.5232e-06 0.000357125 5.88225e-05 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
******************
0th points password value: 1000
1000 0.0478855
******************
1th points password value: 2000
2000 0.110265
******************
2th points password value: 3000
3000 0.161411
******************
3th points password value: 4000
4000 0.161411
******************
4th points password value: 5000
5000 0.16142
******************
5th points password value: 6000
6000 0.163167
******************
6th points password value: 7000
7000 0.163167
******************
7th points password value: 8000
8000 0.163172
******************
8th points password value: 9000
9000 0.163191
******************
9th points password value: 10000
10000 0.163204
******************
10th points password value: 20000
20000 0.16439
******************
11th points password value: 30000
30000 0.165348
******************
12th points password value: 40000
40000 0.165348
******************
13th points password value: 50000
50000 0.165348
******************
14th points password value: 60000
60000 0.165363
******************
15th points password value: 70000
70000 0.165388
******************
16th points password value: 80000
80000 0.165714
******************
17th points password value: 90000
90000 0.166183
******************
18th points password value: 100000
100000 0.166515
******************
19th points password value: 200000
200000 0.289799
******************
20th points password value: 300000
300000 1
******************
21th points password value: 400000
400000 1
******************
22th points password value: 500000
500000 1
******************
23th points password value: 600000
600000 1
******************
24th points password value: 700000
700000 1
******************
25th points password value: 800000
800000 1
******************
26th points password value: 900000
900000 1
******************
27th points password value: 1e+06
1e+06 1
******************
28th points password value: 1.5e+06
1.5e+06 1
******************
29th points password value: 2e+06
2e+06 1
******************
30th points password value: 2.5e+06
2.5e+06 1
******************
31th points password value: 3e+06
3e+06 1
******************
32th points password value: 3.5e+06
3.5e+06 1
******************
33th points password value: 4e+06
4e+06 1
******************
34th points password value: 4.5e+06
4.5e+06 1
******************
35th points password value: 5e+06
5e+06 1
******************
36th points password value: 5.5e+06
5.5e+06 1
******************
37th points password value: 6e+06
6e+06 1
******************
38th points password value: 6.5e+06
6.5e+06 1
******************
39th points password value: 7e+06
7e+06 1
******************
40th points password value: 7.5e+06
7.5e+06 1
******************
41th points password value: 8e+06
8e+06 1
******************
42th points password value: 8.8e+06
8.8e+06 1
******************
43th points password value: 9e+06
9e+06 1
******************
44th points password value: 9.5e+06
9.5e+06 1
******************
45th points password value: 1e+07
1e+07 1
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/perfect/terminal/brazzers_1e6.dat <==
dataset:../dataset/empirical/brazzers.txt
number of accounts 925615
number of distinct passwords 587935
number of equivalence classes 235
group 0.0328085
group 0.0332611
group 0.0338348
group 0.0344463
group 0.0341762
group 0.0358173
group 0.0353754
group 0.0502163
group 0.053559
group 0.125899
group 0.530606
sanity check for all groups 1
matrix: 
0.183684 0.149489 0.382199 0.0901511 0.141366 0.205889 0.330504 0.269849 0.0734544 0.174604 0.207739 0.259145 0.123106 0.222455 0.115259 0.180167 0.196072 0.272756 0.0918869 0.0705419 0.0841688 0.152682 
0.0897615 0.100763 0.112036 0.171611 0.108297 0.154559 0.0770001 0.0972412 0.0879011 0.0844448 0.195432 0.0129779 0.137775 0.11232 0.0520126 0.052369 0.0628903 0.32409 0.0880018 0.0796659 0.0897567 0.0922706 
0.197979 0.305357 0.278411 0.720861 0.449651 0.547936 0.310021 0.68555 0.502429 0.495759 0.454908 0.543729 0.508035 0.487354 0.301422 0.698152 0.705052 0.294358 0.0881209 0.910879 0.432622 0.567297 
0.186015 0.182016 0.485062 0.489363 0.444126 0.507144 0.485744 0.489237 0.49034 0.493525 0.61812 0.381324 0.674473 0.30113 0.514231 0.48278 0.476362 0.523591 0.503616 0.496158 0.47487 0.491652 
0.66927 0.116091 0.211561 0.218887 0.399676 0.00233411 0.176947 0.450601 0.139683 0.253939 0.0260086 0.0452077 0.425799 0.567946 0.000220624 0.402985 0.807311 0.160764 0.170729 0.0349401 0.179016 0.238445 
0.617374 0.170802 0.286413 0.0965632 3.07868e-05 0.225715 0.000342349 0.060414 8.12857e-06 0.00072394 3.83203e-05 0.258411 2.67171e-05 0.962229 0.000420119 0.240908 0.00038589 0.00010055 0.000165671 0.000510165 4.51873e-05 0.133038 
0.105602 0.105969 0.307606 0.308876 0.491588 0.508383 0.489257 0.510605 0.487971 0.512026 0.533448 0.466269 0.527639 0.472254 0.4392 0.560449 0.502238 0.497462 0.522378 0.477613 0.496263 0.503731 
0.0867133 0.0979342 0.252519 0.285238 0.500634 0.499266 0.552568 0.447411 0.49921 0.500746 0.437549 0.562427 0.558504 0.441043 0.171695 0.828275 0.473346 0.524131 0.548 0.451989 0.465621 0.534369 
0.0799527 0.0836911 0.232908 0.24405 0.491184 0.508705 0.491308 0.508685 0.498079 0.501757 0.406542 0.593195 0.591293 0.407808 0.463719 0.535796 0.525234 0.474717 0.562599 0.437205 0.466843 0.53311 
0.0712445 0.0686191 0.207431 0.195924 0.452325 0.505393 0.501698 0.414151 0.527571 0.472109 0.21899 0.499705 0.386061 0.410955 0.383566 0.592702 0.509186 0.490574 0.527742 0.457266 0.503409 0.461652 
0.82481 0.118803 0.816237 0.0205786 0.0447832 0.592079 0.103272 0.10371 0.168131 0.00344246 0.0681671 0.091251 0.014623 0.391703 0.437566 0.00156436 0.436031 0.0334074 0.0861505 0.0043562 0.041921 0.121602 
0.285525 0.672603 0.0794966 0.798509 0.0294429 0.704517 0.0628125 0.38179 0.110174 0.00101113 0.149822 0.00113373 0.16449 0.000779091 0.514886 0.00028334 0.216987 0.00292433 0.261792 0.0015837 0.00236931 0.000677598 
0.0172271 0.0171124 0.0502608 0.0459244 0.109662 0.108677 0.229002 0.226535 0.428865 0.425138 0.456859 0.543135 0.495884 0.504049 0.542925 0.45694 0.544331 0.455459 0.496469 0.503376 0.499032 0.500963 
0.478825 0.495376 0.432311 0.498263 0.645071 0.191043 0.473808 0.183773 0.0334963 0.325256 0.0312501 0.000170606 0.0556081 0.000164408 0.00732671 0.000366357 0.0882171 0.000210556 0.178977 0.000379655 0.0186331 8.00744e-05 
0.0106367 0.00894124 0.512575 0.481149 0.0675263 0.0584373 0.141093 0.122121 0.264267 0.228926 0.48022 0.420966 0.492633 0.499993 0.422066 0.523222 0.551793 0.439793 0.410187 0.418982 0.490906 0.393753 
0.486503 0.498803 0.354502 0.602291 0.886865 0.018874 0.44008 0.363065 0.562005 0.0691939 0.0482353 0.321276 0.000428992 0.0877047 0.000852402 0.0675795 0.0036369 0.333507 0.00175259 0.0191276 0.0923099 0.180865 
0.523547 0.461282 0.0726711 0.883114 0.249202 0.654365 0.106767 0.691856 0.0383483 0.584336 0.0511531 0.303567 0.00724602 4.61781e-05 0.0674783 9.7584e-05 0.016983 0.000431829 0.0544142 0.00149297 0.0907227 0.000355652 
0.00736111 0.00703148 0.021367 0.0201086 0.0466714 0.0448996 0.0974499 0.0936529 0.182984 0.1759 0.312309 0.300649 0.49284 0.503634 0.561777 0.435731 0.499765 0.499682 0.524472 0.47511 0.500728 0.494131 
0.00738577 0.980458 0.482859 0.481306 0.328148 0.593624 0.0550714 0.781493 0.0144657 0.679295 0.0361703 0.439734 0.0432639 0.0489503 0.0119622 0.00153898 0.014803 0.00283534 0.040963 0.00255037 0.054251 0.000842874 
0.933939 0.0600897 0.500662 0.481773 0.106201 0.855548 0.218386 0.70137 0.423525 0.426193 0.663772 0.0785077 0.275003 0.27705 0.28416 0.00493444 4.22961e-05 1.76077e-05 0.00017635 6.5232e-06 0.000357125 5.88225e-05 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.0510139 0.0510139 0.0510139 0.175567 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.432792 0.0510139 0.0510139 0.0510139 0.321814 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
******************
0th points password value: 1000
1000 0.0167467
******************
1th points password value: 2000
2000 0.0270117
******************
2th points password value: 3000
3000 0.0356907
******************
3th points password value: 4000
4000 0.0384158
******************
4th points password value: 5000
5000 0.041762
******************
5th points password value: 6000
6000 0.0474209
******************
6th points password value: 7000
7000 0.0527163
******************
7th points password value: 8000
8000 0.0574574
******************
8th points password value: 9000
9000 0.0609647
******************
9th points password value: 10000
10000 0.0696385
******************
10th points password value: 20000
20000 0.122821
******************
11th points password value: 30000
30000 0.146911
******************
12th points password value: 40000
40000 0.183618
******************
13th points password value: 50000
50000 0.199938
******************
14th points password value: 60000
60000 0.200648
******************
15th points password value: 70000
70000 0.201286
******************
16th points password value: 80000
80000 0.201623
******************
17th points password value: 90000
90000 0.202503
******************
18th points password value: 100000
100000 0.216808
******************
19th points password value: 200000
200000 0.270885
******************
20th points password value: 300000
300000 1
******************
21th points password value: 400000
400000 1
******************
22th points password value: 500000
500000 1
******************
23th points password value: 600000
600000 1
******************
24th points password value: 700000
700000 1
******************
25th points password value: 800000
800000 1
******************
26th points password value: 900000
900000 1
******************
27th points password value: 1e+06
1e+06 1
******************
28th points password value: 1.5e+06
1.5e+06 1
******************
29th points password value: 2e+06
2e+06 1
******************
30th points password value: 2.5e+06
2.5e+06 1
******************
31th points password value: 3e+06
3e+06 1
******************
32th points password value: 3.5e+06
3.5e+06 1
******************
33th points password value: 4e+06
4e+06 1
******************
34th points password value: 4.5e+06
4.5e+06 1
******************
35th points password value: 5e+06
5e+06 1
******************
36th points password value: 5.5e+06
5.5e+06 1
******************
37th points password value: 6e+06
6e+06 1
******************
38th points password value: 6.5e+06
6.5e+06 1
******************
39th points password value: 7e+06
7e+06 1
******************
40th points password value: 7.5e+06
7.5e+06 1
******************
41th points password value: 8e+06
8e+06 1
******************
42th points password value: 8.8e+06
8.8e+06 1
******************
43th points password value: 9e+06
9e+06 1
******************
44th points password value: 9.5e+06
9.5e+06 1
******************
45th points password value: 1e+07
1e+07 1
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/perfect/terminal/brazzersbenchmark.dat <==
dataset:../dataset/brazzers.txt
number of accounts 925615
number of distinct passwords 587935
number of equivalence classes 235
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 1.5e+06
pv 2e+06
pv 2.5e+06
pv 3e+06
pv 3.5e+06
pv 4e+06
pv 4.5e+06
pv 5e+06
pv 5.5e+06
pv 6e+06
pv 6.5e+06
pv 7e+06
pv 7.5e+06
pv 8e+06
pv 8.8e+06
pv 9e+06
pv 9.5e+06
pv 1e+07
pv 1.5e+07
pv 2e+07
pv 2.5e+07
pv 3e+07
pv 3.5e+07
pv 4e+07
pv 4.5e+07
pv 5e+07
pv 5.5e+07
pv 6e+07
pv 6.5e+07
pv 7e+07
pv 7.5e+07
pv 8e+07
pv 8.8e+07
pv 9e+07
pv 9.5e+07
******************
0th points password value: 1000
(1000,0.016038)
******************
1th points password value: 2000
(2000,0.0225191)
******************
2th points password value: 3000
(3000,0.0296268)
******************
3th points password value: 4000
(4000,0.0333065)
******************
4th points password value: 5000
(5000,0.0404326)
******************
5th points password value: 6000
(6000,0.0493229)
******************
6th points password value: 7000
(7000,0.0558342)
******************
7th points password value: 8000
(8000,0.0598553)
******************
8th points password value: 9000
(9000,0.0654516)
******************
9th points password value: 10000
(10000,0.0699989)
******************
10th points password value: 20000
(20000,0.104983)
******************
11th points password value: 30000
(30000,0.13016)
******************
12th points password value: 40000
(40000,0.148909)
******************
13th points password value: 50000
(50000,0.163617)
******************
14th points password value: 60000
(60000,0.17754)
******************
15th points password value: 70000
(70000,0.190031)
******************
16th points password value: 80000
(80000,0.196643)
******************
17th points password value: 90000
(90000,0.204344)
******************
18th points password value: 100000
(100000,0.213903)
******************
19th points password value: 200000
(200000,0.289936)
******************
20th points password value: 300000
(300000,1)
******************
21th points password value: 400000
(400000,1)
******************
22th points password value: 500000
(500000,1)
******************
23th points password value: 600000
(600000,1)
******************
24th points password value: 700000
(700000,1)
******************
25th points password value: 800000
(800000,1)
******************
26th points password value: 900000
(900000,1)
******************
27th points password value: 1e+06
(1e+06,1)
******************
28th points password value: 1.5e+06
(1.5e+06,1)
******************
29th points password value: 2e+06
(2e+06,1)
******************
30th points password value: 2.5e+06
(2.5e+06,1)
******************
31th points password value: 3e+06
(3e+06,1)
******************
32th points password value: 3.5e+06
(3.5e+06,1)
******************
33th points password value: 4e+06
(4e+06,1)
******************
34th points password value: 4.5e+06
(4.5e+06,1)
******************
35th points password value: 5e+06
(5e+06,1)
******************
36th points password value: 5.5e+06
(5.5e+06,1)
******************
37th points password value: 6e+06
(6e+06,1)
******************
38th points password value: 6.5e+06
(6.5e+06,1)
******************
39th points password value: 7e+06
(7e+06,1)
******************
40th points password value: 7.5e+06
(7.5e+06,1)
******************
41th points password value: 8e+06
(8e+06,1)
******************
42th points password value: 8.8e+06
(8.8e+06,1)
******************
43th points password value: 9e+06
(9e+06,1)
******************
44th points password value: 9.5e+06
(9.5e+06,1)
******************
45th points password value: 1e+07
(1e+07,1)
******************
46th points password value: 1.5e+07
(1.5e+07,1)
******************
47th points password value: 2e+07
(2e+07,1)
******************
48th points password value: 2.5e+07
(2.5e+07,1)
******************
49th points password value: 3e+07
(3e+07,1)
******************
50th points password value: 3.5e+07
(3.5e+07,1)
******************
51th points password value: 4e+07
(4e+07,1)
******************
52th points password value: 4.5e+07
(4.5e+07,1)
******************
53th points password value: 5e+07
(5e+07,1)
******************
54th points password value: 5.5e+07
(5.5e+07,1)
******************
55th points password value: 6e+07
(6e+07,1)
******************
56th points password value: 6.5e+07
(6.5e+07,1)
******************
57th points password value: 7e+07
(7e+07,1)
******************
58th points password value: 7.5e+07
(7.5e+07,1)
******************
59th points password value: 8e+07
(8e+07,1)
******************
60th points password value: 8.8e+07
(8.8e+07,1)
******************
61th points password value: 9e+07
(9e+07,1)
******************
62th points password value: 9.5e+07
(9.5e+07,1)


==> figs/empirical/perfect/terminal/clixsense11by3.dat <==
dataset:../dataset/clixsense.txt
number of accounts 2222530
number of distinct passwords 1628578
number of equivalence classes 251
group 0.0236073
group 0.0238116
group 0.023826
group 0.024473
group 0.0246192
group 0.0266183
group 0.0274309
group 0.0381507
group 0.0378137
group 0.0947263
group 0.654923
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 1.5e+06
pv 2e+06
pv 2.5e+06
pv 3e+06
pv 3.5e+06
pv 4e+06
pv 4.5e+06
pv 5e+06
pv 5.5e+06
pv 6e+06
pv 6.5e+06
pv 7e+06
pv 7.5e+06
pv 8e+06
pv 8.8e+06
pv 9e+06
pv 9.5e+06
pv 1e+07
pv 1.5e+07
pv 2e+07
pv 2.5e+07
pv 3e+07
pv 3.5e+07
pv 4e+07
pv 4.5e+07
pv 5e+07
pv 5.5e+07
pv 6e+07
pv 6.5e+07
pv 7e+07
pv 7.5e+07
pv 8e+07
pv 8.8e+07
pv 9e+07
pv 9.5e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.009392
optimal matrix:
0.42534 0.484189 0.0904705
0.686462 0.219744 0.0937936
0.123867 0.618985 0.257148
0.369832 0.62372 0.00644845
0.00781178 0.674087 0.318101
0.379787 0.186548 0.433665
0.0569328 0.466796 0.476271
0.0351002 0.269831 0.695069
0.049752 0.381067 0.569181
0.534634 0.362841 0.102525
0.458812 0.489321 0.0518668
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.013650
optimal matrix:
0.344039 0.0734359 0.582525
0.587145 0.000129503 0.412726
0.908346 0.0914121 0.000241698
0.000283741 0.00468921 0.995027
0.450697 0.0543288 0.494974
0.0177232 0.95517 0.0271071
0.431214 0.548068 0.0207184
0.837901 0.0214696 0.140629
0.74855 0.0391179 0.212332
0.00239083 0.0452624 0.952347
0.0683557 0.13223 0.799414
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.015866
optimal matrix:
0.0644404 0.0652687 0.870291
0.00469784 0.0368543 0.958448
0.0896322 0.855061 0.0553069
0.211758 0.000973936 0.787268
0.469329 0.109064 0.421607
0.3388 0.0410749 0.620125
0.0770082 0.258725 0.664266
0.333684 0.0624467 0.603869
0.0805438 0.769727 0.14973
0.334768 0.129685 0.535547
0.0530451 0.0578143 0.889141
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.016933
optimal matrix:
0.0775815 0.0791232 0.843295
0.104102 0.0758743 0.820023
0.13796 0.000131653 0.861909
0.0818332 0.191311 0.726855
0.232669 0.0262192 0.741112
0.0451368 0.077965 0.876898
0.0072972 0.00135906 0.991344
0.384526 0.0843942 0.53108
0.121374 0.0722331 0.806393
0.0487788 0.0937079 0.857513
0.0772357 0.0794143 0.84335
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.017792
optimal matrix:
0.176539 0.12891 0.694551
0.198265 0.135733 0.666001
0.291522 0.0430082 0.66547
0.533262 0.16579 0.300948
0.55471 0.122212 0.323079
0.0313282 0.149502 0.81917
0.19573 0.691319 0.112952
0.346519 0.231669 0.421812
0.384241 0.245395 0.370364
0.46433 0.123483 0.412186
0.146876 0.139085 0.71404
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.018606
optimal matrix:
0.0687141 0.0982713 0.833015
0.118318 4.23446e-05 0.881639
0.0755496 1.23502e-06 0.924449
0.722483 3.51981e-05 0.277481
0.000416689 0.000166749 0.999417
0.28075 0.000559897 0.71869
0.0030915 1.46239e-05 0.996894
0.0129442 4.77733e-05 0.987008
0.0706445 0.000226614 0.929129
0.00540516 0.000156206 0.994439
0.100476 2.23418e-06 0.899522
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.019273
optimal matrix:
0.398558 0.395759 0.205683
0.501809 0.498137 5.31093e-05
0.497363 0.502619 1.80478e-05
0.547129 0.452807 6.36204e-05
0.495102 0.504795 0.000103164
0.520591 0.47935 5.87883e-05
0.510508 0.48936 0.00013161
0.376491 0.623454 5.53009e-05
0.510024 0.489543 0.000432478
0.500068 0.499857 7.42439e-05
0.506378 0.493617 4.335e-06
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.019913
optimal matrix:
0.0585387 0.338684 0.602777
0.15682 0.000126519 0.843053
0.000168024 2.80399e-06 0.999829
0.0589904 0.000570563 0.940439
0.2459 9.78216e-05 0.754002
0.02561 0.000195431 0.974195
0.591161 0.000884746 0.407954
0.985163 0.00028481 0.0145518
0.00283427 0.000904459 0.996261
0.0117682 0.000165846 0.988066
0.0947898 9.02775e-06 0.905201
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.020239
optimal matrix:
0.382806 0.0619454 0.555248
1.20914e-05 0.078288 0.9217
3.06917e-06 0.0631587 0.936838
1.52547e-07 0.19564 0.80436
0.000117937 0.00216343 0.997719
0.000443571 0.498197 0.501359
7.83632e-06 0.210884 0.789109
3.65476e-05 0.0796583 0.920305
6.53572e-06 0.428292 0.571702
0.000191643 0.101565 0.898243
9.31576e-07 0.0639509 0.936048
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.022113
optimal matrix:
0.193444 0.211516 0.59504
0.331169 0.366915 0.301916
0.383626 0.615421 0.000952311
0.301848 0.693306 0.00484626
0.563418 0.367427 0.0691543
0.319697 0.160627 0.519676
0.543636 0.447852 0.00851181
0.315444 0.391397 0.293159
0.32602 0.578171 0.0958094
0.140976 0.858705 0.000318611
0.367592 0.286922 0.345486
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.033190
optimal matrix:
0.139443 0.134551 0.726006
0.339581 0.425356 0.235063
0.49676 0.503209 3.13849e-05
0.504268 0.495626 0.000106328
0.474078 0.525864 5.7431e-05
0.505619 0.493856 0.000525352
0.45087 0.548706 0.000424353
0.476389 0.522437 0.00117425
0.49619 0.503633 0.000176868
0.507338 0.492618 4.3139e-05
0.516225 0.483722 5.30234e-05
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.043893
optimal matrix:
0.0890731 0.0914619 0.819465
0.217003 0.22263 0.560367
0.37151 0.381458 0.247032
0.500016 0.499622 0.000361576
0.520751 0.478645 0.000604716
0.499823 0.499837 0.000339972
0.540815 0.456977 0.00220866
0.504374 0.494721 0.00090518
0.481473 0.517129 0.00139778
0.500331 0.49949 0.000179098
0.488733 0.51104 0.000227167
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.051571
optimal matrix:
0.534363 0.343935 0.121702
0.237276 0.46638 0.296344
0.437858 0.0546203 0.507521
2.41986e-05 0.057612 0.942364
7.2947e-07 0.0729187 0.927081
0.000313033 0.00600212 0.993685
0.000157626 7.37194e-05 0.999769
6.41771e-05 0.16048 0.839455
2.59876e-06 0.175804 0.824194
0.000165967 0.292029 0.707805
0.00015952 0.0678501 0.93199
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.063545
optimal matrix:
0.0365654 0.919774 0.0436608
0.108175 0.749586 0.142239
0.153636 0.658362 0.188002
0.324357 0.255387 0.420256
0.244868 0.17882 0.576312
0.0449117 0.0835515 0.871537
0.506014 0.0178831 0.476102
0.378009 0.0569083 0.565083
0.383256 0.00604944 0.610695
0.442147 0.0848773 0.472976
0.345959 0.283798 0.370244
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.065348
optimal matrix:
0.0727191 0.843244 0.0840367
0.731675 0.00315129 0.265174
0.127834 0.521924 0.350241
0.0189625 0.280408 0.70063
0.0336727 0.0181282 0.948199
0.00015804 0.00451299 0.995329
0.0636614 0.0138044 0.922534
0.0436613 0.000120483 0.956218
0.212623 0.00405533 0.783322
0.000734103 0.00297255 0.996293
0.0171903 0.0300657 0.952744
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.069183
optimal matrix:
0.40274 0.523438 0.073822
0.637584 0.154216 0.2082
0.226537 0.465648 0.307814
0.0125372 0.371658 0.615805
0.000286831 0.000294667 0.999419
0.00128364 0.00027006 0.998446
4.44566e-05 0.000492303 0.999463
0.0107571 0.000815849 0.988427
0.000512153 0.000653123 0.998835
1.08721e-05 0.00336926 0.99662
0.0271991 4.76097e-06 0.972796
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.072385
optimal matrix:
0.0336257 0.0319855 0.934389
0.0950085 0.0877082 0.817283
0.140473 0.133473 0.726053
0.280873 0.266953 0.452174
0.509457 0.490407 0.000136014
0.500007 0.499383 0.000609728
0.53051 0.469433 5.73973e-05
0.596844 0.401017 0.0021388
0.520427 0.475831 0.00374208
0.512535 0.487133 0.000331677
0.506922 0.492734 0.000344073
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.077297
optimal matrix:
0.0283521 0.0296882 0.94196
0.0800756 0.083734 0.83619
0.118412 0.123786 0.757802
0.236624 0.247663 0.515713
0.445192 0.465058 0.0897501
0.50475 0.495167 8.306e-05
0.488314 0.51155 0.00013565
0.501243 0.498499 0.000258084
0.507512 0.492338 0.000150307
0.440864 0.559044 9.20596e-05
0.493505 0.50644 5.47845e-05
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.081789
optimal matrix:
0.0274885 0.0244365 0.948075
0.0878946 0.0690117 0.843094
0.114743 0.101983 0.783273
0.229865 0.203914 0.566221
0.43209 0.383325 0.184585
0.491415 0.508533 5.21075e-05
0.439946 0.56002 3.44537e-05
0.486035 0.513956 9.06403e-06
0.501258 0.498388 0.000354017
0.53141 0.468365 0.000224405
0.539157 0.460811 3.14e-05
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.109502
optimal matrix:
0.0118643 0.0129097 0.975226
0.0341367 0.0375152 0.928348
0.050553 0.0544659 0.894981
0.101119 0.10903 0.789851
0.190014 0.205479 0.604508
0.338773 0.36635 0.294876
0.479525 0.52037 0.000105098
0.499253 0.500739 8.65865e-06
0.500066 0.49992 1.39103e-05
0.558705 0.441199 9.56965e-05
0.466829 0.532871 0.000300305
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.127910
optimal matrix:
0.00828338 0.00787895 0.983838
0.0238 0.021667 0.954533
0.0356837 0.032945 0.931371
0.0714704 0.0659359 0.862594
0.134214 0.123882 0.741904
0.238927 0.22116 0.539912
0.417861 0.385204 0.196935
0.49614 0.503747 0.000113806
0.499988 0.49983 0.000182273
0.496467 0.503143 0.000390021
0.525914 0.473938 0.000148036
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.146683
optimal matrix:
0.45918 0.529905 0.0109144
0.946047 0.0230251 0.0309276
0.654529 0.29974 0.0457307
0.521964 0.386581 0.0914544
0.467372 0.360744 0.171884
0.661979 0.0312925 0.306728
0.0227098 0.442667 0.534623
0.101611 0.0515861 0.846803
0.0445534 0.00336396 0.952083
9.63665e-05 0.0442167 0.955687
0.0465156 0.0619019 0.891583
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.159185
optimal matrix:
0.990557 0.000623146 0.0088198
0.291054 0.683776 0.02517
0.0569316 0.905869 0.0371994
0.326942 0.598663 0.0743952
0.469527 0.390556 0.139917
0.552113 0.198228 0.249659
0.0873517 0.481077 0.431571
0.259472 0.0474195 0.693109
1.61841e-05 0.001233 0.998751
2.46353e-05 0.0139667 0.986009
1.50869e-05 0.0771562 0.922829
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.168877
optimal matrix:
0.473134 0.519276 0.00758968
0.501409 0.476775 0.0218163
0.472958 0.495265 0.0317768
0.737827 0.198594 0.0635795
0.875124 0.00542174 0.119454
0.030302 0.756277 0.213421
0.313965 0.314195 0.37184
0.374528 0.0333717 0.5921
0.0129808 0.029055 0.957964
1.94629e-08 0.00623968 0.99376
7.43799e-06 0.0341521 0.96584
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.180182
optimal matrix:
0.574575 0.41884 0.00658503
0.54573 0.433297 0.0209735
0.695707 0.276611 0.027682
0.0103662 0.93428 0.0553541
0.00796666 0.887969 0.104064
0.497332 0.317015 0.185653
0.674819 0.000569083 0.324612
0.0321643 0.451849 0.515987
0.00368805 0.157519 0.838793
3.18206e-06 5.81853e-05 0.999939
5.94042e-06 5.23986e-05 0.999942
******************
25th points password value: 800000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
26th points password value: 900000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.573287 0.358717 0.0679963
0.652262 0.00314378 0.344594
0.488041 0.351492 0.160467
0.0981886 0.49048 0.411332
0.357346 0.625769 0.0168852
0.42391 0.317859 0.258232
0.020948 0.412424 0.566628
0.719209 0.258801 0.0219899
0.476153 0.405886 0.117961
0.458471 0.0125373 0.528991
0.346611 0.474789 0.178601


==> figs/empirical/perfect/terminal/clixsense3by3.dat <==
dataset:../dataset/clixsense.txt
number of accounts 2222530
number of distinct passwords 1628578
number of equivalence classes 251
size 251
group 0.163091
group 0.181986
group 0.654923
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.009392
optimal matrix:
0.0691234 0.0213479 0.909529
0.388335 0.109542 0.502123
0.0321542 0.0128177 0.955028
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.013605
optimal matrix:
0.36887 0.630614 0.000516098
0.0976457 0.902189 0.000165199
0.546769 0.452701 0.000530488
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.015822
optimal matrix:
0.127485 0.658443 0.214071
6.88112e-05 1.82926e-05 0.999913
0.312186 0.583198 0.104616
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.016926
optimal matrix:
0.501233 0.487969 0.0107981
0.500833 0.431748 0.0674197
0.49005 0.492597 0.0173536
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.017792
optimal matrix:
0.121 0.184462 0.694538
0.193183 0.4612 0.345617
0.14294 0.171586 0.685475
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.018929
optimal matrix:
0.26831 0.0819152 0.649775
0.564841 0.0180422 0.417116
0.217212 0.10922 0.673568
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.020481
optimal matrix:
0.0260961 0.0294139 0.94449
0.0258918 0.0326563 0.941452
0.0219365 0.0237606 0.954303
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.021973
optimal matrix:
0.177735 0.380972 0.441293
0.1355 0.533437 0.331062
0.194578 0.349552 0.45587
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.023136
optimal matrix:
0.00794386 0.253724 0.738332
2.48923e-05 0.236574 0.763401
0.00989038 0.314064 0.676046
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.024344
optimal matrix:
0.347552 0.288721 0.363727
0.409998 0.3295 0.260502
0.276439 0.301179 0.422382
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.036020
optimal matrix:
0.341025 0.626545 0.0324303
0.524292 0.473633 0.00207502
0.307845 0.651335 0.0408196
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.055989
optimal matrix:
0.532508 0.259272 0.208221
0.50616 0.430623 0.0632176
0.425283 0.370993 0.203724
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.067503
optimal matrix:
0.328735 0.16351 0.507755
0.99808 0.000755832 0.00116452
0.170552 0.218263 0.611185
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.076244
optimal matrix:
0.239692 0.0022894 0.758018
0.178272 0.0105178 0.811211
0.232885 1.45041e-07 0.767115
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.083791
optimal matrix:
0.243983 0.160274 0.595744
0.000127958 5.3999e-05 0.999818
0.302946 0.211639 0.485414
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.090158
optimal matrix:
0.135608 0.197515 0.666877
0.426013 2.84948e-06 0.573985
0.0370721 0.235466 0.727462
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.095566
optimal matrix:
0.39682 0.551623 0.0515565
0.384822 0.575495 0.0396839
0.398002 0.541998 0.0599992
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.100429
optimal matrix:
0.0488699 0.0213267 0.929803
0.0653066 0.000252149 0.934441
0.0524311 0.0294658 0.918103
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.105047
optimal matrix:
0.133473 0.0807528 0.785774
0.000629712 0.00102919 0.998341
0.162846 0.103609 0.733545
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.133686
optimal matrix:
0.172645 0.370424 0.456931
0.455171 1.40794e-07 0.544829
0.240586 1.27628e-07 0.759413
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.143691
optimal matrix:
0.0163483 0.579581 0.404071
0.000365663 4.05749e-07 0.999634
0.0559305 2.24133e-07 0.944069
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.166959
optimal matrix:
0.191758 0.691926 0.116316
0.570206 0.000189673 0.429604
0.629109 4.46947e-05 0.370847
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.190064
optimal matrix:
0.120355 0.775204 0.104441
0.511881 0.00698995 0.481129
0.582458 0.010514 0.407028
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.211055
optimal matrix:
0.0530484 0.83653 0.110421
0.293666 0.167035 0.539299
0.30825 0.125625 0.566125
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.232079
optimal matrix:
0.061555 0.775954 0.162491
0.203509 0.000242696 0.796249
4.65624e-09 1.40506e-10 1
******************
25th points password value: 800000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
26th points password value: 900000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
28th points password value: 2e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
29th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
30th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
31th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
32th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
33th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
34th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
35th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
36th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
37th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
38th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
39th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
40th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
41th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
42th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
43th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019
******************
44th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000320534 0.576629 0.423051
0.0143482 0.498324 0.487327
0.448801 0.508598 0.0426019


==> figs/empirical/perfect/terminal/clixsense7by3.dat <==
dataset:../dataset/clixsense.txt
number of accounts 2222530
number of distinct passwords 1628578
number of equivalence classes 251
size 251
group 0.0463355
group 0.0464282
group 0.0483809
group 0.0488164
group 0.0603897
group 0.0947263
group 0.654923
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.009392
optimal matrix:
0.0672009 0.0232703 0.909529
0.000753457 0.00200381 0.997243
0.0736786 0.00055204 0.925769
0.71762 0.0331225 0.249257
0.377078 0.00117174 0.62175
0.000179302 0.0964771 0.903344
0.0543652 0.0345863 0.911049
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.013512
optimal matrix:
0.310595 0.125512 0.563893
0.178294 0.0887591 0.732947
0.469606 0.0152114 0.515183
0.347909 0.32293 0.329161
0.485925 0.181749 0.332325
0.146019 0.806078 0.0479029
0.121454 0.052818 0.825728
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.015923
optimal matrix:
0.101377 0.18359 0.715034
0.181417 0.015145 0.803438
0.00909809 0.00219469 0.988707
0.565671 0.000562193 0.433766
0.364921 0.426482 0.208596
0.166658 0.0242543 0.809088
0.152889 0.229302 0.617808
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.016933
optimal matrix:
0.0437528 0.0338301 0.922417
0.0149759 0.0454706 0.939553
0.00166168 0.0153057 0.983033
0.229215 0.103902 0.666883
0.0681056 0.0362198 0.895675
0.0232872 0.0632649 0.913448
0.047514 0.0337357 0.91875
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.017792
optimal matrix:
0.163111 0.14235 0.694539
0.497865 0.139279 0.362856
0.248806 0.321672 0.429522
0.394702 0.0655203 0.539778
0.167343 0.110288 0.722369
0.158077 0.443049 0.398874
0.172738 0.143917 0.683345
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.018929
optimal matrix:
0.339398 0.350224 0.310378
0.63487 0.13859 0.22654
0.143632 0.765727 0.0906411
0.444984 0.545797 0.0092196
0.26355 0.000204138 0.736246
0.54608 0.248758 0.205163
0.280803 0.407763 0.311434
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.020481
optimal matrix:
0.0962207 0.0555127 0.848267
0.0643713 0.028482 0.907147
0.0419318 0.0676364 0.890432
0.0646393 0.0290399 0.906321
0.0822327 0.0958063 0.821961
0.0633808 0.0838546 0.852765
0.111797 0.0417227 0.84648
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.021962
optimal matrix:
0.0648851 0.0695775 0.865537
0.109021 0.0499869 0.840992
0.00989514 0.112951 0.877154
0.120744 0.286457 0.592799
4.63391e-05 0.0559619 0.943992
0.102005 0.0448359 0.853159
0.0535551 0.0402711 0.906174
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.023201
optimal matrix:
0.0265066 0.0321744 0.941319
0.0191744 0.0308595 0.949966
0.111135 0.0449091 0.843956
0.00012884 8.3189e-05 0.999788
0.0174343 0.0861995 0.896366
0.0523636 0.130469 0.817167
0.0363694 0.0280805 0.93555
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.024354
optimal matrix:
0.296 0.314187 0.389812
0.527501 0.376203 0.0962954
0.0980632 0.323557 0.57838
0.324993 0.00283197 0.672175
0.30912 0.333096 0.357784
0.491339 0.118956 0.389704
0.286977 0.310202 0.402821
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.034282
optimal matrix:
0.0451799 0.333486 0.621334
0.00514676 1.20559e-08 0.994853
0.187055 6.29339e-08 0.812945
0.064466 7.02573e-08 0.935534
0.0149077 7.49888e-09 0.985092
0.0796731 7.02065e-08 0.920327
0.066819 1.87513e-08 0.933181
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.048790
optimal matrix:
0.0371674 0.570531 0.392301
0.0819348 0.0160765 0.901989
0.116359 0.00446306 0.879178
0.227368 0.00037754 0.772254
1.08516e-05 0.000590147 0.999399
0.00797519 0.000110371 0.991914
0.0909795 0.0257421 0.883278
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.062102
optimal matrix:
0.138702 0.148577 0.712721
0.438057 0.443139 0.118803
0.619569 0.180084 0.200347
0.0655246 0.299718 0.634757
0.103507 0.842586 0.0539064
0.645021 0.207746 0.147233
0.44035 0.492192 0.0674587
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.067063
optimal matrix:
0.766858 0.000245095 0.232896
0.0592725 0.372751 0.567976
0.0818755 1.80094e-06 0.918123
0.04441 1.6495e-06 0.955588
0.0610169 3.44571e-06 0.93898
0.00695473 2.5129e-05 0.99302
0.117304 1.1314e-07 0.882696
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.071636
optimal matrix:
0.814769 1.14249e-05 0.18522
0.0799523 0.481432 0.438616
2.15929e-06 1.25455e-06 0.999997
0.412474 1.72468e-06 0.587525
0.49297 4.50831e-05 0.506985
0.353512 2.01558e-06 0.646486
0.0570102 4.54754e-06 0.942985
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.074336
optimal matrix:
0.819476 0.00105487 0.179469
0.00531766 0.556812 0.43787
0.0123163 0.00398394 0.9837
0.00675513 1.56843e-05 0.993229
6.25932e-05 8.29635e-06 0.999929
0.0998939 4.08804e-06 0.900102
0.00161221 0.00520358 0.993184
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.079834
optimal matrix:
0.526097 0.331728 0.142175
0.0254044 0.628057 0.346538
0.0620973 0.0583855 0.879517
0.00357567 9.58977e-05 0.996328
0.0408527 0.000713407 0.958434
0.48583 0.00119156 0.512979
0.0120131 0.0517987 0.936188
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.086463
optimal matrix:
0.25907 0.604281 0.136649
0.166382 0.500125 0.333493
0.00412295 0.0398932 0.955984
0.0010708 8.94936e-05 0.99884
0.00100007 0.000132027 0.998868
0.000367637 0.000881618 0.998751
0.00588173 0.0266164 0.967502
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.093518
optimal matrix:
0.0289058 0.868613 0.102481
0.247913 0.501947 0.25014
0.191016 0.0594643 0.74952
0.36806 8.36041e-05 0.631857
0.0626503 0.000109175 0.937241
0.188496 7.27024e-05 0.811431
0.17865 2.86348e-05 0.821321
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.116950
optimal matrix:
0.0369081 0.0240201 0.939072
0.0900292 0.0569131 0.853058
0.269942 0.175815 0.554243
0.643735 0.356263 2.09792e-06
0.341241 0.658755 3.32538e-06
0.256032 0.74395 1.71788e-05
0.677677 0.322318 4.53368e-06
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.139846
optimal matrix:
0.920086 0.0413461 0.0385676
0.00283595 0.903083 0.0940812
0.00703586 0.723035 0.269929
0.0179367 0.294093 0.687971
0.0356551 6.64827e-08 0.964345
0.00188206 1.14239e-06 0.998117
0.0278962 1.76473e-06 0.972102
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.154067
optimal matrix:
0.41792 0.55452 0.0275597
0.475323 0.45845 0.0662268
0.50325 0.295119 0.201632
0.043602 0.403442 0.552956
0.0283572 2.07376e-08 0.971643
0.043031 1.57534e-09 0.956969
0.0616402 2.4928e-07 0.93836
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.166850
optimal matrix:
0.744138 0.235131 0.0207304
0.00507381 0.945114 0.0498118
0.202646 0.645666 0.151688
0.0404253 0.589397 0.370178
0.0899961 0.0886282 0.821376
0.1465 2.43512e-07 0.8535
0.0927458 1.22595e-06 0.907253
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.181291
optimal matrix:
0.474679 0.506506 0.0188145
0.485434 0.469354 0.0452119
0.220319 0.642017 0.137664
0.539525 0.124424 0.336051
0.000837165 0.251784 0.747379
4.2064e-07 2.02132e-05 0.999979
0.00131762 1.72849e-05 0.998665
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.192090
optimal matrix:
0.31096 0.670853 0.0181869
0.944394 0.0177536 0.0378522
0.378274 0.511448 0.110277
0.717864 0.000666597 0.281469
0.00674372 0.365999 0.627257
0.00340375 0.000113454 0.996483
0.0121417 0.000125586 0.987733
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.253961
optimal matrix:
0.70445 0.285776 0.00977313
0.0737505 0.901869 0.0243809
0.234929 0.688315 0.0767566
0.31019 0.488608 0.201202
0.654185 0.0049253 0.340889
0.191349 0.220085 0.588566
2.59921e-08 2.86702e-08 1
******************
26th points password value: 900000
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545
******************
28th points password value: 2e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545
******************
29th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545
******************
30th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545
******************
31th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545
******************
32th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545
******************
33th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545
******************
34th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545
******************
35th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545
******************
36th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545
******************
37th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545
******************
38th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545
******************
39th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545
******************
40th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545
******************
41th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545
******************
42th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545
******************
43th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545
******************
44th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000584372 0.000320962 0.999095
0.145663 0.0349079 0.819429
0.0768562 0.756779 0.166365
0.497301 0.374811 0.127888
0.790514 0.158885 0.0506007
0.44404 0.468801 0.0871588
0.74275 0.0967046 0.160545


==> figs/empirical/perfect/terminal/clixsense_1e5.dat <==
dataset:../dataset/empirical/clixsense.txt
number of accounts 2222530
number of distinct passwords 1628578
number of equivalence classes 251
group 0.0236073
group 0.0238116
group 0.023826
group 0.024473
group 0.0246192
group 0.0266183
group 0.0274309
group 0.0381507
group 0.0378137
group 0.0947263
group 0.654923
sanity check for all groups 1
matrix: 
0.42534 0.484189 0.686462 0.219744 0.123867 0.618985 0.369832 0.62372 0.00781178 0.674087 0.379787 0.186548 0.0569328 0.466796 0.0351002 0.269831 0.049752 0.381067 0.534634 0.362841 0.458812 0.489321 
0.344039 0.0734359 0.587145 0.000129503 0.908346 0.0914121 0.000283741 0.00468921 0.450697 0.0543288 0.0177232 0.95517 0.431214 0.548068 0.837901 0.0214696 0.74855 0.0391179 0.00239083 0.0452624 0.0683557 0.13223 
0.0644404 0.0652687 0.00469784 0.0368543 0.0896322 0.855061 0.211758 0.000973936 0.469329 0.109064 0.3388 0.0410749 0.0770082 0.258725 0.333684 0.0624467 0.0805438 0.769727 0.334768 0.129685 0.0530451 0.0578143 
0.0775815 0.0791232 0.104102 0.0758743 0.13796 0.000131653 0.0818332 0.191311 0.232669 0.0262192 0.0451368 0.077965 0.0072972 0.00135906 0.384526 0.0843942 0.121374 0.0722331 0.0487788 0.0937079 0.0772357 0.0794143 
0.176539 0.12891 0.198265 0.135733 0.291522 0.0430082 0.533262 0.16579 0.55471 0.122212 0.0313282 0.149502 0.19573 0.691319 0.346519 0.231669 0.384241 0.245395 0.46433 0.123483 0.146876 0.139085 
0.0687141 0.0982713 0.118318 4.23446e-05 0.0755496 1.23502e-06 0.722483 3.51981e-05 0.000416689 0.000166749 0.28075 0.000559897 0.0030915 1.46239e-05 0.0129442 4.77733e-05 0.0706445 0.000226614 0.00540516 0.000156206 0.100476 2.23418e-06 
0.398558 0.395759 0.501809 0.498137 0.497363 0.502619 0.547129 0.452807 0.495102 0.504795 0.520591 0.47935 0.510508 0.48936 0.376491 0.623454 0.510024 0.489543 0.500068 0.499857 0.506378 0.493617 
0.0585387 0.338684 0.15682 0.000126519 0.000168024 2.80399e-06 0.0589904 0.000570563 0.2459 9.78216e-05 0.02561 0.000195431 0.591161 0.000884746 0.985163 0.00028481 0.00283427 0.000904459 0.0117682 0.000165846 0.0947898 9.02775e-06 
0.382806 0.0619454 1.20914e-05 0.078288 3.06917e-06 0.0631587 1.52547e-07 0.19564 0.000117937 0.00216343 0.000443571 0.498197 7.83632e-06 0.210884 3.65476e-05 0.0796583 6.53572e-06 0.428292 0.000191643 0.101565 9.31576e-07 0.0639509 
0.193444 0.211516 0.331169 0.366915 0.383626 0.615421 0.301848 0.693306 0.563418 0.367427 0.319697 0.160627 0.543636 0.447852 0.315444 0.391397 0.32602 0.578171 0.140976 0.858705 0.367592 0.286922 
0.139443 0.134551 0.339581 0.425356 0.49676 0.503209 0.504268 0.495626 0.474078 0.525864 0.505619 0.493856 0.45087 0.548706 0.476389 0.522437 0.49619 0.503633 0.507338 0.492618 0.516225 0.483722 
0.0890731 0.0914619 0.217003 0.22263 0.37151 0.381458 0.500016 0.499622 0.520751 0.478645 0.499823 0.499837 0.540815 0.456977 0.504374 0.494721 0.481473 0.517129 0.500331 0.49949 0.488733 0.51104 
0.534363 0.343935 0.237276 0.46638 0.437858 0.0546203 2.41986e-05 0.057612 7.2947e-07 0.0729187 0.000313033 0.00600212 0.000157626 7.37194e-05 6.41771e-05 0.16048 2.59876e-06 0.175804 0.000165967 0.292029 0.00015952 0.0678501 
0.0365654 0.919774 0.108175 0.749586 0.153636 0.658362 0.324357 0.255387 0.244868 0.17882 0.0449117 0.0835515 0.506014 0.0178831 0.378009 0.0569083 0.383256 0.00604944 0.442147 0.0848773 0.345959 0.283798 
0.0727191 0.843244 0.731675 0.00315129 0.127834 0.521924 0.0189625 0.280408 0.0336727 0.0181282 0.00015804 0.00451299 0.0636614 0.0138044 0.0436613 0.000120483 0.212623 0.00405533 0.000734103 0.00297255 0.0171903 0.0300657 
0.40274 0.523438 0.637584 0.154216 0.226537 0.465648 0.0125372 0.371658 0.000286831 0.000294667 0.00128364 0.00027006 4.44566e-05 0.000492303 0.0107571 0.000815849 0.000512153 0.000653123 1.08721e-05 0.00336926 0.0271991 4.76097e-06 
0.0336257 0.0319855 0.0950085 0.0877082 0.140473 0.133473 0.280873 0.266953 0.509457 0.490407 0.500007 0.499383 0.53051 0.469433 0.596844 0.401017 0.520427 0.475831 0.512535 0.487133 0.506922 0.492734 
0.0283521 0.0296882 0.0800756 0.083734 0.118412 0.123786 0.236624 0.247663 0.445192 0.465058 0.50475 0.495167 0.488314 0.51155 0.501243 0.498499 0.507512 0.492338 0.440864 0.559044 0.493505 0.50644 
0.0274885 0.0244365 0.0878946 0.0690117 0.114743 0.101983 0.229865 0.203914 0.43209 0.383325 0.491415 0.508533 0.439946 0.56002 0.486035 0.513956 0.501258 0.498388 0.53141 0.468365 0.539157 0.460811 
0.0118643 0.0129097 0.0341367 0.0375152 0.050553 0.0544659 0.101119 0.10903 0.190014 0.205479 0.338773 0.36635 0.479525 0.52037 0.499253 0.500739 0.500066 0.49992 0.558705 0.441199 0.466829 0.532871 
0.00828338 0.00787895 0.0238 0.021667 0.0356837 0.032945 0.0714704 0.0659359 0.134214 0.123882 0.238927 0.22116 0.417861 0.385204 0.49614 0.503747 0.499988 0.49983 0.496467 0.503143 0.525914 0.473938 
0.45918 0.529905 0.946047 0.0230251 0.654529 0.29974 0.521964 0.386581 0.467372 0.360744 0.661979 0.0312925 0.0227098 0.442667 0.101611 0.0515861 0.0445534 0.00336396 9.63665e-05 0.0442167 0.0465156 0.0619019 
0.990557 0.000623146 0.291054 0.683776 0.0569316 0.905869 0.326942 0.598663 0.469527 0.390556 0.552113 0.198228 0.0873517 0.481077 0.259472 0.0474195 1.61841e-05 0.001233 2.46353e-05 0.0139667 1.50869e-05 0.0771562 
0.473134 0.519276 0.501409 0.476775 0.472958 0.495265 0.737827 0.198594 0.875124 0.00542174 0.030302 0.756277 0.313965 0.314195 0.374528 0.0333717 0.0129808 0.029055 1.94629e-08 0.00623968 7.43799e-06 0.0341521 
0.574575 0.41884 0.54573 0.433297 0.695707 0.276611 0.0103662 0.93428 0.00796666 0.887969 0.497332 0.317015 0.674819 0.000569083 0.0321643 0.451849 0.00368805 0.157519 3.18206e-06 5.81853e-05 5.94042e-06 5.23986e-05 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
******************
0th points password value: 1000
1000 0.0294319
******************
1th points password value: 2000
2000 0.0795207
******************
2th points password value: 3000
3000 0.0799384
******************
3th points password value: 4000
4000 0.0799384
******************
4th points password value: 5000
5000 0.0799384
******************
5th points password value: 6000
6000 0.0799384
******************
6th points password value: 7000
7000 0.0799384
******************
7th points password value: 8000
8000 0.0799384
******************
8th points password value: 9000
9000 0.0799384
******************
9th points password value: 10000
10000 0.0799384
******************
10th points password value: 20000
20000 0.0800859
******************
11th points password value: 30000
30000 0.0801545
******************
12th points password value: 40000
40000 0.0802696
******************
13th points password value: 50000
50000 0.0803554
******************
14th points password value: 60000
60000 0.0805194
******************
15th points password value: 70000
70000 0.0808971
******************
16th points password value: 80000
80000 0.0812737
******************
17th points password value: 90000
90000 0.0815494
******************
18th points password value: 100000
100000 0.0817892
******************
19th points password value: 200000
200000 0.145628
******************
20th points password value: 300000
300000 0.165525
******************
21th points password value: 400000
400000 0.189996
******************
22th points password value: 500000
500000 0.212571
******************
23th points password value: 600000
600000 0.231417
******************
24th points password value: 700000
700000 0.250372
******************
25th points password value: 800000
800000 1
******************
26th points password value: 900000
900000 1
******************
27th points password value: 1e+06
1e+06 1
******************
28th points password value: 1.5e+06
1.5e+06 1
******************
29th points password value: 2e+06
2e+06 1
******************
30th points password value: 2.5e+06
2.5e+06 1
******************
31th points password value: 3e+06
3e+06 1
******************
32th points password value: 3.5e+06
3.5e+06 1
******************
33th points password value: 4e+06
4e+06 1
******************
34th points password value: 4.5e+06
4.5e+06 1
******************
35th points password value: 5e+06
5e+06 1
******************
36th points password value: 5.5e+06
5.5e+06 1
******************
37th points password value: 6e+06
6e+06 1
******************
38th points password value: 6.5e+06
6.5e+06 1
******************
39th points password value: 7e+06
7e+06 1
******************
40th points password value: 7.5e+06
7.5e+06 1
******************
41th points password value: 8e+06
8e+06 1
******************
42th points password value: 8.8e+06
8.8e+06 1
******************
43th points password value: 9e+06
9e+06 1
******************
44th points password value: 9.5e+06
9.5e+06 1
******************
45th points password value: 1e+07
1e+07 1
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/perfect/terminal/clixsense_1e6.dat <==
dataset:../dataset/empirical/clixsense.txt
number of accounts 2222530
number of distinct passwords 1628578
number of equivalence classes 251
group 0.0236073
group 0.0238116
group 0.023826
group 0.024473
group 0.0246192
group 0.0266183
group 0.0274309
group 0.0381507
group 0.0378137
group 0.0947263
group 0.654923
sanity check for all groups 1
matrix: 
0.42534 0.484189 0.686462 0.219744 0.123867 0.618985 0.369832 0.62372 0.00781178 0.674087 0.379787 0.186548 0.0569328 0.466796 0.0351002 0.269831 0.049752 0.381067 0.534634 0.362841 0.458812 0.489321 
0.344039 0.0734359 0.587145 0.000129503 0.908346 0.0914121 0.000283741 0.00468921 0.450697 0.0543288 0.0177232 0.95517 0.431214 0.548068 0.837901 0.0214696 0.74855 0.0391179 0.00239083 0.0452624 0.0683557 0.13223 
0.0644404 0.0652687 0.00469784 0.0368543 0.0896322 0.855061 0.211758 0.000973936 0.469329 0.109064 0.3388 0.0410749 0.0770082 0.258725 0.333684 0.0624467 0.0805438 0.769727 0.334768 0.129685 0.0530451 0.0578143 
0.0775815 0.0791232 0.104102 0.0758743 0.13796 0.000131653 0.0818332 0.191311 0.232669 0.0262192 0.0451368 0.077965 0.0072972 0.00135906 0.384526 0.0843942 0.121374 0.0722331 0.0487788 0.0937079 0.0772357 0.0794143 
0.176539 0.12891 0.198265 0.135733 0.291522 0.0430082 0.533262 0.16579 0.55471 0.122212 0.0313282 0.149502 0.19573 0.691319 0.346519 0.231669 0.384241 0.245395 0.46433 0.123483 0.146876 0.139085 
0.0687141 0.0982713 0.118318 4.23446e-05 0.0755496 1.23502e-06 0.722483 3.51981e-05 0.000416689 0.000166749 0.28075 0.000559897 0.0030915 1.46239e-05 0.0129442 4.77733e-05 0.0706445 0.000226614 0.00540516 0.000156206 0.100476 2.23418e-06 
0.398558 0.395759 0.501809 0.498137 0.497363 0.502619 0.547129 0.452807 0.495102 0.504795 0.520591 0.47935 0.510508 0.48936 0.376491 0.623454 0.510024 0.489543 0.500068 0.499857 0.506378 0.493617 
0.0585387 0.338684 0.15682 0.000126519 0.000168024 2.80399e-06 0.0589904 0.000570563 0.2459 9.78216e-05 0.02561 0.000195431 0.591161 0.000884746 0.985163 0.00028481 0.00283427 0.000904459 0.0117682 0.000165846 0.0947898 9.02775e-06 
0.382806 0.0619454 1.20914e-05 0.078288 3.06917e-06 0.0631587 1.52547e-07 0.19564 0.000117937 0.00216343 0.000443571 0.498197 7.83632e-06 0.210884 3.65476e-05 0.0796583 6.53572e-06 0.428292 0.000191643 0.101565 9.31576e-07 0.0639509 
0.193444 0.211516 0.331169 0.366915 0.383626 0.615421 0.301848 0.693306 0.563418 0.367427 0.319697 0.160627 0.543636 0.447852 0.315444 0.391397 0.32602 0.578171 0.140976 0.858705 0.367592 0.286922 
0.139443 0.134551 0.339581 0.425356 0.49676 0.503209 0.504268 0.495626 0.474078 0.525864 0.505619 0.493856 0.45087 0.548706 0.476389 0.522437 0.49619 0.503633 0.507338 0.492618 0.516225 0.483722 
0.0890731 0.0914619 0.217003 0.22263 0.37151 0.381458 0.500016 0.499622 0.520751 0.478645 0.499823 0.499837 0.540815 0.456977 0.504374 0.494721 0.481473 0.517129 0.500331 0.49949 0.488733 0.51104 
0.534363 0.343935 0.237276 0.46638 0.437858 0.0546203 2.41986e-05 0.057612 7.2947e-07 0.0729187 0.000313033 0.00600212 0.000157626 7.37194e-05 6.41771e-05 0.16048 2.59876e-06 0.175804 0.000165967 0.292029 0.00015952 0.0678501 
0.0365654 0.919774 0.108175 0.749586 0.153636 0.658362 0.324357 0.255387 0.244868 0.17882 0.0449117 0.0835515 0.506014 0.0178831 0.378009 0.0569083 0.383256 0.00604944 0.442147 0.0848773 0.345959 0.283798 
0.0727191 0.843244 0.731675 0.00315129 0.127834 0.521924 0.0189625 0.280408 0.0336727 0.0181282 0.00015804 0.00451299 0.0636614 0.0138044 0.0436613 0.000120483 0.212623 0.00405533 0.000734103 0.00297255 0.0171903 0.0300657 
0.40274 0.523438 0.637584 0.154216 0.226537 0.465648 0.0125372 0.371658 0.000286831 0.000294667 0.00128364 0.00027006 4.44566e-05 0.000492303 0.0107571 0.000815849 0.000512153 0.000653123 1.08721e-05 0.00336926 0.0271991 4.76097e-06 
0.0336257 0.0319855 0.0950085 0.0877082 0.140473 0.133473 0.280873 0.266953 0.509457 0.490407 0.500007 0.499383 0.53051 0.469433 0.596844 0.401017 0.520427 0.475831 0.512535 0.487133 0.506922 0.492734 
0.0283521 0.0296882 0.0800756 0.083734 0.118412 0.123786 0.236624 0.247663 0.445192 0.465058 0.50475 0.495167 0.488314 0.51155 0.501243 0.498499 0.507512 0.492338 0.440864 0.559044 0.493505 0.50644 
0.0274885 0.0244365 0.0878946 0.0690117 0.114743 0.101983 0.229865 0.203914 0.43209 0.383325 0.491415 0.508533 0.439946 0.56002 0.486035 0.513956 0.501258 0.498388 0.53141 0.468365 0.539157 0.460811 
0.0118643 0.0129097 0.0341367 0.0375152 0.050553 0.0544659 0.101119 0.10903 0.190014 0.205479 0.338773 0.36635 0.479525 0.52037 0.499253 0.500739 0.500066 0.49992 0.558705 0.441199 0.466829 0.532871 
0.00828338 0.00787895 0.0238 0.021667 0.0356837 0.032945 0.0714704 0.0659359 0.134214 0.123882 0.238927 0.22116 0.417861 0.385204 0.49614 0.503747 0.499988 0.49983 0.496467 0.503143 0.525914 0.473938 
0.45918 0.529905 0.946047 0.0230251 0.654529 0.29974 0.521964 0.386581 0.467372 0.360744 0.661979 0.0312925 0.0227098 0.442667 0.101611 0.0515861 0.0445534 0.00336396 9.63665e-05 0.0442167 0.0465156 0.0619019 
0.990557 0.000623146 0.291054 0.683776 0.0569316 0.905869 0.326942 0.598663 0.469527 0.390556 0.552113 0.198228 0.0873517 0.481077 0.259472 0.0474195 1.61841e-05 0.001233 2.46353e-05 0.0139667 1.50869e-05 0.0771562 
0.473134 0.519276 0.501409 0.476775 0.472958 0.495265 0.737827 0.198594 0.875124 0.00542174 0.030302 0.756277 0.313965 0.314195 0.374528 0.0333717 0.0129808 0.029055 1.94629e-08 0.00623968 7.43799e-06 0.0341521 
0.574575 0.41884 0.54573 0.433297 0.695707 0.276611 0.0103662 0.93428 0.00796666 0.887969 0.497332 0.317015 0.674819 0.000569083 0.0321643 0.451849 0.00368805 0.157519 3.18206e-06 5.81853e-05 5.94042e-06 5.23986e-05 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
0.573287 0.358717 0.652262 0.00314378 0.488041 0.351492 0.0981886 0.49048 0.357346 0.625769 0.42391 0.317859 0.020948 0.412424 0.719209 0.258801 0.476153 0.405886 0.458471 0.0125373 0.346611 0.474789 
******************
0th points password value: 1000
1000 0.0109614
******************
1th points password value: 2000
2000 0.0147478
******************
2th points password value: 3000
3000 0.01669
******************
3th points password value: 4000
4000 0.0180125
******************
4th points password value: 5000
5000 0.0198127
******************
5th points password value: 6000
6000 0.0217982
******************
6th points password value: 7000
7000 0.0246534
******************
7th points password value: 8000
8000 0.027363
******************
8th points password value: 9000
9000 0.0296435
******************
9th points password value: 10000
10000 0.03174
******************
10th points password value: 20000
20000 0.0497452
******************
11th points password value: 30000
30000 0.0631074
******************
12th points password value: 40000
40000 0.0765068
******************
13th points password value: 50000
50000 0.086483
******************
14th points password value: 60000
60000 0.0962504
******************
15th points password value: 70000
70000 0.10177
******************
16th points password value: 80000
80000 0.106657
******************
17th points password value: 90000
90000 0.10984
******************
18th points password value: 100000
100000 0.115963
******************
19th points password value: 200000
200000 0.16585
******************
20th points password value: 300000
300000 0.196101
******************
21th points password value: 400000
400000 0.250869
******************
22th points password value: 500000
500000 0.268874
******************
23th points password value: 600000
600000 0.288253
******************
24th points password value: 700000
700000 0.337581
******************
25th points password value: 800000
800000 1
******************
26th points password value: 900000
900000 1
******************
27th points password value: 1e+06
1e+06 1
******************
28th points password value: 1.5e+06
1.5e+06 1
******************
29th points password value: 2e+06
2e+06 1
******************
30th points password value: 2.5e+06
2.5e+06 1
******************
31th points password value: 3e+06
3e+06 1
******************
32th points password value: 3.5e+06
3.5e+06 1
******************
33th points password value: 4e+06
4e+06 1
******************
34th points password value: 4.5e+06
4.5e+06 1
******************
35th points password value: 5e+06
5e+06 1
******************
36th points password value: 5.5e+06
5.5e+06 1
******************
37th points password value: 6e+06
6e+06 1
******************
38th points password value: 6.5e+06
6.5e+06 1
******************
39th points password value: 7e+06
7e+06 1
******************
40th points password value: 7.5e+06
7.5e+06 1
******************
41th points password value: 8e+06
8e+06 1
******************
42th points password value: 8.8e+06
8.8e+06 1
******************
43th points password value: 9e+06
9e+06 1
******************
44th points password value: 9.5e+06
9.5e+06 1
******************
45th points password value: 1e+07
1e+07 1
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/perfect/terminal/clixsensebenchmark.dat <==
dataset:../dataset/clixsense.txt
number of accounts 2222530
number of distinct passwords 1628578
number of equivalence classes 251
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 1.5e+06
pv 2e+06
pv 2.5e+06
pv 3e+06
pv 3.5e+06
pv 4e+06
pv 4.5e+06
pv 5e+06
pv 5.5e+06
pv 6e+06
pv 6.5e+06
pv 7e+06
pv 7.5e+06
pv 8e+06
pv 8.8e+06
pv 9e+06
pv 9.5e+06
pv 1e+07
pv 1.5e+07
pv 2e+07
pv 2.5e+07
pv 3e+07
pv 3.5e+07
pv 4e+07
pv 4.5e+07
pv 5e+07
pv 5.5e+07
pv 6e+07
pv 6.5e+07
pv 7e+07
pv 7.5e+07
pv 8e+07
pv 8.8e+07
pv 9e+07
pv 9.5e+07
******************
0th points password value: 1000
(1000,0.00952608)
******************
1th points password value: 2000
(2000,0.0144223)
******************
2th points password value: 3000
(3000,0.016411)
******************
3th points password value: 4000
(4000,0.016977)
******************
4th points password value: 5000
(5000,0.01815)
******************
5th points password value: 6000
(6000,0.0193491)
******************
6th points password value: 7000
(7000,0.0205464)
******************
7th points password value: 8000
(8000,0.022127)
******************
8th points password value: 9000
(9000,0.0233954)
******************
9th points password value: 10000
(10000,0.0247101)
******************
10th points password value: 20000
(20000,0.036103)
******************
11th points password value: 30000
(30000,0.0571434)
******************
12th points password value: 40000
(40000,0.0680886)
******************
13th points password value: 50000
(50000,0.0762995)
******************
14th points password value: 60000
(60000,0.0848776)
******************
15th points password value: 70000
(70000,0.09134)
******************
16th points password value: 80000
(80000,0.0957179)
******************
17th points password value: 90000
(90000,0.100746)
******************
18th points password value: 100000
(100000,0.106895)
******************
19th points password value: 200000
(200000,0.141145)
******************
20th points password value: 300000
(300000,0.163091)
******************
21th points password value: 400000
(400000,0.189961)
******************
22th points password value: 500000
(500000,0.212537)
******************
23th points password value: 600000
(600000,0.250351)
******************
24th points password value: 700000
(700000,0.250351)
******************
25th points password value: 800000
(800000,1)
******************
26th points password value: 900000
(900000,1)
******************
27th points password value: 1e+06
(1e+06,1)
******************
28th points password value: 1.5e+06
(1.5e+06,1)
******************
29th points password value: 2e+06
(2e+06,1)
******************
30th points password value: 2.5e+06
(2.5e+06,1)
******************
31th points password value: 3e+06
(3e+06,1)
******************
32th points password value: 3.5e+06
(3.5e+06,1)
******************
33th points password value: 4e+06
(4e+06,1)
******************
34th points password value: 4.5e+06
(4.5e+06,1)
******************
35th points password value: 5e+06
(5e+06,1)
******************
36th points password value: 5.5e+06
(5.5e+06,1)
******************
37th points password value: 6e+06
(6e+06,1)
******************
38th points password value: 6.5e+06
(6.5e+06,1)
******************
39th points password value: 7e+06
(7e+06,1)
******************
40th points password value: 7.5e+06
(7.5e+06,1)
******************
41th points password value: 8e+06
(8e+06,1)
******************
42th points password value: 8.8e+06
(8.8e+06,1)
******************
43th points password value: 9e+06
(9e+06,1)
******************
44th points password value: 9.5e+06
(9.5e+06,1)
******************
45th points password value: 1e+07
(1e+07,1)
******************
46th points password value: 1.5e+07
(1.5e+07,1)
******************
47th points password value: 2e+07
(2e+07,1)
******************
48th points password value: 2.5e+07
(2.5e+07,1)
******************
49th points password value: 3e+07
(3e+07,1)
******************
50th points password value: 3.5e+07
(3.5e+07,1)
******************
51th points password value: 4e+07
(4e+07,1)
******************
52th points password value: 4.5e+07
(4.5e+07,1)
******************
53th points password value: 5e+07
(5e+07,1)
******************
54th points password value: 5.5e+07
(5.5e+07,1)
******************
55th points password value: 6e+07
(6e+07,1)
******************
56th points password value: 6.5e+07
(6.5e+07,1)
******************
57th points password value: 7e+07
(7e+07,1)
******************
58th points password value: 7.5e+07
(7.5e+07,1)
******************
59th points password value: 8e+07
(8e+07,1)
******************
60th points password value: 8.8e+07
(8.8e+07,1)
******************
61th points password value: 9e+07
(9e+07,1)
******************
62th points password value: 9.5e+07
(9.5e+07,1)


==> figs/empirical/perfect/terminal/csdn11by3.dat <==
dataset:../dataset/csdn.txt
number of accounts 6428450
number of distinct passwords 4037750
number of equivalence classes 506
group 0.0365581
group 0.0330949
group 0.04103
group 0.0374835
group 0.0370934
group 0.0371359
group 0.0376833
group 0.0383296
group 0.0523965
group 0.0920116
group 0.557183
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 1.5e+06
pv 2e+06
pv 2.5e+06
pv 3e+06
pv 3.5e+06
pv 4e+06
pv 4.5e+06
pv 5e+06
pv 5.5e+06
pv 6e+06
pv 6.5e+06
pv 7e+06
pv 7.5e+06
pv 8e+06
pv 8.8e+06
pv 9e+06
pv 9.5e+06
pv 1e+07
pv 1.5e+07
pv 2e+07
pv 2.5e+07
pv 3e+07
pv 3.5e+07
pv 4e+07
pv 4.5e+07
pv 5e+07
pv 5.5e+07
pv 6e+07
pv 6.5e+07
pv 7e+07
pv 7.5e+07
pv 8e+07
pv 8.8e+07
pv 9e+07
pv 9.5e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.102314
optimal matrix:
0.719712 0.25864 0.0216484
0.773592 0.202479 0.0239283
0.0743219 0.0712217 0.854456
0.00358096 1.68938e-05 0.996402
0.233706 0.0574922 0.708802
0.125801 0.142497 0.731702
0.000766865 0.0972492 0.901984
0.322852 0.0124679 0.66468
0.0918903 0.000107757 0.908002
0.0770202 3.46884e-05 0.922945
0.0465765 0.0519222 0.901501
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.110781
optimal matrix:
0.498907 0.489694 0.0113988
0.369072 0.618337 0.0125914
0.0371978 0.51337 0.449432
0.110184 0.0450239 0.844792
0.0315478 0.0338811 0.934571
0.064669 0.0235603 0.911771
0.0676175 0.0256011 0.906781
0.0620106 0.0243156 0.913674
0.050096 0.128778 0.821126
0.0474754 0.0473511 0.905173
0.0253628 0.0126201 0.962017
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.120295
optimal matrix:
0.00117833 0.993502 0.00531983
0.992455 0.00167096 0.00587408
0.28497 0.505312 0.209719
0.244692 0.27027 0.485038
0.562022 0.0771528 0.360825
0.202452 0.00130628 0.796242
0.564376 0.269826 0.165798
0.214297 0.00191541 0.783788
0.356872 0.0254335 0.617694
0.2117 0.224179 0.564121
0.0519038 0.22447 0.723627
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.124362
optimal matrix:
0.887236 0.107808 0.00495587
0.239613 0.754917 0.00547066
0.295123 0.509499 0.195378
0.0772521 0.0521778 0.87057
0.0389295 0.0238716 0.937199
0.442787 0.557194 1.87378e-05
0.0389398 0.724343 0.236717
0.306913 0.0482671 0.64482
0.0337109 0.0267166 0.939572
0.0487909 0.0147136 0.936496
0.0493192 0.051391 0.89929
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.127283
optimal matrix:
0.448108 0.547397 0.00449424
0.253107 0.741928 0.00496551
0.04736 0.7755 0.17714
0.0523846 0.0270087 0.920607
0.0439644 0.0958185 0.860217
0.0242059 0.0508642 0.92493
0.117587 0.00600438 0.876409
0.0498414 0.0209778 0.929181
0.0190144 0.0254605 0.955525
0.0614347 0.0993005 0.839265
0.0294933 0.000914451 0.969592
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.129627
optimal matrix:
0.498594 0.498579 0.00282637
0.254533 0.742344 0.00312243
0.707178 0.181435 0.111387
0.176968 0.100715 0.722318
0.557366 0.325038 0.117596
0.058284 0.339791 0.601925
0.461199 0.166296 0.372505
0.515033 0.0751636 0.409803
0.261442 0.155455 0.583103
0.137733 0.497626 0.36464
0.0720791 0.0554917 0.872429
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.130914
optimal matrix:
0.504693 0.492332 0.00297513
0.595989 0.400725 0.00328618
0.426679 0.456085 0.117235
0.0531245 0.0542827 0.892593
0.0476274 0.0416908 0.910682
0.0479724 0.115409 0.836618
0.0434322 0.139446 0.817122
0.314913 0.0521078 0.632979
0.0471023 0.0811269 0.871771
0.0475719 0.0760139 0.876414
0.0506032 0.0522392 0.897158
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.132788
optimal matrix:
0.000715355 0.997277 0.00200777
0.597246 0.400537 0.00221638
0.738685 0.182156 0.0791588
0.269933 0.095321 0.634746
0.240875 0.162003 0.597122
0.562249 0.280774 0.156977
0.261717 0.141616 0.596667
0.288265 0.0474732 0.664262
0.199708 0.13455 0.665742
0.302139 0.263822 0.434039
0.209363 0.0252872 0.76535
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.134192
optimal matrix:
0.979247 0.0185663 0.00218618
0.480999 0.516586 0.00241494
0.0462617 0.867598 0.08614
0.0741307 0.0577848 0.868084
0.0671415 0.104324 0.828535
0.120597 0.0541743 0.825229
0.0774014 0.130396 0.792203
0.287473 0.0807903 0.631737
0.119925 0.101229 0.778846
0.0802868 0.100217 0.819496
0.068807 0.0770295 0.854164
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.135409
optimal matrix:
0.749224 0.248773 0.00200373
0.000182581 0.997608 0.00220977
0.838619 0.0823185 0.079062
0.0843212 0.0903927 0.825286
0.0802541 0.16188 0.757866
0.0417556 0.135344 0.822901
0.0101726 0.626512 0.363316
0.254549 0.0155154 0.729936
0.0406462 0.0853917 0.873962
0.00244917 0.0900264 0.907524
0.0765479 0.0373128 0.886139
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.141867
optimal matrix:
0.644226 0.354838 0.000935882
0.0308316 0.968142 0.00102674
0.0573251 0.905799 0.0368754
0.0891168 0.530065 0.380818
0.0853639 0.000607509 0.914029
0.226828 0.000269807 0.772903
0.0835801 0.000778857 0.915641
0.0558135 0.000287411 0.943899
0.574346 0.00269399 0.42296
0.636154 0.000287546 0.363559
0.11856 0.000566457 0.880873
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.150798
optimal matrix:
0.153088 0.84619 0.000722798
0.0383778 0.960819 0.000803496
0.00141258 0.969932 0.0286558
0.0163781 0.684682 0.29894
0.0500296 0.00537731 0.944593
0.102069 0.00239829 0.895532
0.0511574 0.0220757 0.926767
0.46216 0.00892122 0.528919
0.0505665 0.021947 0.927486
0.0048667 0.023025 0.972108
0.0324425 4.96685e-05 0.967508
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.161071
optimal matrix:
0.0279102 0.961782 0.0103074
0.506611 0.177163 0.316226
0.741541 0.244874 0.0135857
0.0667534 0.79299 0.140257
0.249192 0.24946 0.501347
0.10237 0.0579025 0.839727
0.315371 0.164452 0.520177
0.546836 0.0679417 0.385222
0.222369 0.34491 0.432721
0.642303 0.0278892 0.329808
0.247664 0.0142471 0.738088
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.165184
optimal matrix:
0.149789 0.815077 0.0351343
4.93306e-05 0.171807 0.828143
0.889942 0.0963312 0.0137266
0.38349 0.448626 0.167884
0.0576075 0.393639 0.548753
0.0871766 4.63255e-06 0.912819
0.00529953 2.23629e-05 0.994678
0.109321 7.99369e-06 0.890671
0.0597241 0.000209699 0.940066
0.504531 2.02339e-06 0.495467
0.051651 1.60904e-06 0.948347
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.168515
optimal matrix:
0.499961 0.499686 0.000352931
0.84413 0.13349 0.0223796
0.42033 0.565759 0.0139102
0.805986 0.0504179 0.143596
0.035363 0.490274 0.474363
0.068416 0.000330007 0.931254
0.0397692 2.23156e-05 0.960208
0.498242 0.000596542 0.501162
0.0605792 0.0088341 0.930587
0.0156417 0.000169764 0.984189
0.0491125 2.61181e-05 0.950861
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.175945
optimal matrix:
0.695375 0.156823 0.147802
0.217088 0.204867 0.578045
0.0516467 0.938596 0.00975736
0.645863 0.234806 0.119331
0.0404944 0.567256 0.39225
0.0851381 0.130756 0.784105
0.0226879 0.000211397 0.977101
0.214978 0.00050499 0.784517
0.304759 0.000353741 0.694887
0.108555 2.82554e-06 0.891442
0.0740402 8.44111e-05 0.925875
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.182027
optimal matrix:
0.408742 0.543908 0.0473504
0.918704 0.0810145 0.000281261
0.404115 0.585861 0.0100249
0.237104 0.6582 0.104697
0.0338621 0.623922 0.342216
0.0670194 0.244905 0.688075
0.0500182 0.000105242 0.949877
0.341058 8.00897e-06 0.658934
0.0819393 6.7733e-06 0.918054
0.0450405 0.000705873 0.954254
0.0820908 4.86293e-06 0.917904
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.187142
optimal matrix:
0.357959 0.527971 0.11407
0.0664206 0.165068 0.768511
0.00385845 0.990287 0.00585455
0.294541 0.644293 0.0611658
0.13632 0.662673 0.201006
0.264904 0.333113 0.401982
0.338063 7.12554e-06 0.66193
0.471865 4.74315e-05 0.528087
0.275281 1.37923e-06 0.724718
0.659747 4.9921e-06 0.340248
0.364543 0.000474221 0.634982
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.190661
optimal matrix:
0.319388 0.0214365 0.659175
0.247593 0.453707 0.298701
0.00194243 0.991636 0.00642123
0.283696 0.64914 0.0671638
0.0707922 0.724978 0.20423
0.156253 0.402302 0.441445
0.171727 1.77664e-05 0.828255
0.385322 0.00106731 0.613611
0.529005 0.00198926 0.469006
0.549522 0.000361061 0.450117
0.186552 7.81854e-06 0.81344
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.218895
optimal matrix:
0.593939 0.0507335 0.355328
0.513165 0.0434957 0.44334
0.00197864 0.00177384 0.996248
0.0206379 0.021697 0.957665
0.0674548 0.0709174 0.861628
0.135666 0.142626 0.721708
0.470643 0.495126 0.0342315
0.553771 0.360568 0.0856613
0.393562 0.486013 0.120425
0.446356 0.51065 0.0429943
0.475144 0.501121 0.0237356
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.232630
optimal matrix:
0.5957 0.187151 0.217149
0.587209 0.324055 0.0887365
0.00115003 0.00147542 0.997375
0.0141245 0.0168546 0.969021
0.042994 0.0477698 0.909236
0.092884 0.0960474 0.811069
0.299128 0.309435 0.391437
0.502786 0.497174 3.96671e-05
0.500013 0.499975 1.16989e-05
0.499546 0.500446 7.50543e-06
0.488684 0.511286 2.98046e-05
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.240065
optimal matrix:
0.806116 0.154228 0.0396558
0.274844 0.689695 0.035461
0.952958 0.0450979 0.00194443
0.968294 0.0114149 0.020291
0.718763 0.214529 0.0667083
0.6123 0.254293 0.133407
0.0207398 0.549564 0.429696
0.047689 4.66114e-05 0.952264
0.117173 7.43385e-07 0.882826
0.00905769 4.22982e-09 0.990942
0.0502753 0.000379491 0.949345
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.246370
optimal matrix:
0.81693 0.168108 0.0149614
0.0289959 0.0942701 0.876734
0.154039 0.115708 0.730253
0.499788 0.486204 0.0140075
0.63205 0.32167 0.0462793
0.0119871 0.894674 0.0933389
0.0381459 0.662898 0.298956
0.116376 0.0732914 0.810333
0.0878534 0.0103758 0.901771
0.0544289 0.0848632 0.860708
0.119369 0.0536691 0.826961
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.254269
optimal matrix:
0.306601 0.106406 0.586993
0.144915 0.370472 0.484613
0.187593 0.811988 0.000418516
0.904791 0.0812881 0.013921
0.00223703 0.950505 0.0472585
0.00217007 0.906051 0.091779
0.297708 0.406576 0.295716
0.105911 0.00930454 0.884784
0.000596465 1.61089e-05 0.999387
0.00018525 0.000110764 0.999704
0.000368453 2.85559e-05 0.999603
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.261698
optimal matrix:
0.554365 0.224555 0.22108
0.269208 0.557412 0.17338
0.5239 0.475042 0.00105792
0.377736 0.611209 0.0110548
0.0543038 0.909552 0.0361441
0.883622 0.0436806 0.0726977
0.0673044 0.698494 0.234201
0.253686 0.0453004 0.701014
0.000283455 0.0102633 0.989453
0.000244702 0.0418565 0.957899
0.000168261 0.0776815 0.92215
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.266306
optimal matrix:
0.33933 0.208543 0.452127
0.0850051 0.25517 0.659825
0.513691 0.485538 0.000770713
0.767718 0.222468 0.00981377
0.353147 0.614858 0.0319945
0.706519 0.229116 0.0643649
0.302672 0.490024 0.207304
0.342314 0.0367562 0.62093
2.3769e-05 0.00079362 0.999183
1.99645e-05 0.00706609 0.992914
4.32655e-05 0.0625671 0.93739
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.270065
optimal matrix:
0.126215 0.38756 0.486225
0.214232 0.529785 0.255982
0.784976 0.214233 0.000790469
0.726464 0.264842 0.00869389
0.454575 0.516965 0.0284603
0.919413 0.0233419 0.0572456
0.105685 0.709883 0.184432
0.353191 0.0258194 0.62099
1.208e-05 0.00171078 0.998277
4.39727e-05 0.0505273 0.949429
4.40473e-05 0.0483647 0.951591
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.273551
optimal matrix:
0.313021 0.181971 0.505007
0.73137 0.163718 0.104912
0.906663 0.0926493 0.000687763
0.522353 0.470478 0.00716869
0.0521349 0.924419 0.0234463
0.349403 0.603432 0.0471651
0.152792 0.700686 0.146521
0.488262 0.0565777 0.45516
7.4031e-07 0.0524885 0.947511
1.20849e-05 0.199487 0.800501
6.02842e-06 0.116365 0.883629
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 0.301287
optimal matrix:
0.588878 0.079062 0.33206
0.278903 0.278053 0.443045
0.0140772 0.116832 0.869091
0.158709 0.837964 0.0033269
0.983013 0.00662003 0.0103674
0.517827 0.460259 0.0219139
0.337905 0.593949 0.0681457
0.301202 0.487173 0.211626
0.259642 0.268905 0.471453
1.04324e-06 0.283548 0.716451
1.89349e-09 0.382443 0.617557
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0687186 0.0503601 0.880921
0.137017 0.024197 0.838786
0.0440574 0.107864 0.848078
0.010205 0.0501873 0.939608
0.0670611 0.18089 0.752049
0.320343 0.422307 0.25735
0.0544207 0.0627406 0.882839
0.17968 0.0942342 0.726086
0.165727 0.153781 0.680491
0.118368 0.0327958 0.848836
0.367181 0.149112 0.483706


==> figs/empirical/perfect/terminal/csdn3by3.dat <==
dataset:../dataset/csdn.txt
number of accounts 6428450
number of distinct passwords 4037750
number of equivalence classes 506
size 506
group 0.220817
group 0.222
group 0.557183
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.103928
optimal matrix:
0.0890528 0.0800719 0.830875
0.163446 0.280915 0.555639
0.00817433 0.00455353 0.987272
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.114717
optimal matrix:
0.166781 0.126115 0.707104
0.177191 0.364484 0.458325
0.0259228 0.000331323 0.973746
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.122203
optimal matrix:
0.539801 0.434839 0.0253595
0.167638 0.7689 0.0634613
0.423388 0.551847 0.0247647
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.126122
optimal matrix:
0.00115986 0.0922098 0.90663
0.00299199 0.54263 0.454378
0.000282598 0.0322069 0.967511
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.128770
optimal matrix:
0.300066 0.278276 0.421658
0.260719 0.454867 0.284414
0.383905 0.271128 0.344967
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.130656
optimal matrix:
0.0312952 0.00184545 0.966859
0.000220033 0.00223296 0.997547
0.0620128 0.00165612 0.936331
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.131985
optimal matrix:
0.487677 0.484153 0.0281701
0.493958 0.475058 0.0309842
0.471821 0.474519 0.0536601
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.133556
optimal matrix:
0.358975 0.326794 0.314231
0.304701 0.342048 0.353251
0.418361 0.355093 0.226546
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.134881
optimal matrix:
0.129751 0.163541 0.706708
0.130054 0.22125 0.648696
0.131261 0.130033 0.738705
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.136118
optimal matrix:
0.219179 0.000255112 0.780566
0.131754 0.000719001 0.867527
0.218248 8.19727e-05 0.78167
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.145483
optimal matrix:
0.0552189 0.0471068 0.897674
0.121127 0.0784925 0.80038
0.022724 0.0292828 0.947993
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.155150
optimal matrix:
0.00496368 0.00593304 0.989103
0.00448318 0.00635739 0.989159
0.00515441 0.00590689 0.988939
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.165863
optimal matrix:
0.00137871 0.99794 0.000681329
0.00134219 0.99794 0.000717847
0.00173203 0.997601 0.000666685
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.175790
optimal matrix:
0.498937 0.481127 0.0199365
0.485397 0.487887 0.0267165
0.504726 0.478813 0.0164611
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.183628
optimal matrix:
0.154824 0.13095 0.714225
1.33916e-06 0.00251014 0.997489
1.15317e-07 0.220982 0.779018
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.189151
optimal matrix:
0.269804 0.453001 0.277196
0.486837 0.513163 2.80242e-12
0.328026 0.671974 1.05305e-12
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.193249
optimal matrix:
0.0386047 0.370726 0.590669
0.0110624 3.57425e-16 0.988938
0.0813833 7.40814e-15 0.918617
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.196408
optimal matrix:
0.442824 0.000389081 0.556787
9.57136e-15 7.41004e-06 0.999993
3.2673e-14 0.000973585 0.999026
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.198917
optimal matrix:
0.343634 0.156465 0.499901
8.11521e-15 1.06721e-14 1
2.79501e-14 1.43425e-15 1
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.223337
optimal matrix:
0.00759123 0.758852 0.233556
0.0386175 3.81601e-05 0.961344
0.035021 0.000148704 0.96483
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.238561
optimal matrix:
0.0484087 0.842067 0.109524
0.295837 4.19459e-09 0.704163
0.312482 1.95578e-08 0.687518
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.249138
optimal matrix:
0.816445 0.0704916 0.113064
0.000479172 0.00261139 0.996909
0.00110602 0.00688782 0.992006
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.257868
optimal matrix:
0.0270745 0.908877 0.0640488
0.258154 0.010955 0.730891
0.308882 0.0102939 0.680824
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.265333
optimal matrix:
0.0256665 0.0446056 0.929728
0.332561 0.589067 0.0783721
0.340542 0.603208 0.0562505
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.271827
optimal matrix:
0.0203894 0.0438289 0.935782
0.347925 0.64855 0.0035258
0.306418 0.689157 0.00442482
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.278666
optimal matrix:
0.619923 0.335551 0.0445258
0.000873974 0.238889 0.760237
0.000740414 0.20237 0.79689
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.284141
optimal matrix:
0.0011355 0.952267 0.0465978
0.0166556 0.012895 0.970449
0.0242086 0.021923 0.953868
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.291413
optimal matrix:
0.355248 0.619956 0.0247962
0.185822 0.307189 0.506988
0.162411 0.268487 0.569102
******************
28th points password value: 2e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0186007 0.0632427 0.918157
0.387225 0.113575 0.4992
0.340079 0.346303 0.313618
******************
29th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0186007 0.0632427 0.918157
0.387225 0.113575 0.4992
0.340079 0.346303 0.313618
******************
30th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0186007 0.0632427 0.918157
0.387225 0.113575 0.4992
0.340079 0.346303 0.313618
******************
31th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0186007 0.0632427 0.918157
0.387225 0.113575 0.4992
0.340079 0.346303 0.313618
******************
32th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0186007 0.0632427 0.918157
0.387225 0.113575 0.4992
0.340079 0.346303 0.313618
******************
33th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0186007 0.0632427 0.918157
0.387225 0.113575 0.4992
0.340079 0.346303 0.313618
******************
34th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0186007 0.0632427 0.918157
0.387225 0.113575 0.4992
0.340079 0.346303 0.313618
******************
35th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0186007 0.0632427 0.918157
0.387225 0.113575 0.4992
0.340079 0.346303 0.313618
******************
36th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0186007 0.0632427 0.918157
0.387225 0.113575 0.4992
0.340079 0.346303 0.313618
******************
37th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0186007 0.0632427 0.918157
0.387225 0.113575 0.4992
0.340079 0.346303 0.313618
******************
38th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0186007 0.0632427 0.918157
0.387225 0.113575 0.4992
0.340079 0.346303 0.313618
******************
39th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0186007 0.0632427 0.918157
0.387225 0.113575 0.4992
0.340079 0.346303 0.313618
******************
40th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0186007 0.0632427 0.918157
0.387225 0.113575 0.4992
0.340079 0.346303 0.313618
******************
41th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0186007 0.0632427 0.918157
0.387225 0.113575 0.4992
0.340079 0.346303 0.313618
******************
42th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0186007 0.0632427 0.918157
0.387225 0.113575 0.4992
0.340079 0.346303 0.313618
******************
43th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0186007 0.0632427 0.918157
0.387225 0.113575 0.4992
0.340079 0.346303 0.313618
******************
44th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0186007 0.0632427 0.918157
0.387225 0.113575 0.4992
0.340079 0.346303 0.313618


==> figs/empirical/perfect/terminal/csdn7by3.dat <==
dataset:../dataset/csdn.txt
number of accounts 6428450
number of distinct passwords 4037750
number of equivalence classes 506
size 506
group 0.0365581
group 0.102096
group 0.0696922
group 0.0703345
group 0.0721242
group 0.0920116
group 0.557183
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.103319
optimal matrix:
0.978396 0.00150175 0.020102
0.098136 0.0592337 0.84263
0.102774 4.3981e-05 0.897182
0.189769 0.000564167 0.809667
0.000233388 0.250398 0.749369
0.411744 0.00974464 0.578511
0.0804638 0.0607358 0.8588
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.114459
optimal matrix:
0.0415607 0.948341 0.0100978
0.127455 0.124735 0.74781
0.142194 0.0042925 0.853514
0.117019 0.155938 0.727043
3.98942e-05 0.116728 0.883233
0.131071 0.113955 0.754975
0.124328 0.023566 0.852106
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.122419
optimal matrix:
0.802209 0.193971 0.00382036
0.344803 0.307081 0.348115
0.550646 0.411524 0.0378296
0.556085 0.276484 0.16743
0.347683 0.194519 0.457798
0.335784 0.369124 0.295092
0.0212856 0.374446 0.604269
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.125981
optimal matrix:
0.994783 0.0010972 0.00411966
0.138675 0.107693 0.753631
0.361869 0.0460925 0.592039
0.0823537 0.291959 0.625687
0.0267161 0.315233 0.658051
0.218699 0.000886645 0.780414
0.100896 0.200609 0.698495
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.128747
optimal matrix:
0.059262 0.936592 0.00414623
0.0633055 0.087727 0.848967
0.0790962 0.0389246 0.881979
0.0522782 0.000688223 0.947034
0.120656 0.0623503 0.816993
0.0909152 0.031213 0.877872
0.0589355 0.0766828 0.864382
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.130520
optimal matrix:
0.383582 0.612743 0.00367531
0.0316912 0.0293006 0.939008
0.0416121 0.0229045 0.935483
0.137346 0.0394186 0.823236
0.0377337 0.000442548 0.961824
0.0105274 0.0398285 0.949644
0.0383951 0.0302664 0.931338
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.131382
optimal matrix:
0.883445 0.113251 0.00330431
0.0105694 0.385017 0.604414
0.00268207 1.6187e-07 0.997318
0.0330985 4.04515e-06 0.966897
0.0758826 6.46478e-06 0.924111
0.0397038 9.44946e-08 0.960296
0.019887 7.86002e-08 0.980113
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.132299
optimal matrix:
0.348834 0.648363 0.0028031
0.0148827 0.472395 0.512723
0.000505531 1.91983e-08 0.999494
0.350531 2.43543e-06 0.649466
0.16697 1.08519e-07 0.83303
0.0851181 1.28793e-08 0.914882
0.00518642 5.33974e-08 0.994814
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.133000
optimal matrix:
0.866398 0.131202 0.00239985
0.518076 0.0429514 0.438972
7.53668e-07 0.0299581 0.970041
8.36112e-06 0.0443915 0.9556
8.95854e-07 0.415033 0.584966
2.10235e-07 6.34966e-05 0.999936
3.05484e-06 0.0747066 0.92529
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.133569
optimal matrix:
0.587722 0.410027 0.00225085
0.565286 0.0229549 0.41176
8.28342e-08 0.000384057 0.999616
4.15637e-06 0.122541 0.877454
2.97374e-05 0.213434 0.786536
9.83891e-06 0.0443345 0.955656
5.92101e-08 0.026894 0.973106
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.142966
optimal matrix:
0.333576 0.665294 0.00112972
0.799441 0.00224276 0.198316
0.0117014 0.0295527 0.958746
0.0186077 0.0999943 0.881398
0.000131828 0.0260451 0.973823
0.0302144 0.0357643 0.934021
0.00680105 0.0145501 0.978649
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.153520
optimal matrix:
0.221612 0.777661 0.000727056
0.791339 0.0746544 0.134007
0.0272354 0.0214099 0.951355
0.00239261 0.0570204 0.940587
0.0208895 0.0360335 0.943077
0.039023 0.0299694 0.931008
0.0332224 0.0125654 0.954212
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.164609
optimal matrix:
0.000280731 0.000279495 0.99944
0.049359 0.0512784 0.899363
0.493121 0.491638 0.0152409
0.491575 0.498144 0.0102805
0.489996 0.496412 0.0135915
0.49262 0.480616 0.0267644
0.492591 0.49079 0.0166185
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.173733
optimal matrix:
4.27255e-05 0.462044 0.537914
0.00389414 0.921279 0.0748272
0.0772975 0.205027 0.717675
0.122588 6.16489e-08 0.877412
0.0210719 5.90506e-07 0.978928
0.0563121 7.76955e-08 0.943688
0.106934 5.57669e-09 0.893066
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.179728
optimal matrix:
0.414396 0.58524 0.000364125
0.158544 0.777415 0.0640414
0.0134452 0.346529 0.640025
0.0198171 7.4178e-07 0.980182
0.0291144 3.05897e-06 0.970883
0.0653115 7.99323e-07 0.934688
0.0171354 1.18997e-07 0.982865
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.184054
optimal matrix:
5.6421e-05 0.999682 0.000261709
0.207723 0.744401 0.0478764
0.102236 0.413271 0.484493
0.0131506 6.01942e-07 0.986849
0.396426 7.46389e-07 0.603573
0.496156 2.26948e-06 0.503842
0.119251 1.54132e-07 0.880749
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.187230
optimal matrix:
5.82179e-05 0.472719 0.527223
0.943051 0.0167838 0.0401649
0.0943676 0.517517 0.388115
0.167928 5.24554e-08 0.832072
0.05787 6.77971e-07 0.942129
0.0296554 9.52193e-09 0.970345
0.26436 3.29633e-07 0.73564
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.189476
optimal matrix:
0.178725 0.102665 0.718611
0.0892984 0.865661 0.0450409
0.366674 0.198096 0.43523
1.17421e-07 7.6765e-06 0.999992
8.32568e-07 1.72208e-07 0.999999
2.35845e-07 6.68787e-05 0.999933
1.2135e-08 1.75704e-05 0.999982
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.195586
optimal matrix:
0.306157 0.359071 0.334773
0.0185052 0.942163 0.0393321
0.00447591 0.594359 0.401165
0.0211856 0.00731082 0.971504
0.0839231 0.0483708 0.867706
0.0350341 0.000653353 0.964313
0.00163576 0.00434737 0.994017
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.226879
optimal matrix:
0.634677 3.2816e-06 0.36532
0.333486 0.64908 0.0174336
0.151761 0.681052 0.167187
0.0348223 0.0330513 0.932126
0.146316 0.162295 0.691389
0.061609 0.0512963 0.887095
0.0393825 0.031932 0.928686
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.240476
optimal matrix:
0.872931 0.06006 0.0670088
0.453489 0.534174 0.0123371
0.873824 0.00134355 0.124832
0.00504957 0.00534111 0.989609
0.0226855 0.0139256 0.963389
0.00545021 0.027954 0.966596
0.0125599 0.0112438 0.976196
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.250023
optimal matrix:
0.56137 0.131993 0.306636
0.408324 0.583424 0.00825173
0.908958 0.0111971 0.0798444
0.162899 0.0795724 0.757528
1.80296e-06 0.200936 0.799062
1.04494e-05 0.093725 0.906265
9.87343e-06 0.112654 0.887336
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.255982
optimal matrix:
0.134144 0.504721 0.361135
0.906138 0.0865822 0.00727978
0.122618 0.807571 0.0698108
0.309132 0.0233756 0.667493
2.19602e-07 0.0317014 0.968298
8.90845e-08 0.000519002 0.999481
1.47597e-07 0.0246296 0.97537
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.259850
optimal matrix:
0.222498 0.553088 0.224414
0.848053 0.146049 0.00589845
0.225903 0.717108 0.0569899
0.0249963 0.434073 0.54093
0.0576056 2.31905e-09 0.942394
0.0696824 1.37877e-07 0.930317
0.0384101 1.35908e-07 0.96159
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.262656
optimal matrix:
0.00612989 0.542834 0.451036
0.994888 0.00010355 0.0050083
0.93097 0.0210019 0.0480277
0.0257962 0.54542 0.428784
0.0554534 2.83287e-10 0.944547
0.0304392 3.52227e-10 0.969561
0.0521513 4.25979e-10 0.947849
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.266868
optimal matrix:
0.0697092 0.268409 0.661881
0.902864 0.0926685 0.00446755
0.801398 0.155751 0.042851
5.24292e-05 0.620201 0.379747
0.0245577 0.0316574 0.943785
0.000262556 0.0581465 0.941591
9.53752e-05 0.0289563 0.970948
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.274466
optimal matrix:
0.488787 0.25654 0.254673
0.00101598 0.00269095 0.996293
0.0101522 0.0258057 0.964042
0.0971009 0.246761 0.656138
0.225392 0.685099 0.0895087
0.423512 0.574762 0.00172569
0.236882 0.680386 0.0827322
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.281564
optimal matrix:
0.365185 0.0473479 0.587468
0.618837 0.377683 0.00348025
0.90997 0.0548156 0.0352139
0.15546 0.525267 0.319274
0.0888812 0.0242655 0.886853
2.61212e-10 0.0315616 0.968438
3.6868e-09 0.0324704 0.96753
******************
28th points password value: 2e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0276564 0.285989 0.686354
0.0338337 0.204597 0.761569
0.0768563 0.786155 0.136988
0.06875 0.0189578 0.912292
0.895875 0.0884868 0.0156381
0.46848 0.15303 0.378491
0.887607 0.0692955 0.0430975
******************
29th points password value: 3e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0276564 0.285989 0.686354
0.0338337 0.204597 0.761569
0.0768563 0.786155 0.136988
0.06875 0.0189578 0.912292
0.895875 0.0884868 0.0156381
0.46848 0.15303 0.378491
0.887607 0.0692955 0.0430975
******************
30th points password value: 4e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0276564 0.285989 0.686354
0.0338337 0.204597 0.761569
0.0768563 0.786155 0.136988
0.06875 0.0189578 0.912292
0.895875 0.0884868 0.0156381
0.46848 0.15303 0.378491
0.887607 0.0692955 0.0430975
******************
31th points password value: 5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0276564 0.285989 0.686354
0.0338337 0.204597 0.761569
0.0768563 0.786155 0.136988
0.06875 0.0189578 0.912292
0.895875 0.0884868 0.0156381
0.46848 0.15303 0.378491
0.887607 0.0692955 0.0430975
******************
32th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0276564 0.285989 0.686354
0.0338337 0.204597 0.761569
0.0768563 0.786155 0.136988
0.06875 0.0189578 0.912292
0.895875 0.0884868 0.0156381
0.46848 0.15303 0.378491
0.887607 0.0692955 0.0430975
******************
33th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0276564 0.285989 0.686354
0.0338337 0.204597 0.761569
0.0768563 0.786155 0.136988
0.06875 0.0189578 0.912292
0.895875 0.0884868 0.0156381
0.46848 0.15303 0.378491
0.887607 0.0692955 0.0430975
******************
34th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0276564 0.285989 0.686354
0.0338337 0.204597 0.761569
0.0768563 0.786155 0.136988
0.06875 0.0189578 0.912292
0.895875 0.0884868 0.0156381
0.46848 0.15303 0.378491
0.887607 0.0692955 0.0430975
******************
35th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0276564 0.285989 0.686354
0.0338337 0.204597 0.761569
0.0768563 0.786155 0.136988
0.06875 0.0189578 0.912292
0.895875 0.0884868 0.0156381
0.46848 0.15303 0.378491
0.887607 0.0692955 0.0430975
******************
36th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0276564 0.285989 0.686354
0.0338337 0.204597 0.761569
0.0768563 0.786155 0.136988
0.06875 0.0189578 0.912292
0.895875 0.0884868 0.0156381
0.46848 0.15303 0.378491
0.887607 0.0692955 0.0430975
******************
37th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0276564 0.285989 0.686354
0.0338337 0.204597 0.761569
0.0768563 0.786155 0.136988
0.06875 0.0189578 0.912292
0.895875 0.0884868 0.0156381
0.46848 0.15303 0.378491
0.887607 0.0692955 0.0430975
******************
38th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0276564 0.285989 0.686354
0.0338337 0.204597 0.761569
0.0768563 0.786155 0.136988
0.06875 0.0189578 0.912292
0.895875 0.0884868 0.0156381
0.46848 0.15303 0.378491
0.887607 0.0692955 0.0430975
******************
39th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0276564 0.285989 0.686354
0.0338337 0.204597 0.761569
0.0768563 0.786155 0.136988
0.06875 0.0189578 0.912292
0.895875 0.0884868 0.0156381
0.46848 0.15303 0.378491
0.887607 0.0692955 0.0430975
******************
40th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0276564 0.285989 0.686354
0.0338337 0.204597 0.761569
0.0768563 0.786155 0.136988
0.06875 0.0189578 0.912292
0.895875 0.0884868 0.0156381
0.46848 0.15303 0.378491
0.887607 0.0692955 0.0430975
******************
41th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0276564 0.285989 0.686354
0.0338337 0.204597 0.761569
0.0768563 0.786155 0.136988
0.06875 0.0189578 0.912292
0.895875 0.0884868 0.0156381
0.46848 0.15303 0.378491
0.887607 0.0692955 0.0430975
******************
42th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0276564 0.285989 0.686354
0.0338337 0.204597 0.761569
0.0768563 0.786155 0.136988
0.06875 0.0189578 0.912292
0.895875 0.0884868 0.0156381
0.46848 0.15303 0.378491
0.887607 0.0692955 0.0430975
******************
43th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0276564 0.285989 0.686354
0.0338337 0.204597 0.761569
0.0768563 0.786155 0.136988
0.06875 0.0189578 0.912292
0.895875 0.0884868 0.0156381
0.46848 0.15303 0.378491
0.887607 0.0692955 0.0430975
******************
44th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0276564 0.285989 0.686354
0.0338337 0.204597 0.761569
0.0768563 0.786155 0.136988
0.06875 0.0189578 0.912292
0.895875 0.0884868 0.0156381
0.46848 0.15303 0.378491
0.887607 0.0692955 0.0430975


==> figs/empirical/perfect/terminal/csdn_1e5.dat <==
dataset:../dataset/empirical/csdn.txt
number of accounts 6428450
number of distinct passwords 4037750
number of equivalence classes 506
group 0.0365581
group 0.0330949
group 0.04103
group 0.0374835
group 0.0370934
group 0.0371359
group 0.0376833
group 0.0383296
group 0.0523965
group 0.0920116
group 0.557183
sanity check for all groups 1
matrix: 
0.719712 0.25864 0.773592 0.202479 0.0743219 0.0712217 0.00358096 1.68938e-05 0.233706 0.0574922 0.125801 0.142497 0.000766865 0.0972492 0.322852 0.0124679 0.0918903 0.000107757 0.0770202 3.46884e-05 0.0465765 0.0519222 
0.498907 0.489694 0.369072 0.618337 0.0371978 0.51337 0.110184 0.0450239 0.0315478 0.0338811 0.064669 0.0235603 0.0676175 0.0256011 0.0620106 0.0243156 0.050096 0.128778 0.0474754 0.0473511 0.0253628 0.0126201 
0.00117833 0.993502 0.992455 0.00167096 0.28497 0.505312 0.244692 0.27027 0.562022 0.0771528 0.202452 0.00130628 0.564376 0.269826 0.214297 0.00191541 0.356872 0.0254335 0.2117 0.224179 0.0519038 0.22447 
0.887236 0.107808 0.239613 0.754917 0.295123 0.509499 0.0772521 0.0521778 0.0389295 0.0238716 0.442787 0.557194 0.0389398 0.724343 0.306913 0.0482671 0.0337109 0.0267166 0.0487909 0.0147136 0.0493192 0.051391 
0.448108 0.547397 0.253107 0.741928 0.04736 0.7755 0.0523846 0.0270087 0.0439644 0.0958185 0.0242059 0.0508642 0.117587 0.00600438 0.0498414 0.0209778 0.0190144 0.0254605 0.0614347 0.0993005 0.0294933 0.000914451 
0.498594 0.498579 0.254533 0.742344 0.707178 0.181435 0.176968 0.100715 0.557366 0.325038 0.058284 0.339791 0.461199 0.166296 0.515033 0.0751636 0.261442 0.155455 0.137733 0.497626 0.0720791 0.0554917 
0.504693 0.492332 0.595989 0.400725 0.426679 0.456085 0.0531245 0.0542827 0.0476274 0.0416908 0.0479724 0.115409 0.0434322 0.139446 0.314913 0.0521078 0.0471023 0.0811269 0.0475719 0.0760139 0.0506032 0.0522392 
0.000715355 0.997277 0.597246 0.400537 0.738685 0.182156 0.269933 0.095321 0.240875 0.162003 0.562249 0.280774 0.261717 0.141616 0.288265 0.0474732 0.199708 0.13455 0.302139 0.263822 0.209363 0.0252872 
0.979247 0.0185663 0.480999 0.516586 0.0462617 0.867598 0.0741307 0.0577848 0.0671415 0.104324 0.120597 0.0541743 0.0774014 0.130396 0.287473 0.0807903 0.119925 0.101229 0.0802868 0.100217 0.068807 0.0770295 
0.749224 0.248773 0.000182581 0.997608 0.838619 0.0823185 0.0843212 0.0903927 0.0802541 0.16188 0.0417556 0.135344 0.0101726 0.626512 0.254549 0.0155154 0.0406462 0.0853917 0.00244917 0.0900264 0.0765479 0.0373128 
0.644226 0.354838 0.0308316 0.968142 0.0573251 0.905799 0.0891168 0.530065 0.0853639 0.000607509 0.226828 0.000269807 0.0835801 0.000778857 0.0558135 0.000287411 0.574346 0.00269399 0.636154 0.000287546 0.11856 0.000566457 
0.153088 0.84619 0.0383778 0.960819 0.00141258 0.969932 0.0163781 0.684682 0.0500296 0.00537731 0.102069 0.00239829 0.0511574 0.0220757 0.46216 0.00892122 0.0505665 0.021947 0.0048667 0.023025 0.0324425 4.96685e-05 
0.0279102 0.961782 0.506611 0.177163 0.741541 0.244874 0.0667534 0.79299 0.249192 0.24946 0.10237 0.0579025 0.315371 0.164452 0.546836 0.0679417 0.222369 0.34491 0.642303 0.0278892 0.247664 0.0142471 
0.149789 0.815077 4.93306e-05 0.171807 0.889942 0.0963312 0.38349 0.448626 0.0576075 0.393639 0.0871766 4.63255e-06 0.00529953 2.23629e-05 0.109321 7.99369e-06 0.0597241 0.000209699 0.504531 2.02339e-06 0.051651 1.60904e-06 
0.499961 0.499686 0.84413 0.13349 0.42033 0.565759 0.805986 0.0504179 0.035363 0.490274 0.068416 0.000330007 0.0397692 2.23156e-05 0.498242 0.000596542 0.0605792 0.0088341 0.0156417 0.000169764 0.0491125 2.61181e-05 
0.695375 0.156823 0.217088 0.204867 0.0516467 0.938596 0.645863 0.234806 0.0404944 0.567256 0.0851381 0.130756 0.0226879 0.000211397 0.214978 0.00050499 0.304759 0.000353741 0.108555 2.82554e-06 0.0740402 8.44111e-05 
0.408742 0.543908 0.918704 0.0810145 0.404115 0.585861 0.237104 0.6582 0.0338621 0.623922 0.0670194 0.244905 0.0500182 0.000105242 0.341058 8.00897e-06 0.0819393 6.7733e-06 0.0450405 0.000705873 0.0820908 4.86293e-06 
0.357959 0.527971 0.0664206 0.165068 0.00385845 0.990287 0.294541 0.644293 0.13632 0.662673 0.264904 0.333113 0.338063 7.12554e-06 0.471865 4.74315e-05 0.275281 1.37923e-06 0.659747 4.9921e-06 0.364543 0.000474221 
0.319388 0.0214365 0.247593 0.453707 0.00194243 0.991636 0.283696 0.64914 0.0707922 0.724978 0.156253 0.402302 0.171727 1.77664e-05 0.385322 0.00106731 0.529005 0.00198926 0.549522 0.000361061 0.186552 7.81854e-06 
0.593939 0.0507335 0.513165 0.0434957 0.00197864 0.00177384 0.0206379 0.021697 0.0674548 0.0709174 0.135666 0.142626 0.470643 0.495126 0.553771 0.360568 0.393562 0.486013 0.446356 0.51065 0.475144 0.501121 
0.5957 0.187151 0.587209 0.324055 0.00115003 0.00147542 0.0141245 0.0168546 0.042994 0.0477698 0.092884 0.0960474 0.299128 0.309435 0.502786 0.497174 0.500013 0.499975 0.499546 0.500446 0.488684 0.511286 
0.806116 0.154228 0.274844 0.689695 0.952958 0.0450979 0.968294 0.0114149 0.718763 0.214529 0.6123 0.254293 0.0207398 0.549564 0.047689 4.66114e-05 0.117173 7.43385e-07 0.00905769 4.22982e-09 0.0502753 0.000379491 
0.81693 0.168108 0.0289959 0.0942701 0.154039 0.115708 0.499788 0.486204 0.63205 0.32167 0.0119871 0.894674 0.0381459 0.662898 0.116376 0.0732914 0.0878534 0.0103758 0.0544289 0.0848632 0.119369 0.0536691 
0.306601 0.106406 0.144915 0.370472 0.187593 0.811988 0.904791 0.0812881 0.00223703 0.950505 0.00217007 0.906051 0.297708 0.406576 0.105911 0.00930454 0.000596465 1.61089e-05 0.00018525 0.000110764 0.000368453 2.85559e-05 
0.554365 0.224555 0.269208 0.557412 0.5239 0.475042 0.377736 0.611209 0.0543038 0.909552 0.883622 0.0436806 0.0673044 0.698494 0.253686 0.0453004 0.000283455 0.0102633 0.000244702 0.0418565 0.000168261 0.0776815 
0.33933 0.208543 0.0850051 0.25517 0.513691 0.485538 0.767718 0.222468 0.353147 0.614858 0.706519 0.229116 0.302672 0.490024 0.342314 0.0367562 2.3769e-05 0.00079362 1.99645e-05 0.00706609 4.32655e-05 0.0625671 
0.126215 0.38756 0.214232 0.529785 0.784976 0.214233 0.726464 0.264842 0.454575 0.516965 0.919413 0.0233419 0.105685 0.709883 0.353191 0.0258194 1.208e-05 0.00171078 4.39727e-05 0.0505273 4.40473e-05 0.0483647 
0.313021 0.181971 0.73137 0.163718 0.906663 0.0926493 0.522353 0.470478 0.0521349 0.924419 0.349403 0.603432 0.152792 0.700686 0.488262 0.0565777 7.4031e-07 0.0524885 1.20849e-05 0.199487 6.02842e-06 0.116365 
0.588878 0.079062 0.278903 0.278053 0.0140772 0.116832 0.158709 0.837964 0.983013 0.00662003 0.517827 0.460259 0.337905 0.593949 0.301202 0.487173 0.259642 0.268905 1.04324e-06 0.283548 1.89349e-09 0.382443 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
******************
0th points password value: 1000
1000 0.128401
******************
1th points password value: 2000
2000 0.178705
******************
2th points password value: 3000
3000 0.180848
******************
3th points password value: 4000
4000 0.181386
******************
4th points password value: 5000
5000 0.182117
******************
5th points password value: 6000
6000 0.182552
******************
6th points password value: 7000
7000 0.183078
******************
7th points password value: 8000
8000 0.183528
******************
8th points password value: 9000
9000 0.184008
******************
9th points password value: 10000
10000 0.184454
******************
10th points password value: 20000
20000 0.187566
******************
11th points password value: 30000
30000 0.188223
******************
12th points password value: 40000
40000 0.188467
******************
13th points password value: 50000
50000 0.188629
******************
14th points password value: 60000
60000 0.18876
******************
15th points password value: 70000
70000 0.188843
******************
16th points password value: 80000
80000 0.18896
******************
17th points password value: 90000
90000 0.189841
******************
18th points password value: 100000
100000 0.190807
******************
19th points password value: 200000
200000 0.234643
******************
20th points password value: 300000
300000 0.247218
******************
21th points password value: 400000
400000 0.260215
******************
22th points password value: 500000
500000 0.265655
******************
23th points password value: 600000
600000 0.28687
******************
24th points password value: 700000
700000 0.307365
******************
25th points password value: 800000
800000 0.364721
******************
26th points password value: 900000
900000 0.364721
******************
27th points password value: 1e+06
1e+06 0.369675
******************
28th points password value: 1.5e+06
1.5e+06 0.376826
******************
29th points password value: 2e+06
2e+06 1
******************
30th points password value: 2.5e+06
2.5e+06 1
******************
31th points password value: 3e+06
3e+06 1
******************
32th points password value: 3.5e+06
3.5e+06 1
******************
33th points password value: 4e+06
4e+06 1
******************
34th points password value: 4.5e+06
4.5e+06 1
******************
35th points password value: 5e+06
5e+06 1
******************
36th points password value: 5.5e+06
5.5e+06 1
******************
37th points password value: 6e+06
6e+06 1
******************
38th points password value: 6.5e+06
6.5e+06 1
******************
39th points password value: 7e+06
7e+06 1
******************
40th points password value: 7.5e+06
7.5e+06 1
******************
41th points password value: 8e+06
8e+06 1
******************
42th points password value: 8.8e+06
8.8e+06 1
******************
43th points password value: 9e+06
9e+06 1
******************
44th points password value: 9.5e+06
9.5e+06 1
******************
45th points password value: 1e+07
1e+07 1
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/perfect/terminal/csdn_1e6.dat <==
dataset:../dataset/empirical/csdn.txt
number of accounts 6428450
number of distinct passwords 4037750
number of equivalence classes 506
group 0.0365581
group 0.0330949
group 0.04103
group 0.0374835
group 0.0370934
group 0.0371359
group 0.0376833
group 0.0383296
group 0.0523965
group 0.0920116
group 0.557183
sanity check for all groups 1
matrix: 
0.719712 0.25864 0.773592 0.202479 0.0743219 0.0712217 0.00358096 1.68938e-05 0.233706 0.0574922 0.125801 0.142497 0.000766865 0.0972492 0.322852 0.0124679 0.0918903 0.000107757 0.0770202 3.46884e-05 0.0465765 0.0519222 
0.498907 0.489694 0.369072 0.618337 0.0371978 0.51337 0.110184 0.0450239 0.0315478 0.0338811 0.064669 0.0235603 0.0676175 0.0256011 0.0620106 0.0243156 0.050096 0.128778 0.0474754 0.0473511 0.0253628 0.0126201 
0.00117833 0.993502 0.992455 0.00167096 0.28497 0.505312 0.244692 0.27027 0.562022 0.0771528 0.202452 0.00130628 0.564376 0.269826 0.214297 0.00191541 0.356872 0.0254335 0.2117 0.224179 0.0519038 0.22447 
0.887236 0.107808 0.239613 0.754917 0.295123 0.509499 0.0772521 0.0521778 0.0389295 0.0238716 0.442787 0.557194 0.0389398 0.724343 0.306913 0.0482671 0.0337109 0.0267166 0.0487909 0.0147136 0.0493192 0.051391 
0.448108 0.547397 0.253107 0.741928 0.04736 0.7755 0.0523846 0.0270087 0.0439644 0.0958185 0.0242059 0.0508642 0.117587 0.00600438 0.0498414 0.0209778 0.0190144 0.0254605 0.0614347 0.0993005 0.0294933 0.000914451 
0.498594 0.498579 0.254533 0.742344 0.707178 0.181435 0.176968 0.100715 0.557366 0.325038 0.058284 0.339791 0.461199 0.166296 0.515033 0.0751636 0.261442 0.155455 0.137733 0.497626 0.0720791 0.0554917 
0.504693 0.492332 0.595989 0.400725 0.426679 0.456085 0.0531245 0.0542827 0.0476274 0.0416908 0.0479724 0.115409 0.0434322 0.139446 0.314913 0.0521078 0.0471023 0.0811269 0.0475719 0.0760139 0.0506032 0.0522392 
0.000715355 0.997277 0.597246 0.400537 0.738685 0.182156 0.269933 0.095321 0.240875 0.162003 0.562249 0.280774 0.261717 0.141616 0.288265 0.0474732 0.199708 0.13455 0.302139 0.263822 0.209363 0.0252872 
0.979247 0.0185663 0.480999 0.516586 0.0462617 0.867598 0.0741307 0.0577848 0.0671415 0.104324 0.120597 0.0541743 0.0774014 0.130396 0.287473 0.0807903 0.119925 0.101229 0.0802868 0.100217 0.068807 0.0770295 
0.749224 0.248773 0.000182581 0.997608 0.838619 0.0823185 0.0843212 0.0903927 0.0802541 0.16188 0.0417556 0.135344 0.0101726 0.626512 0.254549 0.0155154 0.0406462 0.0853917 0.00244917 0.0900264 0.0765479 0.0373128 
0.644226 0.354838 0.0308316 0.968142 0.0573251 0.905799 0.0891168 0.530065 0.0853639 0.000607509 0.226828 0.000269807 0.0835801 0.000778857 0.0558135 0.000287411 0.574346 0.00269399 0.636154 0.000287546 0.11856 0.000566457 
0.153088 0.84619 0.0383778 0.960819 0.00141258 0.969932 0.0163781 0.684682 0.0500296 0.00537731 0.102069 0.00239829 0.0511574 0.0220757 0.46216 0.00892122 0.0505665 0.021947 0.0048667 0.023025 0.0324425 4.96685e-05 
0.0279102 0.961782 0.506611 0.177163 0.741541 0.244874 0.0667534 0.79299 0.249192 0.24946 0.10237 0.0579025 0.315371 0.164452 0.546836 0.0679417 0.222369 0.34491 0.642303 0.0278892 0.247664 0.0142471 
0.149789 0.815077 4.93306e-05 0.171807 0.889942 0.0963312 0.38349 0.448626 0.0576075 0.393639 0.0871766 4.63255e-06 0.00529953 2.23629e-05 0.109321 7.99369e-06 0.0597241 0.000209699 0.504531 2.02339e-06 0.051651 1.60904e-06 
0.499961 0.499686 0.84413 0.13349 0.42033 0.565759 0.805986 0.0504179 0.035363 0.490274 0.068416 0.000330007 0.0397692 2.23156e-05 0.498242 0.000596542 0.0605792 0.0088341 0.0156417 0.000169764 0.0491125 2.61181e-05 
0.695375 0.156823 0.217088 0.204867 0.0516467 0.938596 0.645863 0.234806 0.0404944 0.567256 0.0851381 0.130756 0.0226879 0.000211397 0.214978 0.00050499 0.304759 0.000353741 0.108555 2.82554e-06 0.0740402 8.44111e-05 
0.408742 0.543908 0.918704 0.0810145 0.404115 0.585861 0.237104 0.6582 0.0338621 0.623922 0.0670194 0.244905 0.0500182 0.000105242 0.341058 8.00897e-06 0.0819393 6.7733e-06 0.0450405 0.000705873 0.0820908 4.86293e-06 
0.357959 0.527971 0.0664206 0.165068 0.00385845 0.990287 0.294541 0.644293 0.13632 0.662673 0.264904 0.333113 0.338063 7.12554e-06 0.471865 4.74315e-05 0.275281 1.37923e-06 0.659747 4.9921e-06 0.364543 0.000474221 
0.319388 0.0214365 0.247593 0.453707 0.00194243 0.991636 0.283696 0.64914 0.0707922 0.724978 0.156253 0.402302 0.171727 1.77664e-05 0.385322 0.00106731 0.529005 0.00198926 0.549522 0.000361061 0.186552 7.81854e-06 
0.593939 0.0507335 0.513165 0.0434957 0.00197864 0.00177384 0.0206379 0.021697 0.0674548 0.0709174 0.135666 0.142626 0.470643 0.495126 0.553771 0.360568 0.393562 0.486013 0.446356 0.51065 0.475144 0.501121 
0.5957 0.187151 0.587209 0.324055 0.00115003 0.00147542 0.0141245 0.0168546 0.042994 0.0477698 0.092884 0.0960474 0.299128 0.309435 0.502786 0.497174 0.500013 0.499975 0.499546 0.500446 0.488684 0.511286 
0.806116 0.154228 0.274844 0.689695 0.952958 0.0450979 0.968294 0.0114149 0.718763 0.214529 0.6123 0.254293 0.0207398 0.549564 0.047689 4.66114e-05 0.117173 7.43385e-07 0.00905769 4.22982e-09 0.0502753 0.000379491 
0.81693 0.168108 0.0289959 0.0942701 0.154039 0.115708 0.499788 0.486204 0.63205 0.32167 0.0119871 0.894674 0.0381459 0.662898 0.116376 0.0732914 0.0878534 0.0103758 0.0544289 0.0848632 0.119369 0.0536691 
0.306601 0.106406 0.144915 0.370472 0.187593 0.811988 0.904791 0.0812881 0.00223703 0.950505 0.00217007 0.906051 0.297708 0.406576 0.105911 0.00930454 0.000596465 1.61089e-05 0.00018525 0.000110764 0.000368453 2.85559e-05 
0.554365 0.224555 0.269208 0.557412 0.5239 0.475042 0.377736 0.611209 0.0543038 0.909552 0.883622 0.0436806 0.0673044 0.698494 0.253686 0.0453004 0.000283455 0.0102633 0.000244702 0.0418565 0.000168261 0.0776815 
0.33933 0.208543 0.0850051 0.25517 0.513691 0.485538 0.767718 0.222468 0.353147 0.614858 0.706519 0.229116 0.302672 0.490024 0.342314 0.0367562 2.3769e-05 0.00079362 1.99645e-05 0.00706609 4.32655e-05 0.0625671 
0.126215 0.38756 0.214232 0.529785 0.784976 0.214233 0.726464 0.264842 0.454575 0.516965 0.919413 0.0233419 0.105685 0.709883 0.353191 0.0258194 1.208e-05 0.00171078 4.39727e-05 0.0505273 4.40473e-05 0.0483647 
0.313021 0.181971 0.73137 0.163718 0.906663 0.0926493 0.522353 0.470478 0.0521349 0.924419 0.349403 0.603432 0.152792 0.700686 0.488262 0.0565777 7.4031e-07 0.0524885 1.20849e-05 0.199487 6.02842e-06 0.116365 
0.588878 0.079062 0.278903 0.278053 0.0140772 0.116832 0.158709 0.837964 0.983013 0.00662003 0.517827 0.460259 0.337905 0.593949 0.301202 0.487173 0.259642 0.268905 1.04324e-06 0.283548 1.89349e-09 0.382443 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
0.0687186 0.0503601 0.137017 0.024197 0.0440574 0.107864 0.010205 0.0501873 0.0670611 0.18089 0.320343 0.422307 0.0544207 0.0627406 0.17968 0.0942342 0.165727 0.153781 0.118368 0.0327958 0.367181 0.149112 
******************
0th points password value: 1000
1000 0.126659
******************
1th points password value: 2000
2000 0.137327
******************
2th points password value: 3000
3000 0.140048
******************
3th points password value: 4000
4000 0.141801
******************
4th points password value: 5000
5000 0.143325
******************
5th points password value: 6000
6000 0.148604
******************
6th points password value: 7000
7000 0.154823
******************
7th points password value: 8000
8000 0.163128
******************
8th points password value: 9000
9000 0.174625
******************
9th points password value: 10000
10000 0.18435
******************
10th points password value: 20000
20000 0.204439
******************
11th points password value: 30000
30000 0.245128
******************
12th points password value: 40000
40000 0.252733
******************
13th points password value: 50000
50000 0.258343
******************
14th points password value: 60000
60000 0.263132
******************
15th points password value: 70000
70000 0.268181
******************
16th points password value: 80000
80000 0.270363
******************
17th points password value: 90000
90000 0.270363
******************
18th points password value: 100000
100000 0.270363
******************
19th points password value: 200000
200000 0.270406
******************
20th points password value: 300000
300000 0.270465
******************
21th points password value: 400000
400000 0.27049
******************
22th points password value: 500000
500000 0.270506
******************
23th points password value: 600000
600000 0.270521
******************
24th points password value: 700000
700000 0.27053
******************
25th points password value: 800000
800000 0.27091
******************
26th points password value: 900000
900000 0.271476
******************
27th points password value: 1e+06
1e+06 0.27375
******************
28th points password value: 1.5e+06
1.5e+06 0.357648
******************
29th points password value: 2e+06
2e+06 1
******************
30th points password value: 2.5e+06
2.5e+06 1
******************
31th points password value: 3e+06
3e+06 1
******************
32th points password value: 3.5e+06
3.5e+06 1
******************
33th points password value: 4e+06
4e+06 1
******************
34th points password value: 4.5e+06
4.5e+06 1
******************
35th points password value: 5e+06
5e+06 1
******************
36th points password value: 5.5e+06
5.5e+06 1
******************
37th points password value: 6e+06
6e+06 1
******************
38th points password value: 6.5e+06
6.5e+06 1
******************
39th points password value: 7e+06
7e+06 1
******************
40th points password value: 7.5e+06
7.5e+06 1
******************
41th points password value: 8e+06
8e+06 1
******************
42th points password value: 8.8e+06
8.8e+06 1
******************
43th points password value: 9e+06
9e+06 1
******************
44th points password value: 9.5e+06
9.5e+06 1
******************
45th points password value: 1e+07
1e+07 1
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/perfect/terminal/csdnbenchmark.dat <==
dataset:../dataset/csdn.txt
number of accounts 6428450
number of distinct passwords 4037750
number of equivalence classes 506
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 1.5e+06
pv 2e+06
pv 2.5e+06
pv 3e+06
pv 3.5e+06
pv 4e+06
pv 4.5e+06
pv 5e+06
pv 5.5e+06
pv 6e+06
pv 6.5e+06
pv 7e+06
pv 7.5e+06
pv 8e+06
pv 8.8e+06
pv 9e+06
pv 9.5e+06
pv 1e+07
pv 1.5e+07
pv 2e+07
pv 2.5e+07
pv 3e+07
pv 3.5e+07
pv 4e+07
pv 4.5e+07
pv 5e+07
pv 5.5e+07
pv 6e+07
pv 6.5e+07
pv 7e+07
pv 7.5e+07
pv 8e+07
pv 8.8e+07
pv 9e+07
pv 9.5e+07
******************
0th points password value: 1000
(1000,0.104361)
******************
1th points password value: 2000
(2000,0.11558)
******************
2th points password value: 3000
(3000,0.124096)
******************
3th points password value: 4000
(4000,0.126476)
******************
4th points password value: 5000
(5000,0.128995)
******************
5th points password value: 6000
(6000,0.13077)
******************
6th points password value: 7000
(7000,0.132127)
******************
7th points password value: 8000
(8000,0.133858)
******************
8th points password value: 9000
(9000,0.135077)
******************
9th points password value: 10000
(10000,0.136779)
******************
10th points password value: 20000
(20000,0.145678)
******************
11th points password value: 30000
(30000,0.155153)
******************
12th points password value: 40000
(40000,0.165871)
******************
13th points password value: 50000
(50000,0.176211)
******************
14th points password value: 60000
(60000,0.18526)
******************
15th points password value: 70000
(70000,0.195813)
******************
16th points password value: 80000
(80000,0.202746)
******************
17th points password value: 90000
(90000,0.209153)
******************
18th points password value: 100000
(100000,0.213568)
******************
19th points password value: 200000
(200000,0.234931)
******************
20th points password value: 300000
(300000,0.245973)
******************
21th points password value: 400000
(400000,0.256977)
******************
22th points password value: 500000
(500000,0.263588)
******************
23th points password value: 600000
(600000,0.272536)
******************
24th points password value: 700000
(700000,0.278681)
******************
25th points password value: 800000
(800000,0.286753)
******************
26th points password value: 900000
(900000,0.286753)
******************
27th points password value: 1e+06
(1e+06,0.298409)
******************
28th points password value: 1.5e+06
(1.5e+06,0.350805)
******************
29th points password value: 2e+06
(2e+06,1)
******************
30th points password value: 2.5e+06
(2.5e+06,1)
******************
31th points password value: 3e+06
(3e+06,1)
******************
32th points password value: 3.5e+06
(3.5e+06,1)
******************
33th points password value: 4e+06
(4e+06,1)
******************
34th points password value: 4.5e+06
(4.5e+06,1)
******************
35th points password value: 5e+06
(5e+06,1)
******************
36th points password value: 5.5e+06
(5.5e+06,1)
******************
37th points password value: 6e+06
(6e+06,1)
******************
38th points password value: 6.5e+06
(6.5e+06,1)
******************
39th points password value: 7e+06
(7e+06,1)
******************
40th points password value: 7.5e+06
(7.5e+06,1)
******************
41th points password value: 8e+06
(8e+06,1)
******************
42th points password value: 8.8e+06
(8.8e+06,1)
******************
43th points password value: 9e+06
(9e+06,1)
******************
44th points password value: 9.5e+06
(9.5e+06,1)
******************
45th points password value: 1e+07
(1e+07,1)
******************
46th points password value: 1.5e+07
(1.5e+07,1)
******************
47th points password value: 2e+07
(2e+07,1)
******************
48th points password value: 2.5e+07
(2.5e+07,1)
******************
49th points password value: 3e+07
(3e+07,1)
******************
50th points password value: 3.5e+07
(3.5e+07,1)
******************
51th points password value: 4e+07
(4e+07,1)
******************
52th points password value: 4.5e+07
(4.5e+07,1)
******************
53th points password value: 5e+07
(5e+07,1)
******************
54th points password value: 5.5e+07
(5.5e+07,1)
******************
55th points password value: 6e+07
(6e+07,1)
******************
56th points password value: 6.5e+07
(6.5e+07,1)
******************
57th points password value: 7e+07
(7e+07,1)
******************
58th points password value: 7.5e+07
(7.5e+07,1)
******************
59th points password value: 8e+07
(8e+07,1)
******************
60th points password value: 8.8e+07
(8.8e+07,1)
******************
61th points password value: 9e+07
(9e+07,1)
******************
62th points password value: 9.5e+07
(9.5e+07,1)


==> figs/empirical/perfect/terminal/linkedin11by3.dat <==
dataset:../dataset/linkedin.txt
number of accounts 174292189
number of distinct passwords 57431283
number of equivalence classes 3639
group 0.0558633
group 0.0559195
group 0.0559062
group 0.0559163
group 0.0559703
group 0.0567868
group 0.059844
group 0.0610837
group 0.0988619
group 0.320925
group 0.122923
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 1.5e+06
pv 2e+06
pv 2.5e+06
pv 3e+06
pv 3.5e+06
pv 4e+06
pv 4.5e+06
pv 5e+06
pv 5.5e+06
pv 6e+06
pv 6.5e+06
pv 7e+06
pv 7.5e+06
pv 8e+06
pv 8.8e+06
pv 9e+06
pv 9.5e+06
pv 1e+07
pv 1.5e+07
pv 2e+07
pv 2.5e+07
pv 3e+07
pv 3.5e+07
pv 4e+07
pv 4.5e+07
pv 5e+07
pv 5.5e+07
pv 6e+07
pv 6.5e+07
pv 7e+07
pv 7.5e+07
pv 8e+07
pv 8.8e+07
pv 9e+07
pv 9.5e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.007631
optimal matrix:
0.244597 0.355496 0.399907
0.0621655 0.0494052 0.888429
0.115714 0.792951 0.0913349
0.00140943 0.00311234 0.995478
0.526003 0.456153 0.0178445
0.213465 0.403794 0.382741
0.695397 0.129219 0.175384
0.00196775 0.00648827 0.991544
0.215931 0.073332 0.710737
0.238383 0.303752 0.457865
0.71544 0.000700003 0.28386
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.011122
optimal matrix:
0.460691 0.242134 0.297176
0.37557 0.383038 0.241392
0.293017 0.133839 0.573144
0.253906 0.00466226 0.741431
0.143862 0.0264148 0.829723
0.470064 0.404924 0.125012
0.387193 0.117629 0.495177
0.6934 0.000515626 0.306084
0.359797 0.159299 0.480904
0.186535 0.523439 0.290026
0.315477 0.415012 0.269512
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.012962
optimal matrix:
0.0880419 0.0891719 0.822786
0.0387688 0.265904 0.695327
0.036517 0.179714 0.783769
0.108292 0.0738617 0.817847
0.0735297 0.0295501 0.89692
0.0327628 0.000166432 0.967071
0.125385 0.133586 0.741029
0.11588 0.116089 0.768031
0.109836 0.0686082 0.821556
0.0779121 0.0697492 0.852339
0.0684604 0.0814547 0.850085
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.015639
optimal matrix:
0.0546939 0.0519858 0.89332
0.0253238 0.0360494 0.938627
0.0745167 0.0500642 0.875419
0.0435413 0.138606 0.817852
0.0361653 0.00577087 0.958064
0.0799934 0.0592791 0.860727
0.051995 0.172353 0.775652
0.311317 0.0597026 0.628981
0.114794 0.0498217 0.835385
0.0491793 0.0584598 0.892361
0.0523542 0.0483755 0.89927
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.018133
optimal matrix:
0.163184 0.32976 0.507056
0.220147 0.736102 0.0437506
0.147461 0.286506 0.566032
0.403728 0.16179 0.434482
0.214672 0.228953 0.556375
0.177066 0.183342 0.639592
0.215081 0.123972 0.660946
0.370703 0.233942 0.395355
0.0535581 0.264519 0.681923
0.196096 0.18844 0.615464
0.035596 0.199697 0.764707
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.020483
optimal matrix:
0.0541312 0.0462498 0.899619
0.0572087 0.0607403 0.882051
0.0996298 0.0730431 0.827327
0.000462631 0.0695808 0.929957
0.00224038 0.0226815 0.975078
0.00233914 0.0375398 0.960121
0.0412142 0.044668 0.914118
0.329639 0.0189542 0.651407
0.0893271 0.0536205 0.857052
0.0859032 0.0442071 0.86989
0.0142219 0.0514726 0.934306
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.022323
optimal matrix:
0.483222 0.46435 0.0524281
0.463393 0.4439 0.0927068
0.488013 0.511936 5.08317e-05
0.318011 0.495573 0.186417
0.380201 0.41966 0.200139
0.485554 0.513627 0.000819303
0.528385 0.470465 0.0011498
0.436693 0.511456 0.0518509
0.496949 0.486922 0.0161292
0.556391 0.443578 3.07174e-05
0.358231 0.493794 0.147974
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.024997
optimal matrix:
0.482064 0.487351 0.0305854
0.491752 0.49075 0.0174977
0.489712 0.488996 0.0212913
0.388855 0.472818 0.138327
0.492258 0.482809 0.0249329
0.433658 0.486686 0.0796554
0.435227 0.509412 0.0553601
0.484735 0.497974 0.0172905
0.486178 0.490491 0.0233313
0.483693 0.487577 0.0287301
0.486551 0.509993 0.0034558
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.029588
optimal matrix:
0.460029 0.425425 0.114546
0.484177 0.491796 0.0240267
0.455818 0.462369 0.081813
0.482886 0.410839 0.106275
0.472888 0.526507 0.000605674
0.442688 0.504368 0.0529441
0.455197 0.434315 0.110488
0.50506 0.491326 0.00361382
0.46248 0.452143 0.0853774
0.462299 0.480627 0.0570736
0.44364 0.460344 0.0960159
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.031186
optimal matrix:
0.115465 0.194235 0.690299
0.318933 4.96749e-06 0.681062
0.0246671 2.20326e-05 0.975311
0.222931 4.73804e-06 0.777064
0.00965896 1.4332e-05 0.990327
0.0878058 1.91462e-06 0.912192
0.135357 4.20169e-06 0.864639
0.294404 2.79255e-06 0.705593
0.00190631 1.22238e-06 0.998092
0.0594744 4.92142e-06 0.940521
0.448943 8.16283e-06 0.551049
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.043675
optimal matrix:
0.198198 0.200456 0.601346
0.510589 0.488922 0.00048955
0.501164 0.498012 0.000824266
0.465974 0.530124 0.00390212
0.389727 0.609355 0.000917662
0.480015 0.519973 1.11451e-05
0.498989 0.500084 0.000927008
0.716584 0.283348 6.78564e-05
0.415934 0.583644 0.000422031
0.500153 0.499794 5.27191e-05
0.506032 0.493548 0.000420542
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.055931
optimal matrix:
0.126704 0.123909 0.749387
0.500254 0.451587 0.0481587
0.503909 0.451119 0.0449718
0.499811 0.474511 0.0256779
0.445325 0.488333 0.0663423
0.387165 0.608887 0.00394755
0.493813 0.501911 0.00427609
0.558159 0.426022 0.0158191
0.514533 0.452239 0.0332288
0.47026 0.445289 0.0844512
0.486611 0.504867 0.00852197
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.067149
optimal matrix:
0.0921874 0.0965616 0.811251
0.462192 0.50603 0.0317777
0.425027 0.488032 0.0869405
0.251512 0.473502 0.274986
0.526147 0.473032 0.00082146
0.53692 0.463058 2.18168e-05
0.492508 0.506044 0.00144841
0.463608 0.481493 0.0548987
0.471693 0.508375 0.0199326
0.499143 0.500242 0.000615243
0.475484 0.51863 0.00588675
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.076351
optimal matrix:
0.852238 0.0249589 0.122803
0.0410525 0.155455 0.803492
0.0943207 0.0343019 0.871377
0.00326917 0.254386 0.742345
0.0982615 0.12685 0.774889
0.148837 0.0151445 0.836018
0.000110539 0.215646 0.784244
0.0389661 0.275542 0.685492
0.0928912 0.0892626 0.817846
0.00150256 0.20969 0.788808
0.0429286 0.11266 0.844412
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.083824
optimal matrix:
0.0615641 0.0584243 0.880012
0.463364 0.47554 0.061096
0.44416 0.475463 0.0803774
0.420323 0.495727 0.0839497
0.470935 0.498846 0.0302189
0.451225 0.447023 0.101752
0.411466 0.471975 0.116559
0.418725 0.471443 0.109832
0.494406 0.498914 0.00668048
0.523061 0.424413 0.0525261
0.502084 0.466163 0.0317529
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.086428
optimal matrix:
0.0538464 0.0550182 0.891135
0.298101 0.305237 0.396662
0.50223 0.497731 3.9141e-05
0.486711 0.513242 4.68297e-05
0.481977 0.517751 0.000272142
0.513234 0.486749 1.7536e-05
0.537727 0.462196 7.73594e-05
0.488722 0.511258 2.00576e-05
0.484796 0.515201 3.23983e-06
0.487341 0.512657 1.94926e-06
0.500544 0.499421 3.57526e-05
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.089675
optimal matrix:
0.0454483 0.0494725 0.905079
0.25162 0.274453 0.473927
0.502879 0.497113 7.7546e-06
0.499998 0.499973 2.95232e-05
0.498792 0.501172 3.62016e-05
0.551086 0.448896 1.80189e-05
0.501837 0.498111 5.15882e-05
0.478424 0.521544 3.19282e-05
0.497674 0.502313 1.22941e-05
0.44028 0.559715 4.22681e-06
0.490149 0.509829 2.18893e-05
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.092199
optimal matrix:
0.0422435 0.0418924 0.915864
0.238181 0.232394 0.529425
0.487402 0.512565 3.25532e-05
0.515755 0.48409 0.000154929
0.499908 0.500006 8.58138e-05
0.495657 0.50432 2.27297e-05
0.500728 0.499246 2.5687e-05
0.499964 0.500006 2.92605e-05
0.500573 0.499333 9.38728e-05
0.501936 0.498056 7.83747e-06
0.50997 0.490026 4.01244e-06
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.094182
optimal matrix:
0.0382006 0.0373593 0.92444
0.211937 0.207259 0.580805
0.494331 0.50566 8.94573e-06
0.497786 0.502186 2.85718e-05
0.509131 0.49083 3.95405e-05
0.477198 0.522682 0.000120639
0.504655 0.495214 0.000130567
0.497074 0.502879 4.67491e-05
0.507561 0.492436 2.7213e-06
0.513388 0.486609 3.27713e-06
0.50832 0.491675 5.66468e-06
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.126412
optimal matrix:
0.0178406 0.0175912 0.964568
0.0990062 0.0975842 0.80341
0.481701 0.493323 0.0249759
0.491145 0.502338 0.00651774
0.504583 0.488506 0.006911
0.492738 0.478213 0.029049
0.389933 0.411624 0.198443
0.460576 0.49448 0.0449437
0.484167 0.514658 0.00117473
0.517873 0.469031 0.0130962
0.47417 0.511965 0.0138651
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.140141
optimal matrix:
0.0119061 0.0119953 0.976099
0.0660455 0.0677491 0.866205
0.262009 0.276002 0.461989
0.489378 0.510312 0.000309582
0.487338 0.512358 0.000303994
0.486272 0.513685 4.30519e-05
0.479923 0.519752 0.000324747
0.480066 0.519671 0.000262722
0.499428 0.500466 0.000105815
0.511803 0.487532 0.000664898
0.492454 0.507539 7.16561e-06
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.147186
optimal matrix:
0.00878496 0.00899729 0.982218
0.0487445 0.0498111 0.901444
0.193439 0.20703 0.599531
0.505517 0.494478 4.5466e-06
0.504546 0.495446 7.94295e-06
0.542595 0.457392 1.27828e-05
0.312315 0.68768 4.76919e-06
0.500827 0.499089 8.33634e-05
0.558466 0.441075 0.000459027
0.499018 0.500976 5.14598e-06
0.481807 0.518191 2.24773e-06
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.159512
optimal matrix:
0.00699248 0.00683705 0.98617
0.0387702 0.0378365 0.923393
0.154182 0.150524 0.695294
0.499281 0.487497 0.013222
0.493149 0.49023 0.0166212
0.574942 0.424151 0.000906422
0.499582 0.492615 0.00780326
0.476518 0.497755 0.0257273
0.480541 0.493616 0.0258425
0.498589 0.493308 0.00810311
0.495257 0.487713 0.0170296
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.171199
optimal matrix:
0.00560861 0.00564439 0.988747
0.03114 0.0314904 0.93737
0.129477 0.127686 0.742837
0.489709 0.490119 0.0201726
0.476237 0.503488 0.0202751
0.496828 0.484491 0.018681
0.477609 0.50926 0.0131308
0.502271 0.491476 0.00625316
0.496899 0.492891 0.0102099
0.484497 0.486585 0.0289173
0.490288 0.499011 0.0107015
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.178586
optimal matrix:
0.00479948 0.00485841 0.990342
0.0276995 0.0269695 0.945331
0.122818 0.11005 0.767132
0.368841 0.364047 0.267111
0.500655 0.499325 2.052e-05
0.497414 0.502364 0.000221972
0.50025 0.499732 1.79806e-05
0.514862 0.485098 3.98228e-05
0.500784 0.499162 5.40891e-05
0.504092 0.495783 0.000125536
0.502541 0.497446 1.27154e-05
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.184856
optimal matrix:
0.600997 0.390793 0.00821048
0.603711 0.350731 0.0455587
5.9517e-05 0.814053 0.185887
0.339575 0.0226621 0.637763
5.15865e-05 0.039166 0.960782
0.000735682 0.025201 0.974063
0.000593839 0.000225464 0.999181
0.00122348 0.193146 0.80563
0.000114883 0.098127 0.901758
0.000169817 0.001837 0.997993
0.00020749 0.00529459 0.994498
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.189243
optimal matrix:
0.488287 0.504379 0.00733346
0.895825 0.0634864 0.0406888
0.593031 0.238214 0.168755
0.394579 0.0138389 0.591582
2.51495e-08 0.011686 0.988314
3.14185e-05 0.0123703 0.987598
3.01905e-06 0.0104764 0.989521
2.61675e-06 0.223263 0.776734
1.4268e-05 0.00369394 0.996292
0.000319066 0.00852277 0.991158
1.46863e-06 0.000232194 0.999766
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.192897
optimal matrix:
0.496605 0.497804 0.00559026
0.407065 0.561972 0.0309629
0.845317 0.0259362 0.128747
0.456942 0.0917371 0.451321
1.20676e-05 0.0993228 0.900665
7.46118e-05 0.0735678 0.926358
3.6296e-05 0.0471941 0.95277
9.91942e-05 0.254898 0.745003
4.46518e-06 0.315747 0.684248
1.96441e-05 0.0379397 0.962041
4.62965e-05 0.486876 0.513077
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 0.215961
optimal matrix:
0.00210768 0.00219899 0.995693
0.0116931 0.0139828 0.974324
0.0464976 0.0494803 0.904022
0.170336 0.168261 0.661403
0.377033 0.401341 0.221627
0.47944 0.520536 2.3267e-05
0.500108 0.499885 7.09579e-06
0.547552 0.452405 4.37988e-05
0.469898 0.529887 0.000215198
0.47539 0.524608 1.05207e-06
0.482717 0.517245 3.89626e-05
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 0.232915
optimal matrix:
0.00180213 0.00142776 0.99677
0.00983559 0.00807815 0.982086
0.0387803 0.0316218 0.929598
0.14108 0.112351 0.746569
0.314685 0.258673 0.426642
0.5004 0.499588 1.15951e-05
0.504101 0.495519 0.000380587
0.569086 0.430783 0.00013085
0.671173 0.328795 3.21962e-05
0.514788 0.485131 8.09158e-05
0.585533 0.414187 0.000279387
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 0.243691
optimal matrix:
0.553549 0.444738 0.00171299
0.476978 0.513508 0.00951397
0.765891 0.194654 0.0394551
0.802827 0.0605299 0.136643
0.549463 0.144354 0.306183
3.82264e-06 0.34026 0.659736
8.6106e-05 0.522787 0.477127
0.000228769 0.279773 0.719998
1.08244e-05 0.185994 0.813995
4.13008e-05 0.422142 0.577817
2.32886e-05 0.0804467 0.91953
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 0.259404
optimal matrix:
0.396946 0.600964 0.00208984
0.287176 0.700456 0.012368
0.71741 0.240135 0.0424543
0.842423 0.00368028 0.153897
0.440357 0.209446 0.350197
0.0362295 0.0193908 0.94438
0.0322624 0.0301541 0.937583
0.0507079 0.0098838 0.939408
0.0866296 0.0251081 0.888262
0.0127955 0.0149894 0.972215
0.0465819 0.0395688 0.913849
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 0.271697
optimal matrix:
0.998286 0.000530712 0.00118378
0.484767 0.508655 0.00657818
0.27879 0.693863 0.0273472
0.127467 0.776655 0.0958777
0.686733 0.101148 0.21212
0.245307 0.248283 0.50641
1.52993e-05 0.09886 0.901125
1.32319e-05 0.443779 0.556207
1.97862e-06 0.4155 0.584498
8.95929e-06 0.415724 0.584267
3.26719e-05 0.0283969 0.97157
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 0.278025
optimal matrix:
0.000850828 0.000724059 0.998425
0.00432708 0.00402783 0.991645
0.0188221 0.0159645 0.965213
0.0623658 0.0567544 0.88088
0.139321 0.129495 0.731184
0.339309 0.308987 0.351703
0.502221 0.497711 6.7844e-05
0.491957 0.508021 2.20839e-05
0.607619 0.392161 0.000220634
0.505652 0.494316 3.20492e-05
0.500247 0.499696 5.62603e-05
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 0.285017
optimal matrix:
0.000752287 0.00057557 0.998672
0.00443117 0.00382841 0.99174
0.0159865 0.0134626 0.970551
0.056969 0.0480472 0.894984
0.126102 0.110467 0.76343
0.300922 0.268976 0.430101
0.507835 0.491826 0.000339189
0.490878 0.508192 0.000929802
0.674422 0.325004 0.000573836
0.480797 0.518936 0.000267328
0.587905 0.411943 0.000152234
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 0.290470
optimal matrix:
0.000498952 0.00110472 0.998396
0.00320367 0.00336848 0.993428
0.0130804 0.0140511 0.972869
0.0445756 0.0451504 0.910274
0.104517 0.107688 0.787795
0.247345 0.256957 0.495699
0.518411 0.481583 6.68199e-06
0.503699 0.495743 0.000557783
0.479377 0.519974 0.00064947
0.4695 0.530386 0.000113834
0.533218 0.466736 4.59346e-05
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 0.294900
optimal matrix:
0.000505058 0.000546024 0.998949
0.00322091 0.0029873 0.993792
0.011354 0.0136769 0.974969
0.0419268 0.0439533 0.91412
0.0928046 0.0988687 0.808327
0.22147 0.23413 0.544399
0.48636 0.513333 0.000306964
0.510383 0.489603 1.44772e-05
0.479111 0.520656 0.000232978
0.483176 0.516421 0.000402367
0.486587 0.513115 0.000298287
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 0.298579
optimal matrix:
0.00048599 0.000487969 0.999026
0.00290688 0.00304169 0.994051
0.0110182 0.0112402 0.977742
0.0364159 0.0394094 0.924175
0.0874862 0.0879893 0.824524
0.211643 0.208217 0.580141
0.496176 0.503818 6.85202e-06
0.50567 0.49404 0.000289781
0.513292 0.48645 0.000257377
0.493111 0.506654 0.000235206
0.499976 0.499992 3.16266e-05
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 0.307838
optimal matrix:
0.000434471 0.000433909 0.999132
0.00233785 0.00245572 0.995206
0.0106781 0.00985674 0.979465
0.034592 0.0347374 0.930671
0.0765622 0.0784554 0.844982
0.182315 0.185652 0.632033
0.47021 0.503628 0.0261618
0.502503 0.463097 0.0343999
0.477926 0.459767 0.0623073
0.483584 0.49086 0.0255553
0.470184 0.524602 0.00521398
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 0.316356
optimal matrix:
0.00038859 0.000367665 0.999244
0.00254868 0.00183801 0.995613
0.0090532 0.00897639 0.98197
0.0312715 0.0316936 0.937035
0.0713621 0.0702333 0.858405
0.170161 0.169656 0.660183
0.462438 0.506887 0.0306755
0.504832 0.494113 0.00105535
0.50344 0.430483 0.0660766
0.485677 0.488366 0.0259574
0.478558 0.484312 0.0371304
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 0.319841
optimal matrix:
0.647776 0.000368422 0.351855
0.00225818 0.00230588 0.995436
0.00823517 0.00871346 0.983051
0.0293025 0.0305609 0.940137
0.0679919 0.0681716 0.863837
0.160898 0.161374 0.677727
0.393352 0.415561 0.191087
0.458576 0.541384 4.03108e-05
0.506723 0.493222 5.58401e-05
0.511856 0.488068 7.58453e-05
0.479059 0.520758 0.000182601
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 0.327681
optimal matrix:
0.474043 0.525296 0.000661421
0.573677 0.422586 0.00373672
0.144267 0.840738 0.0149945
0.17813 0.76842 0.0534501
0.49817 0.38354 0.11829
0.70651 0.0110713 0.282419
0.0157922 0.293733 0.690474
0.0329844 0.025722 0.941294
0.00916416 0.00458192 0.986254
0.0307131 0.0546595 0.914627
0.0065134 0.0183054 0.975181
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 0.332306
optimal matrix:
0.000318002 0.677021 0.322661
0.00176903 0.00195721 0.996274
0.00797949 0.00727925 0.984741
0.0258389 0.0233797 0.950781
0.0572048 0.0557416 0.887054
0.136547 0.13311 0.730343
0.333924 0.342616 0.32346
0.49766 0.502313 2.64832e-05
0.496114 0.503886 1.86483e-08
0.513005 0.486214 0.000780866
0.500017 0.499847 0.000136039
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 0.333861
optimal matrix:
0.000286187 0.000315942 0.999398
0.00168163 0.00175113 0.996567
0.00668837 0.00780451 0.985507
0.0224244 0.0250957 0.95248
0.0547205 0.0574471 0.887832
0.129508 0.133639 0.736853
0.33323 0.326813 0.339957
0.482069 0.517776 0.000154944
0.490636 0.509344 1.99048e-05
0.491873 0.5081 2.61393e-05
0.499169 0.500367 0.000463332
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 0.337440
optimal matrix:
0.000292206 0.000282726 0.999425
0.00158935 0.00160847 0.996802
0.00632071 0.00682714 0.986852
0.0215424 0.0237149 0.954743
0.0518224 0.0524964 0.895681
0.122654 0.125241 0.752105
0.299978 0.32261 0.377412
0.495517 0.504472 1.10953e-05
0.501081 0.498913 6.07892e-06
0.490142 0.509717 0.000140771
0.500136 0.499838 2.6347e-05
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 0.340655
optimal matrix:
0.00025243 0.000262107 0.999485
0.00167039 0.00165387 0.996676
0.00641122 0.00670926 0.98688
0.0216229 0.0202505 0.958127
0.0498479 0.0490533 0.901099
0.119085 0.115286 0.765629
0.291468 0.296773 0.411759
0.504081 0.49587 4.84539e-05
0.491612 0.508364 2.34126e-05
0.517063 0.482855 8.23652e-05
0.50019 0.49979 1.95259e-05
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 0.367486
optimal matrix:
0.912992 0.0866899 0.000318543
0.32948 0.668614 0.00190547
0.556665 0.435417 0.00791786
0.909649 0.0625636 0.0277878
0.0120465 0.926441 0.0615127
0.582949 0.270209 0.146843
0.00694964 0.633655 0.359395
0.107175 0.00246462 0.890361
0.000451886 7.04026e-05 0.999478
0.0209942 0.00142643 0.977579
0.0341993 0.00893409 0.956867
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 0.393529
optimal matrix:
0.578306 0.183366 0.238328
0.425319 0.573208 0.00147315
0.512516 0.481913 0.00557086
0.529141 0.451654 0.0192053
0.478638 0.478856 0.042506
0.798016 0.1005 0.101484
0.255042 0.496448 0.24851
0.33242 0.0505383 0.617042
0.000305424 0.0520974 0.947597
0.000658487 0.0653411 0.934
0.000355542 0.0588297 0.940815
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 0.524824
optimal matrix:
0.207568 0.627556 0.164877
0.994454 0.00498621 0.000559955
0.689357 0.308165 0.0024777
0.407169 0.583683 0.0091471
0.697003 0.278824 0.0241733
0.424904 0.51891 0.0561862
0.487221 0.374847 0.137932
0.577056 0.141994 0.28095
0.292073 0.191365 0.516561
0.156742 0.000226631 0.843031
2.01024e-06 6.44495e-08 0.999998
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.485415 0.49054 0.0240452
0.0690652 0.48447 0.446464
0.49065 0.478619 0.0307316
0.410419 0.55421 0.0353714
0.262283 0.486711 0.251006
0.49326 0.19496 0.31178
0.229604 0.484838 0.285557
0.493119 0.0516148 0.455266
0.471299 0.4775 0.0512007
0.491466 0.493322 0.0152114
0.0284857 0.497575 0.473939
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.485415 0.49054 0.0240452
0.0690652 0.48447 0.446464
0.49065 0.478619 0.0307316
0.410419 0.55421 0.0353714
0.262283 0.486711 0.251006
0.49326 0.19496 0.31178
0.229604 0.484838 0.285557
0.493119 0.0516148 0.455266
0.471299 0.4775 0.0512007
0.491466 0.493322 0.0152114
0.0284857 0.497575 0.473939
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.485415 0.49054 0.0240452
0.0690652 0.48447 0.446464
0.49065 0.478619 0.0307316
0.410419 0.55421 0.0353714
0.262283 0.486711 0.251006
0.49326 0.19496 0.31178
0.229604 0.484838 0.285557
0.493119 0.0516148 0.455266
0.471299 0.4775 0.0512007
0.491466 0.493322 0.0152114
0.0284857 0.497575 0.473939
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.485415 0.49054 0.0240452
0.0690652 0.48447 0.446464
0.49065 0.478619 0.0307316
0.410419 0.55421 0.0353714
0.262283 0.486711 0.251006
0.49326 0.19496 0.31178
0.229604 0.484838 0.285557
0.493119 0.0516148 0.455266
0.471299 0.4775 0.0512007
0.491466 0.493322 0.0152114
0.0284857 0.497575 0.473939
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.485415 0.49054 0.0240452
0.0690652 0.48447 0.446464
0.49065 0.478619 0.0307316
0.410419 0.55421 0.0353714
0.262283 0.486711 0.251006
0.49326 0.19496 0.31178
0.229604 0.484838 0.285557
0.493119 0.0516148 0.455266
0.471299 0.4775 0.0512007
0.491466 0.493322 0.0152114
0.0284857 0.497575 0.473939
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.485415 0.49054 0.0240452
0.0690652 0.48447 0.446464
0.49065 0.478619 0.0307316
0.410419 0.55421 0.0353714
0.262283 0.486711 0.251006
0.49326 0.19496 0.31178
0.229604 0.484838 0.285557
0.493119 0.0516148 0.455266
0.471299 0.4775 0.0512007
0.491466 0.493322 0.0152114
0.0284857 0.497575 0.473939
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.485415 0.49054 0.0240452
0.0690652 0.48447 0.446464
0.49065 0.478619 0.0307316
0.410419 0.55421 0.0353714
0.262283 0.486711 0.251006
0.49326 0.19496 0.31178
0.229604 0.484838 0.285557
0.493119 0.0516148 0.455266
0.471299 0.4775 0.0512007
0.491466 0.493322 0.0152114
0.0284857 0.497575 0.473939
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.485415 0.49054 0.0240452
0.0690652 0.48447 0.446464
0.49065 0.478619 0.0307316
0.410419 0.55421 0.0353714
0.262283 0.486711 0.251006
0.49326 0.19496 0.31178
0.229604 0.484838 0.285557
0.493119 0.0516148 0.455266
0.471299 0.4775 0.0512007
0.491466 0.493322 0.0152114
0.0284857 0.497575 0.473939
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.485415 0.49054 0.0240452
0.0690652 0.48447 0.446464
0.49065 0.478619 0.0307316
0.410419 0.55421 0.0353714
0.262283 0.486711 0.251006
0.49326 0.19496 0.31178
0.229604 0.484838 0.285557
0.493119 0.0516148 0.455266
0.471299 0.4775 0.0512007
0.491466 0.493322 0.0152114
0.0284857 0.497575 0.473939
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.485415 0.49054 0.0240452
0.0690652 0.48447 0.446464
0.49065 0.478619 0.0307316
0.410419 0.55421 0.0353714
0.262283 0.486711 0.251006
0.49326 0.19496 0.31178
0.229604 0.484838 0.285557
0.493119 0.0516148 0.455266
0.471299 0.4775 0.0512007
0.491466 0.493322 0.0152114
0.0284857 0.497575 0.473939
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.485415 0.49054 0.0240452
0.0690652 0.48447 0.446464
0.49065 0.478619 0.0307316
0.410419 0.55421 0.0353714
0.262283 0.486711 0.251006
0.49326 0.19496 0.31178
0.229604 0.484838 0.285557
0.493119 0.0516148 0.455266
0.471299 0.4775 0.0512007
0.491466 0.493322 0.0152114
0.0284857 0.497575 0.473939
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.485415 0.49054 0.0240452
0.0690652 0.48447 0.446464
0.49065 0.478619 0.0307316
0.410419 0.55421 0.0353714
0.262283 0.486711 0.251006
0.49326 0.19496 0.31178
0.229604 0.484838 0.285557
0.493119 0.0516148 0.455266
0.471299 0.4775 0.0512007
0.491466 0.493322 0.0152114
0.0284857 0.497575 0.473939
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.485415 0.49054 0.0240452
0.0690652 0.48447 0.446464
0.49065 0.478619 0.0307316
0.410419 0.55421 0.0353714
0.262283 0.486711 0.251006
0.49326 0.19496 0.31178
0.229604 0.484838 0.285557
0.493119 0.0516148 0.455266
0.471299 0.4775 0.0512007
0.491466 0.493322 0.0152114
0.0284857 0.497575 0.473939
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.485415 0.49054 0.0240452
0.0690652 0.48447 0.446464
0.49065 0.478619 0.0307316
0.410419 0.55421 0.0353714
0.262283 0.486711 0.251006
0.49326 0.19496 0.31178
0.229604 0.484838 0.285557
0.493119 0.0516148 0.455266
0.471299 0.4775 0.0512007
0.491466 0.493322 0.0152114
0.0284857 0.497575 0.473939


==> figs/empirical/perfect/terminal/linkedin3by3.dat <==
dataset:../dataset/linkedin.txt
number of accounts 174292189
number of distinct passwords 57431283
number of equivalence classes 3639
size 3639
group 0.277057
group 0.279095
group 0.443848
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.007686
optimal matrix:
0.237162 0.452555 0.310283
0.235423 0.764221 0.000355963
0.343513 0.45743 0.199057
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.010951
optimal matrix:
0.164748 0.0959377 0.739314
0.227674 0.00476543 0.76756
0.00521907 0.0834106 0.91137
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.012936
optimal matrix:
0.0268121 0.095504 0.877684
0.00308971 0.0718482 0.925062
0.0224431 0.112272 0.865285
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.015401
optimal matrix:
0.199879 0.222855 0.577266
0.132793 0.322378 0.544828
0.198056 0.331378 0.470566
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.018007
optimal matrix:
0.489724 0.10438 0.405896
0.0320789 0.186491 0.78143
0.914106 0.0818645 0.00402972
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.020453
optimal matrix:
0.0845139 0.218454 0.697032
0.163923 0.836067 9.54377e-06
0.0418465 7.14628e-05 0.958082
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.022262
optimal matrix:
0.101287 0.00411672 0.894597
0.19238 0.0108396 0.796781
0.0179558 9.31589e-06 0.982035
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.024977
optimal matrix:
0.639598 0.360385 1.75938e-05
0.785101 0.214889 1.0348e-05
0.560857 0.439108 3.42978e-05
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.029443
optimal matrix:
0.162734 0.203669 0.633598
0.114777 0.188154 0.697069
0.231075 0.0265623 0.742363
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.033280
optimal matrix:
0.365406 0.467656 0.166938
0.238064 0.56922 0.192716
0.629912 0.1351 0.234989
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.052025
optimal matrix:
0.370977 0.363367 0.265656
0.136432 0.863553 1.47834e-05
0.524467 0.0332566 0.442276
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.063791
optimal matrix:
0.209254 0.309953 0.480793
0.386003 0.38283 0.231167
0.0767717 0.232517 0.690712
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.073076
optimal matrix:
0.262466 0.205338 0.532196
5.98488e-05 1.27576e-05 0.999927
0.406442 0.321477 0.272081
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.081035
optimal matrix:
0.00203264 0.0641701 0.933797
0.00524548 0.00645406 0.9883
1.80236e-06 0.106479 0.893519
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.087623
optimal matrix:
0.0868619 0.216278 0.69686
0.0640283 0.348001 0.587971
0.1117 0.159544 0.728756
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.093351
optimal matrix:
0.193105 0.321122 0.485773
0.139281 0.539969 0.32075
0.20339 0.192885 0.603725
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.098247
optimal matrix:
0.136642 0.135821 0.727537
0.140742 0.138561 0.720696
0.135348 0.135375 0.729277
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.102667
optimal matrix:
0.042689 0.0167068 0.940604
0.0287782 2.02046e-06 0.97122
0.0490199 0.0261904 0.92479
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.106878
optimal matrix:
0.153171 0.214914 0.631915
0.0871391 0.290889 0.621972
0.203666 0.179731 0.616603
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.135009
optimal matrix:
0.193961 0.437761 0.368278
0.208353 0.463495 0.328152
0.180708 0.433763 0.385529
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.152574
optimal matrix:
0.0579153 0.0526501 0.889435
0.0545556 0.0550192 0.890425
0.0516608 0.0474255 0.900914
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.165665
optimal matrix:
0.0331959 0.0111618 0.955642
0.078874 0.031639 0.889487
0.00976382 6.45266e-05 0.990172
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.176348
optimal matrix:
0.0483008 0.0278885 0.923811
0.0482666 0.0440171 0.907716
0.0482976 0.0182445 0.933458
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.185023
optimal matrix:
0.235622 0.22286 0.541517
0.155479 0.0769761 0.767545
0.267639 0.319951 0.41241
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.192804
optimal matrix:
0.164101 0.244049 0.59185
0.0278565 0.446064 0.52608
0.247045 0.12959 0.623366
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.200019
optimal matrix:
0.373773 0.372925 0.253302
0.3433 0.302339 0.354362
0.388426 0.419995 0.191579
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.207107
optimal matrix:
0.0933928 0.205572 0.701035
1.36256e-05 0.404372 0.595614
0.153609 0.0905314 0.755859
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.213789
optimal matrix:
0.210403 0.217571 0.572027
1.8223e-05 0.412914 0.587067
0.34523 0.0921588 0.562611
******************
28th points password value: 2e+06
IterCount: 10000
BestCost: 0.246727
optimal matrix:
0.513658 0.232498 0.253844
2.26944e-07 0.333849 0.666151
5.2346e-07 0.574751 0.425248
******************
29th points password value: 3e+06
IterCount: 10000
BestCost: 0.269704
optimal matrix:
0.329652 0.356095 0.314253
4.47278e-15 1.42299e-13 1
9.47929e-14 1.97406e-13 1
******************
30th points password value: 4e+06
IterCount: 10000
BestCost: 0.295123
optimal matrix:
0.76788 0.0361197 0.196
0.000599881 0.165481 0.833919
0.000151746 0.153035 0.846813
******************
31th points password value: 5e+06
IterCount: 10000
BestCost: 0.314414
optimal matrix:
0.288821 0.538761 0.172418
0.000537957 0.0244233 0.975039
0.000222044 0.0167872 0.982991
******************
32th points password value: 6e+06
IterCount: 10000
BestCost: 0.329433
optimal matrix:
0.856936 0.0335589 0.109505
0.0189815 0.249018 0.732
0.0148556 0.224585 0.760559
******************
33th points password value: 7e+06
IterCount: 10000
BestCost: 0.342367
optimal matrix:
0.358176 0.525019 0.116805
0.000636806 0.0242713 0.975092
0.00121486 0.0504441 0.948341
******************
34th points password value: 8e+06
IterCount: 10000
BestCost: 0.352799
optimal matrix:
0.897249 0.0531442 0.0496073
0.0110847 0.537298 0.451618
0.0239305 0.485344 0.490726
******************
35th points password value: 9e+06
IterCount: 10000
BestCost: 0.362046
optimal matrix:
0.00494291 0.910637 0.0844197
0.0389751 0.0207445 0.94028
0.0582699 0.031328 0.910402
******************
36th points password value: 1e+07
IterCount: 10000
BestCost: 0.372488
optimal matrix:
0.274496 0.662195 0.0633091
0.00156573 0.123995 0.874439
0.0018845 0.214773 0.783343
******************
37th points password value: 2e+07
IterCount: 10000
BestCost: 0.441733
optimal matrix:
0.0018566 0.962371 0.0357721
9.55318e-08 0.0423044 0.957696
5.2368e-11 2.0949e-09 1
******************
38th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.807129 0.192864 6.91018e-06
0.463098 0.201092 0.33581
0.604475 0.00819566 0.38733
******************
39th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.807129 0.192864 6.91018e-06
0.463098 0.201092 0.33581
0.604475 0.00819566 0.38733
******************
40th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.807129 0.192864 6.91018e-06
0.463098 0.201092 0.33581
0.604475 0.00819566 0.38733
******************
41th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.807129 0.192864 6.91018e-06
0.463098 0.201092 0.33581
0.604475 0.00819566 0.38733
******************
42th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.807129 0.192864 6.91018e-06
0.463098 0.201092 0.33581
0.604475 0.00819566 0.38733
******************
43th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.807129 0.192864 6.91018e-06
0.463098 0.201092 0.33581
0.604475 0.00819566 0.38733
******************
44th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.807129 0.192864 6.91018e-06
0.463098 0.201092 0.33581
0.604475 0.00819566 0.38733


==> figs/empirical/perfect/terminal/linkedin7by3.dat <==
dataset:../dataset/linkedin.txt
number of accounts 174292189
number of distinct passwords 57431283
number of equivalence classes 3639
size 3639
group 0.0906897
group 0.0907397
group 0.0908656
group 0.0915196
group 0.0934753
group 0.0988619
group 0.443848
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.007631
optimal matrix:
0.376663 0.267842 0.355495
0.741226 0.214207 0.0445664
0.428308 0.567421 0.00427095
0.847425 0.115444 0.0371305
0.00565797 0.405564 0.588778
0.371268 0.00689346 0.621839
0.440999 0.396892 0.162109
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.011122
optimal matrix:
0.298404 0.240905 0.460691
0.39747 0.00552799 0.597002
0.549473 0.136673 0.313853
0.121001 0.28452 0.59448
0.438026 0.401587 0.160387
0.412863 0.547747 0.0393902
0.394041 0.349028 0.256931
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.012962
optimal matrix:
0.0880258 0.126662 0.785312
0.00201184 0.251348 0.74664
0.00107127 0.253549 0.74538
0.000577913 0.097633 0.901789
0.00161832 0.193063 0.805319
0.173099 0.0549048 0.771996
0.122619 0.0856902 0.791691
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.015401
optimal matrix:
0.117795 0.10506 0.777145
0.334678 0.0926589 0.572663
0.138344 0.226423 0.635233
0.281745 0.232109 0.486147
0.138416 0.0862686 0.775316
0.368966 0.0460093 0.585024
0.0655962 0.154325 0.780078
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.018025
optimal matrix:
0.353945 0.295951 0.350105
0.406406 0.539809 0.0537848
0.353223 0.569733 0.0770442
0.73584 0.00143693 0.262723
0.249315 0.000651374 0.750034
0.461822 0.288758 0.24942
0.361364 0.397125 0.241511
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.020476
optimal matrix:
0.0311648 0.0277449 0.94109
0.0558091 0.0475759 0.896615
0.0200218 0.000872621 0.979106
0.199823 0.07442 0.725757
0.000871256 0.0398478 0.959281
0.0349068 0.00284362 0.96225
0.0234266 0.0441545 0.932419
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.022319
optimal matrix:
0.365025 0.407985 0.22699
0.370374 0.364155 0.265471
0.34453 0.40212 0.253351
0.395166 0.40207 0.202765
0.392162 0.376019 0.231819
0.378271 0.408179 0.21355
0.363826 0.408896 0.227278
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.024977
optimal matrix:
0.192221 0.167942 0.639837
0.179766 0.171693 0.648541
0.207741 0.159529 0.63273
0.16295 0.168605 0.668445
0.190502 0.155042 0.654456
0.183645 0.167493 0.648862
0.193089 0.165628 0.641282
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.029542
optimal matrix:
0.170447 0.144707 0.684846
0.156578 0.162811 0.680611
0.177244 0.00115792 0.821598
0.181158 0.169711 0.649131
0.179619 0.115005 0.705375
0.0325141 0.237434 0.730052
0.0342986 0.15431 0.811391
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.033361
optimal matrix:
0.291553 0.212633 0.495814
0.0770535 0.0287872 0.894159
0.158774 0.308285 0.53294
0.142492 0.143948 0.71356
0.122363 0.213276 0.66436
0.265946 0.2751 0.458954
0.29567 0.119485 0.584844
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.052024
optimal matrix:
0.43182 0.432163 0.136017
0.430339 0.427126 0.142535
0.457595 0.344007 0.198398
0.429205 0.54952 0.0212747
0.439272 0.432277 0.128451
0.436752 0.431685 0.131563
0.429792 0.434122 0.136086
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.063797
optimal matrix:
0.175478 0.285673 0.538849
0.146511 0.441796 0.411693
0.231755 0.0985728 0.669672
0.185741 0.00272693 0.811532
0.160766 0.407764 0.431471
0.0546745 0.00518678 0.940139
0.221258 0.418629 0.360113
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.073071
optimal matrix:
0.251685 0.197525 0.550789
0.307169 0.227021 0.465811
0.277053 0.069237 0.65371
0.126095 0.0172456 0.85666
0.00152825 0.192805 0.805666
0.102367 0.211448 0.686185
0.331088 0.233538 0.435373
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.074590
optimal matrix:
0.254059 0.298948 0.446992
0.437578 0.562422 3.46459e-07
0.446694 0.553303 2.16137e-06
0.673228 0.326762 1.02719e-05
0.563343 0.436657 1.15061e-07
0.398991 0.601008 9.89966e-07
0.421024 0.578976 1.51092e-07
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.077313
optimal matrix:
0.543547 0.0158845 0.440568
7.61928e-09 0.000456983 0.999543
3.25597e-08 0.0336417 0.966358
1.29608e-07 0.165174 0.834826
7.60609e-08 0.134082 0.865918
1.94211e-08 0.000424938 0.999575
7.01418e-08 0.000235997 0.999764
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.081535
optimal matrix:
0.0180769 0.603141 0.378782
0.045738 0.00635389 0.947908
0.0353081 0.00860058 0.956091
0.0236236 7.65193e-06 0.976369
0.0185136 0.017735 0.963751
0.021311 0.0125086 0.96618
0.0637647 3.75602e-06 0.936232
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.087983
optimal matrix:
0.0195481 0.657172 0.32328
0.0481396 0.00269684 0.949164
0.201617 0.00484516 0.793538
0.118463 0.00500236 0.876535
0.000408135 0.00842866 0.991163
0.000210077 0.00323423 0.996556
0.0355026 2.16379e-06 0.964495
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.093664
optimal matrix:
0.0134169 0.704428 0.282155
0.0380787 0.00944888 0.952472
0.000658026 0.000522629 0.998819
0.0651754 0.0330341 0.901791
0.11614 0.000117188 0.883743
0.0899727 0.00112827 0.908899
0.0253766 0.0121649 0.962459
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.098919
optimal matrix:
0.0954011 0.639087 0.265512
0.01533 0.00817074 0.976499
0.0202363 0.0405223 0.939241
5.78201e-05 0.000122416 0.99982
0.0968833 0.00489088 0.898226
0.000705325 0.000904559 0.99839
0.000189556 0.00265579 0.997155
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.131212
optimal matrix:
0.00176598 0.87369 0.124544
0.0166265 0.0126666 0.970707
0.0357665 6.3962e-06 0.964227
0.00656081 0.0919884 0.901451
0.0836878 0.00030429 0.916008
0.0179925 0.0301571 0.95185
0.00545016 1.7149e-07 0.99455
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.148204
optimal matrix:
0.709852 0.205809 0.0843386
0.00919575 0.242279 0.748525
4.70597e-05 7.35326e-06 0.999946
0.000124904 2.13167e-06 0.999873
6.18292e-05 8.2052e-06 0.99993
0.101088 6.04397e-06 0.898906
1.96995e-05 3.97484e-06 0.999976
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.156778
optimal matrix:
0.253751 0.6842 0.0620488
0.436639 0.0126227 0.550738
6.297e-09 0.00304278 0.996957
1.62803e-07 0.0342718 0.965728
6.48046e-08 0.00220117 0.997799
4.83443e-07 9.03367e-05 0.999909
5.04262e-07 0.030886 0.969113
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.161835
optimal matrix:
3.95049e-06 0.950962 0.0490343
0.552404 0.0123877 0.435208
2.54415e-06 0.0112905 0.988707
8.25999e-06 0.107692 0.8923
8.41934e-07 0.0559992 0.944
2.24237e-06 1.3946e-05 0.999984
1.22082e-06 0.0140578 0.985941
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.167965
optimal matrix:
0.17759 0.781087 0.041323
0.0156966 0.617546 0.366757
0.0031497 0.00705262 0.989798
0.0068087 0.0199661 0.973225
0.00666451 0.00999402 0.983341
0.00309546 0.0147333 0.982171
0.000850277 0.000842994 0.998307
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.178261
optimal matrix:
0.126785 0.838866 0.0343485
0.686411 0.00868884 0.3049
0.00253621 0.0264307 0.971033
0.00252943 0.0917177 0.905753
0.0110513 0.056952 0.931997
0.00187936 0.0238861 0.974235
0.000145451 0.00439913 0.995455
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.187717
optimal matrix:
0.918142 0.0525763 0.0292822
0.513099 0.223444 0.263457
0.0214195 0.0118823 0.966698
0.000334424 0.0180319 0.981634
0.0405016 0.00598755 0.953511
0.0501583 0.0379998 0.911842
0.0103832 0.00205453 0.987562
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.196467
optimal matrix:
0.685249 0.297736 0.0170148
0.774308 0.0723487 0.153344
0.0313082 0.330642 0.63805
0.0500122 0.265259 0.684729
0.00611994 0.561592 0.432288
0.162095 0.766446 0.0714586
9.5296e-05 0.193064 0.80684
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.204269
optimal matrix:
0.445097 0.532509 0.022394
0.635652 0.162884 0.201464
0.0301146 0.0231648 0.946721
0.0279245 0.0353956 0.93668
0.0157874 0.0146137 0.969599
0.00376489 0.00211642 0.994119
0.040177 0.0235676 0.936255
******************
28th points password value: 2e+06
IterCount: 10000
BestCost: 0.239608
optimal matrix:
0.0826726 0.907675 0.00965231
0.0166791 0.898576 0.084745
0.0774709 0.530106 0.392423
0.188217 2.81845e-06 0.81178
0.541053 6.55175e-08 0.458947
0.0257856 2.29044e-06 0.974212
0.111908 4.40543e-06 0.888088
******************
29th points password value: 3e+06
IterCount: 10000
BestCost: 0.270221
optimal matrix:
0.476398 0.517086 0.00651564
0.597762 0.345264 0.0569745
0.200601 0.52213 0.277269
0.0930674 0.0289822 0.87795
0.122391 0.0244587 0.85315
0.0279648 0.156319 0.815716
0.0877807 0.000376767 0.911843
******************
30th points password value: 4e+06
IterCount: 10000
BestCost: 0.295261
optimal matrix:
0.548321 0.446796 0.00488237
0.555353 0.400706 0.043941
0.118485 0.672089 0.209426
0.0497354 0.026156 0.924109
0.0691048 0.0311099 0.899785
0.0252368 0.0340496 0.940714
0.032815 0.0295452 0.93764
******************
31th points password value: 5e+06
IterCount: 10000
BestCost: 0.308775
optimal matrix:
0.105949 0.890014 0.0040368
0.941088 0.0236142 0.0352974
0.00519663 0.822737 0.172067
0.0135618 0.35452 0.631918
0.00652116 1.69675e-06 0.993477
0.0254484 2.65303e-05 0.974525
0.0343677 3.20131e-06 0.965629
******************
32th points password value: 6e+06
IterCount: 10000
BestCost: 0.319841
optimal matrix:
0.439306 0.557729 0.00296536
0.77117 0.202615 0.0262156
0.715823 0.159154 0.125023
0.435976 0.07504 0.488984
6.93333e-06 0.0864329 0.91356
8.78568e-08 0.0544855 0.945514
1.95125e-07 0.162879 0.837121
******************
33th points password value: 7e+06
IterCount: 10000
BestCost: 0.325319
optimal matrix:
0.00124114 0.995861 0.0028975
0.00117401 0.973101 0.0257252
0.101508 0.778507 0.119985
0.45545 0.0649432 0.479607
1.28131e-07 8.42072e-07 0.999999
1.31831e-06 9.18266e-06 0.999989
8.65823e-07 4.41165e-06 0.999995
******************
34th points password value: 8e+06
IterCount: 10000
BestCost: 0.330962
optimal matrix:
0.627988 0.369656 0.00235644
0.507115 0.472191 0.0206944
0.0438477 0.857517 0.0986354
0.0321598 0.570657 0.397183
0.0251482 4.19765e-06 0.974848
0.045096 1.43315e-06 0.954903
0.0901919 4.85057e-05 0.90976
******************
35th points password value: 9e+06
IterCount: 10000
BestCost: 0.336065
optimal matrix:
0.623298 0.374802 0.00189939
0.67696 0.302832 0.020208
0.794673 0.111886 0.093441
0.00878276 0.664345 0.326872
0.0400617 0.000207749 0.959731
0.00584878 0.000411086 0.99374
0.0298795 0.000211454 0.969909
******************
36th points password value: 1e+07
IterCount: 10000
BestCost: 0.348927
optimal matrix:
0.522821 0.475412 0.00176755
0.123371 0.860254 0.016375
0.73401 0.190145 0.0758458
0.0119788 0.699128 0.288893
0.0294904 0.0204977 0.950012
0.0271358 9.88245e-05 0.972765
0.0359625 0.030326 0.933711
******************
37th points password value: 2e+07
IterCount: 10000
BestCost: 0.406072
optimal matrix:
0.0189947 0.148521 0.832484
0.932866 0.0596991 0.0074349
0.0794907 0.88522 0.0352897
0.320348 0.536594 0.143058
0.00202062 0.484574 0.513405
0.00163402 1.69797e-05 0.998349
0.00509349 2.9912e-05 0.994877
******************
38th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0817621 0.317413 0.600825
0.217503 0.0317579 0.750739
0.122552 0.0225611 0.854887
0.415355 0.0770223 0.507622
0.239183 0.0810692 0.679748
0.126348 0.0312897 0.842362
0.00163593 0.00908943 0.989275
******************
39th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0817621 0.317413 0.600825
0.217503 0.0317579 0.750739
0.122552 0.0225611 0.854887
0.415355 0.0770223 0.507622
0.239183 0.0810692 0.679748
0.126348 0.0312897 0.842362
0.00163593 0.00908943 0.989275
******************
40th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0817621 0.317413 0.600825
0.217503 0.0317579 0.750739
0.122552 0.0225611 0.854887
0.415355 0.0770223 0.507622
0.239183 0.0810692 0.679748
0.126348 0.0312897 0.842362
0.00163593 0.00908943 0.989275
******************
41th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0817621 0.317413 0.600825
0.217503 0.0317579 0.750739
0.122552 0.0225611 0.854887
0.415355 0.0770223 0.507622
0.239183 0.0810692 0.679748
0.126348 0.0312897 0.842362
0.00163593 0.00908943 0.989275
******************
42th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0817621 0.317413 0.600825
0.217503 0.0317579 0.750739
0.122552 0.0225611 0.854887
0.415355 0.0770223 0.507622
0.239183 0.0810692 0.679748
0.126348 0.0312897 0.842362
0.00163593 0.00908943 0.989275
******************
43th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0817621 0.317413 0.600825
0.217503 0.0317579 0.750739
0.122552 0.0225611 0.854887
0.415355 0.0770223 0.507622
0.239183 0.0810692 0.679748
0.126348 0.0312897 0.842362
0.00163593 0.00908943 0.989275
******************
44th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0817621 0.317413 0.600825
0.217503 0.0317579 0.750739
0.122552 0.0225611 0.854887
0.415355 0.0770223 0.507622
0.239183 0.0810692 0.679748
0.126348 0.0312897 0.842362
0.00163593 0.00908943 0.989275


==> figs/empirical/perfect/terminal/linkedin_1e5.dat <==
dataset:../dataset/empirical/linkedin.txt
number of accounts 174292189
number of distinct passwords 57431283
number of equivalence classes 3639
group 0.0558633
group 0.0559195
group 0.0559062
group 0.0559163
group 0.0559703
group 0.0567868
group 0.059844
group 0.0610837
group 0.0988619
group 0.320925
group 0.122923
sanity check for all groups 1
matrix: 
0.244597 0.355496 0.0621655 0.0494052 0.115714 0.792951 0.00140943 0.00311234 0.526003 0.456153 0.213465 0.403794 0.695397 0.129219 0.00196775 0.00648827 0.215931 0.073332 0.238383 0.303752 0.71544 0.000700003 
0.460691 0.242134 0.37557 0.383038 0.293017 0.133839 0.253906 0.00466226 0.143862 0.0264148 0.470064 0.404924 0.387193 0.117629 0.6934 0.000515626 0.359797 0.159299 0.186535 0.523439 0.315477 0.415012 
0.0880419 0.0891719 0.0387688 0.265904 0.036517 0.179714 0.108292 0.0738617 0.0735297 0.0295501 0.0327628 0.000166432 0.125385 0.133586 0.11588 0.116089 0.109836 0.0686082 0.0779121 0.0697492 0.0684604 0.0814547 
0.0546939 0.0519858 0.0253238 0.0360494 0.0745167 0.0500642 0.0435413 0.138606 0.0361653 0.00577087 0.0799934 0.0592791 0.051995 0.172353 0.311317 0.0597026 0.114794 0.0498217 0.0491793 0.0584598 0.0523542 0.0483755 
0.163184 0.32976 0.220147 0.736102 0.147461 0.286506 0.403728 0.16179 0.214672 0.228953 0.177066 0.183342 0.215081 0.123972 0.370703 0.233942 0.0535581 0.264519 0.196096 0.18844 0.035596 0.199697 
0.0541312 0.0462498 0.0572087 0.0607403 0.0996298 0.0730431 0.000462631 0.0695808 0.00224038 0.0226815 0.00233914 0.0375398 0.0412142 0.044668 0.329639 0.0189542 0.0893271 0.0536205 0.0859032 0.0442071 0.0142219 0.0514726 
0.483222 0.46435 0.463393 0.4439 0.488013 0.511936 0.318011 0.495573 0.380201 0.41966 0.485554 0.513627 0.528385 0.470465 0.436693 0.511456 0.496949 0.486922 0.556391 0.443578 0.358231 0.493794 
0.482064 0.487351 0.491752 0.49075 0.489712 0.488996 0.388855 0.472818 0.492258 0.482809 0.433658 0.486686 0.435227 0.509412 0.484735 0.497974 0.486178 0.490491 0.483693 0.487577 0.486551 0.509993 
0.460029 0.425425 0.484177 0.491796 0.455818 0.462369 0.482886 0.410839 0.472888 0.526507 0.442688 0.504368 0.455197 0.434315 0.50506 0.491326 0.46248 0.452143 0.462299 0.480627 0.44364 0.460344 
0.115465 0.194235 0.318933 4.96749e-06 0.0246671 2.20326e-05 0.222931 4.73804e-06 0.00965896 1.4332e-05 0.0878058 1.91462e-06 0.135357 4.20169e-06 0.294404 2.79255e-06 0.00190631 1.22238e-06 0.0594744 4.92142e-06 0.448943 8.16283e-06 
0.198198 0.200456 0.510589 0.488922 0.501164 0.498012 0.465974 0.530124 0.389727 0.609355 0.480015 0.519973 0.498989 0.500084 0.716584 0.283348 0.415934 0.583644 0.500153 0.499794 0.506032 0.493548 
0.126704 0.123909 0.500254 0.451587 0.503909 0.451119 0.499811 0.474511 0.445325 0.488333 0.387165 0.608887 0.493813 0.501911 0.558159 0.426022 0.514533 0.452239 0.47026 0.445289 0.486611 0.504867 
0.0921874 0.0965616 0.462192 0.50603 0.425027 0.488032 0.251512 0.473502 0.526147 0.473032 0.53692 0.463058 0.492508 0.506044 0.463608 0.481493 0.471693 0.508375 0.499143 0.500242 0.475484 0.51863 
0.852238 0.0249589 0.0410525 0.155455 0.0943207 0.0343019 0.00326917 0.254386 0.0982615 0.12685 0.148837 0.0151445 0.000110539 0.215646 0.0389661 0.275542 0.0928912 0.0892626 0.00150256 0.20969 0.0429286 0.11266 
0.0615641 0.0584243 0.463364 0.47554 0.44416 0.475463 0.420323 0.495727 0.470935 0.498846 0.451225 0.447023 0.411466 0.471975 0.418725 0.471443 0.494406 0.498914 0.523061 0.424413 0.502084 0.466163 
0.0538464 0.0550182 0.298101 0.305237 0.50223 0.497731 0.486711 0.513242 0.481977 0.517751 0.513234 0.486749 0.537727 0.462196 0.488722 0.511258 0.484796 0.515201 0.487341 0.512657 0.500544 0.499421 
0.0454483 0.0494725 0.25162 0.274453 0.502879 0.497113 0.499998 0.499973 0.498792 0.501172 0.551086 0.448896 0.501837 0.498111 0.478424 0.521544 0.497674 0.502313 0.44028 0.559715 0.490149 0.509829 
0.0422435 0.0418924 0.238181 0.232394 0.487402 0.512565 0.515755 0.48409 0.499908 0.500006 0.495657 0.50432 0.500728 0.499246 0.499964 0.500006 0.500573 0.499333 0.501936 0.498056 0.50997 0.490026 
0.0382006 0.0373593 0.211937 0.207259 0.494331 0.50566 0.497786 0.502186 0.509131 0.49083 0.477198 0.522682 0.504655 0.495214 0.497074 0.502879 0.507561 0.492436 0.513388 0.486609 0.50832 0.491675 
0.0178406 0.0175912 0.0990062 0.0975842 0.481701 0.493323 0.491145 0.502338 0.504583 0.488506 0.492738 0.478213 0.389933 0.411624 0.460576 0.49448 0.484167 0.514658 0.517873 0.469031 0.47417 0.511965 
0.0119061 0.0119953 0.0660455 0.0677491 0.262009 0.276002 0.489378 0.510312 0.487338 0.512358 0.486272 0.513685 0.479923 0.519752 0.480066 0.519671 0.499428 0.500466 0.511803 0.487532 0.492454 0.507539 
0.00878496 0.00899729 0.0487445 0.0498111 0.193439 0.20703 0.505517 0.494478 0.504546 0.495446 0.542595 0.457392 0.312315 0.68768 0.500827 0.499089 0.558466 0.441075 0.499018 0.500976 0.481807 0.518191 
0.00699248 0.00683705 0.0387702 0.0378365 0.154182 0.150524 0.499281 0.487497 0.493149 0.49023 0.574942 0.424151 0.499582 0.492615 0.476518 0.497755 0.480541 0.493616 0.498589 0.493308 0.495257 0.487713 
0.00560861 0.00564439 0.03114 0.0314904 0.129477 0.127686 0.489709 0.490119 0.476237 0.503488 0.496828 0.484491 0.477609 0.50926 0.502271 0.491476 0.496899 0.492891 0.484497 0.486585 0.490288 0.499011 
0.00479948 0.00485841 0.0276995 0.0269695 0.122818 0.11005 0.368841 0.364047 0.500655 0.499325 0.497414 0.502364 0.50025 0.499732 0.514862 0.485098 0.500784 0.499162 0.504092 0.495783 0.502541 0.497446 
0.600997 0.390793 0.603711 0.350731 5.9517e-05 0.814053 0.339575 0.0226621 5.15865e-05 0.039166 0.000735682 0.025201 0.000593839 0.000225464 0.00122348 0.193146 0.000114883 0.098127 0.000169817 0.001837 0.00020749 0.00529459 
0.488287 0.504379 0.895825 0.0634864 0.593031 0.238214 0.394579 0.0138389 2.51495e-08 0.011686 3.14185e-05 0.0123703 3.01905e-06 0.0104764 2.61675e-06 0.223263 1.4268e-05 0.00369394 0.000319066 0.00852277 1.46863e-06 0.000232194 
0.496605 0.497804 0.407065 0.561972 0.845317 0.0259362 0.456942 0.0917371 1.20676e-05 0.0993228 7.46118e-05 0.0735678 3.6296e-05 0.0471941 9.91942e-05 0.254898 4.46518e-06 0.315747 1.96441e-05 0.0379397 4.62965e-05 0.486876 
0.00210768 0.00219899 0.0116931 0.0139828 0.0464976 0.0494803 0.170336 0.168261 0.377033 0.401341 0.47944 0.520536 0.500108 0.499885 0.547552 0.452405 0.469898 0.529887 0.47539 0.524608 0.482717 0.517245 
0.00180213 0.00142776 0.00983559 0.00807815 0.0387803 0.0316218 0.14108 0.112351 0.314685 0.258673 0.5004 0.499588 0.504101 0.495519 0.569086 0.430783 0.671173 0.328795 0.514788 0.485131 0.585533 0.414187 
0.553549 0.444738 0.476978 0.513508 0.765891 0.194654 0.802827 0.0605299 0.549463 0.144354 3.82264e-06 0.34026 8.6106e-05 0.522787 0.000228769 0.279773 1.08244e-05 0.185994 4.13008e-05 0.422142 2.32886e-05 0.0804467 
0.396946 0.600964 0.287176 0.700456 0.71741 0.240135 0.842423 0.00368028 0.440357 0.209446 0.0362295 0.0193908 0.0322624 0.0301541 0.0507079 0.0098838 0.0866296 0.0251081 0.0127955 0.0149894 0.0465819 0.0395688 
0.998286 0.000530712 0.484767 0.508655 0.27879 0.693863 0.127467 0.776655 0.686733 0.101148 0.245307 0.248283 1.52993e-05 0.09886 1.32319e-05 0.443779 1.97862e-06 0.4155 8.95929e-06 0.415724 3.26719e-05 0.0283969 
0.000850828 0.000724059 0.00432708 0.00402783 0.0188221 0.0159645 0.0623658 0.0567544 0.139321 0.129495 0.339309 0.308987 0.502221 0.497711 0.491957 0.508021 0.607619 0.392161 0.505652 0.494316 0.500247 0.499696 
0.000752287 0.00057557 0.00443117 0.00382841 0.0159865 0.0134626 0.056969 0.0480472 0.126102 0.110467 0.300922 0.268976 0.507835 0.491826 0.490878 0.508192 0.674422 0.325004 0.480797 0.518936 0.587905 0.411943 
0.000498952 0.00110472 0.00320367 0.00336848 0.0130804 0.0140511 0.0445756 0.0451504 0.104517 0.107688 0.247345 0.256957 0.518411 0.481583 0.503699 0.495743 0.479377 0.519974 0.4695 0.530386 0.533218 0.466736 
0.000505058 0.000546024 0.00322091 0.0029873 0.011354 0.0136769 0.0419268 0.0439533 0.0928046 0.0988687 0.22147 0.23413 0.48636 0.513333 0.510383 0.489603 0.479111 0.520656 0.483176 0.516421 0.486587 0.513115 
0.00048599 0.000487969 0.00290688 0.00304169 0.0110182 0.0112402 0.0364159 0.0394094 0.0874862 0.0879893 0.211643 0.208217 0.496176 0.503818 0.50567 0.49404 0.513292 0.48645 0.493111 0.506654 0.499976 0.499992 
0.000434471 0.000433909 0.00233785 0.00245572 0.0106781 0.00985674 0.034592 0.0347374 0.0765622 0.0784554 0.182315 0.185652 0.47021 0.503628 0.502503 0.463097 0.477926 0.459767 0.483584 0.49086 0.470184 0.524602 
0.00038859 0.000367665 0.00254868 0.00183801 0.0090532 0.00897639 0.0312715 0.0316936 0.0713621 0.0702333 0.170161 0.169656 0.462438 0.506887 0.504832 0.494113 0.50344 0.430483 0.485677 0.488366 0.478558 0.484312 
0.647776 0.000368422 0.00225818 0.00230588 0.00823517 0.00871346 0.0293025 0.0305609 0.0679919 0.0681716 0.160898 0.161374 0.393352 0.415561 0.458576 0.541384 0.506723 0.493222 0.511856 0.488068 0.479059 0.520758 
0.474043 0.525296 0.573677 0.422586 0.144267 0.840738 0.17813 0.76842 0.49817 0.38354 0.70651 0.0110713 0.0157922 0.293733 0.0329844 0.025722 0.00916416 0.00458192 0.0307131 0.0546595 0.0065134 0.0183054 
0.000318002 0.677021 0.00176903 0.00195721 0.00797949 0.00727925 0.0258389 0.0233797 0.0572048 0.0557416 0.136547 0.13311 0.333924 0.342616 0.49766 0.502313 0.496114 0.503886 0.513005 0.486214 0.500017 0.499847 
0.000286187 0.000315942 0.00168163 0.00175113 0.00668837 0.00780451 0.0224244 0.0250957 0.0547205 0.0574471 0.129508 0.133639 0.33323 0.326813 0.482069 0.517776 0.490636 0.509344 0.491873 0.5081 0.499169 0.500367 
0.000292206 0.000282726 0.00158935 0.00160847 0.00632071 0.00682714 0.0215424 0.0237149 0.0518224 0.0524964 0.122654 0.125241 0.299978 0.32261 0.495517 0.504472 0.501081 0.498913 0.490142 0.509717 0.500136 0.499838 
0.00025243 0.000262107 0.00167039 0.00165387 0.00641122 0.00670926 0.0216229 0.0202505 0.0498479 0.0490533 0.119085 0.115286 0.291468 0.296773 0.504081 0.49587 0.491612 0.508364 0.517063 0.482855 0.50019 0.49979 
0.912992 0.0866899 0.32948 0.668614 0.556665 0.435417 0.909649 0.0625636 0.0120465 0.926441 0.582949 0.270209 0.00694964 0.633655 0.107175 0.00246462 0.000451886 7.04026e-05 0.0209942 0.00142643 0.0341993 0.00893409 
0.578306 0.183366 0.425319 0.573208 0.512516 0.481913 0.529141 0.451654 0.478638 0.478856 0.798016 0.1005 0.255042 0.496448 0.33242 0.0505383 0.000305424 0.0520974 0.000658487 0.0653411 0.000355542 0.0588297 
0.207568 0.627556 0.994454 0.00498621 0.689357 0.308165 0.407169 0.583683 0.697003 0.278824 0.424904 0.51891 0.487221 0.374847 0.577056 0.141994 0.292073 0.191365 0.156742 0.000226631 2.01024e-06 6.44495e-08 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
******************
0th points password value: 1000
1000 0.0516423
******************
1th points password value: 2000
2000 0.084613
******************
2th points password value: 3000
3000 0.084613
******************
3th points password value: 4000
4000 0.084613
******************
4th points password value: 5000
5000 0.084613
******************
5th points password value: 6000
6000 0.084613
******************
6th points password value: 7000
7000 0.084613
******************
7th points password value: 8000
8000 0.084613
******************
8th points password value: 9000
9000 0.084613
******************
9th points password value: 10000
10000 0.084613
******************
10th points password value: 20000
20000 0.0848974
******************
11th points password value: 30000
30000 0.0850913
******************
12th points password value: 40000
40000 0.0851897
******************
13th points password value: 50000
50000 0.0853216
******************
14th points password value: 60000
60000 0.0872813
******************
15th points password value: 70000
70000 0.0891362
******************
16th points password value: 80000
80000 0.0910867
******************
17th points password value: 90000
90000 0.0926473
******************
18th points password value: 100000
100000 0.094205
******************
19th points password value: 200000
200000 0.129868
******************
20th points password value: 300000
300000 0.15269
******************
21th points password value: 400000
400000 0.16589
******************
22th points password value: 500000
500000 0.176471
******************
23th points password value: 600000
600000 0.185108
******************
24th points password value: 700000
700000 0.19294
******************
25th points password value: 800000
800000 0.200294
******************
26th points password value: 900000
900000 0.207353
******************
27th points password value: 1e+06
1e+06 0.214063
******************
28th points password value: 1.5e+06
1.5e+06 0.242415
******************
29th points password value: 2e+06
2e+06 0.263166
******************
30th points password value: 2.5e+06
2.5e+06 0.27969
******************
31th points password value: 3e+06
3e+06 0.291243
******************
32th points password value: 3.5e+06
3.5e+06 0.302178
******************
33th points password value: 4e+06
4e+06 0.310995
******************
34th points password value: 4.5e+06
4.5e+06 0.320135
******************
35th points password value: 5e+06
5e+06 0.328015
******************
36th points password value: 5.5e+06
5.5e+06 0.333492
******************
37th points password value: 6e+06
6e+06 0.341326
******************
38th points password value: 6.5e+06
6.5e+06 0.346684
******************
39th points password value: 7e+06
7e+06 0.352574
******************
40th points password value: 7.5e+06
7.5e+06 0.356827
******************
41th points password value: 8e+06
8e+06 0.361416
******************
42th points password value: 8.8e+06
8.8e+06 0.368913
******************
43th points password value: 9e+06
9e+06 0.368913
******************
44th points password value: 9.5e+06
9.5e+06 0.374646
******************
45th points password value: 1e+07
1e+07 0.380802
******************
46th points password value: 1.5e+07
1.5e+07 0.412876
******************
47th points password value: 2e+07
2e+07 0.45729
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/perfect/terminal/linkedin_1e6.dat <==
dataset:../dataset/empirical/linkedin.txt
number of accounts 174292189
number of distinct passwords 57431283
number of equivalence classes 3639
group 0.0558633
group 0.0559195
group 0.0559062
group 0.0559163
group 0.0559703
group 0.0567868
group 0.059844
group 0.0610837
group 0.0988619
group 0.320925
group 0.122923
sanity check for all groups 1
matrix: 
0.244597 0.355496 0.0621655 0.0494052 0.115714 0.792951 0.00140943 0.00311234 0.526003 0.456153 0.213465 0.403794 0.695397 0.129219 0.00196775 0.00648827 0.215931 0.073332 0.238383 0.303752 0.71544 0.000700003 
0.460691 0.242134 0.37557 0.383038 0.293017 0.133839 0.253906 0.00466226 0.143862 0.0264148 0.470064 0.404924 0.387193 0.117629 0.6934 0.000515626 0.359797 0.159299 0.186535 0.523439 0.315477 0.415012 
0.0880419 0.0891719 0.0387688 0.265904 0.036517 0.179714 0.108292 0.0738617 0.0735297 0.0295501 0.0327628 0.000166432 0.125385 0.133586 0.11588 0.116089 0.109836 0.0686082 0.0779121 0.0697492 0.0684604 0.0814547 
0.0546939 0.0519858 0.0253238 0.0360494 0.0745167 0.0500642 0.0435413 0.138606 0.0361653 0.00577087 0.0799934 0.0592791 0.051995 0.172353 0.311317 0.0597026 0.114794 0.0498217 0.0491793 0.0584598 0.0523542 0.0483755 
0.163184 0.32976 0.220147 0.736102 0.147461 0.286506 0.403728 0.16179 0.214672 0.228953 0.177066 0.183342 0.215081 0.123972 0.370703 0.233942 0.0535581 0.264519 0.196096 0.18844 0.035596 0.199697 
0.0541312 0.0462498 0.0572087 0.0607403 0.0996298 0.0730431 0.000462631 0.0695808 0.00224038 0.0226815 0.00233914 0.0375398 0.0412142 0.044668 0.329639 0.0189542 0.0893271 0.0536205 0.0859032 0.0442071 0.0142219 0.0514726 
0.483222 0.46435 0.463393 0.4439 0.488013 0.511936 0.318011 0.495573 0.380201 0.41966 0.485554 0.513627 0.528385 0.470465 0.436693 0.511456 0.496949 0.486922 0.556391 0.443578 0.358231 0.493794 
0.482064 0.487351 0.491752 0.49075 0.489712 0.488996 0.388855 0.472818 0.492258 0.482809 0.433658 0.486686 0.435227 0.509412 0.484735 0.497974 0.486178 0.490491 0.483693 0.487577 0.486551 0.509993 
0.460029 0.425425 0.484177 0.491796 0.455818 0.462369 0.482886 0.410839 0.472888 0.526507 0.442688 0.504368 0.455197 0.434315 0.50506 0.491326 0.46248 0.452143 0.462299 0.480627 0.44364 0.460344 
0.115465 0.194235 0.318933 4.96749e-06 0.0246671 2.20326e-05 0.222931 4.73804e-06 0.00965896 1.4332e-05 0.0878058 1.91462e-06 0.135357 4.20169e-06 0.294404 2.79255e-06 0.00190631 1.22238e-06 0.0594744 4.92142e-06 0.448943 8.16283e-06 
0.198198 0.200456 0.510589 0.488922 0.501164 0.498012 0.465974 0.530124 0.389727 0.609355 0.480015 0.519973 0.498989 0.500084 0.716584 0.283348 0.415934 0.583644 0.500153 0.499794 0.506032 0.493548 
0.126704 0.123909 0.500254 0.451587 0.503909 0.451119 0.499811 0.474511 0.445325 0.488333 0.387165 0.608887 0.493813 0.501911 0.558159 0.426022 0.514533 0.452239 0.47026 0.445289 0.486611 0.504867 
0.0921874 0.0965616 0.462192 0.50603 0.425027 0.488032 0.251512 0.473502 0.526147 0.473032 0.53692 0.463058 0.492508 0.506044 0.463608 0.481493 0.471693 0.508375 0.499143 0.500242 0.475484 0.51863 
0.852238 0.0249589 0.0410525 0.155455 0.0943207 0.0343019 0.00326917 0.254386 0.0982615 0.12685 0.148837 0.0151445 0.000110539 0.215646 0.0389661 0.275542 0.0928912 0.0892626 0.00150256 0.20969 0.0429286 0.11266 
0.0615641 0.0584243 0.463364 0.47554 0.44416 0.475463 0.420323 0.495727 0.470935 0.498846 0.451225 0.447023 0.411466 0.471975 0.418725 0.471443 0.494406 0.498914 0.523061 0.424413 0.502084 0.466163 
0.0538464 0.0550182 0.298101 0.305237 0.50223 0.497731 0.486711 0.513242 0.481977 0.517751 0.513234 0.486749 0.537727 0.462196 0.488722 0.511258 0.484796 0.515201 0.487341 0.512657 0.500544 0.499421 
0.0454483 0.0494725 0.25162 0.274453 0.502879 0.497113 0.499998 0.499973 0.498792 0.501172 0.551086 0.448896 0.501837 0.498111 0.478424 0.521544 0.497674 0.502313 0.44028 0.559715 0.490149 0.509829 
0.0422435 0.0418924 0.238181 0.232394 0.487402 0.512565 0.515755 0.48409 0.499908 0.500006 0.495657 0.50432 0.500728 0.499246 0.499964 0.500006 0.500573 0.499333 0.501936 0.498056 0.50997 0.490026 
0.0382006 0.0373593 0.211937 0.207259 0.494331 0.50566 0.497786 0.502186 0.509131 0.49083 0.477198 0.522682 0.504655 0.495214 0.497074 0.502879 0.507561 0.492436 0.513388 0.486609 0.50832 0.491675 
0.0178406 0.0175912 0.0990062 0.0975842 0.481701 0.493323 0.491145 0.502338 0.504583 0.488506 0.492738 0.478213 0.389933 0.411624 0.460576 0.49448 0.484167 0.514658 0.517873 0.469031 0.47417 0.511965 
0.0119061 0.0119953 0.0660455 0.0677491 0.262009 0.276002 0.489378 0.510312 0.487338 0.512358 0.486272 0.513685 0.479923 0.519752 0.480066 0.519671 0.499428 0.500466 0.511803 0.487532 0.492454 0.507539 
0.00878496 0.00899729 0.0487445 0.0498111 0.193439 0.20703 0.505517 0.494478 0.504546 0.495446 0.542595 0.457392 0.312315 0.68768 0.500827 0.499089 0.558466 0.441075 0.499018 0.500976 0.481807 0.518191 
0.00699248 0.00683705 0.0387702 0.0378365 0.154182 0.150524 0.499281 0.487497 0.493149 0.49023 0.574942 0.424151 0.499582 0.492615 0.476518 0.497755 0.480541 0.493616 0.498589 0.493308 0.495257 0.487713 
0.00560861 0.00564439 0.03114 0.0314904 0.129477 0.127686 0.489709 0.490119 0.476237 0.503488 0.496828 0.484491 0.477609 0.50926 0.502271 0.491476 0.496899 0.492891 0.484497 0.486585 0.490288 0.499011 
0.00479948 0.00485841 0.0276995 0.0269695 0.122818 0.11005 0.368841 0.364047 0.500655 0.499325 0.497414 0.502364 0.50025 0.499732 0.514862 0.485098 0.500784 0.499162 0.504092 0.495783 0.502541 0.497446 
0.600997 0.390793 0.603711 0.350731 5.9517e-05 0.814053 0.339575 0.0226621 5.15865e-05 0.039166 0.000735682 0.025201 0.000593839 0.000225464 0.00122348 0.193146 0.000114883 0.098127 0.000169817 0.001837 0.00020749 0.00529459 
0.488287 0.504379 0.895825 0.0634864 0.593031 0.238214 0.394579 0.0138389 2.51495e-08 0.011686 3.14185e-05 0.0123703 3.01905e-06 0.0104764 2.61675e-06 0.223263 1.4268e-05 0.00369394 0.000319066 0.00852277 1.46863e-06 0.000232194 
0.496605 0.497804 0.407065 0.561972 0.845317 0.0259362 0.456942 0.0917371 1.20676e-05 0.0993228 7.46118e-05 0.0735678 3.6296e-05 0.0471941 9.91942e-05 0.254898 4.46518e-06 0.315747 1.96441e-05 0.0379397 4.62965e-05 0.486876 
0.00210768 0.00219899 0.0116931 0.0139828 0.0464976 0.0494803 0.170336 0.168261 0.377033 0.401341 0.47944 0.520536 0.500108 0.499885 0.547552 0.452405 0.469898 0.529887 0.47539 0.524608 0.482717 0.517245 
0.00180213 0.00142776 0.00983559 0.00807815 0.0387803 0.0316218 0.14108 0.112351 0.314685 0.258673 0.5004 0.499588 0.504101 0.495519 0.569086 0.430783 0.671173 0.328795 0.514788 0.485131 0.585533 0.414187 
0.553549 0.444738 0.476978 0.513508 0.765891 0.194654 0.802827 0.0605299 0.549463 0.144354 3.82264e-06 0.34026 8.6106e-05 0.522787 0.000228769 0.279773 1.08244e-05 0.185994 4.13008e-05 0.422142 2.32886e-05 0.0804467 
0.396946 0.600964 0.287176 0.700456 0.71741 0.240135 0.842423 0.00368028 0.440357 0.209446 0.0362295 0.0193908 0.0322624 0.0301541 0.0507079 0.0098838 0.0866296 0.0251081 0.0127955 0.0149894 0.0465819 0.0395688 
0.998286 0.000530712 0.484767 0.508655 0.27879 0.693863 0.127467 0.776655 0.686733 0.101148 0.245307 0.248283 1.52993e-05 0.09886 1.32319e-05 0.443779 1.97862e-06 0.4155 8.95929e-06 0.415724 3.26719e-05 0.0283969 
0.000850828 0.000724059 0.00432708 0.00402783 0.0188221 0.0159645 0.0623658 0.0567544 0.139321 0.129495 0.339309 0.308987 0.502221 0.497711 0.491957 0.508021 0.607619 0.392161 0.505652 0.494316 0.500247 0.499696 
0.000752287 0.00057557 0.00443117 0.00382841 0.0159865 0.0134626 0.056969 0.0480472 0.126102 0.110467 0.300922 0.268976 0.507835 0.491826 0.490878 0.508192 0.674422 0.325004 0.480797 0.518936 0.587905 0.411943 
0.000498952 0.00110472 0.00320367 0.00336848 0.0130804 0.0140511 0.0445756 0.0451504 0.104517 0.107688 0.247345 0.256957 0.518411 0.481583 0.503699 0.495743 0.479377 0.519974 0.4695 0.530386 0.533218 0.466736 
0.000505058 0.000546024 0.00322091 0.0029873 0.011354 0.0136769 0.0419268 0.0439533 0.0928046 0.0988687 0.22147 0.23413 0.48636 0.513333 0.510383 0.489603 0.479111 0.520656 0.483176 0.516421 0.486587 0.513115 
0.00048599 0.000487969 0.00290688 0.00304169 0.0110182 0.0112402 0.0364159 0.0394094 0.0874862 0.0879893 0.211643 0.208217 0.496176 0.503818 0.50567 0.49404 0.513292 0.48645 0.493111 0.506654 0.499976 0.499992 
0.000434471 0.000433909 0.00233785 0.00245572 0.0106781 0.00985674 0.034592 0.0347374 0.0765622 0.0784554 0.182315 0.185652 0.47021 0.503628 0.502503 0.463097 0.477926 0.459767 0.483584 0.49086 0.470184 0.524602 
0.00038859 0.000367665 0.00254868 0.00183801 0.0090532 0.00897639 0.0312715 0.0316936 0.0713621 0.0702333 0.170161 0.169656 0.462438 0.506887 0.504832 0.494113 0.50344 0.430483 0.485677 0.488366 0.478558 0.484312 
0.647776 0.000368422 0.00225818 0.00230588 0.00823517 0.00871346 0.0293025 0.0305609 0.0679919 0.0681716 0.160898 0.161374 0.393352 0.415561 0.458576 0.541384 0.506723 0.493222 0.511856 0.488068 0.479059 0.520758 
0.474043 0.525296 0.573677 0.422586 0.144267 0.840738 0.17813 0.76842 0.49817 0.38354 0.70651 0.0110713 0.0157922 0.293733 0.0329844 0.025722 0.00916416 0.00458192 0.0307131 0.0546595 0.0065134 0.0183054 
0.000318002 0.677021 0.00176903 0.00195721 0.00797949 0.00727925 0.0258389 0.0233797 0.0572048 0.0557416 0.136547 0.13311 0.333924 0.342616 0.49766 0.502313 0.496114 0.503886 0.513005 0.486214 0.500017 0.499847 
0.000286187 0.000315942 0.00168163 0.00175113 0.00668837 0.00780451 0.0224244 0.0250957 0.0547205 0.0574471 0.129508 0.133639 0.33323 0.326813 0.482069 0.517776 0.490636 0.509344 0.491873 0.5081 0.499169 0.500367 
0.000292206 0.000282726 0.00158935 0.00160847 0.00632071 0.00682714 0.0215424 0.0237149 0.0518224 0.0524964 0.122654 0.125241 0.299978 0.32261 0.495517 0.504472 0.501081 0.498913 0.490142 0.509717 0.500136 0.499838 
0.00025243 0.000262107 0.00167039 0.00165387 0.00641122 0.00670926 0.0216229 0.0202505 0.0498479 0.0490533 0.119085 0.115286 0.291468 0.296773 0.504081 0.49587 0.491612 0.508364 0.517063 0.482855 0.50019 0.49979 
0.912992 0.0866899 0.32948 0.668614 0.556665 0.435417 0.909649 0.0625636 0.0120465 0.926441 0.582949 0.270209 0.00694964 0.633655 0.107175 0.00246462 0.000451886 7.04026e-05 0.0209942 0.00142643 0.0341993 0.00893409 
0.578306 0.183366 0.425319 0.573208 0.512516 0.481913 0.529141 0.451654 0.478638 0.478856 0.798016 0.1005 0.255042 0.496448 0.33242 0.0505383 0.000305424 0.0520974 0.000658487 0.0653411 0.000355542 0.0588297 
0.207568 0.627556 0.994454 0.00498621 0.689357 0.308165 0.407169 0.583683 0.697003 0.278824 0.424904 0.51891 0.487221 0.374847 0.577056 0.141994 0.292073 0.191365 0.156742 0.000226631 2.01024e-06 6.44495e-08 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
0.485415 0.49054 0.0690652 0.48447 0.49065 0.478619 0.410419 0.55421 0.262283 0.486711 0.49326 0.19496 0.229604 0.484838 0.493119 0.0516148 0.471299 0.4775 0.491466 0.493322 0.0284857 0.497575 
******************
0th points password value: 1000
1000 0.0144077
******************
1th points password value: 2000
2000 0.024374
******************
2th points password value: 3000
3000 0.0337691
******************
3th points password value: 4000
4000 0.0436757
******************
4th points password value: 5000
5000 0.0488008
******************
5th points password value: 6000
6000 0.0520812
******************
6th points password value: 7000
7000 0.055977
******************
7th points password value: 8000
8000 0.0622336
******************
8th points password value: 9000
9000 0.0655675
******************
9th points password value: 10000
10000 0.0694574
******************
10th points password value: 20000
20000 0.146321
******************
11th points password value: 30000
30000 0.1818
******************
12th points password value: 40000
40000 0.182584
******************
13th points password value: 50000
50000 0.182584
******************
14th points password value: 60000
60000 0.182584
******************
15th points password value: 70000
70000 0.182584
******************
16th points password value: 80000
80000 0.182584
******************
17th points password value: 90000
90000 0.182584
******************
18th points password value: 100000
100000 0.182584
******************
19th points password value: 200000
200000 0.182605
******************
20th points password value: 300000
300000 0.18262
******************
21th points password value: 400000
400000 0.182627
******************
22th points password value: 500000
500000 0.182637
******************
23th points password value: 600000
600000 0.182776
******************
24th points password value: 700000
700000 0.183203
******************
25th points password value: 800000
800000 0.1857
******************
26th points password value: 900000
900000 0.189546
******************
27th points password value: 1e+06
1e+06 0.192897
******************
28th points password value: 1.5e+06
1.5e+06 0.229329
******************
29th points password value: 2e+06
2e+06 0.262609
******************
30th points password value: 2.5e+06
2.5e+06 0.281963
******************
31th points password value: 3e+06
3e+06 0.294945
******************
32th points password value: 3.5e+06
3.5e+06 0.306782
******************
33th points password value: 4e+06
4e+06 0.316045
******************
34th points password value: 4.5e+06
4.5e+06 0.326592
******************
35th points password value: 5e+06
5e+06 0.335306
******************
36th points password value: 5.5e+06
5.5e+06 0.342017
******************
37th points password value: 6e+06
6e+06 0.345698
******************
38th points password value: 6.5e+06
6.5e+06 0.354201
******************
39th points password value: 7e+06
7e+06 0.359065
******************
40th points password value: 7.5e+06
7.5e+06 0.364261
******************
41th points password value: 8e+06
8e+06 0.370098
******************
42th points password value: 8.8e+06
8.8e+06 0.376372
******************
43th points password value: 9e+06
9e+06 0.376514
******************
44th points password value: 9.5e+06
9.5e+06 0.383959
******************
45th points password value: 1e+07
1e+07 0.391655
******************
46th points password value: 1.5e+07
1.5e+07 0.434774
******************
47th points password value: 2e+07
2e+07 0.999988
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/perfect/terminal/linkedinbenchmark.dat <==
dataset:../dataset/linkedin.txt
number of accounts 174292189
number of distinct passwords 57431283
number of equivalence classes 3639
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 1.5e+06
pv 2e+06
pv 2.5e+06
pv 3e+06
pv 3.5e+06
pv 4e+06
pv 4.5e+06
pv 5e+06
pv 5.5e+06
pv 6e+06
pv 6.5e+06
pv 7e+06
pv 7.5e+06
pv 8e+06
pv 8.8e+06
pv 9e+06
pv 9.5e+06
pv 1e+07
pv 1.5e+07
pv 2e+07
pv 2.5e+07
pv 3e+07
pv 3.5e+07
pv 4e+07
pv 4.5e+07
pv 5e+07
pv 5.5e+07
pv 6e+07
pv 6.5e+07
pv 7e+07
pv 7.5e+07
pv 8e+07
pv 8.8e+07
pv 9e+07
pv 9.5e+07
******************
0th points password value: 1000
(1000,0.00878875)
******************
1th points password value: 2000
(2000,0.0119224)
******************
2th points password value: 3000
(3000,0.0135105)
******************
3th points password value: 4000
(4000,0.015896)
******************
4th points password value: 5000
(5000,0.0193232)
******************
5th points password value: 6000
(6000,0.0207479)
******************
6th points password value: 7000
(7000,0.0225388)
******************
7th points password value: 8000
(8000,0.0251684)
******************
8th points password value: 9000
(9000,0.0300855)
******************
9th points password value: 10000
(10000,0.0347614)
******************
10th points password value: 20000
(20000,0.0521605)
******************
11th points password value: 30000
(30000,0.0640544)
******************
12th points password value: 40000
(40000,0.0733375)
******************
13th points password value: 50000
(50000,0.0810903)
******************
14th points password value: 60000
(60000,0.0878507)
******************
15th points password value: 70000
(70000,0.0935429)
******************
16th points password value: 80000
(80000,0.0982889)
******************
17th points password value: 90000
(90000,0.102759)
******************
18th points password value: 100000
(100000,0.106998)
******************
19th points password value: 200000
(200000,0.135169)
******************
20th points password value: 300000
(300000,0.152669)
******************
21th points password value: 400000
(400000,0.165844)
******************
22th points password value: 500000
(500000,0.176361)
******************
23th points password value: 600000
(600000,0.185214)
******************
24th points password value: 700000
(700000,0.193035)
******************
25th points password value: 800000
(800000,0.200108)
******************
26th points password value: 900000
(900000,0.207282)
******************
27th points password value: 1e+06
(1e+06,0.21421)
******************
28th points password value: 1.5e+06
(1.5e+06,0.242036)
******************
29th points password value: 2e+06
(2e+06,0.262645)
******************
30th points password value: 2.5e+06
(2.5e+06,0.278303)
******************
31th points password value: 3e+06
(3e+06,0.290858)
******************
32th points password value: 3.5e+06
(3.5e+06,0.302709)
******************
33th points password value: 4e+06
(4e+06,0.312803)
******************
34th points password value: 4.5e+06
(4.5e+06,0.31972)
******************
35th points password value: 5e+06
(5e+06,0.327521)
******************
36th points password value: 5.5e+06
(5.5e+06,0.333285)
******************
37th points password value: 6e+06
(6e+06,0.339633)
******************
38th points password value: 6.5e+06
(6.5e+06,0.346674)
******************
39th points password value: 7e+06
(7e+06,0.350537)
******************
40th points password value: 7.5e+06
(7.5e+06,0.359047)
******************
41th points password value: 8e+06
(8e+06,0.363815)
******************
42th points password value: 8.8e+06
(8.8e+06,0.368907)
******************
43th points password value: 9e+06
(9e+06,0.368907)
******************
44th points password value: 9.5e+06
(9.5e+06,0.37464)
******************
45th points password value: 1e+07
(1e+07,0.380797)
******************
46th points password value: 1.5e+07
(1.5e+07,0.418346)
******************
47th points password value: 2e+07
(2e+07,0.45729)
******************
48th points password value: 2.5e+07
(2.5e+07,1)
******************
49th points password value: 3e+07
(3e+07,1)
******************
50th points password value: 3.5e+07
(3.5e+07,1)
******************
51th points password value: 4e+07
(4e+07,1)
******************
52th points password value: 4.5e+07
(4.5e+07,1)
******************
53th points password value: 5e+07
(5e+07,1)
******************
54th points password value: 5.5e+07
(5.5e+07,1)
******************
55th points password value: 6e+07
(6e+07,1)
******************
56th points password value: 6.5e+07
(6.5e+07,1)
******************
57th points password value: 7e+07
(7e+07,1)
******************
58th points password value: 7.5e+07
(7.5e+07,1)
******************
59th points password value: 8e+07
(8e+07,1)
******************
60th points password value: 8.8e+07
(8.8e+07,1)
******************
61th points password value: 9e+07
(9e+07,1)
******************
62th points password value: 9.5e+07
(9.5e+07,1)


==> figs/empirical/perfect/terminal/neopets11by3.dat <==
dataset:../dataset/neopets.txt
number of accounts 68345758
number of distinct passwords 27987228
number of equivalence classes 2380
group 0.0611438
group 0.0611748
group 0.061192
group 0.0617236
group 0.0616023
group 0.0617278
group 0.0643318
group 0.0743969
group 0.085324
group 0.0926619
group 0.314721
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 1.5e+06
pv 2e+06
pv 2.5e+06
pv 3e+06
pv 3.5e+06
pv 4e+06
pv 4.5e+06
pv 5e+06
pv 5.5e+06
pv 6e+06
pv 6.5e+06
pv 7e+06
pv 7.5e+06
pv 8e+06
pv 8.8e+06
pv 9e+06
pv 9.5e+06
pv 1e+07
pv 1.5e+07
pv 2e+07
pv 2.5e+07
pv 3e+07
pv 3.5e+07
pv 4e+07
pv 4.5e+07
pv 5e+07
pv 5.5e+07
pv 6e+07
pv 6.5e+07
pv 7e+07
pv 7.5e+07
pv 8e+07
pv 8.8e+07
pv 9e+07
pv 9.5e+07
******************
0th points password value: 1000
IterCount: 17
BestCost: 0.000000
optimal matrix:
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
0.0510139 0.0510139 0.897972
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.000398
optimal matrix:
0.156136 0.272441 0.571423
0.160625 0.717406 0.121969
0.428952 0.567308 0.00374036
0.544509 0.446509 0.0089825
0.00405083 0.652455 0.343494
0.694915 0.0117749 0.29331
0.106014 0.890488 0.00349867
0.31637 0.223836 0.459794
0.452246 0.547697 5.63566e-05
0.137785 0.45678 0.405435
0.042213 0.166984 0.790803
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.000960
optimal matrix:
0.46223 0.485379 0.052391
0.247275 0.591561 0.161164
0.570459 0.42718 0.00236087
0.501127 0.498615 0.000258172
0.336947 0.662952 0.000101024
0.642819 0.357153 2.80811e-05
0.451077 0.48253 0.0663938
0.524002 0.450845 0.0251529
0.557909 0.436712 0.00537898
0.458193 0.468381 0.0734256
0.513172 0.477053 0.00977466
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.001808
optimal matrix:
0.274304 0.352551 0.373145
0.22768 0.0121476 0.760172
0.000467907 0.27948 0.720053
0.44176 0.177794 0.380446
0.16459 0.209571 0.625839
0.506687 0.479188 0.0141253
0.308745 0.141856 0.549399
7.47928e-05 0.271101 0.728824
0.00789364 0.491139 0.500967
0.0146404 0.380671 0.604688
0.272894 0.21276 0.514346
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.002352
optimal matrix:
0.040348 0.0340013 0.925651
0.0351677 0.000681143 0.964151
0.00013738 0.0512431 0.94862
0.00110927 0.178727 0.820164
0.35245 0.115016 0.532534
0.0481855 0.0867518 0.865063
0.0316107 0.00945207 0.958937
0.361068 0.0717433 0.567189
0.0545673 0.25113 0.694303
0.036337 0.00180063 0.961862
0.00101413 0.0117441 0.987242
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.002817
optimal matrix:
0.184705 0.131609 0.683686
0.104488 0.0875491 0.807963
0.0346099 0.00867959 0.95671
0.142771 0.0907703 0.766459
0.14236 0.0565757 0.801064
0.379143 0.18772 0.433136
0.222203 0.0369411 0.740856
0.265764 0.312012 0.422224
0.1163 0.180919 0.702782
0.152011 0.155208 0.692781
0.166957 0.102059 0.730984
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.004189
optimal matrix:
0.15284 0.135389 0.711771
0.057531 0.108319 0.83415
0.22384 0.0501341 0.726026
0.0549998 0.0316131 0.913387
0.148338 0.142804 0.708858
0.166835 0.182868 0.650297
0.300262 0.158166 0.541572
0.0155282 0.00251 0.981962
0.0534576 0.17936 0.767182
0.145495 0.104053 0.750452
0.14537 0.136888 0.717743
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.005951
optimal matrix:
0.00673379 0.00683397 0.986432
0.00740356 0.00471704 0.987879
0.0125108 0.00698634 0.980503
0.0101984 0.00345907 0.986343
0.0110491 0.00769027 0.981261
0.0112226 0.00639033 0.982387
0.00520347 0.00406373 0.990733
0.00827649 0.00708242 0.984641
0.00622718 0.011862 0.981911
0.00679597 0.011367 0.981837
0.00536859 0.0078655 0.986766
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.007359
optimal matrix:
0.0796923 0.0637484 0.856559
0.0623306 0.145853 0.791817
0.0571621 0.158613 0.784225
0.041028 0.0712744 0.887698
0.15598 0.158968 0.685052
0.00147833 0.105974 0.892548
0.107223 0.00153469 0.891242
0.333026 0.0698218 0.597152
0.0151392 0.0606796 0.924181
0.123777 0.0414689 0.834755
0.0955782 0.0531649 0.851257
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.008886
optimal matrix:
0.311744 0.284396 0.40386
0.24897 0.326551 0.424479
0.269246 0.224202 0.506552
0.446935 0.432841 0.120224
0.401588 0.21006 0.388352
0.7016 0.284942 0.0134581
0.176475 0.353457 0.470068
0.29942 0.263392 0.437188
0.489337 0.333292 0.177371
0.0184605 0.318686 0.662854
0.315517 0.272759 0.411724
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.026200
optimal matrix:
0.48715 0.487198 0.0256518
0.481123 0.484792 0.0340855
0.487142 0.477884 0.0349741
0.500524 0.487288 0.012188
0.467471 0.485003 0.0475269
0.446318 0.487336 0.0663455
0.487502 0.437605 0.0748928
0.486931 0.488627 0.024442
0.486977 0.49925 0.0137729
0.488367 0.486914 0.0247184
0.487212 0.486461 0.0263275
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.037817
optimal matrix:
0.0378287 0.268306 0.693865
0.0429262 9.92695e-06 0.957064
0.132355 1.34888e-06 0.867643
0.0824435 4.56494e-06 0.917552
0.0960422 2.75784e-06 0.903955
0.142654 0.000184658 0.857161
0.0416346 1.7996e-06 0.958364
0.181793 2.18881e-06 0.818204
0.00633232 1.80941e-06 0.993666
0.0108518 7.78692e-06 0.98914
0.000611323 2.70958e-08 0.999389
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.043757
optimal matrix:
0.273962 0.271372 0.454665
0.502202 0.497794 3.58096e-06
0.501587 0.498358 5.55533e-05
0.494746 0.505216 3.764e-05
0.501454 0.498445 0.000101153
0.501946 0.497979 7.52459e-05
0.497592 0.502407 1.33174e-06
0.501791 0.498183 2.6283e-05
0.499249 0.500727 2.39205e-05
0.51999 0.479999 1.08701e-05
0.501048 0.498945 6.34745e-06
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.047287
optimal matrix:
0.213088 0.221506 0.565406
0.49376 0.506102 0.000137819
0.493696 0.505765 0.000538075
0.485323 0.514449 0.000227242
0.472453 0.527537 1.05761e-05
0.488775 0.511216 8.28508e-06
0.499455 0.500137 0.000408332
0.487933 0.511129 0.000937417
0.502997 0.496914 8.97475e-05
0.47925 0.520744 6.71268e-06
0.492028 0.507971 2.97621e-07
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.058088
optimal matrix:
0.177741 0.175119 0.64714
0.495666 0.491254 0.0130805
0.488893 0.500023 0.011084
0.489618 0.478355 0.0320278
0.494694 0.504692 0.000613825
0.509459 0.489306 0.00123501
0.548554 0.45132 0.000125908
0.491583 0.503924 0.00449342
0.513952 0.46878 0.0172677
0.492627 0.502626 0.0047476
0.481653 0.491117 0.0272301
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.067833
optimal matrix:
0.521394 0.181513 0.297093
0.0211399 0.145458 0.833402
0.00988182 5.05418e-07 0.990118
0.00186266 1.11487e-05 0.998126
0.00521907 8.38364e-05 0.994697
0.0527826 1.86905e-06 0.947216
0.199212 1.07113e-05 0.800777
0.0222757 2.11133e-06 0.977722
0.00265739 1.20538e-05 0.997331
0.00401877 4.62793e-06 0.995977
0.000470922 7.87435e-07 0.999528
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.074847
optimal matrix:
0.505752 0.231451 0.262797
0.00274674 0.260062 0.737191
8.32666e-05 2.15988e-06 0.999915
0.0165494 2.42337e-05 0.983426
0.0197455 5.32966e-06 0.980249
0.000215742 7.86094e-05 0.999706
0.000732729 3.1952e-06 0.999264
7.16392e-05 0.000123161 0.999805
1.78275e-05 3.73355e-05 0.999945
0.000934209 1.28719e-05 0.999053
0.0031156 5.52004e-08 0.996884
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.080349
optimal matrix:
0.115209 0.118028 0.766764
0.324884 0.331104 0.344012
0.513579 0.486404 1.68172e-05
0.483182 0.516816 1.50882e-06
0.459236 0.540707 5.68155e-05
0.506727 0.493056 0.000216447
0.494372 0.505457 0.0001712
0.500117 0.499878 4.31081e-06
0.500703 0.499286 1.05151e-05
0.500585 0.49937 4.48456e-05
0.490246 0.509741 1.31266e-05
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.084724
optimal matrix:
0.104282 0.104781 0.790938
0.292703 0.293551 0.413746
0.494604 0.505396 2.62359e-07
0.50499 0.494975 3.52318e-05
0.514218 0.485763 1.91151e-05
0.499398 0.500595 6.43484e-06
0.501664 0.498326 9.9684e-06
0.496581 0.503413 5.91088e-06
0.49576 0.504239 2.86773e-07
0.486355 0.513627 1.81922e-05
0.49971 0.500285 5.12449e-06
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.119324
optimal matrix:
0.0493384 0.0482573 0.902404
0.138397 0.135291 0.726312
0.483023 0.485124 0.031853
0.492655 0.46844 0.0389051
0.495455 0.471708 0.0328377
0.498521 0.49606 0.00541935
0.478386 0.49525 0.0263642
0.546924 0.440369 0.0127068
0.49536 0.493612 0.0110281
0.443776 0.504767 0.0514571
0.489725 0.476569 0.033706
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.140692
optimal matrix:
0.0324865 0.0328398 0.934674
0.0982247 0.0923077 0.809468
0.258192 0.261006 0.480803
0.493642 0.506259 9.85332e-05
0.491097 0.50869 0.000212416
0.48463 0.514927 0.000443384
0.484263 0.515687 4.92842e-05
0.510047 0.489867 8.66043e-05
0.499509 0.500364 0.00012779
0.499406 0.500576 1.76361e-05
0.500033 0.499962 5.62838e-06
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.154609
optimal matrix:
0.0233988 0.0248104 0.951791
0.0656423 0.0697285 0.864629
0.186952 0.197159 0.615888
0.464142 0.492097 0.0437606
0.500044 0.499949 6.90655e-06
0.518046 0.481903 5.1238e-05
0.519867 0.480046 8.75056e-05
0.492407 0.50758 1.29461e-05
0.459968 0.540006 2.69088e-05
0.491543 0.508452 5.32019e-06
0.472454 0.52753 1.59786e-05
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.174460
optimal matrix:
0.0178091 0.0198865 0.962304
0.0498352 0.0558961 0.894269
0.141554 0.163258 0.695188
0.352352 0.394522 0.253126
0.464133 0.53556 0.000307161
0.468966 0.530887 0.000147592
0.457963 0.541692 0.000344859
0.491091 0.508905 4.069e-06
0.478242 0.521728 3.00939e-05
0.384465 0.614339 0.00119637
0.495852 0.50412 2.74945e-05
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.191337
optimal matrix:
0.518506 0.456392 0.0251025
0.0384731 0.890628 0.070899
0.43779 0.363209 0.199001
0.379609 0.122278 0.498113
1.47118e-06 0.027107 0.972892
2.4158e-05 0.0227596 0.977216
0.000100453 0.000165087 0.999734
9.65982e-05 0.0190591 0.980844
3.56297e-05 0.0781602 0.921804
8.50849e-05 0.03706 0.962855
1.03429e-05 0.403172 0.596818
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.195982
optimal matrix:
0.0131314 0.0130839 0.973785
0.0370296 0.0367037 0.926267
0.103945 0.101813 0.794242
0.260164 0.259556 0.48028
0.498122 0.501857 2.07742e-05
0.499732 0.500149 0.000118925
0.499879 0.500078 4.31017e-05
0.497367 0.502437 0.000196056
0.500387 0.499576 3.70151e-05
0.500449 0.499492 5.85042e-05
0.5021 0.497749 0.000150652
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.204464
optimal matrix:
0.0113583 0.0124492 0.976193
0.0319322 0.0318551 0.936213
0.0926009 0.0898417 0.817557
0.224894 0.224933 0.550173
0.485135 0.484793 0.0300725
0.514977 0.484921 0.000101525
0.446635 0.553276 8.89899e-05
0.486724 0.512961 0.000315073
0.511556 0.488409 3.55634e-05
0.539873 0.460116 1.08583e-05
0.496491 0.503457 5.196e-05
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.217311
optimal matrix:
0.00966071 0.0105904 0.979749
0.0272747 0.0285925 0.944133
0.0771736 0.0791629 0.843663
0.191685 0.20314 0.605175
0.413222 0.435043 0.151736
0.46556 0.534414 2.59363e-05
0.520195 0.479777 2.78206e-05
0.470059 0.529798 0.000142412
0.433344 0.566233 0.000423753
0.475137 0.524786 7.64959e-05
0.506649 0.493325 2.57371e-05
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.227271
optimal matrix:
0.00907574 0.0085531 0.982371
0.0254242 0.0240168 0.950559
0.0721937 0.0676792 0.860127
0.179812 0.16984 0.650348
0.387608 0.366154 0.246238
0.533601 0.466362 3.71831e-05
0.515146 0.484827 2.64051e-05
0.53373 0.466246 2.44237e-05
0.565632 0.433451 0.0009171
0.492929 0.507047 2.39093e-05
0.497839 0.502157 3.82983e-06
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 0.278090
optimal matrix:
0.00162698 0.00381703 0.994556
0.0115667 0.0123668 0.976067
0.0292038 0.0351517 0.935644
0.426653 0.509693 0.0636533
0.157946 0.175342 0.666711
0.333395 0.369184 0.297421
0.286762 0.496191 0.217047
0.318002 0.417999 0.263999
0.315917 0.374098 0.309985
0.209468 0.309438 0.481094
0.386506 0.348282 0.265212
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 0.286303
optimal matrix:
0.00401037 0.00402537 0.991964
0.0121202 0.0122116 0.975668
0.0317807 0.0342721 0.933947
0.0795209 0.0819292 0.83855
0.171295 0.17659 0.652115
0.363462 0.374221 0.262317
0.491135 0.508861 3.97308e-06
0.498917 0.501006 7.72099e-05
0.485977 0.513915 0.000108379
0.501605 0.498165 0.00023068
0.490618 0.509351 3.14609e-05
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 0.304416
optimal matrix:
0.00355631 0.00272736 0.993716
0.00962717 0.00915626 0.981217
0.0269396 0.0229534 0.950107
0.0678231 0.0584476 0.873729
0.146299 0.125239 0.728461
0.309927 0.265207 0.424865
0.499307 0.500572 0.000121028
0.505285 0.494611 0.000104407
0.531203 0.468784 1.33104e-05
0.655002 0.344687 0.000310643
0.522392 0.477465 0.000143643
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 0.318489
optimal matrix:
0.0026387 0.00255206 0.994809
0.00738202 0.00716686 0.985451
0.0218338 0.0205306 0.957636
0.0522119 0.0505947 0.897193
0.112602 0.109112 0.778286
0.238033 0.231144 0.530824
0.489924 0.474573 0.035503
0.487134 0.512745 0.000121007
0.494774 0.505191 3.47079e-05
0.552391 0.447337 0.000271573
0.503125 0.496836 3.91801e-05
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 0.337528
optimal matrix:
0.0020032 0.00196251 0.996034
0.00687747 0.00617405 0.986948
0.0174565 0.0168966 0.965647
0.0439129 0.0419619 0.914125
0.0942454 0.0904517 0.815303
0.199504 0.191827 0.608669
0.410302 0.39378 0.195918
0.543933 0.455996 7.12445e-05
0.499977 0.499998 2.54483e-05
0.536553 0.463377 7.02161e-05
0.497023 0.502854 0.000123595
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 0.351112
optimal matrix:
0.00181507 0.00183633 0.996349
0.0053045 0.00549208 0.989203
0.0155918 0.0156861 0.968722
0.0373412 0.0360601 0.926599
0.080527 0.0778007 0.841672
0.170713 0.164878 0.66441
0.350762 0.338868 0.31037
0.508148 0.49176 9.13986e-05
0.503143 0.496841 1.6049e-05
0.515157 0.484635 0.000207708
0.508254 0.491676 6.95814e-05
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 0.361423
optimal matrix:
0.409947 0.00139055 0.588662
0.00474265 0.00458335 0.990674
0.0132593 0.0128801 0.973861
0.0320419 0.0325283 0.93543
0.0681203 0.0701427 0.861737
0.144359 0.148895 0.706745
0.297269 0.30637 0.396361
0.5006 0.49929 0.000109808
0.513929 0.486062 8.57835e-06
0.524525 0.475366 0.000109657
0.475069 0.524441 0.000489436
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 0.369298
optimal matrix:
0.00134258 0.00137464 0.997283
0.00413246 0.00419024 0.991677
0.0119896 0.0116782 0.976332
0.0291252 0.0279187 0.942956
0.062869 0.0602286 0.876902
0.133272 0.127185 0.739543
0.274048 0.262762 0.46319
0.499974 0.4997 0.000326461
0.532299 0.46766 4.10827e-05
0.502654 0.497036 0.000310558
0.509392 0.490066 0.000541635
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 0.382616
optimal matrix:
0.122737 0.875002 0.00226019
0.454722 0.538483 0.00679487
0.0692183 0.911433 0.0193482
0.639553 0.312377 0.0480696
0.776833 0.119488 0.103679
0.779833 0.000363896 0.219803
0.0257042 0.522285 0.452011
0.0670228 0.0401824 0.892795
0.00350044 9.90238e-06 0.99649
0.026988 9.36279e-07 0.973011
0.0816652 0.000186373 0.918148
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 0.395477
optimal matrix:
0.561585 0.435541 0.00287398
0.26652 0.72701 0.00647011
0.7898 0.191907 0.0182924
0.00491001 0.950797 0.0442935
0.721879 0.182487 0.0956342
0.784111 0.0133275 0.202562
0.0049773 0.5848 0.410223
0.156505 0.0153683 0.828127
0.00123301 2.13256e-08 0.998767
0.0235412 0.00969347 0.966765
0.0135782 0.02459 0.961832
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 0.409386
optimal matrix:
0.537431 0.460716 0.00185397
0.55278 0.441838 0.00538199
0.337936 0.646131 0.015933
0.951489 0.0105236 0.0379876
0.389042 0.527822 0.0831356
0.149885 0.676351 0.173764
0.0158301 0.629992 0.354178
0.264061 0.0270618 0.708877
0.0604644 0.0445332 0.895002
0.0128043 0.0353924 0.951803
0.0533923 0.0371151 0.909493
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 0.415763
optimal matrix:
0.984334 0.0143431 0.00132338
0.50699 0.488068 0.00494202
0.892829 0.0934273 0.0137434
0.562747 0.402221 0.0350319
0.709772 0.214542 0.0756865
0.742809 0.0967173 0.160474
0.0338284 0.635812 0.330359
0.295769 0.0501329 0.654098
5.60886e-07 0.0625515 0.937448
7.88995e-05 0.0152057 0.984715
4.89933e-05 0.0983163 0.901635
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 0.422902
optimal matrix:
0.697475 0.300914 0.00161056
0.776482 0.218949 0.0045691
0.926069 0.0610236 0.0129071
0.666319 0.301375 0.0323062
0.582147 0.34816 0.0696925
0.364186 0.488033 0.147781
0.0732077 0.622572 0.30422
0.3502 0.0470276 0.602772
1.18357e-05 0.0658068 0.934181
6.76635e-05 0.0629159 0.937016
3.52591e-05 0.0847023 0.915262
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 0.425970
optimal matrix:
0.623837 0.374565 0.00159807
0.990535 0.00460499 0.0048601
0.599878 0.386516 0.013606
0.736473 0.231127 0.0323991
0.00919896 0.920766 0.0700349
0.0412234 0.810257 0.14852
0.216966 0.477269 0.305765
0.338723 0.0550662 0.60621
7.52376e-06 1.65951e-05 0.999976
7.26259e-06 7.67724e-05 0.999916
8.19337e-06 7.61041e-05 0.999916
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 0.434489
optimal matrix:
0.0188714 0.979665 0.0014631
0.344481 0.651325 0.00419425
0.573733 0.413707 0.0125593
0.407493 0.563454 0.0290523
0.250433 0.686922 0.0626451
0.467798 0.39931 0.132892
0.225825 0.500562 0.273613
0.250274 0.206839 0.542887
6.6342e-05 0.000515259 0.999418
0.000115628 1.41221e-05 0.99987
8.10272e-05 0.00174393 0.998175
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 0.436256
optimal matrix:
0.247787 0.750591 0.00162275
0.581961 0.41403 0.00400889
0.148228 0.840453 0.0113187
0.121646 0.850017 0.0283365
0.556121 0.38276 0.061119
0.402535 0.467825 0.12964
0.0471482 0.685973 0.266879
0.417294 0.0528978 0.529809
3.21188e-06 0.000197114 0.9998
1.85747e-05 0.000220409 0.999761
1.53127e-05 0.000228442 0.999756
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 0.445206
optimal matrix:
0.000732669 0.000654972 0.998612
0.00193048 0.00204961 0.99602
0.00516155 0.00537782 0.989461
0.0129418 0.0134448 0.973613
0.0279572 0.0288396 0.943203
0.0592675 0.0615759 0.879157
0.122154 0.125791 0.752055
0.242451 0.252249 0.5053
0.466723 0.484915 0.0483625
0.486331 0.513647 2.16549e-05
0.491782 0.508167 5.0991e-05
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 0.454807
optimal matrix:
0.000679943 0.270611 0.728709
0.00233372 0.00171968 0.995947
0.00513919 0.00547714 0.989384
0.0123626 0.0126227 0.975015
0.0264987 0.0266989 0.946802
0.0561293 0.0566291 0.887242
0.115592 0.115926 0.768482
0.230026 0.232013 0.53796
0.443606 0.447092 0.109302
0.500513 0.499439 4.77487e-05
0.497288 0.502627 8.57377e-05
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.482164 0.480695 0.037141
0.0941653 0.503435 0.4024
0.435466 0.111635 0.452899
0.488436 0.487177 0.0243872
0.0167324 0.486525 0.496742
0.397937 0.184735 0.417329
0.238714 0.523212 0.238073
0.479158 0.379715 0.141128
0.483655 0.419038 0.0973073
0.499056 0.345902 0.155042
0.508806 0.480523 0.0106708
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.482164 0.480695 0.037141
0.0941653 0.503435 0.4024
0.435466 0.111635 0.452899
0.488436 0.487177 0.0243872
0.0167324 0.486525 0.496742
0.397937 0.184735 0.417329
0.238714 0.523212 0.238073
0.479158 0.379715 0.141128
0.483655 0.419038 0.0973073
0.499056 0.345902 0.155042
0.508806 0.480523 0.0106708
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.482164 0.480695 0.037141
0.0941653 0.503435 0.4024
0.435466 0.111635 0.452899
0.488436 0.487177 0.0243872
0.0167324 0.486525 0.496742
0.397937 0.184735 0.417329
0.238714 0.523212 0.238073
0.479158 0.379715 0.141128
0.483655 0.419038 0.0973073
0.499056 0.345902 0.155042
0.508806 0.480523 0.0106708
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.482164 0.480695 0.037141
0.0941653 0.503435 0.4024
0.435466 0.111635 0.452899
0.488436 0.487177 0.0243872
0.0167324 0.486525 0.496742
0.397937 0.184735 0.417329
0.238714 0.523212 0.238073
0.479158 0.379715 0.141128
0.483655 0.419038 0.0973073
0.499056 0.345902 0.155042
0.508806 0.480523 0.0106708
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.482164 0.480695 0.037141
0.0941653 0.503435 0.4024
0.435466 0.111635 0.452899
0.488436 0.487177 0.0243872
0.0167324 0.486525 0.496742
0.397937 0.184735 0.417329
0.238714 0.523212 0.238073
0.479158 0.379715 0.141128
0.483655 0.419038 0.0973073
0.499056 0.345902 0.155042
0.508806 0.480523 0.0106708
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.482164 0.480695 0.037141
0.0941653 0.503435 0.4024
0.435466 0.111635 0.452899
0.488436 0.487177 0.0243872
0.0167324 0.486525 0.496742
0.397937 0.184735 0.417329
0.238714 0.523212 0.238073
0.479158 0.379715 0.141128
0.483655 0.419038 0.0973073
0.499056 0.345902 0.155042
0.508806 0.480523 0.0106708
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.482164 0.480695 0.037141
0.0941653 0.503435 0.4024
0.435466 0.111635 0.452899
0.488436 0.487177 0.0243872
0.0167324 0.486525 0.496742
0.397937 0.184735 0.417329
0.238714 0.523212 0.238073
0.479158 0.379715 0.141128
0.483655 0.419038 0.0973073
0.499056 0.345902 0.155042
0.508806 0.480523 0.0106708
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.482164 0.480695 0.037141
0.0941653 0.503435 0.4024
0.435466 0.111635 0.452899
0.488436 0.487177 0.0243872
0.0167324 0.486525 0.496742
0.397937 0.184735 0.417329
0.238714 0.523212 0.238073
0.479158 0.379715 0.141128
0.483655 0.419038 0.0973073
0.499056 0.345902 0.155042
0.508806 0.480523 0.0106708
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.482164 0.480695 0.037141
0.0941653 0.503435 0.4024
0.435466 0.111635 0.452899
0.488436 0.487177 0.0243872
0.0167324 0.486525 0.496742
0.397937 0.184735 0.417329
0.238714 0.523212 0.238073
0.479158 0.379715 0.141128
0.483655 0.419038 0.0973073
0.499056 0.345902 0.155042
0.508806 0.480523 0.0106708
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.482164 0.480695 0.037141
0.0941653 0.503435 0.4024
0.435466 0.111635 0.452899
0.488436 0.487177 0.0243872
0.0167324 0.486525 0.496742
0.397937 0.184735 0.417329
0.238714 0.523212 0.238073
0.479158 0.379715 0.141128
0.483655 0.419038 0.0973073
0.499056 0.345902 0.155042
0.508806 0.480523 0.0106708
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.482164 0.480695 0.037141
0.0941653 0.503435 0.4024
0.435466 0.111635 0.452899
0.488436 0.487177 0.0243872
0.0167324 0.486525 0.496742
0.397937 0.184735 0.417329
0.238714 0.523212 0.238073
0.479158 0.379715 0.141128
0.483655 0.419038 0.0973073
0.499056 0.345902 0.155042
0.508806 0.480523 0.0106708
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.482164 0.480695 0.037141
0.0941653 0.503435 0.4024
0.435466 0.111635 0.452899
0.488436 0.487177 0.0243872
0.0167324 0.486525 0.496742
0.397937 0.184735 0.417329
0.238714 0.523212 0.238073
0.479158 0.379715 0.141128
0.483655 0.419038 0.0973073
0.499056 0.345902 0.155042
0.508806 0.480523 0.0106708
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.482164 0.480695 0.037141
0.0941653 0.503435 0.4024
0.435466 0.111635 0.452899
0.488436 0.487177 0.0243872
0.0167324 0.486525 0.496742
0.397937 0.184735 0.417329
0.238714 0.523212 0.238073
0.479158 0.379715 0.141128
0.483655 0.419038 0.0973073
0.499056 0.345902 0.155042
0.508806 0.480523 0.0106708
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.482164 0.480695 0.037141
0.0941653 0.503435 0.4024
0.435466 0.111635 0.452899
0.488436 0.487177 0.0243872
0.0167324 0.486525 0.496742
0.397937 0.184735 0.417329
0.238714 0.523212 0.238073
0.479158 0.379715 0.141128
0.483655 0.419038 0.0973073
0.499056 0.345902 0.155042
0.508806 0.480523 0.0106708
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.482164 0.480695 0.037141
0.0941653 0.503435 0.4024
0.435466 0.111635 0.452899
0.488436 0.487177 0.0243872
0.0167324 0.486525 0.496742
0.397937 0.184735 0.417329
0.238714 0.523212 0.238073
0.479158 0.379715 0.141128
0.483655 0.419038 0.0973073
0.499056 0.345902 0.155042
0.508806 0.480523 0.0106708
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.482164 0.480695 0.037141
0.0941653 0.503435 0.4024
0.435466 0.111635 0.452899
0.488436 0.487177 0.0243872
0.0167324 0.486525 0.496742
0.397937 0.184735 0.417329
0.238714 0.523212 0.238073
0.479158 0.379715 0.141128
0.483655 0.419038 0.0973073
0.499056 0.345902 0.155042
0.508806 0.480523 0.0106708
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.482164 0.480695 0.037141
0.0941653 0.503435 0.4024
0.435466 0.111635 0.452899
0.488436 0.487177 0.0243872
0.0167324 0.486525 0.496742
0.397937 0.184735 0.417329
0.238714 0.523212 0.238073
0.479158 0.379715 0.141128
0.483655 0.419038 0.0973073
0.499056 0.345902 0.155042
0.508806 0.480523 0.0106708


==> figs/empirical/perfect/terminal/neopets3by3.dat <==
dataset:../dataset/neopets.txt
number of accounts 68345758
number of distinct passwords 27987228
number of equivalence classes 2380
size 2380
group 0.29524
group 0.297377
group 0.407383
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
******************
0th points password value: 1000
IterCount: 7
BestCost: 0.000000
optimal matrix:
0.0763301 0.0756606 0.848009
0.0853453 0.277371 0.637284
0.0135094 0.00326706 0.983224
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.000398
optimal matrix:
0.105454 0.323038 0.571508
0.157631 0.836885 0.00548369
0.168924 0.25905 0.572026
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.000937
optimal matrix:
0.241058 0.137357 0.621584
0.132428 0.107037 0.760536
0.211519 0.179188 0.609292
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.001907
optimal matrix:
0.372451 0.407507 0.220042
0.649372 0.331796 0.0188315
0.250329 0.550327 0.199344
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.002348
optimal matrix:
0.06882 0.288862 0.642317
0.164767 0.507378 0.327854
0.127773 0.0893382 0.782889
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.002817
optimal matrix:
0.388176 0.31629 0.295534
0.45126 0.21399 0.334749
0.373857 0.335078 0.291065
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.004214
optimal matrix:
0.291045 0.289186 0.419768
0.300214 0.508992 0.190794
0.260473 0.187056 0.552471
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.005952
optimal matrix:
0.00708746 0.00925347 0.983659
0.0062822 0.00994605 0.983772
0.0111624 0.00871541 0.980122
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.007355
optimal matrix:
0.354017 0.24326 0.402723
0.592796 0.407201 2.85254e-06
0.149486 0.196822 0.653691
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.008870
optimal matrix:
0.362014 0.36858 0.269406
0.399761 0.580511 0.0197279
0.365953 0.245943 0.388105
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.026224
optimal matrix:
0.276203 0.281121 0.442677
0.295528 0.277492 0.42698
0.273594 0.279304 0.447102
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.040024
optimal matrix:
0.396237 0.272218 0.331545
0.545463 0.234684 0.219853
0.262562 0.282617 0.454821
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.050523
optimal matrix:
0.146186 0.362941 0.490873
0.00667383 0.649735 0.343591
0.262481 0.0878795 0.64964
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.060672
optimal matrix:
0.228936 0.26371 0.507354
0.153507 0.141166 0.705327
0.245437 0.308747 0.445816
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.069952
optimal matrix:
0.254333 0.198021 0.547646
0.577061 0.422826 0.000112454
0.0231879 0.0221419 0.95467
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.078346
optimal matrix:
0.163807 0.308374 0.52782
0.15962 0.322183 0.518197
0.169265 0.288153 0.542583
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.085253
optimal matrix:
0.0820253 0.0642059 0.853769
0.0876611 0.0640138 0.848325
0.0865274 0.0637435 0.849729
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.091668
optimal matrix:
0.131926 0.131987 0.736087
0.0506613 0.246722 0.702617
0.203815 0.0463233 0.749862
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.097250
optimal matrix:
0.308294 0.264909 0.426797
6.8297e-05 0.385886 0.614045
0.514461 0.198227 0.287313
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.138113
optimal matrix:
0.412893 0.0914802 0.495626
0.0252707 3.89638e-06 0.974725
0.72217 0.16348 0.11435
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.166536
optimal matrix:
0.134252 0.43325 0.432497
0.232914 0.767063 2.31243e-05
0.0650992 0.194551 0.74035
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.190442
optimal matrix:
0.283811 0.28096 0.435229
0.283789 0.288461 0.42775
0.271877 0.289005 0.439118
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.210232
optimal matrix:
0.364477 0.451554 0.183968
0.332075 0.414548 0.253377
0.382809 0.486575 0.130616
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.225630
optimal matrix:
0.00107284 0.100422 0.898505
0.00117959 1.08255e-12 0.99882
0.00128605 1.41534e-13 0.998714
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.236378
optimal matrix:
0.372495 0.372771 0.254735
0.498979 0.501021 2.95391e-10
0.500425 0.499575 5.32632e-11
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.244272
optimal matrix:
0.199845 0.441565 0.35859
0.347648 0.652352 2.24374e-11
0.29261 0.70739 7.55285e-12
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.250292
optimal matrix:
0.108384 0.433023 0.458594
0.290212 8.01588e-11 0.709788
0.124184 8.37779e-10 0.875816
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.255054
optimal matrix:
0.500976 0.113293 0.385731
6.21153e-14 0.0480738 0.951926
1.06248e-13 0.35766 0.64234
******************
28th points password value: 2e+06
IterCount: 10000
BestCost: 0.318462
optimal matrix:
0.408411 0.364278 0.227311
0.0116505 0.00295778 0.985392
0.0233277 0.00592232 0.97075
******************
29th points password value: 3e+06
IterCount: 10000
BestCost: 0.366972
optimal matrix:
0.0490395 0.856528 0.0944326
0.341692 0.000150182 0.658158
0.361903 0.000339867 0.637757
******************
30th points password value: 4e+06
IterCount: 10000
BestCost: 0.402764
optimal matrix:
0.0445913 0.0534054 0.902003
0.450914 0.529452 0.0196333
0.444088 0.521443 0.0344693
******************
31th points password value: 5e+06
IterCount: 10000
BestCost: 0.432815
optimal matrix:
0.940749 0.00632443 0.0529263
0.248169 0.0978416 0.653989
0.22771 0.0884578 0.683832
******************
32th points password value: 6e+06
IterCount: 10000
BestCost: 0.456535
optimal matrix:
0.940366 0.00493234 0.0547019
0.0261081 0.0790749 0.894817
0.0400325 0.0779458 0.882022
******************
33th points password value: 7e+06
IterCount: 10000
BestCost: 0.478975
optimal matrix:
0.948064 0.00171653 0.050219
0.000106515 0.0395275 0.960366
0.000129176 0.0328335 0.967037
******************
34th points password value: 8e+06
IterCount: 10000
BestCost: 0.495987
optimal matrix:
0.0143223 0.95594 0.0297376
0.260717 0.157203 0.582079
0.309359 3.79766e-09 0.690641
******************
35th points password value: 9e+06
IterCount: 10000
BestCost: 0.508691
optimal matrix:
0.555747 0.406944 0.0373087
2.18468e-10 0.267981 0.732019
1.8674e-11 3.25159e-12 1
******************
36th points password value: 1e+07
IterCount: 10000
BestCost: 0.518478
optimal matrix:
0.968612 0.000962085 0.0304257
0.356124 0.0158559 0.62802
3.35101e-12 0.0292966 0.970703
******************
37th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.408545 0.591453 1.72868e-06
0.048087 0.0359167 0.915996
0.455363 0.0432778 0.501359
******************
38th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.408545 0.591453 1.72868e-06
0.048087 0.0359167 0.915996
0.455363 0.0432778 0.501359
******************
39th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.408545 0.591453 1.72868e-06
0.048087 0.0359167 0.915996
0.455363 0.0432778 0.501359
******************
40th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.408545 0.591453 1.72868e-06
0.048087 0.0359167 0.915996
0.455363 0.0432778 0.501359
******************
41th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.408545 0.591453 1.72868e-06
0.048087 0.0359167 0.915996
0.455363 0.0432778 0.501359
******************
42th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.408545 0.591453 1.72868e-06
0.048087 0.0359167 0.915996
0.455363 0.0432778 0.501359
******************
43th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.408545 0.591453 1.72868e-06
0.048087 0.0359167 0.915996
0.455363 0.0432778 0.501359
******************
44th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.408545 0.591453 1.72868e-06
0.048087 0.0359167 0.915996
0.455363 0.0432778 0.501359


==> figs/empirical/perfect/terminal/neopets7by3.dat <==
dataset:../dataset/neopets.txt
number of accounts 68345758
number of distinct passwords 27987228
number of equivalence classes 2380
size 2380
group 0.107584
group 0.107919
group 0.107966
group 0.109428
group 0.108708
group 0.143675
group 0.314721
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
******************
0th points password value: 1000
IterCount: 8
BestCost: 0.000000
optimal matrix:
0.0301837 0.0301837 0.939633
0.0301837 0.0301837 0.939633
0.0301837 0.0301837 0.939633
0.0301837 0.0301837 0.939633
0.0301837 0.0301837 0.939633
0.0301837 0.0301837 0.939633
0.0301837 0.0301837 0.939633
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.000398
optimal matrix:
0.264912 0.16358 0.571508
0.588368 0.18903 0.222602
0.702493 0.244795 0.0527117
0.635973 0.156501 0.207525
0.191126 0.00785026 0.801023
0.265529 0.682332 0.0521397
0.230314 0.150344 0.619342
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.000908
optimal matrix:
0.0593182 0.053662 0.88702
0.0272233 0.00965108 0.963126
0.0697093 0.000325979 0.929965
0.052117 0.00678164 0.941101
0.0405811 0.087928 0.871491
6.76491e-05 4.15552e-05 0.999891
0.0119337 0.0421872 0.945879
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.001808
optimal matrix:
0.275065 0.0980802 0.626855
0.3474 0.0208536 0.631746
0.0786505 0.404979 0.51637
0.872386 0.120217 0.00739712
0.0857311 0.140624 0.773645
0.614042 0.0329928 0.352965
0.379813 0.154684 0.465502
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.002348
optimal matrix:
0.0398905 0.0289295 0.93118
0.0462302 0.203325 0.750445
0.0641764 0.0409012 0.894922
0.00736154 0.0328713 0.959767
0.0663675 0.0417485 0.891884
0.224199 0.0317288 0.744072
0.0441918 0.0281339 0.927674
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.002817
optimal matrix:
0.308019 0.316293 0.375687
0.269469 0.441231 0.289301
0.232911 0.236076 0.531013
0.311169 0.389862 0.29897
0.313358 0.229669 0.456973
0.379706 0.126774 0.493521
0.343931 0.319488 0.336581
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.004203
optimal matrix:
0.120052 0.104899 0.775049
0.121111 0.0245586 0.85433
0.137921 0.0882819 0.773797
0.0242276 0.000194269 0.975578
0.132147 0.102402 0.765451
0.0821327 0.216561 0.701306
0.0655795 0.0937182 0.840702
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.005951
optimal matrix:
0.0108 0.0135679 0.975632
0.0140024 0.0153357 0.970662
0.00502361 0.0253203 0.969656
0.00881534 0.0146743 0.97651
0.0140486 0.0109679 0.974984
0.0129512 0.0161029 0.970946
0.0102209 0.0127699 0.977009
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.007355
optimal matrix:
0.167209 0.249134 0.583657
0.25741 0.383214 0.359376
0.0136008 0.292399 0.694
0.0714049 0.159495 0.7691
0.454969 0.309314 0.235717
0.362407 0.298588 0.339004
0.00120507 0.273205 0.72559
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.008901
optimal matrix:
0.182382 0.136529 0.68109
0.213046 0.00101746 0.785937
0.000880968 0.0734297 0.925689
0.258216 0.142361 0.599424
0.0219012 0.137716 0.840382
0.264431 0.358583 0.376986
0.250117 0.0406705 0.709212
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.026196
optimal matrix:
0.0312407 0.0307782 0.937981
0.0345915 0.0251514 0.940257
0.0423393 0.0374544 0.920206
0.0399821 0.0203954 0.939623
0.0176619 0.0341379 0.9482
0.0339608 0.0408348 0.925204
0.0364086 0.0378474 0.925744
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.040020
optimal matrix:
0.143783 0.190124 0.666093
0.00727528 0.155756 0.836969
0.327977 0.0866708 0.585352
0.140857 0.155394 0.703749
0.159187 0.153983 0.68683
0.166312 0.475968 0.357721
0.146157 0.166307 0.687536
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.050537
optimal matrix:
0.230771 0.180577 0.588651
0.257912 0.146128 0.59596
0.0133933 0.188271 0.798336
0.288357 0.205277 0.506367
0.235418 0.226919 0.537663
0.184939 0.0965912 0.71847
0.247437 0.163447 0.589116
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.060699
optimal matrix:
0.0860227 0.147367 0.76661
0.0490376 0.105946 0.845016
0.192178 0.0320508 0.775772
0.216524 0.119416 0.664059
0.0697901 0.283536 0.646674
0.0734433 0.145526 0.781031
0.00951143 0.132528 0.85796
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.068749
optimal matrix:
0.219077 0.0458633 0.735059
9.55731e-08 0.0506733 0.949327
7.6627e-08 0.0478609 0.952139
1.14525e-08 0.115589 0.884411
9.70829e-08 0.162338 0.837662
1.23314e-07 0.0839402 0.91606
7.10028e-08 0.000804655 0.999195
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.074491
optimal matrix:
0.0654064 0.344105 0.590488
0.0632386 1.14366e-08 0.936761
0.0335427 6.2456e-08 0.966457
0.00442229 1.32613e-07 0.995578
0.0191036 4.06615e-08 0.980896
0.0221121 4.78847e-09 0.977888
0.2271 4.18636e-08 0.7729
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.078760
optimal matrix:
0.0323062 0.429688 0.538006
2.89331e-06 1.06195e-07 0.999997
0.0667273 9.86289e-08 0.933273
0.129282 3.70077e-08 0.870718
0.148013 1.0273e-06 0.851986
0.0255733 1.69738e-08 0.974427
0.0299831 9.29113e-10 0.970017
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.082054
optimal matrix:
0.494868 0.0373808 0.467751
5.7599e-08 0.0201917 0.979808
1.31031e-07 0.356464 0.643536
3.9045e-08 0.0941403 0.90586
4.2158e-07 0.0480143 0.951985
7.06938e-07 0.0631117 0.936888
4.325e-09 0.0025009 0.997499
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.084673
optimal matrix:
0.108653 0.546678 0.344669
0.201766 3.81373e-08 0.798234
0.836984 2.95051e-08 0.163016
0.144196 6.65232e-09 0.855804
0.000557897 1.44418e-07 0.999442
0.00059649 7.7571e-08 0.999403
0.272717 7.98125e-09 0.727283
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.126654
optimal matrix:
0.125946 0.0881828 0.785871
0.579288 0.400249 0.0204632
0.535087 0.464195 0.000718193
0.758026 0.241891 8.26151e-05
0.458376 0.524552 0.0170716
0.542144 0.444541 0.0133155
0.573755 0.38914 0.0371049
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.156417
optimal matrix:
0.00836251 0.860113 0.131525
0.0458249 0.185215 0.768961
0.0494076 5.02586e-07 0.950592
0.095166 2.82494e-06 0.904831
0.0458364 1.40956e-06 0.954162
0.152675 1.28482e-06 0.847324
0.002955 1.69932e-08 0.997045
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.172177
optimal matrix:
0.853719 0.0470235 0.0992572
0.400498 0.0191767 0.580325
9.09106e-06 0.0196473 0.980344
5.13584e-06 0.000510115 0.999485
4.5302e-06 0.026066 0.973929
3.34793e-05 0.0103923 0.989574
1.35016e-07 0.0586008 0.941399
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.181188
optimal matrix:
0.919891 6.57047e-06 0.0801023
0.0108921 0.525871 0.463237
0.0183369 2.70701e-06 0.98166
0.0759309 3.82762e-05 0.924031
8.64543e-06 2.91467e-07 0.999991
1.0008e-08 0.000411868 0.999588
0.0249285 1.07546e-05 0.975061
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.195444
optimal matrix:
0.0318527 0.0348376 0.93331
0.184288 0.20037 0.615342
0.48304 0.508148 0.00881183
0.43032 0.543185 0.026495
0.879394 0.120433 0.000173603
0.0447372 0.944046 0.0112171
0.545737 0.447928 0.00633482
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.215120
optimal matrix:
0.773467 0.176848 0.0496847
0.68149 0.0317189 0.286791
0.016811 0.0919036 0.891285
0.0477954 0.136629 0.815576
0.00651813 0.215911 0.777571
0.0382019 0.0403604 0.921438
0.00144328 0.0720245 0.926532
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.231012
optimal matrix:
0.779895 0.175378 0.0447273
0.731671 0.00790805 0.260421
0.0271457 0.0239852 0.948869
0.0245556 0.0239069 0.951537
0.0122365 0.0534785 0.934285
0.0502511 0.0289106 0.920838
0.0273583 0.0285679 0.944074
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.241435
optimal matrix:
0.0852569 0.873203 0.0415399
0.756834 0.00124979 0.241916
0.00410983 0.221508 0.774383
3.3706e-05 2.88527e-07 0.999966
0.00214045 5.56068e-06 0.997854
0.000319077 7.51562e-07 0.99968
0.00919154 1.37358e-06 0.990807
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.251288
optimal matrix:
0.573867 0.39074 0.0353937
0.131708 0.661336 0.206956
0.0341982 0.287835 0.677966
1.09251e-05 2.57633e-06 0.999986
0.110027 1.31984e-06 0.889972
0.135418 2.70082e-06 0.864579
0.000100047 8.29336e-07 0.999899
******************
28th points password value: 2e+06
IterCount: 10000
BestCost: 0.302256
optimal matrix:
0.446977 0.536718 0.0163053
0.838863 0.0661935 0.0949432
0.386367 0.309634 0.304
0.0375373 0.0278211 0.934642
0.0592915 0.0165901 0.924118
0.0401906 0.00516063 0.954649
0.0302395 0.0299691 0.939791
******************
29th points password value: 3e+06
IterCount: 10000
BestCost: 0.355958
optimal matrix:
0.989334 0.00321658 0.0074494
0.937205 0.0194206 0.0433746
0.402185 0.458917 0.138898
0.254325 0.257435 0.48824
7.73846e-07 0.107671 0.892329
9.39698e-07 0.0236236 0.976375
1.71219e-07 0.503366 0.496634
******************
30th points password value: 4e+06
IterCount: 10000
BestCost: 0.373150
optimal matrix:
0.0803859 0.911859 0.00775521
0.38772 0.567928 0.0443523
0.847072 0.00279245 0.150136
0.506626 0.0164468 0.476928
7.30986e-07 0.0186425 0.981357
1.91853e-06 0.0165551 0.983443
3.80194e-07 0.0202316 0.979768
******************
31th points password value: 5e+06
IterCount: 10000
BestCost: 0.387597
optimal matrix:
0.45317 0.541585 0.00524473
0.78954 0.179786 0.0306735
0.821952 0.0788967 0.0991518
0.0452319 0.61061 0.344158
0.131058 9.33474e-06 0.868933
0.155373 1.63769e-05 0.84461
0.132105 1.59244e-05 0.867879
******************
32th points password value: 6e+06
IterCount: 10000
BestCost: 0.415048
optimal matrix:
0.632945 0.361387 0.00566826
0.211102 0.761699 0.0271995
0.00768639 0.905329 0.0869847
0.161345 0.537984 0.300671
0.177094 0.00504368 0.817862
1.224e-05 9.43227e-05 0.999893
1.91297e-05 0.00970631 0.990275
******************
33th points password value: 7e+06
IterCount: 10000
BestCost: 0.448442
optimal matrix:
0.00126856 0.996057 0.00267422
0.609025 0.375344 0.0156309
0.386971 0.563183 0.0498456
0.474795 0.349742 0.175463
0.239651 0.240333 0.520016
0.248265 1.47503e-06 0.751733
0.365934 5.8716e-06 0.63406
******************
34th points password value: 8e+06
IterCount: 10000
BestCost: 0.453529
optimal matrix:
0.996533 0.000570456 0.00289696
0.428276 0.554805 0.0169196
0.343177 0.604287 0.0525363
0.769884 0.0306834 0.199433
0.352571 0.0837131 0.563716
1.732e-07 0.0246143 0.975386
3.23244e-06 0.20205 0.797947
******************
35th points password value: 9e+06
IterCount: 10000
BestCost: 0.471619
optimal matrix:
0.243531 0.754293 0.00217617
0.00481107 0.98286 0.0123288
0.551071 0.410631 0.0382973
0.511475 0.351835 0.136691
0.187169 0.406655 0.406175
0.329116 5.42145e-05 0.67083
0.277503 0.000842922 0.721654
******************
36th points password value: 1e+07
IterCount: 10000
BestCost: 0.473297
optimal matrix:
0.381212 0.61624 0.00254839
0.936859 0.0483014 0.0148392
0.667692 0.284134 0.0481743
0.501572 0.322737 0.17569
0.0102958 0.553326 0.436378
0.0189375 1.22765e-07 0.981062
0.026311 1.2311e-07 0.973689
******************
37th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00767671 0.013358 0.978965
0.15664 0.0771115 0.766249
0.00442545 0.00136911 0.994205
0.00146267 0.0280387 0.970499
0.0182317 0.102017 0.879752
0.0247144 0.0109553 0.96433
0.121722 0.0864403 0.791838
******************
38th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00767671 0.013358 0.978965
0.15664 0.0771115 0.766249
0.00442545 0.00136911 0.994205
0.00146267 0.0280387 0.970499
0.0182317 0.102017 0.879752
0.0247144 0.0109553 0.96433
0.121722 0.0864403 0.791838
******************
39th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00767671 0.013358 0.978965
0.15664 0.0771115 0.766249
0.00442545 0.00136911 0.994205
0.00146267 0.0280387 0.970499
0.0182317 0.102017 0.879752
0.0247144 0.0109553 0.96433
0.121722 0.0864403 0.791838
******************
40th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00767671 0.013358 0.978965
0.15664 0.0771115 0.766249
0.00442545 0.00136911 0.994205
0.00146267 0.0280387 0.970499
0.0182317 0.102017 0.879752
0.0247144 0.0109553 0.96433
0.121722 0.0864403 0.791838
******************
41th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00767671 0.013358 0.978965
0.15664 0.0771115 0.766249
0.00442545 0.00136911 0.994205
0.00146267 0.0280387 0.970499
0.0182317 0.102017 0.879752
0.0247144 0.0109553 0.96433
0.121722 0.0864403 0.791838
******************
42th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00767671 0.013358 0.978965
0.15664 0.0771115 0.766249
0.00442545 0.00136911 0.994205
0.00146267 0.0280387 0.970499
0.0182317 0.102017 0.879752
0.0247144 0.0109553 0.96433
0.121722 0.0864403 0.791838
******************
43th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00767671 0.013358 0.978965
0.15664 0.0771115 0.766249
0.00442545 0.00136911 0.994205
0.00146267 0.0280387 0.970499
0.0182317 0.102017 0.879752
0.0247144 0.0109553 0.96433
0.121722 0.0864403 0.791838
******************
44th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.00767671 0.013358 0.978965
0.15664 0.0771115 0.766249
0.00442545 0.00136911 0.994205
0.00146267 0.0280387 0.970499
0.0182317 0.102017 0.879752
0.0247144 0.0109553 0.96433
0.121722 0.0864403 0.791838


==> figs/empirical/perfect/terminal/neopets_1e5.dat <==
dataset:../dataset/empirical/neopets.txt
number of accounts 68345758
number of distinct passwords 27987228
number of equivalence classes 2380
group 0.0611438
group 0.0611748
group 0.061192
group 0.0617236
group 0.0616023
group 0.0617278
group 0.0643318
group 0.0743969
group 0.085324
group 0.0926619
group 0.314721
sanity check for all groups 1
matrix: 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.156136 0.272441 0.160625 0.717406 0.428952 0.567308 0.544509 0.446509 0.00405083 0.652455 0.694915 0.0117749 0.106014 0.890488 0.31637 0.223836 0.452246 0.547697 0.137785 0.45678 0.042213 0.166984 
0.46223 0.485379 0.247275 0.591561 0.570459 0.42718 0.501127 0.498615 0.336947 0.662952 0.642819 0.357153 0.451077 0.48253 0.524002 0.450845 0.557909 0.436712 0.458193 0.468381 0.513172 0.477053 
0.274304 0.352551 0.22768 0.0121476 0.000467907 0.27948 0.44176 0.177794 0.16459 0.209571 0.506687 0.479188 0.308745 0.141856 7.47928e-05 0.271101 0.00789364 0.491139 0.0146404 0.380671 0.272894 0.21276 
0.040348 0.0340013 0.0351677 0.000681143 0.00013738 0.0512431 0.00110927 0.178727 0.35245 0.115016 0.0481855 0.0867518 0.0316107 0.00945207 0.361068 0.0717433 0.0545673 0.25113 0.036337 0.00180063 0.00101413 0.0117441 
0.184705 0.131609 0.104488 0.0875491 0.0346099 0.00867959 0.142771 0.0907703 0.14236 0.0565757 0.379143 0.18772 0.222203 0.0369411 0.265764 0.312012 0.1163 0.180919 0.152011 0.155208 0.166957 0.102059 
0.15284 0.135389 0.057531 0.108319 0.22384 0.0501341 0.0549998 0.0316131 0.148338 0.142804 0.166835 0.182868 0.300262 0.158166 0.0155282 0.00251 0.0534576 0.17936 0.145495 0.104053 0.14537 0.136888 
0.00673379 0.00683397 0.00740356 0.00471704 0.0125108 0.00698634 0.0101984 0.00345907 0.0110491 0.00769027 0.0112226 0.00639033 0.00520347 0.00406373 0.00827649 0.00708242 0.00622718 0.011862 0.00679597 0.011367 0.00536859 0.0078655 
0.0796923 0.0637484 0.0623306 0.145853 0.0571621 0.158613 0.041028 0.0712744 0.15598 0.158968 0.00147833 0.105974 0.107223 0.00153469 0.333026 0.0698218 0.0151392 0.0606796 0.123777 0.0414689 0.0955782 0.0531649 
0.311744 0.284396 0.24897 0.326551 0.269246 0.224202 0.446935 0.432841 0.401588 0.21006 0.7016 0.284942 0.176475 0.353457 0.29942 0.263392 0.489337 0.333292 0.0184605 0.318686 0.315517 0.272759 
0.48715 0.487198 0.481123 0.484792 0.487142 0.477884 0.500524 0.487288 0.467471 0.485003 0.446318 0.487336 0.487502 0.437605 0.486931 0.488627 0.486977 0.49925 0.488367 0.486914 0.487212 0.486461 
0.0378287 0.268306 0.0429262 9.92695e-06 0.132355 1.34888e-06 0.0824435 4.56494e-06 0.0960422 2.75784e-06 0.142654 0.000184658 0.0416346 1.7996e-06 0.181793 2.18881e-06 0.00633232 1.80941e-06 0.0108518 7.78692e-06 0.000611323 2.70958e-08 
0.273962 0.271372 0.502202 0.497794 0.501587 0.498358 0.494746 0.505216 0.501454 0.498445 0.501946 0.497979 0.497592 0.502407 0.501791 0.498183 0.499249 0.500727 0.51999 0.479999 0.501048 0.498945 
0.213088 0.221506 0.49376 0.506102 0.493696 0.505765 0.485323 0.514449 0.472453 0.527537 0.488775 0.511216 0.499455 0.500137 0.487933 0.511129 0.502997 0.496914 0.47925 0.520744 0.492028 0.507971 
0.177741 0.175119 0.495666 0.491254 0.488893 0.500023 0.489618 0.478355 0.494694 0.504692 0.509459 0.489306 0.548554 0.45132 0.491583 0.503924 0.513952 0.46878 0.492627 0.502626 0.481653 0.491117 
0.521394 0.181513 0.0211399 0.145458 0.00988182 5.05418e-07 0.00186266 1.11487e-05 0.00521907 8.38364e-05 0.0527826 1.86905e-06 0.199212 1.07113e-05 0.0222757 2.11133e-06 0.00265739 1.20538e-05 0.00401877 4.62793e-06 0.000470922 7.87435e-07 
0.505752 0.231451 0.00274674 0.260062 8.32666e-05 2.15988e-06 0.0165494 2.42337e-05 0.0197455 5.32966e-06 0.000215742 7.86094e-05 0.000732729 3.1952e-06 7.16392e-05 0.000123161 1.78275e-05 3.73355e-05 0.000934209 1.28719e-05 0.0031156 5.52004e-08 
0.115209 0.118028 0.324884 0.331104 0.513579 0.486404 0.483182 0.516816 0.459236 0.540707 0.506727 0.493056 0.494372 0.505457 0.500117 0.499878 0.500703 0.499286 0.500585 0.49937 0.490246 0.509741 
0.104282 0.104781 0.292703 0.293551 0.494604 0.505396 0.50499 0.494975 0.514218 0.485763 0.499398 0.500595 0.501664 0.498326 0.496581 0.503413 0.49576 0.504239 0.486355 0.513627 0.49971 0.500285 
0.0493384 0.0482573 0.138397 0.135291 0.483023 0.485124 0.492655 0.46844 0.495455 0.471708 0.498521 0.49606 0.478386 0.49525 0.546924 0.440369 0.49536 0.493612 0.443776 0.504767 0.489725 0.476569 
0.0324865 0.0328398 0.0982247 0.0923077 0.258192 0.261006 0.493642 0.506259 0.491097 0.50869 0.48463 0.514927 0.484263 0.515687 0.510047 0.489867 0.499509 0.500364 0.499406 0.500576 0.500033 0.499962 
0.0233988 0.0248104 0.0656423 0.0697285 0.186952 0.197159 0.464142 0.492097 0.500044 0.499949 0.518046 0.481903 0.519867 0.480046 0.492407 0.50758 0.459968 0.540006 0.491543 0.508452 0.472454 0.52753 
0.0178091 0.0198865 0.0498352 0.0558961 0.141554 0.163258 0.352352 0.394522 0.464133 0.53556 0.468966 0.530887 0.457963 0.541692 0.491091 0.508905 0.478242 0.521728 0.384465 0.614339 0.495852 0.50412 
0.518506 0.456392 0.0384731 0.890628 0.43779 0.363209 0.379609 0.122278 1.47118e-06 0.027107 2.4158e-05 0.0227596 0.000100453 0.000165087 9.65982e-05 0.0190591 3.56297e-05 0.0781602 8.50849e-05 0.03706 1.03429e-05 0.403172 
0.0131314 0.0130839 0.0370296 0.0367037 0.103945 0.101813 0.260164 0.259556 0.498122 0.501857 0.499732 0.500149 0.499879 0.500078 0.497367 0.502437 0.500387 0.499576 0.500449 0.499492 0.5021 0.497749 
0.0113583 0.0124492 0.0319322 0.0318551 0.0926009 0.0898417 0.224894 0.224933 0.485135 0.484793 0.514977 0.484921 0.446635 0.553276 0.486724 0.512961 0.511556 0.488409 0.539873 0.460116 0.496491 0.503457 
0.00966071 0.0105904 0.0272747 0.0285925 0.0771736 0.0791629 0.191685 0.20314 0.413222 0.435043 0.46556 0.534414 0.520195 0.479777 0.470059 0.529798 0.433344 0.566233 0.475137 0.524786 0.506649 0.493325 
0.00907574 0.0085531 0.0254242 0.0240168 0.0721937 0.0676792 0.179812 0.16984 0.387608 0.366154 0.533601 0.466362 0.515146 0.484827 0.53373 0.466246 0.565632 0.433451 0.492929 0.507047 0.497839 0.502157 
0.00162698 0.00381703 0.0115667 0.0123668 0.0292038 0.0351517 0.426653 0.509693 0.157946 0.175342 0.333395 0.369184 0.286762 0.496191 0.318002 0.417999 0.315917 0.374098 0.209468 0.309438 0.386506 0.348282 
0.00401037 0.00402537 0.0121202 0.0122116 0.0317807 0.0342721 0.0795209 0.0819292 0.171295 0.17659 0.363462 0.374221 0.491135 0.508861 0.498917 0.501006 0.485977 0.513915 0.501605 0.498165 0.490618 0.509351 
0.00355631 0.00272736 0.00962717 0.00915626 0.0269396 0.0229534 0.0678231 0.0584476 0.146299 0.125239 0.309927 0.265207 0.499307 0.500572 0.505285 0.494611 0.531203 0.468784 0.655002 0.344687 0.522392 0.477465 
0.0026387 0.00255206 0.00738202 0.00716686 0.0218338 0.0205306 0.0522119 0.0505947 0.112602 0.109112 0.238033 0.231144 0.489924 0.474573 0.487134 0.512745 0.494774 0.505191 0.552391 0.447337 0.503125 0.496836 
0.0020032 0.00196251 0.00687747 0.00617405 0.0174565 0.0168966 0.0439129 0.0419619 0.0942454 0.0904517 0.199504 0.191827 0.410302 0.39378 0.543933 0.455996 0.499977 0.499998 0.536553 0.463377 0.497023 0.502854 
0.00181507 0.00183633 0.0053045 0.00549208 0.0155918 0.0156861 0.0373412 0.0360601 0.080527 0.0778007 0.170713 0.164878 0.350762 0.338868 0.508148 0.49176 0.503143 0.496841 0.515157 0.484635 0.508254 0.491676 
0.409947 0.00139055 0.00474265 0.00458335 0.0132593 0.0128801 0.0320419 0.0325283 0.0681203 0.0701427 0.144359 0.148895 0.297269 0.30637 0.5006 0.49929 0.513929 0.486062 0.524525 0.475366 0.475069 0.524441 
0.00134258 0.00137464 0.00413246 0.00419024 0.0119896 0.0116782 0.0291252 0.0279187 0.062869 0.0602286 0.133272 0.127185 0.274048 0.262762 0.499974 0.4997 0.532299 0.46766 0.502654 0.497036 0.509392 0.490066 
0.122737 0.875002 0.454722 0.538483 0.0692183 0.911433 0.639553 0.312377 0.776833 0.119488 0.779833 0.000363896 0.0257042 0.522285 0.0670228 0.0401824 0.00350044 9.90238e-06 0.026988 9.36279e-07 0.0816652 0.000186373 
0.561585 0.435541 0.26652 0.72701 0.7898 0.191907 0.00491001 0.950797 0.721879 0.182487 0.784111 0.0133275 0.0049773 0.5848 0.156505 0.0153683 0.00123301 2.13256e-08 0.0235412 0.00969347 0.0135782 0.02459 
0.537431 0.460716 0.55278 0.441838 0.337936 0.646131 0.951489 0.0105236 0.389042 0.527822 0.149885 0.676351 0.0158301 0.629992 0.264061 0.0270618 0.0604644 0.0445332 0.0128043 0.0353924 0.0533923 0.0371151 
0.984334 0.0143431 0.50699 0.488068 0.892829 0.0934273 0.562747 0.402221 0.709772 0.214542 0.742809 0.0967173 0.0338284 0.635812 0.295769 0.0501329 5.60886e-07 0.0625515 7.88995e-05 0.0152057 4.89933e-05 0.0983163 
0.697475 0.300914 0.776482 0.218949 0.926069 0.0610236 0.666319 0.301375 0.582147 0.34816 0.364186 0.488033 0.0732077 0.622572 0.3502 0.0470276 1.18357e-05 0.0658068 6.76635e-05 0.0629159 3.52591e-05 0.0847023 
0.623837 0.374565 0.990535 0.00460499 0.599878 0.386516 0.736473 0.231127 0.00919896 0.920766 0.0412234 0.810257 0.216966 0.477269 0.338723 0.0550662 7.52376e-06 1.65951e-05 7.26259e-06 7.67724e-05 8.19337e-06 7.61041e-05 
0.0188714 0.979665 0.344481 0.651325 0.573733 0.413707 0.407493 0.563454 0.250433 0.686922 0.467798 0.39931 0.225825 0.500562 0.250274 0.206839 6.6342e-05 0.000515259 0.000115628 1.41221e-05 8.10272e-05 0.00174393 
0.247787 0.750591 0.581961 0.41403 0.148228 0.840453 0.121646 0.850017 0.556121 0.38276 0.402535 0.467825 0.0471482 0.685973 0.417294 0.0528978 3.21188e-06 0.000197114 1.85747e-05 0.000220409 1.53127e-05 0.000228442 
0.000732669 0.000654972 0.00193048 0.00204961 0.00516155 0.00537782 0.0129418 0.0134448 0.0279572 0.0288396 0.0592675 0.0615759 0.122154 0.125791 0.242451 0.252249 0.466723 0.484915 0.486331 0.513647 0.491782 0.508167 
0.000679943 0.270611 0.00233372 0.00171968 0.00513919 0.00547714 0.0123626 0.0126227 0.0264987 0.0266989 0.0561293 0.0566291 0.115592 0.115926 0.230026 0.232013 0.443606 0.447092 0.500513 0.499439 0.497288 0.502627 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
******************
0th points password value: 1000
1000 0.0101414
******************
1th points password value: 2000
2000 0.0483609
******************
2th points password value: 3000
3000 0.0736717
******************
3th points password value: 4000
4000 0.0736717
******************
4th points password value: 5000
5000 0.0736717
******************
5th points password value: 6000
6000 0.0736717
******************
6th points password value: 7000
7000 0.0738172
******************
7th points password value: 8000
8000 0.0738172
******************
8th points password value: 9000
9000 0.0738172
******************
9th points password value: 10000
10000 0.0738172
******************
10th points password value: 20000
20000 0.0741881
******************
11th points password value: 30000
30000 0.0745527
******************
12th points password value: 40000
40000 0.0752677
******************
13th points password value: 50000
50000 0.0760006
******************
14th points password value: 60000
60000 0.0767598
******************
15th points password value: 70000
70000 0.0775074
******************
16th points password value: 80000
80000 0.078419
******************
17th points password value: 90000
90000 0.0810311
******************
18th points password value: 100000
100000 0.084751
******************
19th points password value: 200000
200000 0.127672
******************
20th points password value: 300000
300000 0.166667
******************
21th points password value: 400000
400000 0.190653
******************
22th points password value: 500000
500000 0.210546
******************
23th points password value: 600000
600000 0.227032
******************
24th points password value: 700000
700000 0.240724
******************
25th points password value: 800000
800000 0.253285
******************
26th points password value: 900000
900000 0.264888
******************
27th points password value: 1e+06
1e+06 0.274442
******************
28th points password value: 1.5e+06
1.5e+06 0.311975
******************
29th points password value: 2e+06
2e+06 0.340816
******************
30th points password value: 2.5e+06
2.5e+06 0.363272
******************
31th points password value: 3e+06
3e+06 0.38382
******************
32th points password value: 3.5e+06
3.5e+06 0.402444
******************
33th points password value: 4e+06
4e+06 0.416443
******************
34th points password value: 4.5e+06
4.5e+06 0.432896
******************
35th points password value: 5e+06
5e+06 0.446323
******************
36th points password value: 5.5e+06
5.5e+06 0.462306
******************
37th points password value: 6e+06
6e+06 0.462306
******************
38th points password value: 6.5e+06
6.5e+06 0.481994
******************
39th points password value: 7e+06
7e+06 0.507295
******************
40th points password value: 7.5e+06
7.5e+06 0.507295
******************
41th points password value: 8e+06
8e+06 0.507295
******************
42th points password value: 8.8e+06
8.8e+06 0.541606
******************
43th points password value: 9e+06
9e+06 0.541606
******************
44th points password value: 9.5e+06
9.5e+06 0.541606
******************
45th points password value: 1e+07
1e+07 0.592618
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/perfect/terminal/neopets_1e6.dat <==
dataset:../dataset/empirical/neopets.txt
number of accounts 68345758
number of distinct passwords 27987228
number of equivalence classes 2380
group 0.0611438
group 0.0611748
group 0.061192
group 0.0617236
group 0.0616023
group 0.0617278
group 0.0643318
group 0.0743969
group 0.085324
group 0.0926619
group 0.314721
sanity check for all groups 1
matrix: 
0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 0.0510139 
0.156136 0.272441 0.160625 0.717406 0.428952 0.567308 0.544509 0.446509 0.00405083 0.652455 0.694915 0.0117749 0.106014 0.890488 0.31637 0.223836 0.452246 0.547697 0.137785 0.45678 0.042213 0.166984 
0.46223 0.485379 0.247275 0.591561 0.570459 0.42718 0.501127 0.498615 0.336947 0.662952 0.642819 0.357153 0.451077 0.48253 0.524002 0.450845 0.557909 0.436712 0.458193 0.468381 0.513172 0.477053 
0.274304 0.352551 0.22768 0.0121476 0.000467907 0.27948 0.44176 0.177794 0.16459 0.209571 0.506687 0.479188 0.308745 0.141856 7.47928e-05 0.271101 0.00789364 0.491139 0.0146404 0.380671 0.272894 0.21276 
0.040348 0.0340013 0.0351677 0.000681143 0.00013738 0.0512431 0.00110927 0.178727 0.35245 0.115016 0.0481855 0.0867518 0.0316107 0.00945207 0.361068 0.0717433 0.0545673 0.25113 0.036337 0.00180063 0.00101413 0.0117441 
0.184705 0.131609 0.104488 0.0875491 0.0346099 0.00867959 0.142771 0.0907703 0.14236 0.0565757 0.379143 0.18772 0.222203 0.0369411 0.265764 0.312012 0.1163 0.180919 0.152011 0.155208 0.166957 0.102059 
0.15284 0.135389 0.057531 0.108319 0.22384 0.0501341 0.0549998 0.0316131 0.148338 0.142804 0.166835 0.182868 0.300262 0.158166 0.0155282 0.00251 0.0534576 0.17936 0.145495 0.104053 0.14537 0.136888 
0.00673379 0.00683397 0.00740356 0.00471704 0.0125108 0.00698634 0.0101984 0.00345907 0.0110491 0.00769027 0.0112226 0.00639033 0.00520347 0.00406373 0.00827649 0.00708242 0.00622718 0.011862 0.00679597 0.011367 0.00536859 0.0078655 
0.0796923 0.0637484 0.0623306 0.145853 0.0571621 0.158613 0.041028 0.0712744 0.15598 0.158968 0.00147833 0.105974 0.107223 0.00153469 0.333026 0.0698218 0.0151392 0.0606796 0.123777 0.0414689 0.0955782 0.0531649 
0.311744 0.284396 0.24897 0.326551 0.269246 0.224202 0.446935 0.432841 0.401588 0.21006 0.7016 0.284942 0.176475 0.353457 0.29942 0.263392 0.489337 0.333292 0.0184605 0.318686 0.315517 0.272759 
0.48715 0.487198 0.481123 0.484792 0.487142 0.477884 0.500524 0.487288 0.467471 0.485003 0.446318 0.487336 0.487502 0.437605 0.486931 0.488627 0.486977 0.49925 0.488367 0.486914 0.487212 0.486461 
0.0378287 0.268306 0.0429262 9.92695e-06 0.132355 1.34888e-06 0.0824435 4.56494e-06 0.0960422 2.75784e-06 0.142654 0.000184658 0.0416346 1.7996e-06 0.181793 2.18881e-06 0.00633232 1.80941e-06 0.0108518 7.78692e-06 0.000611323 2.70958e-08 
0.273962 0.271372 0.502202 0.497794 0.501587 0.498358 0.494746 0.505216 0.501454 0.498445 0.501946 0.497979 0.497592 0.502407 0.501791 0.498183 0.499249 0.500727 0.51999 0.479999 0.501048 0.498945 
0.213088 0.221506 0.49376 0.506102 0.493696 0.505765 0.485323 0.514449 0.472453 0.527537 0.488775 0.511216 0.499455 0.500137 0.487933 0.511129 0.502997 0.496914 0.47925 0.520744 0.492028 0.507971 
0.177741 0.175119 0.495666 0.491254 0.488893 0.500023 0.489618 0.478355 0.494694 0.504692 0.509459 0.489306 0.548554 0.45132 0.491583 0.503924 0.513952 0.46878 0.492627 0.502626 0.481653 0.491117 
0.521394 0.181513 0.0211399 0.145458 0.00988182 5.05418e-07 0.00186266 1.11487e-05 0.00521907 8.38364e-05 0.0527826 1.86905e-06 0.199212 1.07113e-05 0.0222757 2.11133e-06 0.00265739 1.20538e-05 0.00401877 4.62793e-06 0.000470922 7.87435e-07 
0.505752 0.231451 0.00274674 0.260062 8.32666e-05 2.15988e-06 0.0165494 2.42337e-05 0.0197455 5.32966e-06 0.000215742 7.86094e-05 0.000732729 3.1952e-06 7.16392e-05 0.000123161 1.78275e-05 3.73355e-05 0.000934209 1.28719e-05 0.0031156 5.52004e-08 
0.115209 0.118028 0.324884 0.331104 0.513579 0.486404 0.483182 0.516816 0.459236 0.540707 0.506727 0.493056 0.494372 0.505457 0.500117 0.499878 0.500703 0.499286 0.500585 0.49937 0.490246 0.509741 
0.104282 0.104781 0.292703 0.293551 0.494604 0.505396 0.50499 0.494975 0.514218 0.485763 0.499398 0.500595 0.501664 0.498326 0.496581 0.503413 0.49576 0.504239 0.486355 0.513627 0.49971 0.500285 
0.0493384 0.0482573 0.138397 0.135291 0.483023 0.485124 0.492655 0.46844 0.495455 0.471708 0.498521 0.49606 0.478386 0.49525 0.546924 0.440369 0.49536 0.493612 0.443776 0.504767 0.489725 0.476569 
0.0324865 0.0328398 0.0982247 0.0923077 0.258192 0.261006 0.493642 0.506259 0.491097 0.50869 0.48463 0.514927 0.484263 0.515687 0.510047 0.489867 0.499509 0.500364 0.499406 0.500576 0.500033 0.499962 
0.0233988 0.0248104 0.0656423 0.0697285 0.186952 0.197159 0.464142 0.492097 0.500044 0.499949 0.518046 0.481903 0.519867 0.480046 0.492407 0.50758 0.459968 0.540006 0.491543 0.508452 0.472454 0.52753 
0.0178091 0.0198865 0.0498352 0.0558961 0.141554 0.163258 0.352352 0.394522 0.464133 0.53556 0.468966 0.530887 0.457963 0.541692 0.491091 0.508905 0.478242 0.521728 0.384465 0.614339 0.495852 0.50412 
0.518506 0.456392 0.0384731 0.890628 0.43779 0.363209 0.379609 0.122278 1.47118e-06 0.027107 2.4158e-05 0.0227596 0.000100453 0.000165087 9.65982e-05 0.0190591 3.56297e-05 0.0781602 8.50849e-05 0.03706 1.03429e-05 0.403172 
0.0131314 0.0130839 0.0370296 0.0367037 0.103945 0.101813 0.260164 0.259556 0.498122 0.501857 0.499732 0.500149 0.499879 0.500078 0.497367 0.502437 0.500387 0.499576 0.500449 0.499492 0.5021 0.497749 
0.0113583 0.0124492 0.0319322 0.0318551 0.0926009 0.0898417 0.224894 0.224933 0.485135 0.484793 0.514977 0.484921 0.446635 0.553276 0.486724 0.512961 0.511556 0.488409 0.539873 0.460116 0.496491 0.503457 
0.00966071 0.0105904 0.0272747 0.0285925 0.0771736 0.0791629 0.191685 0.20314 0.413222 0.435043 0.46556 0.534414 0.520195 0.479777 0.470059 0.529798 0.433344 0.566233 0.475137 0.524786 0.506649 0.493325 
0.00907574 0.0085531 0.0254242 0.0240168 0.0721937 0.0676792 0.179812 0.16984 0.387608 0.366154 0.533601 0.466362 0.515146 0.484827 0.53373 0.466246 0.565632 0.433451 0.492929 0.507047 0.497839 0.502157 
0.00162698 0.00381703 0.0115667 0.0123668 0.0292038 0.0351517 0.426653 0.509693 0.157946 0.175342 0.333395 0.369184 0.286762 0.496191 0.318002 0.417999 0.315917 0.374098 0.209468 0.309438 0.386506 0.348282 
0.00401037 0.00402537 0.0121202 0.0122116 0.0317807 0.0342721 0.0795209 0.0819292 0.171295 0.17659 0.363462 0.374221 0.491135 0.508861 0.498917 0.501006 0.485977 0.513915 0.501605 0.498165 0.490618 0.509351 
0.00355631 0.00272736 0.00962717 0.00915626 0.0269396 0.0229534 0.0678231 0.0584476 0.146299 0.125239 0.309927 0.265207 0.499307 0.500572 0.505285 0.494611 0.531203 0.468784 0.655002 0.344687 0.522392 0.477465 
0.0026387 0.00255206 0.00738202 0.00716686 0.0218338 0.0205306 0.0522119 0.0505947 0.112602 0.109112 0.238033 0.231144 0.489924 0.474573 0.487134 0.512745 0.494774 0.505191 0.552391 0.447337 0.503125 0.496836 
0.0020032 0.00196251 0.00687747 0.00617405 0.0174565 0.0168966 0.0439129 0.0419619 0.0942454 0.0904517 0.199504 0.191827 0.410302 0.39378 0.543933 0.455996 0.499977 0.499998 0.536553 0.463377 0.497023 0.502854 
0.00181507 0.00183633 0.0053045 0.00549208 0.0155918 0.0156861 0.0373412 0.0360601 0.080527 0.0778007 0.170713 0.164878 0.350762 0.338868 0.508148 0.49176 0.503143 0.496841 0.515157 0.484635 0.508254 0.491676 
0.409947 0.00139055 0.00474265 0.00458335 0.0132593 0.0128801 0.0320419 0.0325283 0.0681203 0.0701427 0.144359 0.148895 0.297269 0.30637 0.5006 0.49929 0.513929 0.486062 0.524525 0.475366 0.475069 0.524441 
0.00134258 0.00137464 0.00413246 0.00419024 0.0119896 0.0116782 0.0291252 0.0279187 0.062869 0.0602286 0.133272 0.127185 0.274048 0.262762 0.499974 0.4997 0.532299 0.46766 0.502654 0.497036 0.509392 0.490066 
0.122737 0.875002 0.454722 0.538483 0.0692183 0.911433 0.639553 0.312377 0.776833 0.119488 0.779833 0.000363896 0.0257042 0.522285 0.0670228 0.0401824 0.00350044 9.90238e-06 0.026988 9.36279e-07 0.0816652 0.000186373 
0.561585 0.435541 0.26652 0.72701 0.7898 0.191907 0.00491001 0.950797 0.721879 0.182487 0.784111 0.0133275 0.0049773 0.5848 0.156505 0.0153683 0.00123301 2.13256e-08 0.0235412 0.00969347 0.0135782 0.02459 
0.537431 0.460716 0.55278 0.441838 0.337936 0.646131 0.951489 0.0105236 0.389042 0.527822 0.149885 0.676351 0.0158301 0.629992 0.264061 0.0270618 0.0604644 0.0445332 0.0128043 0.0353924 0.0533923 0.0371151 
0.984334 0.0143431 0.50699 0.488068 0.892829 0.0934273 0.562747 0.402221 0.709772 0.214542 0.742809 0.0967173 0.0338284 0.635812 0.295769 0.0501329 5.60886e-07 0.0625515 7.88995e-05 0.0152057 4.89933e-05 0.0983163 
0.697475 0.300914 0.776482 0.218949 0.926069 0.0610236 0.666319 0.301375 0.582147 0.34816 0.364186 0.488033 0.0732077 0.622572 0.3502 0.0470276 1.18357e-05 0.0658068 6.76635e-05 0.0629159 3.52591e-05 0.0847023 
0.623837 0.374565 0.990535 0.00460499 0.599878 0.386516 0.736473 0.231127 0.00919896 0.920766 0.0412234 0.810257 0.216966 0.477269 0.338723 0.0550662 7.52376e-06 1.65951e-05 7.26259e-06 7.67724e-05 8.19337e-06 7.61041e-05 
0.0188714 0.979665 0.344481 0.651325 0.573733 0.413707 0.407493 0.563454 0.250433 0.686922 0.467798 0.39931 0.225825 0.500562 0.250274 0.206839 6.6342e-05 0.000515259 0.000115628 1.41221e-05 8.10272e-05 0.00174393 
0.247787 0.750591 0.581961 0.41403 0.148228 0.840453 0.121646 0.850017 0.556121 0.38276 0.402535 0.467825 0.0471482 0.685973 0.417294 0.0528978 3.21188e-06 0.000197114 1.85747e-05 0.000220409 1.53127e-05 0.000228442 
0.000732669 0.000654972 0.00193048 0.00204961 0.00516155 0.00537782 0.0129418 0.0134448 0.0279572 0.0288396 0.0592675 0.0615759 0.122154 0.125791 0.242451 0.252249 0.466723 0.484915 0.486331 0.513647 0.491782 0.508167 
0.000679943 0.270611 0.00233372 0.00171968 0.00513919 0.00547714 0.0123626 0.0126227 0.0264987 0.0266989 0.0561293 0.0566291 0.115592 0.115926 0.230026 0.232013 0.443606 0.447092 0.500513 0.499439 0.497288 0.502627 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
0.482164 0.480695 0.0941653 0.503435 0.435466 0.111635 0.488436 0.487177 0.0167324 0.486525 0.397937 0.184735 0.238714 0.523212 0.479158 0.379715 0.483655 0.419038 0.499056 0.345902 0.508806 0.480523 
******************
0th points password value: 1000
1000 0.0024266
******************
1th points password value: 2000
2000 0.00749974
******************
2th points password value: 3000
3000 0.0150101
******************
3th points password value: 4000
4000 0.0245471
******************
4th points password value: 5000
5000 0.0322783
******************
5th points password value: 6000
6000 0.039832
******************
6th points password value: 7000
7000 0.0460257
******************
7th points password value: 8000
8000 0.0522336
******************
8th points password value: 9000
9000 0.0597161
******************
9th points password value: 10000
10000 0.063907
******************
10th points password value: 20000
20000 0.117865
******************
11th points password value: 30000
30000 0.170849
******************
12th points password value: 40000
40000 0.22616
******************
13th points password value: 50000
50000 0.22616
******************
14th points password value: 60000
60000 0.22616
******************
15th points password value: 70000
70000 0.226172
******************
16th points password value: 80000
80000 0.226172
******************
17th points password value: 90000
90000 0.226172
******************
18th points password value: 100000
100000 0.226172
******************
19th points password value: 200000
200000 0.226203
******************
20th points password value: 300000
300000 0.226234
******************
21th points password value: 400000
400000 0.226295
******************
22th points password value: 500000
500000 0.226359
******************
23th points password value: 600000
600000 0.226423
******************
24th points password value: 700000
700000 0.226487
******************
25th points password value: 800000
800000 0.226562
******************
26th points password value: 900000
900000 0.226785
******************
27th points password value: 1e+06
1e+06 0.227271
******************
28th points password value: 1.5e+06
1.5e+06 0.278967
******************
29th points password value: 2e+06
2e+06 0.340098
******************
30th points password value: 2.5e+06
2.5e+06 0.363847
******************
31th points password value: 3e+06
3e+06 0.383991
******************
32th points password value: 3.5e+06
3.5e+06 0.402527
******************
33th points password value: 4e+06
4e+06 0.416661
******************
34th points password value: 4.5e+06
4.5e+06 0.432978
******************
35th points password value: 5e+06
5e+06 0.440145
******************
36th points password value: 5.5e+06
5.5e+06 0.454934
******************
37th points password value: 6e+06
6e+06 0.472894
******************
38th points password value: 6.5e+06
6.5e+06 0.482073
******************
39th points password value: 7e+06
7e+06 0.495577
******************
40th points password value: 7.5e+06
7.5e+06 0.526781
******************
41th points password value: 8e+06
8e+06 0.526781
******************
42th points password value: 8.8e+06
8.8e+06 0.555635
******************
43th points password value: 9e+06
9e+06 0.555635
******************
44th points password value: 9.5e+06
9.5e+06 0.570508
******************
45th points password value: 1e+07
1e+07 0.570508
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/perfect/terminal/neopetsbenchmark.dat <==
dataset:../dataset/neopets.txt
number of accounts 68345758
number of distinct passwords 27987228
number of equivalence classes 2380
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 1.5e+06
pv 2e+06
pv 2.5e+06
pv 3e+06
pv 3.5e+06
pv 4e+06
pv 4.5e+06
pv 5e+06
pv 5.5e+06
pv 6e+06
pv 6.5e+06
pv 7e+06
pv 7.5e+06
pv 8e+06
pv 8.8e+06
pv 9e+06
pv 9.5e+06
pv 1e+07
pv 1.5e+07
pv 2e+07
pv 2.5e+07
pv 3e+07
pv 3.5e+07
pv 4e+07
pv 4.5e+07
pv 5e+07
pv 5.5e+07
pv 6e+07
pv 6.5e+07
pv 7e+07
pv 7.5e+07
pv 8e+07
pv 8.8e+07
pv 9e+07
pv 9.5e+07
******************
0th points password value: 1000
(1000,0)
******************
1th points password value: 2000
(2000,0.000696166)
******************
2th points password value: 3000
(3000,0.00104874)
******************
3th points password value: 4000
(4000,0.0022269)
******************
4th points password value: 5000
(5000,0.00247015)
******************
5th points password value: 6000
(6000,0.00299796)
******************
6th points password value: 7000
(7000,0.0045024)
******************
7th points password value: 8000
(8000,0.00596924)
******************
8th points password value: 9000
(9000,0.00763433)
******************
9th points password value: 10000
(10000,0.00937271)
******************
10th points password value: 20000
(20000,0.0263875)
******************
11th points password value: 30000
(30000,0.0404195)
******************
12th points password value: 40000
(40000,0.0507388)
******************
13th points password value: 50000
(50000,0.0608442)
******************
14th points password value: 60000
(60000,0.0700353)
******************
15th points password value: 70000
(70000,0.0784601)
******************
16th points password value: 80000
(80000,0.085313)
******************
17th points password value: 90000
(90000,0.0918545)
******************
18th points password value: 100000
(100000,0.0973567)
******************
19th points password value: 200000
(200000,0.138242)
******************
20th points password value: 300000
(300000,0.166848)
******************
21th points password value: 400000
(400000,0.190541)
******************
22th points password value: 500000
(500000,0.210897)
******************
23th points password value: 600000
(600000,0.226555)
******************
24th points password value: 700000
(700000,0.240676)
******************
25th points password value: 800000
(800000,0.2538)
******************
26th points password value: 900000
(900000,0.264682)
******************
27th points password value: 1e+06
(1e+06,0.274303)
******************
28th points password value: 1.5e+06
(1.5e+06,0.311975)
******************
29th points password value: 2e+06
(2e+06,0.340816)
******************
30th points password value: 2.5e+06
(2.5e+06,0.363272)
******************
31th points password value: 3e+06
(3e+06,0.380463)
******************
32th points password value: 3.5e+06
(3.5e+06,0.402444)
******************
33th points password value: 4e+06
(4e+06,0.421439)
******************
34th points password value: 4.5e+06
(4.5e+06,0.432896)
******************
35th points password value: 5e+06
(5e+06,0.446323)
******************
36th points password value: 5.5e+06
(5.5e+06,0.462304)
******************
37th points password value: 6e+06
(6e+06,0.462304)
******************
38th points password value: 6.5e+06
(6.5e+06,0.481992)
******************
39th points password value: 7e+06
(7e+06,0.507293)
******************
40th points password value: 7.5e+06
(7.5e+06,0.507293)
******************
41th points password value: 8e+06
(8e+06,0.507293)
******************
42th points password value: 8.8e+06
(8.8e+06,0.541604)
******************
43th points password value: 9e+06
(9e+06,0.541604)
******************
44th points password value: 9.5e+06
(9.5e+06,0.541604)
******************
45th points password value: 1e+07
(1e+07,0.592617)
******************
46th points password value: 1.5e+07
(1.5e+07,1)
******************
47th points password value: 2e+07
(2e+07,1)
******************
48th points password value: 2.5e+07
(2.5e+07,1)
******************
49th points password value: 3e+07
(3e+07,1)
******************
50th points password value: 3.5e+07
(3.5e+07,1)
******************
51th points password value: 4e+07
(4e+07,1)
******************
52th points password value: 4.5e+07
(4.5e+07,1)
******************
53th points password value: 5e+07
(5e+07,1)
******************
54th points password value: 5.5e+07
(5.5e+07,1)
******************
55th points password value: 6e+07
(6e+07,1)
******************
56th points password value: 6.5e+07
(6.5e+07,1)
******************
57th points password value: 7e+07
(7e+07,1)
******************
58th points password value: 7.5e+07
(7.5e+07,1)
******************
59th points password value: 8e+07
(8e+07,1)
******************
60th points password value: 8.8e+07
(8.8e+07,1)
******************
61th points password value: 9e+07
(9e+07,1)
******************
62th points password value: 9.5e+07
(9.5e+07,1)


==> figs/empirical/perfect/terminal/rockyou11by3.dat <==
dataset:../dataset/rockyou.txt
number of accounts 32603388
number of distinct passwords 14344391
number of equivalence classes 2040
group 0.0587952
group 0.0590244
group 0.0590467
group 0.0590143
group 0.0592476
group 0.0590332
group 0.0605742
group 0.0644313
group 0.0751169
group 0.0811949
group 0.364521
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 1.5e+06
pv 2e+06
pv 2.5e+06
pv 3e+06
pv 3.5e+06
pv 4e+06
pv 4.5e+06
pv 5e+06
pv 5.5e+06
pv 6e+06
pv 6.5e+06
pv 7e+06
pv 7.5e+06
pv 8e+06
pv 8.8e+06
pv 9e+06
pv 9.5e+06
pv 1e+07
pv 1.5e+07
pv 2e+07
pv 2.5e+07
pv 3e+07
pv 3.5e+07
pv 4e+07
pv 4.5e+07
pv 5e+07
pv 5.5e+07
pv 6e+07
pv 6.5e+07
pv 7e+07
pv 7.5e+07
pv 8e+07
pv 8.8e+07
pv 9e+07
pv 9.5e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.016423
optimal matrix:
0.423046 0.39661 0.180344
0.394799 0.0517188 0.553482
0.273557 0.629308 0.0971352
0.403776 0.0383224 0.557901
0.704517 0.276907 0.018576
0.33102 0.662728 0.00625196
0.218397 0.464268 0.317334
0.335675 0.496936 0.167389
0.151527 0.0597225 0.78875
0.00038924 0.0527479 0.946863
0.257405 0.222801 0.519794
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.020525
optimal matrix:
0.204363 0.303836 0.491801
0.26394 0.164358 0.571702
0.293566 0.316156 0.390279
0.505424 0.318828 0.175748
0.302459 0.317191 0.380349
0.0528504 0.00285202 0.944298
0.099229 0.47335 0.427421
0.00277092 0.282994 0.714235
0.281981 0.572817 0.145202
0.00420235 0.478004 0.517793
0.199423 0.216587 0.58399
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.028554
optimal matrix:
0.259838 0.208403 0.531759
0.396708 0.178073 0.425219
0.196583 0.460654 0.342763
0.195975 0.213919 0.590106
0.150147 0.239599 0.610253
0.326169 0.383248 0.290583
0.0213628 0.0761127 0.902524
0.617593 0.213857 0.16855
0.230278 0.184998 0.584724
0.242094 0.191384 0.566522
0.200944 0.182122 0.616934
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.036981
optimal matrix:
0.48727 0.471164 0.0415661
0.480142 0.485062 0.0347963
0.487233 0.47501 0.0377569
0.496241 0.497655 0.00610332
0.46912 0.376293 0.154587
0.490283 0.474968 0.0347492
0.486341 0.479614 0.0340443
0.473382 0.407721 0.118897
0.487523 0.488098 0.0243782
0.483153 0.482494 0.0343534
0.501097 0.490516 0.00838742
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.040503
optimal matrix:
0.320288 0.32023 0.359482
0.525939 0.473632 0.000428583
0.489719 0.510227 5.38347e-05
0.486961 0.512291 0.000748028
0.555433 0.444471 9.61291e-05
0.487472 0.511917 0.000610931
0.497589 0.502254 0.000157308
0.539616 0.459981 0.000402367
0.435994 0.563366 0.000640193
0.489771 0.509189 0.00103939
0.501186 0.498667 0.000147356
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.043662
optimal matrix:
0.260189 0.303308 0.436502
0.518022 0.481897 8.11504e-05
0.502044 0.49774 0.000216529
0.529105 0.47073 0.000165747
0.458622 0.541355 2.31387e-05
0.466983 0.532911 0.000105828
0.419577 0.580412 1.08993e-05
0.511292 0.488652 5.54891e-05
0.519137 0.480837 2.63655e-05
0.49249 0.507402 0.000108199
0.484392 0.515561 4.69884e-05
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.045796
optimal matrix:
0.544831 0.0381595 0.417009
5.95271e-08 0.0735847 0.926415
2.21464e-05 0.297402 0.702576
1.91224e-07 0.245743 0.754256
6.06748e-05 0.249859 0.75008
9.54174e-07 0.0796169 0.920382
4.1794e-06 0.000516365 0.999479
5.27674e-05 0.056939 0.943008
2.16547e-07 0.00015237 0.999847
6.89754e-06 0.00836047 0.991633
2.85959e-06 0.0510451 0.948952
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.051470
optimal matrix:
0.627344 0.116165 0.256492
0.0559445 0.288562 0.655494
0.0441908 0.38631 0.569499
0.133395 0.409996 0.456609
0.0316412 0.639743 0.328615
0.000414838 0.541595 0.45799
0.168546 0.558523 0.272931
0.00525269 0.470762 0.523986
0.000393204 0.353168 0.646439
0.000329809 0.0865802 0.91309
0.0788814 0.122088 0.79903
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.058866
optimal matrix:
0.3814 0.31113 0.30747
0.0817018 0.0670118 0.851286
0.0214556 0.0429361 0.935608
0.24622 0.00220772 0.751573
0.00179475 0.367076 0.63113
0.00425613 0.0206033 0.975141
0.045431 0.0520852 0.902484
0.256695 0.0053667 0.737938
0.278177 0.0178209 0.704002
0.000804199 4.91823e-05 0.999147
0.00867088 0.0444174 0.946912
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.063828
optimal matrix:
0.140022 0.148802 0.711176
0.445665 0.471753 0.0825812
0.483044 0.451714 0.065242
0.504087 0.483579 0.0123336
0.46509 0.490239 0.0446708
0.533252 0.455946 0.0108015
0.513001 0.429522 0.0574771
0.439832 0.43733 0.122838
0.477013 0.497573 0.0254137
0.0896477 0.450485 0.459868
0.480238 0.494682 0.0250797
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.091297
optimal matrix:
0.0813218 0.0762915 0.842387
0.236982 0.258197 0.504822
0.515348 0.48462 3.20775e-05
0.498641 0.501309 4.92145e-05
0.488416 0.511432 0.000152006
0.506873 0.49304 8.62379e-05
0.48651 0.513481 8.27426e-06
0.512877 0.48704 8.25224e-05
0.49686 0.503089 5.14713e-05
0.519434 0.480445 0.000120608
0.487756 0.512208 3.64146e-05
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.114192
optimal matrix:
0.826964 0.0819531 0.0910829
0.307877 0.373692 0.318431
0.0237581 0.0536118 0.92263
0.0546246 0.126665 0.818711
0.0466204 0.000349563 0.95303
0.0429249 0.0027171 0.954358
2.52849e-05 0.0120927 0.987882
0.109463 0.186999 0.703537
0.012937 0.0133503 0.973713
0.0130255 0.0386486 0.948326
0.00340308 0.0560638 0.940533
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.138017
optimal matrix:
0.363951 0.604105 0.0319434
0.0804849 0.807786 0.111729
0.328959 0.254382 0.416659
0.267658 0.207348 0.524994
0.272814 0.251684 0.475502
0.614174 0.296398 0.0894281
0.244935 0.392277 0.362788
0.244793 0.295024 0.460183
0.306478 0.260086 0.433436
0.435751 0.300649 0.2636
0.313713 0.155677 0.53061
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.139357
optimal matrix:
0.028372 0.0324461 0.939182
0.08916 0.0984467 0.812393
0.259393 0.266025 0.474582
0.490428 0.50951 6.20111e-05
0.500273 0.499697 3.02063e-05
0.488107 0.511857 3.64462e-05
0.507736 0.492127 0.000136994
0.499862 0.500113 2.5008e-05
0.499448 0.500525 2.66102e-05
0.499231 0.500726 4.27392e-05
0.488118 0.511775 0.000106984
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.145835
optimal matrix:
0.0228853 0.0246421 0.952473
0.0799665 0.0834199 0.836614
0.209819 0.225344 0.564838
0.499772 0.500213 1.57468e-05
0.513724 0.486267 9.07623e-06
0.497709 0.502173 0.000117914
0.499967 0.499995 3.82995e-05
0.51618 0.483792 2.81552e-05
0.481742 0.518222 3.56982e-05
0.499783 0.500201 1.56027e-05
0.457241 0.542757 1.79151e-06
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.151651
optimal matrix:
0.0262159 0.939198 0.0345861
0.00220863 0.876874 0.120917
0.635378 0.0483971 0.316225
0.012236 0.13284 0.854924
0.00398092 0.00176182 0.994257
0.0476226 0.11665 0.835727
0.0099419 0.144913 0.845145
0.0186869 0.000139571 0.981174
0.000625863 0.0951418 0.904232
0.0554595 0.818476 0.126064
0.000512861 0.0358376 0.96365
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.161827
optimal matrix:
0.0175671 0.0172438 0.965189
0.0609994 0.0582746 0.880726
0.160613 0.156115 0.683272
0.505927 0.489512 0.00456076
0.500125 0.496031 0.00384315
0.503825 0.48786 0.00831529
0.559147 0.440743 0.000109371
0.482579 0.513765 0.00365575
0.493886 0.499274 0.00683974
0.490524 0.489822 0.0196543
0.500418 0.497627 0.00195487
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.173250
optimal matrix:
0.734494 0.237792 0.0277136
0.896396 0.0066889 0.0969153
0.215534 0.530988 0.253478
0.0480947 0.0673856 0.88452
0.0446393 0.118626 0.836734
1.69437e-06 0.074533 0.925465
0.0783968 5.96683e-05 0.921544
0.0291212 0.1006 0.870279
0.00558429 0.0232132 0.971203
0.0843092 0.146723 0.768968
0.0405302 0.0339783 0.925491
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.177611
optimal matrix:
0.0138637 0.0135888 0.972547
0.0469283 0.047501 0.905571
0.127132 0.124243 0.748626
0.424408 0.415919 0.159673
0.481069 0.518735 0.000196589
0.501544 0.498409 4.69222e-05
0.483151 0.516735 0.000113297
0.529247 0.470753 5.00152e-07
0.507222 0.492559 0.00021867
0.537983 0.461672 0.000345165
0.500976 0.498975 4.85026e-05
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.213087
optimal matrix:
0.00644297 0.00638347 0.987174
0.0205337 0.022573 0.956893
0.0591789 0.0589808 0.88184
0.181902 0.197408 0.62069
0.497719 0.488121 0.0141599
0.502422 0.464758 0.0328195
0.479402 0.510001 0.0105974
0.526291 0.457425 0.0162836
0.475842 0.476373 0.0477859
0.493756 0.50362 0.00262439
0.492065 0.497652 0.0102837
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.241879
optimal matrix:
0.00412268 0.00431077 0.991567
0.0142461 0.0135765 0.972177
0.0375452 0.0395985 0.922856
0.115231 0.122505 0.762264
0.290565 0.306207 0.403229
0.486227 0.513744 2.89141e-05
0.444148 0.555803 4.96059e-05
0.490829 0.509054 0.000117781
0.452188 0.547656 0.000156044
0.484487 0.515227 0.000285973
0.500948 0.498968 8.38038e-05
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.255929
optimal matrix:
0.00337238 0.00319887 0.993429
0.0102211 0.0107592 0.97902
0.0278624 0.0290842 0.943053
0.0851825 0.0900764 0.824741
0.214145 0.225181 0.560674
0.494977 0.505006 1.71788e-05
0.493183 0.506784 3.24376e-05
0.411651 0.588302 4.70047e-05
0.473946 0.525878 0.000176459
0.496392 0.503349 0.000259167
0.49947 0.500522 7.81878e-06
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.278438
optimal matrix:
0.0212552 0.974194 0.00455127
0.242873 0.74282 0.0143071
0.905815 0.0525636 0.0416211
0.758091 0.102574 0.139334
0.619026 0.0589031 0.32207
0.0463166 0.20103 0.752654
0.0396036 3.09061e-06 0.960393
2.18606e-05 0.000120594 0.999858
0.123638 0.000169062 0.876193
0.0681746 3.73083e-06 0.931822
0.0549842 1.25831e-05 0.945003
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.290739
optimal matrix:
0.00201276 0.00191029 0.996077
0.00643397 0.00604511 0.987521
0.018664 0.0175 0.963836
0.0544618 0.0549632 0.890575
0.143696 0.13537 0.720933
0.336075 0.316577 0.347348
0.515184 0.484805 1.09928e-05
0.526294 0.473515 0.000190424
0.480745 0.519251 4.03077e-06
0.477968 0.521981 5.10574e-05
0.528028 0.471778 0.000194067
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.300605
optimal matrix:
0.00138828 0.0019001 0.996712
0.00524385 0.00620292 0.988553
0.0141716 0.0162175 0.969611
0.0472099 0.0505873 0.902203
0.109372 0.126466 0.764162
0.255083 0.295678 0.449239
0.504717 0.49525 3.31438e-05
0.500412 0.499587 1.18183e-06
0.59334 0.406303 0.000357141
0.628982 0.370728 0.000290299
0.387469 0.612478 5.2914e-05
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.307744
optimal matrix:
0.00151617 0.00148281 0.997001
0.00477766 0.0049958 0.990227
0.0129292 0.0135156 0.973555
0.0425922 0.0451082 0.9123
0.100802 0.105057 0.794142
0.233949 0.243824 0.522228
0.485817 0.51407 0.000112885
0.488753 0.510982 0.000264685
0.502013 0.4979 8.65752e-05
0.501024 0.498932 4.37205e-05
0.485224 0.514525 0.000250802
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.318960
optimal matrix:
0.00126504 0.001808 0.996927
0.00441663 0.00426231 0.991321
0.0115929 0.0115124 0.976895
0.0387662 0.0357458 0.925488
0.0896284 0.0891226 0.821249
0.20902 0.208026 0.582954
0.457058 0.454385 0.0885573
0.504674 0.495323 2.71445e-06
0.524295 0.475606 9.89311e-05
0.498869 0.5011 3.03663e-05
0.496662 0.503307 3.036e-05
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.329887
optimal matrix:
0.00111668 0.00112602 0.997757
0.00389079 0.00390513 0.992204
0.0101696 0.0102715 0.979559
0.0338017 0.0345397 0.931659
0.0784099 0.0798499 0.84174
0.183382 0.186666 0.629952
0.399868 0.407154 0.192977
0.500057 0.499912 3.19113e-05
0.476531 0.523238 0.00023076
0.48193 0.518009 6.07231e-05
0.501569 0.498388 4.3578e-05
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 0.360763
optimal matrix:
0.000611517 0.000778225 0.99861
0.00224547 0.0024353 0.995319
0.00662025 0.00640447 0.986975
0.0217346 0.0212679 0.956997
0.0508541 0.0512632 0.897883
0.118955 0.116432 0.764613
0.259564 0.254097 0.486338
0.491019 0.508954 2.62347e-05
0.488123 0.511814 6.33367e-05
0.510411 0.489481 0.00010836
0.510197 0.489729 7.39045e-05
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 0.387057
optimal matrix:
0.000529844 0.000959249 0.998511
0.00168313 0.00192475 0.996392
0.00454766 0.00478784 0.990665
0.0139377 0.0139626 0.9721
0.0351573 0.0372328 0.92761
0.0821636 0.087071 0.830765
0.179498 0.189609 0.630893
0.401745 0.425636 0.172619
0.495843 0.504071 8.65291e-05
0.502588 0.497287 0.000125356
0.479728 0.520208 6.37036e-05
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 0.409385
optimal matrix:
0.733501 0.265765 0.000734078
0.513153 0.484302 0.00254544
0.43773 0.555354 0.00691678
0.503833 0.475014 0.0211537
0.00158491 0.945039 0.0533757
0.669226 0.205945 0.124828
0.291251 0.436225 0.272524
0.361435 0.0278843 0.610681
2.7224e-05 0.000115683 0.999857
1.68384e-06 0.0665332 0.933465
2.56364e-05 0.0508741 0.9491
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 0.422065
optimal matrix:
0.913936 0.0854282 0.000635721
0.519086 0.478727 0.00218619
0.922246 0.0719588 0.00579535
0.162201 0.819916 0.0178827
0.905033 0.050382 0.0445852
0.504205 0.391527 0.104268
0.00471897 0.767696 0.227585
0.40983 0.0795935 0.510577
8.16002e-06 2.10094e-07 0.999992
0.00988136 7.7709e-07 0.990118
0.0292486 2.5506e-05 0.970726
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 0.430174
optimal matrix:
0.940989 0.0584714 0.000539276
0.284815 0.713341 0.00184388
0.992185 0.00281303 0.00500167
0.0526118 0.930862 0.0165265
0.00117865 0.960401 0.0384204
0.776097 0.13399 0.0899134
0.321543 0.482194 0.196262
0.278664 0.281055 0.440281
0.000255342 2.08356e-05 0.999724
0.000500832 2.42048e-05 0.999475
0.000326978 7.13187e-05 0.999602
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 0.466212
optimal matrix:
0.000237054 0.587959 0.411804
0.000716669 0.000794709 0.998489
0.397964 0.601797 0.000238474
0.00642348 0.00551475 0.988062
0.0152032 0.0147051 0.970092
0.0350462 0.0343944 0.930559
0.502741 0.487897 0.00936269
0.171934 0.183975 0.644091
0.475108 0.475072 0.0498202
0.462826 0.434646 0.102528
0.477551 0.472016 0.0504328
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 0.461856
optimal matrix:
0.294566 0.000220074 0.705214
0.386447 0.000785247 0.612768
0.0016803 0.00196374 0.996356
0.00524134 0.006532 0.988227
0.0131023 0.0151468 0.971751
0.0306442 0.0360286 0.933327
0.0669192 0.0771273 0.855954
0.150267 0.173809 0.675924
0.355549 0.50956 0.134891
0.499831 0.50016 8.92271e-06
0.45435 0.54564 1.00913e-05
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 0.471733
optimal matrix:
0.0204556 0.275773 0.703771
0.000577208 0.000791958 0.998631
0.00156601 0.00191308 0.996521
0.0050218 0.00496863 0.99001
0.0132015 0.0125623 0.974236
0.0293502 0.0293791 0.941271
0.0632828 0.0641476 0.87257
0.142171 0.142495 0.715335
0.334977 0.342092 0.322931
0.48858 0.511318 0.000102035
0.498386 0.501448 0.000165925
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 0.480265
optimal matrix:
0.0830411 0.40625 0.510709
0.000529001 0.000561543 0.998909
0.00208861 0.0020962 0.995815
0.00474395 0.00452328 0.990733
0.0118458 0.01045 0.977704
0.027535 0.0243724 0.948093
0.0605378 0.0533342 0.886128
0.135012 0.119509 0.745479
0.323399 0.284888 0.391713
0.498459 0.501517 2.35529e-05
0.538777 0.461085 0.000138507
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 0.487377
optimal matrix:
0.299796 0.451547 0.248657
0.000744776 0.000548292 0.998707
0.00125952 0.00146083 0.99728
0.00382059 0.00414963 0.99203
0.00969652 0.0104525 0.979851
0.022654 0.0244801 0.952866
0.0495676 0.053427 0.897005
0.121447 0.120301 0.758252
0.264259 0.285546 0.450195
0.511206 0.488673 0.0001214
0.474125 0.525711 0.000164474
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 0.528695
optimal matrix:
0.0639258 0.77523 0.160844
0.947406 0.0521831 0.000411001
0.998051 0.000841828 0.00110692
0.992689 0.00385787 0.00345265
0.251629 0.738648 0.00972309
0.478238 0.498902 0.0228608
0.900998 0.050455 0.0485467
0.567083 0.321004 0.111913
0.448941 0.292703 0.258355
0.23149 0.292321 0.476189
4.9078e-07 0.455223 0.544776
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.387727 0.47767 0.134603
0.472228 0.474787 0.0529858
0.481854 0.509946 0.00819987
0.487273 0.466608 0.0461193
0.5 0.491249 0.00875072
0.489844 0.493187 0.0169691
0.485011 0.467957 0.0470312
0.485109 0.473892 0.0409988
0.492328 0.495092 0.0125807
0.487273 0.120207 0.39252
0.487273 0.482136 0.0305914


==> figs/empirical/perfect/terminal/rockyou3by3.dat <==
dataset:../dataset/rockyou.txt
number of accounts 32603388
number of distinct passwords 14344391
number of equivalence classes 2040
size 2040
group 0.317303
group 0.318176
group 0.364521
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.016423
optimal matrix:
0.366407 0.453249 0.180344
0.105013 0.0300581 0.864929
0.277352 0.430236 0.292413
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.020525
optimal matrix:
0.222437 0.26943 0.508132
0.17703 0.393828 0.429142
0.287247 0.191342 0.521411
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.028564
optimal matrix:
0.253669 0.0242638 0.722067
4.37404e-05 0.000234359 0.999722
0.42541 0.0452804 0.529309
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.037002
optimal matrix:
0.474749 0.0312336 0.494018
0.435854 0.0165018 0.547644
0.499881 0.0446167 0.455502
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.043879
optimal matrix:
0.389332 0.414164 0.196505
0.357908 0.37417 0.267921
0.40034 0.431605 0.168055
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.049987
optimal matrix:
0.156973 0.130759 0.712269
0.286679 0.162482 0.550839
2.11363e-06 0.120611 0.879387
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.056013
optimal matrix:
0.261854 0.237652 0.500494
0.369426 0.41037 0.220204
0.196077 0.00503147 0.798892
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.062484
optimal matrix:
0.226516 0.272632 0.500853
0.237404 0.296583 0.466013
0.237436 0.244526 0.518037
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.067915
optimal matrix:
0.371442 0.409343 0.219214
0.0581806 0.52529 0.416529
0.572473 0.427524 2.60301e-06
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.072479
optimal matrix:
0.275862 0.181115 0.543023
0.332116 6.08704e-06 0.667878
0.196031 0.345582 0.458387
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.108005
optimal matrix:
0.189478 0.00041409 0.810108
0.00794521 0.000831394 0.991223
0.36468 4.12856e-05 0.635278
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.131244
optimal matrix:
0.395707 0.450838 0.153455
0.395625 0.570761 0.0336137
0.413423 0.367294 0.219283
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.147506
optimal matrix:
0.0748617 0.093259 0.831879
0.156174 0.0704768 0.77335
0.00321822 0.129148 0.867634
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.159981
optimal matrix:
0.471919 0.50373 0.0243511
0.475156 0.502111 0.0227331
0.473343 0.50968 0.016977
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.169625
optimal matrix:
0.802105 0.000504749 0.19739
0.799758 1.50926e-05 0.200226
0.799639 0.000931696 0.199429
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.178558
optimal matrix:
0.246687 0.199452 0.553862
1.2517e-05 0.109004 0.890984
0.474815 0.300874 0.224311
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.185968
optimal matrix:
0.438229 0.56159 0.000180664
0.349329 0.650516 0.000154847
0.560918 0.438844 0.000237974
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.192894
optimal matrix:
0.351352 0.207151 0.441496
0.508219 0.00116008 0.490621
0.255662 0.374772 0.369566
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.199162
optimal matrix:
0.0270513 0.0745551 0.898394
0.0387306 0.0272891 0.93398
0.0215191 0.125733 0.852748
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.242737
optimal matrix:
0.395463 0.405701 0.198837
0.396202 0.405967 0.197831
0.392338 0.409195 0.198467
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.268585
optimal matrix:
0.277337 0.0048055 0.717858
7.02353e-08 0.000373127 0.999627
2.33973e-08 0.011454 0.988546
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.281402
optimal matrix:
0.467386 0.014686 0.517928
1.49531e-07 7.75461e-08 1
2.00369e-07 0.0507295 0.94927
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.288881
optimal matrix:
0.578661 0.0139413 0.407398
2.96427e-08 2.54225e-06 0.999997
1.46916e-08 0.0625139 0.937486
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.305961
optimal matrix:
0.656019 0.0186312 0.32535
2.39427e-09 0.0597027 0.940297
8.24995e-08 0.0454807 0.954519
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.323562
optimal matrix:
0.71371 0.00845676 0.277834
0.000491114 0.0462998 0.953209
0.000232421 0.0203565 0.979411
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.337875
optimal matrix:
0.755025 0.00865446 0.23632
0.000854398 0.0385419 0.960604
0.000656465 0.0343164 0.965027
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.350705
optimal matrix:
0.785997 0.0108199 0.203183
0.000204859 0.0304844 0.969311
0.000168514 0.060185 0.939647
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.361278
optimal matrix:
0.0561163 0.13199 0.811894
0.307652 0.689375 0.00297322
0.290597 0.700983 0.00841949
******************
28th points password value: 2e+06
IterCount: 10000
BestCost: 0.429283
optimal matrix:
0.039836 0.0413928 0.918771
0.478667 0.501936 0.0193972
0.461445 0.483876 0.054679
******************
29th points password value: 3e+06
IterCount: 10000
BestCost: 0.466899
optimal matrix:
0.1654 0.795123 0.039477
0.000200848 0.284815 0.714984
0.000172007 0.243889 0.755939
******************
30th points password value: 4e+06
IterCount: 10000
BestCost: 0.492828
optimal matrix:
0.0198825 0.0168348 0.963283
0.53446 0.444307 0.021233
0.527825 0.438793 0.0333819
******************
31th points password value: 5e+06
IterCount: 10000
BestCost: 0.515618
optimal matrix:
0.0358648 0.937013 0.0271226
0.042793 8.49498e-05 0.957122
0.0569521 0.000114334 0.942934
******************
32th points password value: 6e+06
IterCount: 10000
BestCost: 0.544593
optimal matrix:
0.00413283 0.984589 0.0112783
0.146753 0.087772 0.765475
0.181621 0.109067 0.709313
******************
33th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.267303 0.000563627 0.732133
0.240791 0.638318 0.120891
0.209182 0.304082 0.486736
******************
34th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.267303 0.000563627 0.732133
0.240791 0.638318 0.120891
0.209182 0.304082 0.486736
******************
35th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.267303 0.000563627 0.732133
0.240791 0.638318 0.120891
0.209182 0.304082 0.486736
******************
36th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.267303 0.000563627 0.732133
0.240791 0.638318 0.120891
0.209182 0.304082 0.486736
******************
37th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.267303 0.000563627 0.732133
0.240791 0.638318 0.120891
0.209182 0.304082 0.486736
******************
38th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.267303 0.000563627 0.732133
0.240791 0.638318 0.120891
0.209182 0.304082 0.486736
******************
39th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.267303 0.000563627 0.732133
0.240791 0.638318 0.120891
0.209182 0.304082 0.486736
******************
40th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.267303 0.000563627 0.732133
0.240791 0.638318 0.120891
0.209182 0.304082 0.486736
******************
41th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.267303 0.000563627 0.732133
0.240791 0.638318 0.120891
0.209182 0.304082 0.486736
******************
42th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.267303 0.000563627 0.732133
0.240791 0.638318 0.120891
0.209182 0.304082 0.486736
******************
43th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.267303 0.000563627 0.732133
0.240791 0.638318 0.120891
0.209182 0.304082 0.486736
******************
44th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.267303 0.000563627 0.732133
0.240791 0.638318 0.120891
0.209182 0.304082 0.486736


==> figs/empirical/perfect/terminal/rockyou7by3.dat <==
dataset:../dataset/rockyou.txt
number of accounts 32603388
number of distinct passwords 14344391
number of equivalence classes 2040
size 2040
group 0.101994
group 0.10209
group 0.102256
group 0.102444
group 0.109627
group 0.117067
group 0.364521
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.016423
optimal matrix:
0.0741688 0.106176 0.819656
0.238479 0.0970565 0.664464
0.316839 0.55549 0.12767
0.138489 0.237999 0.623511
0.362158 0.625232 0.0126101
0.0252284 0.672968 0.301803
0.162945 0.0252865 0.811769
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.020525
optimal matrix:
0.18414 0.307724 0.508135
0.236142 0.590526 0.173332
0.238358 0.338478 0.423164
0.252381 0.356571 0.391048
0.00300269 0.113939 0.883058
0.181053 0.493943 0.325005
0.211497 0.239469 0.549034
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.028650
optimal matrix:
0.405147 0.427552 0.167301
0.147889 0.266427 0.585683
0.446534 0.44326 0.110207
0.388527 0.39835 0.213124
0.241261 0.556951 0.201788
0.449844 0.549829 0.000326267
0.425911 0.42766 0.14643
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.036982
optimal matrix:
0.0411259 0.0138625 0.945012
0.039108 0.00635904 0.954533
0.0101882 0.0212061 0.968606
0.00218042 0.0255945 0.972225
0.140814 0.0627529 0.796433
0.0134317 0.000692537 0.985876
0.0242838 0.00021221 0.975504
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.043947
optimal matrix:
0.0389813 0.0134025 0.947616
0.0373151 0.0222081 0.940477
0.000745333 0.0330527 0.966202
0.107694 0.0136183 0.878687
3.91706e-05 3.97415e-06 0.999957
0.0470565 0.0427542 0.910189
0.0665508 0.0133585 0.920091
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.049955
optimal matrix:
0.0394812 0.0410699 0.919449
0.0311446 0.0406197 0.928236
0.0402301 0.0509094 0.90886
0.0109557 0.016634 0.97241
0.0655678 0.00483862 0.929594
0.0474066 0.0525034 0.90009
0.0397057 0.04108 0.919214
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.056114
optimal matrix:
0.279851 0.22268 0.497469
0.0408612 0.316317 0.642822
0.0895665 0.00267245 0.907761
0.128918 0.236206 0.634875
0.384335 0.306426 0.309239
0.573529 0.425915 0.000556215
0.340124 0.0872108 0.572665
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.062417
optimal matrix:
0.0312142 0.0447055 0.92408
0.0253917 0.0108914 0.963717
0.000663049 0.0780759 0.921261
0.0964412 0.0376183 0.86594
0.0560799 0.0479649 0.895955
5.47733e-05 0.0912702 0.908675
0.0279476 0.0529364 0.919116
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.068029
optimal matrix:
0.249017 0.302946 0.448037
0.392242 0.335888 0.27187
0.0765909 0.0365592 0.88685
0.501945 0.268581 0.229474
0.5013 0.0689525 0.429747
0.164673 0.16225 0.673077
0.136368 0.582025 0.281607
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.070209
optimal matrix:
0.200339 0.339414 0.460247
0.0101473 5.76763e-08 0.989853
0.545443 1.22221e-07 0.454556
0.662654 1.1139e-08 0.337346
0.624822 1.33359e-05 0.375164
0.617527 9.49174e-07 0.382472
0.0188103 2.40427e-07 0.981189
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.092125
optimal matrix:
0.0129389 0.684419 0.302642
0.0423308 0.0360215 0.921648
0.047421 0.0141139 0.938465
0.106378 0.0331072 0.860514
0.0396738 0.0427583 0.917568
0.0558752 0.0388049 0.90532
0.0139995 0.0081322 0.977868
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.120544
optimal matrix:
0.277744 0.514358 0.207898
0.000509228 0.000555387 0.998935
0.00073485 0.00374362 0.995522
0.00279136 7.09068e-06 0.997202
0.000535957 0.000243648 0.99922
0.00139276 0.000181105 0.998426
0.00033889 0.000943503 0.998718
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.139901
optimal matrix:
0.0664088 0.0840064 0.849585
0.442266 0.543708 0.0140251
0.538548 0.461056 0.000395789
0.476197 0.519344 0.00445911
0.41299 0.586997 1.35875e-05
0.432455 0.565857 0.00168831
0.400805 0.567173 0.0320219
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.154127
optimal matrix:
0.817777 0.067837 0.114386
0.016107 0.0330348 0.950858
0.0226907 0.0730717 0.904238
0.00603506 2.65582e-05 0.993938
0.0307257 0.0159454 0.953329
0.0513382 0.0464308 0.902231
5.75949e-06 0.0322264 0.967768
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.162198
optimal matrix:
0.858663 0.044034 0.0973034
0.0123613 0.269101 0.718538
0.00054645 0.000235245 0.999218
0.0946305 0.000123299 0.905246
0.0467357 5.63363e-05 0.953208
0.000896226 7.94916e-05 0.999024
0.000694464 0.000140147 0.999165
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.168425
optimal matrix:
0.867254 0.0505127 0.0822334
0.0156679 0.394667 0.589665
0.00866495 1.12221e-06 0.991334
0.137519 2.63661e-07 0.86248
0.00956794 4.37101e-06 0.990428
0.00345216 2.38478e-05 0.996524
0.0111319 1.40955e-06 0.988867
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.173015
optimal matrix:
0.180939 0.745842 0.0732187
0.00107552 0.457665 0.541259
0.00114486 0.000673031 0.998182
0.00857593 0.00273524 0.988689
0.00282653 0.00121976 0.995954
3.27329e-05 0.00041648 0.999551
0.000493426 0.000308171 0.999198
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.176546
optimal matrix:
0.530362 0.404761 0.0648768
0.00106346 0.533733 0.465204
0.00024226 5.14787e-06 0.999753
0.0093818 2.53786e-07 0.990618
0.00221935 8.39524e-06 0.997772
0.00241183 1.05906e-05 0.997578
1.64397e-05 1.88088e-06 0.999982
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.179574
optimal matrix:
0.0396835 0.905902 0.0544148
0.581257 0.028542 0.390201
1.44156e-05 1.56238e-05 0.99997
4.23706e-05 0.0303913 0.969566
1.60339e-05 0.000509273 0.999475
1.61402e-05 0.389821 0.610163
2.36583e-06 0.0114761 0.988522
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.230446
optimal matrix:
0.253578 0.719595 0.0268274
0.745775 0.0618153 0.19241
0.0107872 0.00435657 0.984856
0.000490372 1.26038e-05 0.999497
0.0549864 0.000268082 0.944745
0.024315 0.00778674 0.967898
0.00120333 0.00730647 0.99149
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.257296
optimal matrix:
0.0102479 0.00890604 0.980846
0.0735055 0.0526053 0.873889
0.385505 0.273684 0.340811
0.647976 0.352023 9.60169e-07
0.679301 0.320698 1.50449e-06
0.424051 0.575947 1.90644e-06
0.586514 0.413485 1.43743e-06
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.270200
optimal matrix:
0.00631973 0.986257 0.00742341
0.0408652 0.904278 0.054857
0.211781 0.51131 0.27691
0.368897 2.99135e-07 0.631103
0.865028 7.04924e-07 0.134971
0.491475 9.67295e-07 0.508524
0.291492 2.00259e-07 0.708508
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.285452
optimal matrix:
0.942567 0.0477831 0.0096497
0.927817 0.000935633 0.0712476
0.0163935 0.623745 0.359861
0.0489222 0.0103979 0.94068
0.0777134 0.0373024 0.884984
0.0287211 0.0156502 0.955629
0.029833 0.00310647 0.967061
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.307285
optimal matrix:
0.287942 0.708519 0.00353826
0.0336977 0.943986 0.022316
0.19038 0.675098 0.134522
0.550812 0.0285524 0.420635
0.677686 2.87866e-06 0.322311
0.219717 0.14689 0.633393
0.628632 0.000139987 0.371228
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.324712
optimal matrix:
0.554028 0.439887 0.0060849
0.824181 0.132187 0.0436314
0.0200872 0.737125 0.242788
0.079324 0.0220031 0.898673
0.0748799 0.055091 0.870029
0.249007 0.0299403 0.721053
0.0253913 0.0301578 0.944451
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.334791
optimal matrix:
0.00291487 0.00299235 0.994093
0.0209342 0.0214575 0.957608
0.116309 0.112552 0.771138
0.371045 0.380923 0.248031
0.462881 0.537118 8.15217e-07
0.426219 0.573781 4.07857e-07
0.524216 0.475783 7.25583e-07
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.344083
optimal matrix:
0.070665 0.923413 0.00592185
0.0849989 0.88002 0.0349808
0.792159 0.0131828 0.194658
0.344618 0.0343017 0.62108
1.58042e-07 0.0517036 0.948296
2.43477e-07 0.133615 0.866385
9.77085e-07 0.0356911 0.964308
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.354813
optimal matrix:
0.00116331 0.995458 0.00337916
0.687644 0.288168 0.0241875
0.673719 0.200045 0.126237
0.177155 0.379499 0.443346
0.177585 1.69761e-05 0.822398
0.0235063 7.90132e-05 0.976415
0.36994 1.11149e-05 0.630049
******************
28th points password value: 2e+06
IterCount: 10000
BestCost: 0.411490
optimal matrix:
0.000831624 0.00106593 0.998102
0.00513736 0.0076596 0.987203
0.942258 0.046243 0.0114987
0.0916067 0.136093 0.7723
0.403796 0.442846 0.153358
0.31971 0.668241 0.0120496
0.35084 0.455507 0.193653
******************
29th points password value: 3e+06
IterCount: 10000
BestCost: 0.448116
optimal matrix:
0.225316 0.77375 0.000934102
0.00307395 0.990248 0.00667836
0.445807 0.519336 0.0348572
0.046998 0.833947 0.119055
0.189027 0.278962 0.532011
0.3857 9.18341e-07 0.614299
0.254821 5.44781e-06 0.745173
******************
30th points password value: 4e+06
IterCount: 10000
BestCost: 0.467089
optimal matrix:
0.0942479 0.904837 0.000914766
0.906084 0.0871562 0.00676003
0.0451364 0.920728 0.0341358
0.881995 0.00140377 0.116601
0.0180166 0.460024 0.521959
0.000598199 1.88615e-06 0.9994
0.0449133 1.48826e-06 0.955085
******************
31th points password value: 5e+06
IterCount: 10000
BestCost: 0.481470
optimal matrix:
0.00150479 0.998027 0.000467981
0.659501 0.337127 0.00337267
0.618674 0.362576 0.0187501
0.580804 0.357603 0.0615932
0.152403 0.579249 0.268348
0.325754 1.51967e-06 0.674244
0.379518 0.000316809 0.620166
******************
32th points password value: 6e+06
IterCount: 10000
BestCost: 0.508343
optimal matrix:
0.781894 0.217604 0.000501894
0.377144 0.619225 0.00363046
0.391029 0.589768 0.019203
0.129169 0.809693 0.0611382
0.313976 0.428595 0.25743
0.151178 0.103075 0.745747
0.141998 6.34766e-09 0.858002
******************
33th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.405253 0.579029 0.0157186
0.547835 0.0144628 0.437703
0.404471 0.473257 0.122272
0.403844 0.259953 0.336202
0.213146 0.0915881 0.695266
0.520953 0.405147 0.0738992
0.57458 0.272001 0.153419
******************
34th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.405253 0.579029 0.0157186
0.547835 0.0144628 0.437703
0.404471 0.473257 0.122272
0.403844 0.259953 0.336202
0.213146 0.0915881 0.695266
0.520953 0.405147 0.0738992
0.57458 0.272001 0.153419
******************
35th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.405253 0.579029 0.0157186
0.547835 0.0144628 0.437703
0.404471 0.473257 0.122272
0.403844 0.259953 0.336202
0.213146 0.0915881 0.695266
0.520953 0.405147 0.0738992
0.57458 0.272001 0.153419
******************
36th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.405253 0.579029 0.0157186
0.547835 0.0144628 0.437703
0.404471 0.473257 0.122272
0.403844 0.259953 0.336202
0.213146 0.0915881 0.695266
0.520953 0.405147 0.0738992
0.57458 0.272001 0.153419
******************
37th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.405253 0.579029 0.0157186
0.547835 0.0144628 0.437703
0.404471 0.473257 0.122272
0.403844 0.259953 0.336202
0.213146 0.0915881 0.695266
0.520953 0.405147 0.0738992
0.57458 0.272001 0.153419
******************
38th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.405253 0.579029 0.0157186
0.547835 0.0144628 0.437703
0.404471 0.473257 0.122272
0.403844 0.259953 0.336202
0.213146 0.0915881 0.695266
0.520953 0.405147 0.0738992
0.57458 0.272001 0.153419
******************
39th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.405253 0.579029 0.0157186
0.547835 0.0144628 0.437703
0.404471 0.473257 0.122272
0.403844 0.259953 0.336202
0.213146 0.0915881 0.695266
0.520953 0.405147 0.0738992
0.57458 0.272001 0.153419
******************
40th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.405253 0.579029 0.0157186
0.547835 0.0144628 0.437703
0.404471 0.473257 0.122272
0.403844 0.259953 0.336202
0.213146 0.0915881 0.695266
0.520953 0.405147 0.0738992
0.57458 0.272001 0.153419
******************
41th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.405253 0.579029 0.0157186
0.547835 0.0144628 0.437703
0.404471 0.473257 0.122272
0.403844 0.259953 0.336202
0.213146 0.0915881 0.695266
0.520953 0.405147 0.0738992
0.57458 0.272001 0.153419
******************
42th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.405253 0.579029 0.0157186
0.547835 0.0144628 0.437703
0.404471 0.473257 0.122272
0.403844 0.259953 0.336202
0.213146 0.0915881 0.695266
0.520953 0.405147 0.0738992
0.57458 0.272001 0.153419
******************
43th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.405253 0.579029 0.0157186
0.547835 0.0144628 0.437703
0.404471 0.473257 0.122272
0.403844 0.259953 0.336202
0.213146 0.0915881 0.695266
0.520953 0.405147 0.0738992
0.57458 0.272001 0.153419
******************
44th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.405253 0.579029 0.0157186
0.547835 0.0144628 0.437703
0.404471 0.473257 0.122272
0.403844 0.259953 0.336202
0.213146 0.0915881 0.695266
0.520953 0.405147 0.0738992
0.57458 0.272001 0.153419


==> figs/empirical/perfect/terminal/rockyou_1e5.dat <==
dataset:../dataset/empirical/rockyou.txt
number of accounts 32603388
number of distinct passwords 14344391
number of equivalence classes 2040
group 0.0587952
group 0.0590244
group 0.0590467
group 0.0590143
group 0.0592476
group 0.0590332
group 0.0605742
group 0.0644313
group 0.0751169
group 0.0811949
group 0.364521
sanity check for all groups 1
matrix: 
0.423046 0.39661 0.394799 0.0517188 0.273557 0.629308 0.403776 0.0383224 0.704517 0.276907 0.33102 0.662728 0.218397 0.464268 0.335675 0.496936 0.151527 0.0597225 0.00038924 0.0527479 0.257405 0.222801 
0.204363 0.303836 0.26394 0.164358 0.293566 0.316156 0.505424 0.318828 0.302459 0.317191 0.0528504 0.00285202 0.099229 0.47335 0.00277092 0.282994 0.281981 0.572817 0.00420235 0.478004 0.199423 0.216587 
0.259838 0.208403 0.396708 0.178073 0.196583 0.460654 0.195975 0.213919 0.150147 0.239599 0.326169 0.383248 0.0213628 0.0761127 0.617593 0.213857 0.230278 0.184998 0.242094 0.191384 0.200944 0.182122 
0.48727 0.471164 0.480142 0.485062 0.487233 0.47501 0.496241 0.497655 0.46912 0.376293 0.490283 0.474968 0.486341 0.479614 0.473382 0.407721 0.487523 0.488098 0.483153 0.482494 0.501097 0.490516 
0.320288 0.32023 0.525939 0.473632 0.489719 0.510227 0.486961 0.512291 0.555433 0.444471 0.487472 0.511917 0.497589 0.502254 0.539616 0.459981 0.435994 0.563366 0.489771 0.509189 0.501186 0.498667 
0.260189 0.303308 0.518022 0.481897 0.502044 0.49774 0.529105 0.47073 0.458622 0.541355 0.466983 0.532911 0.419577 0.580412 0.511292 0.488652 0.519137 0.480837 0.49249 0.507402 0.484392 0.515561 
0.544831 0.0381595 5.95271e-08 0.0735847 2.21464e-05 0.297402 1.91224e-07 0.245743 6.06748e-05 0.249859 9.54174e-07 0.0796169 4.1794e-06 0.000516365 5.27674e-05 0.056939 2.16547e-07 0.00015237 6.89754e-06 0.00836047 2.85959e-06 0.0510451 
0.627344 0.116165 0.0559445 0.288562 0.0441908 0.38631 0.133395 0.409996 0.0316412 0.639743 0.000414838 0.541595 0.168546 0.558523 0.00525269 0.470762 0.000393204 0.353168 0.000329809 0.0865802 0.0788814 0.122088 
0.3814 0.31113 0.0817018 0.0670118 0.0214556 0.0429361 0.24622 0.00220772 0.00179475 0.367076 0.00425613 0.0206033 0.045431 0.0520852 0.256695 0.0053667 0.278177 0.0178209 0.000804199 4.91823e-05 0.00867088 0.0444174 
0.140022 0.148802 0.445665 0.471753 0.483044 0.451714 0.504087 0.483579 0.46509 0.490239 0.533252 0.455946 0.513001 0.429522 0.439832 0.43733 0.477013 0.497573 0.0896477 0.450485 0.480238 0.494682 
0.0813218 0.0762915 0.236982 0.258197 0.515348 0.48462 0.498641 0.501309 0.488416 0.511432 0.506873 0.49304 0.48651 0.513481 0.512877 0.48704 0.49686 0.503089 0.519434 0.480445 0.487756 0.512208 
0.826964 0.0819531 0.307877 0.373692 0.0237581 0.0536118 0.0546246 0.126665 0.0466204 0.000349563 0.0429249 0.0027171 2.52849e-05 0.0120927 0.109463 0.186999 0.012937 0.0133503 0.0130255 0.0386486 0.00340308 0.0560638 
0.363951 0.604105 0.0804849 0.807786 0.328959 0.254382 0.267658 0.207348 0.272814 0.251684 0.614174 0.296398 0.244935 0.392277 0.244793 0.295024 0.306478 0.260086 0.435751 0.300649 0.313713 0.155677 
0.028372 0.0324461 0.08916 0.0984467 0.259393 0.266025 0.490428 0.50951 0.500273 0.499697 0.488107 0.511857 0.507736 0.492127 0.499862 0.500113 0.499448 0.500525 0.499231 0.500726 0.488118 0.511775 
0.0228853 0.0246421 0.0799665 0.0834199 0.209819 0.225344 0.499772 0.500213 0.513724 0.486267 0.497709 0.502173 0.499967 0.499995 0.51618 0.483792 0.481742 0.518222 0.499783 0.500201 0.457241 0.542757 
0.0262159 0.939198 0.00220863 0.876874 0.635378 0.0483971 0.012236 0.13284 0.00398092 0.00176182 0.0476226 0.11665 0.0099419 0.144913 0.0186869 0.000139571 0.000625863 0.0951418 0.0554595 0.818476 0.000512861 0.0358376 
0.0175671 0.0172438 0.0609994 0.0582746 0.160613 0.156115 0.505927 0.489512 0.500125 0.496031 0.503825 0.48786 0.559147 0.440743 0.482579 0.513765 0.493886 0.499274 0.490524 0.489822 0.500418 0.497627 
0.734494 0.237792 0.896396 0.0066889 0.215534 0.530988 0.0480947 0.0673856 0.0446393 0.118626 1.69437e-06 0.074533 0.0783968 5.96683e-05 0.0291212 0.1006 0.00558429 0.0232132 0.0843092 0.146723 0.0405302 0.0339783 
0.0138637 0.0135888 0.0469283 0.047501 0.127132 0.124243 0.424408 0.415919 0.481069 0.518735 0.501544 0.498409 0.483151 0.516735 0.529247 0.470753 0.507222 0.492559 0.537983 0.461672 0.500976 0.498975 
0.00644297 0.00638347 0.0205337 0.022573 0.0591789 0.0589808 0.181902 0.197408 0.497719 0.488121 0.502422 0.464758 0.479402 0.510001 0.526291 0.457425 0.475842 0.476373 0.493756 0.50362 0.492065 0.497652 
0.00412268 0.00431077 0.0142461 0.0135765 0.0375452 0.0395985 0.115231 0.122505 0.290565 0.306207 0.486227 0.513744 0.444148 0.555803 0.490829 0.509054 0.452188 0.547656 0.484487 0.515227 0.500948 0.498968 
0.00337238 0.00319887 0.0102211 0.0107592 0.0278624 0.0290842 0.0851825 0.0900764 0.214145 0.225181 0.494977 0.505006 0.493183 0.506784 0.411651 0.588302 0.473946 0.525878 0.496392 0.503349 0.49947 0.500522 
0.0212552 0.974194 0.242873 0.74282 0.905815 0.0525636 0.758091 0.102574 0.619026 0.0589031 0.0463166 0.20103 0.0396036 3.09061e-06 2.18606e-05 0.000120594 0.123638 0.000169062 0.0681746 3.73083e-06 0.0549842 1.25831e-05 
0.00201276 0.00191029 0.00643397 0.00604511 0.018664 0.0175 0.0544618 0.0549632 0.143696 0.13537 0.336075 0.316577 0.515184 0.484805 0.526294 0.473515 0.480745 0.519251 0.477968 0.521981 0.528028 0.471778 
0.00138828 0.0019001 0.00524385 0.00620292 0.0141716 0.0162175 0.0472099 0.0505873 0.109372 0.126466 0.255083 0.295678 0.504717 0.49525 0.500412 0.499587 0.59334 0.406303 0.628982 0.370728 0.387469 0.612478 
0.00151617 0.00148281 0.00477766 0.0049958 0.0129292 0.0135156 0.0425922 0.0451082 0.100802 0.105057 0.233949 0.243824 0.485817 0.51407 0.488753 0.510982 0.502013 0.4979 0.501024 0.498932 0.485224 0.514525 
0.00126504 0.001808 0.00441663 0.00426231 0.0115929 0.0115124 0.0387662 0.0357458 0.0896284 0.0891226 0.20902 0.208026 0.457058 0.454385 0.504674 0.495323 0.524295 0.475606 0.498869 0.5011 0.496662 0.503307 
0.00111668 0.00112602 0.00389079 0.00390513 0.0101696 0.0102715 0.0338017 0.0345397 0.0784099 0.0798499 0.183382 0.186666 0.399868 0.407154 0.500057 0.499912 0.476531 0.523238 0.48193 0.518009 0.501569 0.498388 
0.000611517 0.000778225 0.00224547 0.0024353 0.00662025 0.00640447 0.0217346 0.0212679 0.0508541 0.0512632 0.118955 0.116432 0.259564 0.254097 0.491019 0.508954 0.488123 0.511814 0.510411 0.489481 0.510197 0.489729 
0.000529844 0.000959249 0.00168313 0.00192475 0.00454766 0.00478784 0.0139377 0.0139626 0.0351573 0.0372328 0.0821636 0.087071 0.179498 0.189609 0.401745 0.425636 0.495843 0.504071 0.502588 0.497287 0.479728 0.520208 
0.733501 0.265765 0.513153 0.484302 0.43773 0.555354 0.503833 0.475014 0.00158491 0.945039 0.669226 0.205945 0.291251 0.436225 0.361435 0.0278843 2.7224e-05 0.000115683 1.68384e-06 0.0665332 2.56364e-05 0.0508741 
0.913936 0.0854282 0.519086 0.478727 0.922246 0.0719588 0.162201 0.819916 0.905033 0.050382 0.504205 0.391527 0.00471897 0.767696 0.40983 0.0795935 8.16002e-06 2.10094e-07 0.00988136 7.7709e-07 0.0292486 2.5506e-05 
0.940989 0.0584714 0.284815 0.713341 0.992185 0.00281303 0.0526118 0.930862 0.00117865 0.960401 0.776097 0.13399 0.321543 0.482194 0.278664 0.281055 0.000255342 2.08356e-05 0.000500832 2.42048e-05 0.000326978 7.13187e-05 
0.000237054 0.587959 0.000716669 0.000794709 0.397964 0.601797 0.00642348 0.00551475 0.0152032 0.0147051 0.0350462 0.0343944 0.502741 0.487897 0.171934 0.183975 0.475108 0.475072 0.462826 0.434646 0.477551 0.472016 
0.294566 0.000220074 0.386447 0.000785247 0.0016803 0.00196374 0.00524134 0.006532 0.0131023 0.0151468 0.0306442 0.0360286 0.0669192 0.0771273 0.150267 0.173809 0.355549 0.50956 0.499831 0.50016 0.45435 0.54564 
0.0204556 0.275773 0.000577208 0.000791958 0.00156601 0.00191308 0.0050218 0.00496863 0.0132015 0.0125623 0.0293502 0.0293791 0.0632828 0.0641476 0.142171 0.142495 0.334977 0.342092 0.48858 0.511318 0.498386 0.501448 
0.0830411 0.40625 0.000529001 0.000561543 0.00208861 0.0020962 0.00474395 0.00452328 0.0118458 0.01045 0.027535 0.0243724 0.0605378 0.0533342 0.135012 0.119509 0.323399 0.284888 0.498459 0.501517 0.538777 0.461085 
0.299796 0.451547 0.000744776 0.000548292 0.00125952 0.00146083 0.00382059 0.00414963 0.00969652 0.0104525 0.022654 0.0244801 0.0495676 0.053427 0.121447 0.120301 0.264259 0.285546 0.511206 0.488673 0.474125 0.525711 
0.0639258 0.77523 0.947406 0.0521831 0.998051 0.000841828 0.992689 0.00385787 0.251629 0.738648 0.478238 0.498902 0.900998 0.050455 0.567083 0.321004 0.448941 0.292703 0.23149 0.292321 4.9078e-07 0.455223 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
******************
0th points password value: 1000
1000 0.0627291
******************
1th points password value: 2000
2000 0.154836
******************
2th points password value: 3000
3000 0.154836
******************
3th points password value: 4000
4000 0.164504
******************
4th points password value: 5000
5000 0.164504
******************
5th points password value: 6000
6000 0.164504
******************
6th points password value: 7000
7000 0.164504
******************
7th points password value: 8000
8000 0.164504
******************
8th points password value: 9000
9000 0.164504
******************
9th points password value: 10000
10000 0.164504
******************
10th points password value: 20000
20000 0.164727
******************
11th points password value: 30000
30000 0.164755
******************
12th points password value: 40000
40000 0.164755
******************
13th points password value: 50000
50000 0.164808
******************
14th points password value: 60000
60000 0.164822
******************
15th points password value: 70000
70000 0.164995
******************
16th points password value: 80000
80000 0.165614
******************
17th points password value: 90000
90000 0.171109
******************
18th points password value: 100000
100000 0.177611
******************
19th points password value: 200000
200000 0.235825
******************
20th points password value: 300000
300000 0.274091
******************
21th points password value: 400000
400000 0.297168
******************
22th points password value: 500000
500000 0.317317
******************
23th points password value: 600000
600000 0.333382
******************
24th points password value: 700000
700000 0.346124
******************
25th points password value: 800000
800000 0.358759
******************
26th points password value: 900000
900000 0.368205
******************
27th points password value: 1e+06
1e+06 0.376861
******************
28th points password value: 1.5e+06
1.5e+06 0.41186
******************
29th points password value: 2e+06
2e+06 0.44058
******************
30th points password value: 2.5e+06
2.5e+06 0.460448
******************
31th points password value: 3e+06
3e+06 0.479211
******************
32th points password value: 3.5e+06
3.5e+06 0.495965
******************
33th points password value: 4e+06
4e+06 0.495965
******************
34th points password value: 4.5e+06
4.5e+06 0.518447
******************
35th points password value: 5e+06
5e+06 0.518447
******************
36th points password value: 5.5e+06
5.5e+06 0.554312
******************
37th points password value: 6e+06
6e+06 0.780628
******************
38th points password value: 6.5e+06
6.5e+06 1
******************
39th points password value: 7e+06
7e+06 1
******************
40th points password value: 7.5e+06
7.5e+06 1
******************
41th points password value: 8e+06
8e+06 1
******************
42th points password value: 8.8e+06
8.8e+06 1
******************
43th points password value: 9e+06
9e+06 1
******************
44th points password value: 9.5e+06
9.5e+06 1
******************
45th points password value: 1e+07
1e+07 1
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/perfect/terminal/rockyou_1e6.dat <==
dataset:../dataset/empirical/rockyou.txt
number of accounts 32603388
number of distinct passwords 14344391
number of equivalence classes 2040
group 0.0587952
group 0.0590244
group 0.0590467
group 0.0590143
group 0.0592476
group 0.0590332
group 0.0605742
group 0.0644313
group 0.0751169
group 0.0811949
group 0.364521
sanity check for all groups 1
matrix: 
0.423046 0.39661 0.394799 0.0517188 0.273557 0.629308 0.403776 0.0383224 0.704517 0.276907 0.33102 0.662728 0.218397 0.464268 0.335675 0.496936 0.151527 0.0597225 0.00038924 0.0527479 0.257405 0.222801 
0.204363 0.303836 0.26394 0.164358 0.293566 0.316156 0.505424 0.318828 0.302459 0.317191 0.0528504 0.00285202 0.099229 0.47335 0.00277092 0.282994 0.281981 0.572817 0.00420235 0.478004 0.199423 0.216587 
0.259838 0.208403 0.396708 0.178073 0.196583 0.460654 0.195975 0.213919 0.150147 0.239599 0.326169 0.383248 0.0213628 0.0761127 0.617593 0.213857 0.230278 0.184998 0.242094 0.191384 0.200944 0.182122 
0.48727 0.471164 0.480142 0.485062 0.487233 0.47501 0.496241 0.497655 0.46912 0.376293 0.490283 0.474968 0.486341 0.479614 0.473382 0.407721 0.487523 0.488098 0.483153 0.482494 0.501097 0.490516 
0.320288 0.32023 0.525939 0.473632 0.489719 0.510227 0.486961 0.512291 0.555433 0.444471 0.487472 0.511917 0.497589 0.502254 0.539616 0.459981 0.435994 0.563366 0.489771 0.509189 0.501186 0.498667 
0.260189 0.303308 0.518022 0.481897 0.502044 0.49774 0.529105 0.47073 0.458622 0.541355 0.466983 0.532911 0.419577 0.580412 0.511292 0.488652 0.519137 0.480837 0.49249 0.507402 0.484392 0.515561 
0.544831 0.0381595 5.95271e-08 0.0735847 2.21464e-05 0.297402 1.91224e-07 0.245743 6.06748e-05 0.249859 9.54174e-07 0.0796169 4.1794e-06 0.000516365 5.27674e-05 0.056939 2.16547e-07 0.00015237 6.89754e-06 0.00836047 2.85959e-06 0.0510451 
0.627344 0.116165 0.0559445 0.288562 0.0441908 0.38631 0.133395 0.409996 0.0316412 0.639743 0.000414838 0.541595 0.168546 0.558523 0.00525269 0.470762 0.000393204 0.353168 0.000329809 0.0865802 0.0788814 0.122088 
0.3814 0.31113 0.0817018 0.0670118 0.0214556 0.0429361 0.24622 0.00220772 0.00179475 0.367076 0.00425613 0.0206033 0.045431 0.0520852 0.256695 0.0053667 0.278177 0.0178209 0.000804199 4.91823e-05 0.00867088 0.0444174 
0.140022 0.148802 0.445665 0.471753 0.483044 0.451714 0.504087 0.483579 0.46509 0.490239 0.533252 0.455946 0.513001 0.429522 0.439832 0.43733 0.477013 0.497573 0.0896477 0.450485 0.480238 0.494682 
0.0813218 0.0762915 0.236982 0.258197 0.515348 0.48462 0.498641 0.501309 0.488416 0.511432 0.506873 0.49304 0.48651 0.513481 0.512877 0.48704 0.49686 0.503089 0.519434 0.480445 0.487756 0.512208 
0.826964 0.0819531 0.307877 0.373692 0.0237581 0.0536118 0.0546246 0.126665 0.0466204 0.000349563 0.0429249 0.0027171 2.52849e-05 0.0120927 0.109463 0.186999 0.012937 0.0133503 0.0130255 0.0386486 0.00340308 0.0560638 
0.363951 0.604105 0.0804849 0.807786 0.328959 0.254382 0.267658 0.207348 0.272814 0.251684 0.614174 0.296398 0.244935 0.392277 0.244793 0.295024 0.306478 0.260086 0.435751 0.300649 0.313713 0.155677 
0.028372 0.0324461 0.08916 0.0984467 0.259393 0.266025 0.490428 0.50951 0.500273 0.499697 0.488107 0.511857 0.507736 0.492127 0.499862 0.500113 0.499448 0.500525 0.499231 0.500726 0.488118 0.511775 
0.0228853 0.0246421 0.0799665 0.0834199 0.209819 0.225344 0.499772 0.500213 0.513724 0.486267 0.497709 0.502173 0.499967 0.499995 0.51618 0.483792 0.481742 0.518222 0.499783 0.500201 0.457241 0.542757 
0.0262159 0.939198 0.00220863 0.876874 0.635378 0.0483971 0.012236 0.13284 0.00398092 0.00176182 0.0476226 0.11665 0.0099419 0.144913 0.0186869 0.000139571 0.000625863 0.0951418 0.0554595 0.818476 0.000512861 0.0358376 
0.0175671 0.0172438 0.0609994 0.0582746 0.160613 0.156115 0.505927 0.489512 0.500125 0.496031 0.503825 0.48786 0.559147 0.440743 0.482579 0.513765 0.493886 0.499274 0.490524 0.489822 0.500418 0.497627 
0.734494 0.237792 0.896396 0.0066889 0.215534 0.530988 0.0480947 0.0673856 0.0446393 0.118626 1.69437e-06 0.074533 0.0783968 5.96683e-05 0.0291212 0.1006 0.00558429 0.0232132 0.0843092 0.146723 0.0405302 0.0339783 
0.0138637 0.0135888 0.0469283 0.047501 0.127132 0.124243 0.424408 0.415919 0.481069 0.518735 0.501544 0.498409 0.483151 0.516735 0.529247 0.470753 0.507222 0.492559 0.537983 0.461672 0.500976 0.498975 
0.00644297 0.00638347 0.0205337 0.022573 0.0591789 0.0589808 0.181902 0.197408 0.497719 0.488121 0.502422 0.464758 0.479402 0.510001 0.526291 0.457425 0.475842 0.476373 0.493756 0.50362 0.492065 0.497652 
0.00412268 0.00431077 0.0142461 0.0135765 0.0375452 0.0395985 0.115231 0.122505 0.290565 0.306207 0.486227 0.513744 0.444148 0.555803 0.490829 0.509054 0.452188 0.547656 0.484487 0.515227 0.500948 0.498968 
0.00337238 0.00319887 0.0102211 0.0107592 0.0278624 0.0290842 0.0851825 0.0900764 0.214145 0.225181 0.494977 0.505006 0.493183 0.506784 0.411651 0.588302 0.473946 0.525878 0.496392 0.503349 0.49947 0.500522 
0.0212552 0.974194 0.242873 0.74282 0.905815 0.0525636 0.758091 0.102574 0.619026 0.0589031 0.0463166 0.20103 0.0396036 3.09061e-06 2.18606e-05 0.000120594 0.123638 0.000169062 0.0681746 3.73083e-06 0.0549842 1.25831e-05 
0.00201276 0.00191029 0.00643397 0.00604511 0.018664 0.0175 0.0544618 0.0549632 0.143696 0.13537 0.336075 0.316577 0.515184 0.484805 0.526294 0.473515 0.480745 0.519251 0.477968 0.521981 0.528028 0.471778 
0.00138828 0.0019001 0.00524385 0.00620292 0.0141716 0.0162175 0.0472099 0.0505873 0.109372 0.126466 0.255083 0.295678 0.504717 0.49525 0.500412 0.499587 0.59334 0.406303 0.628982 0.370728 0.387469 0.612478 
0.00151617 0.00148281 0.00477766 0.0049958 0.0129292 0.0135156 0.0425922 0.0451082 0.100802 0.105057 0.233949 0.243824 0.485817 0.51407 0.488753 0.510982 0.502013 0.4979 0.501024 0.498932 0.485224 0.514525 
0.00126504 0.001808 0.00441663 0.00426231 0.0115929 0.0115124 0.0387662 0.0357458 0.0896284 0.0891226 0.20902 0.208026 0.457058 0.454385 0.504674 0.495323 0.524295 0.475606 0.498869 0.5011 0.496662 0.503307 
0.00111668 0.00112602 0.00389079 0.00390513 0.0101696 0.0102715 0.0338017 0.0345397 0.0784099 0.0798499 0.183382 0.186666 0.399868 0.407154 0.500057 0.499912 0.476531 0.523238 0.48193 0.518009 0.501569 0.498388 
0.000611517 0.000778225 0.00224547 0.0024353 0.00662025 0.00640447 0.0217346 0.0212679 0.0508541 0.0512632 0.118955 0.116432 0.259564 0.254097 0.491019 0.508954 0.488123 0.511814 0.510411 0.489481 0.510197 0.489729 
0.000529844 0.000959249 0.00168313 0.00192475 0.00454766 0.00478784 0.0139377 0.0139626 0.0351573 0.0372328 0.0821636 0.087071 0.179498 0.189609 0.401745 0.425636 0.495843 0.504071 0.502588 0.497287 0.479728 0.520208 
0.733501 0.265765 0.513153 0.484302 0.43773 0.555354 0.503833 0.475014 0.00158491 0.945039 0.669226 0.205945 0.291251 0.436225 0.361435 0.0278843 2.7224e-05 0.000115683 1.68384e-06 0.0665332 2.56364e-05 0.0508741 
0.913936 0.0854282 0.519086 0.478727 0.922246 0.0719588 0.162201 0.819916 0.905033 0.050382 0.504205 0.391527 0.00471897 0.767696 0.40983 0.0795935 8.16002e-06 2.10094e-07 0.00988136 7.7709e-07 0.0292486 2.5506e-05 
0.940989 0.0584714 0.284815 0.713341 0.992185 0.00281303 0.0526118 0.930862 0.00117865 0.960401 0.776097 0.13399 0.321543 0.482194 0.278664 0.281055 0.000255342 2.08356e-05 0.000500832 2.42048e-05 0.000326978 7.13187e-05 
0.000237054 0.587959 0.000716669 0.000794709 0.397964 0.601797 0.00642348 0.00551475 0.0152032 0.0147051 0.0350462 0.0343944 0.502741 0.487897 0.171934 0.183975 0.475108 0.475072 0.462826 0.434646 0.477551 0.472016 
0.294566 0.000220074 0.386447 0.000785247 0.0016803 0.00196374 0.00524134 0.006532 0.0131023 0.0151468 0.0306442 0.0360286 0.0669192 0.0771273 0.150267 0.173809 0.355549 0.50956 0.499831 0.50016 0.45435 0.54564 
0.0204556 0.275773 0.000577208 0.000791958 0.00156601 0.00191308 0.0050218 0.00496863 0.0132015 0.0125623 0.0293502 0.0293791 0.0632828 0.0641476 0.142171 0.142495 0.334977 0.342092 0.48858 0.511318 0.498386 0.501448 
0.0830411 0.40625 0.000529001 0.000561543 0.00208861 0.0020962 0.00474395 0.00452328 0.0118458 0.01045 0.027535 0.0243724 0.0605378 0.0533342 0.135012 0.119509 0.323399 0.284888 0.498459 0.501517 0.538777 0.461085 
0.299796 0.451547 0.000744776 0.000548292 0.00125952 0.00146083 0.00382059 0.00414963 0.00969652 0.0104525 0.022654 0.0244801 0.0495676 0.053427 0.121447 0.120301 0.264259 0.285546 0.511206 0.488673 0.474125 0.525711 
0.0639258 0.77523 0.947406 0.0521831 0.998051 0.000841828 0.992689 0.00385787 0.251629 0.738648 0.478238 0.498902 0.900998 0.050455 0.567083 0.321004 0.448941 0.292703 0.23149 0.292321 4.9078e-07 0.455223 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
0.387727 0.47767 0.472228 0.474787 0.481854 0.509946 0.487273 0.466608 0.5 0.491249 0.489844 0.493187 0.485011 0.467957 0.485109 0.473892 0.492328 0.495092 0.487273 0.120207 0.487273 0.482136 
******************
0th points password value: 1000
1000 0.030467
******************
1th points password value: 2000
2000 0.056658
******************
2th points password value: 3000
3000 0.0763273
******************
3th points password value: 4000
4000 0.0927762
******************
4th points password value: 5000
5000 0.107748
******************
5th points password value: 6000
6000 0.119914
******************
6th points password value: 7000
7000 0.130807
******************
7th points password value: 8000
8000 0.140191
******************
8th points password value: 9000
9000 0.148699
******************
9th points password value: 10000
10000 0.156444
******************
10th points password value: 20000
20000 0.206717
******************
11th points password value: 30000
30000 0.239436
******************
12th points password value: 40000
40000 0.317128
******************
13th points password value: 50000
50000 0.328817
******************
14th points password value: 60000
60000 0.328817
******************
15th points password value: 70000
70000 0.328817
******************
16th points password value: 80000
80000 0.328817
******************
17th points password value: 90000
90000 0.328817
******************
18th points password value: 100000
100000 0.328817
******************
19th points password value: 200000
200000 0.328835
******************
20th points password value: 300000
300000 0.328838
******************
21th points password value: 400000
400000 0.328838
******************
22th points password value: 500000
500000 0.328842
******************
23th points password value: 600000
600000 0.328844
******************
24th points password value: 700000
700000 0.328866
******************
25th points password value: 800000
800000 0.328917
******************
26th points password value: 900000
900000 0.329387
******************
27th points password value: 1e+06
1e+06 0.329887
******************
28th points password value: 1.5e+06
1.5e+06 0.383209
******************
29th points password value: 2e+06
2e+06 0.435832
******************
30th points password value: 2.5e+06
2.5e+06 0.46009
******************
31th points password value: 3e+06
3e+06 0.479183
******************
32th points password value: 3.5e+06
3.5e+06 0.495937
******************
33th points password value: 4e+06
4e+06 0.507704
******************
34th points password value: 4.5e+06
4.5e+06 0.51842
******************
35th points password value: 5e+06
5e+06 0.537194
******************
36th points password value: 5.5e+06
5.5e+06 0.554289
******************
37th points password value: 6e+06
6e+06 0.554304
******************
38th points password value: 6.5e+06
6.5e+06 1
******************
39th points password value: 7e+06
7e+06 1
******************
40th points password value: 7.5e+06
7.5e+06 1
******************
41th points password value: 8e+06
8e+06 1
******************
42th points password value: 8.8e+06
8.8e+06 1
******************
43th points password value: 9e+06
9e+06 1
******************
44th points password value: 9.5e+06
9.5e+06 1
******************
45th points password value: 1e+07
1e+07 1
******************
46th points password value: 1.5e+07
1.5e+07 1
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/perfect/terminal/rockyoubenchmark.dat <==
dataset:../dataset/rockyou.txt
number of accounts 32603388
number of distinct passwords 14344391
number of equivalence classes 2040
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 1.5e+06
pv 2e+06
pv 2.5e+06
pv 3e+06
pv 3.5e+06
pv 4e+06
pv 4.5e+06
pv 5e+06
pv 5.5e+06
pv 6e+06
pv 6.5e+06
pv 7e+06
pv 7.5e+06
pv 8e+06
pv 8.8e+06
pv 9e+06
pv 9.5e+06
pv 1e+07
pv 1.5e+07
pv 2e+07
pv 2.5e+07
pv 3e+07
pv 3.5e+07
pv 4e+07
pv 4.5e+07
pv 5e+07
pv 5.5e+07
pv 6e+07
pv 6.5e+07
pv 7e+07
pv 7.5e+07
pv 8e+07
pv 8.8e+07
pv 9e+07
pv 9.5e+07
******************
0th points password value: 1000
(1000,0.0180748)
******************
1th points password value: 2000
(2000,0.0210209)
******************
2th points password value: 3000
(3000,0.0292784)
******************
3th points password value: 4000
(4000,0.0372556)
******************
4th points password value: 5000
(5000,0.0441965)
******************
5th points password value: 6000
(6000,0.0502635)
******************
6th points password value: 7000
(7000,0.0580044)
******************
7th points password value: 8000
(8000,0.062747)
******************
8th points password value: 9000
(9000,0.0684736)
******************
9th points password value: 10000
(10000,0.0730609)
******************
10th points password value: 20000
(20000,0.108266)
******************
11th points password value: 30000
(30000,0.131422)
******************
12th points password value: 40000
(40000,0.147652)
******************
13th points password value: 50000
(50000,0.16009)
******************
14th points password value: 60000
(60000,0.169655)
******************
15th points password value: 70000
(70000,0.178761)
******************
16th points password value: 80000
(80000,0.186142)
******************
17th points password value: 90000
(90000,0.193021)
******************
18th points password value: 100000
(100000,0.199288)
******************
19th points password value: 200000
(200000,0.242927)
******************
20th points password value: 300000
(300000,0.274245)
******************
21th points password value: 400000
(400000,0.297863)
******************
22th points password value: 500000
(500000,0.317303)
******************
23th points password value: 600000
(600000,0.332299)
******************
24th points password value: 700000
(700000,0.346126)
******************
25th points password value: 800000
(800000,0.357055)
******************
26th points password value: 900000
(900000,0.369611)
******************
27th points password value: 1e+06
(1e+06,0.376634)
******************
28th points password value: 1.5e+06
(1.5e+06,0.414735)
******************
29th points password value: 2e+06
(2e+06,0.435957)
******************
30th points password value: 2.5e+06
(2.5e+06,0.454414)
******************
31th points password value: 3e+06
(3e+06,0.479167)
******************
32th points password value: 3.5e+06
(3.5e+06,0.495924)
******************
33th points password value: 4e+06
(4e+06,0.495924)
******************
34th points password value: 4.5e+06
(4.5e+06,0.518411)
******************
35th points password value: 5e+06
(5e+06,0.518411)
******************
36th points password value: 5.5e+06
(5.5e+06,0.554284)
******************
37th points password value: 6e+06
(6e+06,0.554284)
******************
38th points password value: 6.5e+06
(6.5e+06,1)
******************
39th points password value: 7e+06
(7e+06,1)
******************
40th points password value: 7.5e+06
(7.5e+06,1)
******************
41th points password value: 8e+06
(8e+06,1)
******************
42th points password value: 8.8e+06
(8.8e+06,1)
******************
43th points password value: 9e+06
(9e+06,1)
******************
44th points password value: 9.5e+06
(9.5e+06,1)
******************
45th points password value: 1e+07
(1e+07,1)
******************
46th points password value: 1.5e+07
(1.5e+07,1)
******************
47th points password value: 2e+07
(2e+07,1)
******************
48th points password value: 2.5e+07
(2.5e+07,1)
******************
49th points password value: 3e+07
(3e+07,1)
******************
50th points password value: 3.5e+07
(3.5e+07,1)
******************
51th points password value: 4e+07
(4e+07,1)
******************
52th points password value: 4.5e+07
(4.5e+07,1)
******************
53th points password value: 5e+07
(5e+07,1)
******************
54th points password value: 5.5e+07
(5.5e+07,1)
******************
55th points password value: 6e+07
(6e+07,1)
******************
56th points password value: 6.5e+07
(6.5e+07,1)
******************
57th points password value: 7e+07
(7e+07,1)
******************
58th points password value: 7.5e+07
(7.5e+07,1)
******************
59th points password value: 8e+07
(8e+07,1)
******************
60th points password value: 8.8e+07
(8.8e+07,1)
******************
61th points password value: 9e+07
(9e+07,1)
******************
62th points password value: 9.5e+07
(9.5e+07,1)


==> figs/empirical/perfect/terminal/webhost11by3.dat <==
dataset:../dataset/webhost.txt
number of accounts 15268904
number of distinct passwords 10592936
number of equivalence classes 651
group 0.0252001
group 0.0252838
group 0.0255002
group 0.0265575
group 0.026742
group 0.0292191
group 0.0386406
group 0.0340349
group 0.0549279
group 0.124033
group 0.589861
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 1.5e+06
pv 2e+06
pv 2.5e+06
pv 3e+06
pv 3.5e+06
pv 4e+06
pv 4.5e+06
pv 5e+06
pv 5.5e+06
pv 6e+06
pv 6.5e+06
pv 7e+06
pv 7.5e+06
pv 8e+06
pv 8.8e+06
pv 9e+06
pv 9.5e+06
pv 1e+07
pv 1.5e+07
pv 2e+07
pv 2.5e+07
pv 3e+07
pv 3.5e+07
pv 4e+07
pv 4.5e+07
pv 5e+07
pv 5.5e+07
pv 6e+07
pv 6.5e+07
pv 7e+07
pv 7.5e+07
pv 8e+07
pv 8.8e+07
pv 9e+07
pv 9.5e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.001610
optimal matrix:
0.0234484 0.0134948 0.963057
0.0792372 0.00844204 0.912321
0.0648315 0.0188254 0.916343
0.0410698 0.0107462 0.948184
0.102236 0.00221594 0.895548
0.000316334 0.102195 0.897489
0.0996816 0.0872527 0.813066
0.147462 0.146539 0.705999
0.110615 0.0605826 0.828803
1.45996e-05 0.00943409 0.990551
0.000367103 0.00813852 0.991494
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.007462
optimal matrix:
0.121672 0.105549 0.77278
0.0622995 0.18096 0.756741
0.0717727 0.0730783 0.855149
0.388795 0.0534288 0.557776
0.453234 0.277255 0.269512
0.112665 0.233878 0.653457
0.361482 0.472676 0.165842
0.328497 0.108624 0.562879
0.0969036 0.814027 0.0890693
0.131434 0.0917682 0.776798
0.149841 0.0718253 0.778334
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.010671
optimal matrix:
0.050697 0.0660016 0.883301
0.204376 0.0327933 0.762831
0.459779 0.000642585 0.539578
0.187257 0.0480569 0.764686
0.399521 0.318039 0.282439
0.222848 0.247669 0.529483
0.0740958 0.492954 0.43295
0.238269 0.0494127 0.712319
0.0454832 0.000125674 0.954391
0.0781778 0.0768885 0.844934
0.0531355 0.0644094 0.882455
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.013231
optimal matrix:
0.12675 0.105081 0.768169
0.0779932 0.0884757 0.833531
0.0769571 0.0766267 0.846416
0.0949186 0.123398 0.781683
0.173092 0.12678 0.700127
0.13727 0.0815239 0.781206
0.0871033 0.446053 0.466844
0.172576 0.0398902 0.787534
0.0899464 0.168344 0.74171
0.0377728 0.0852999 0.876927
0.0849622 0.080742 0.834296
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.015737
optimal matrix:
0.0887079 0.0999133 0.811379
0.0521648 0.119435 0.8284
0.115906 0.118911 0.765184
0.0824419 0.0575083 0.86005
0.138925 0.189233 0.671843
0.0472993 0.0408243 0.911876
0.414286 0.466587 0.119127
0.461299 0.131793 0.406908
0.107517 0.0496703 0.842813
0.0815343 0.166044 0.752421
0.0936411 0.117518 0.788841
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.017023
optimal matrix:
0.096026 0.0266031 0.877371
0.0955687 0.057788 0.846643
0.0100099 0.0494117 0.940578
0.00574447 0.0540807 0.940175
0.0875942 0.0340222 0.878384
0.000346778 0.000529678 0.999124
1.84033e-05 0.0016119 0.99837
0.258189 0.136437 0.605374
0.104372 0.00821937 0.887409
0.053681 0.101785 0.844534
0.0804027 0.00256548 0.917032
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.017905
optimal matrix:
0.485796 0.487464 0.0267395
0.491008 0.486519 0.0224731
0.362796 0.499247 0.137957
0.399545 0.321541 0.278914
0.495576 0.488017 0.0164076
0.50473 0.481288 0.0139816
0.46723 0.498301 0.034469
0.476117 0.487472 0.0364117
0.487136 0.486975 0.0258887
0.48695 0.488469 0.0245803
0.487204 0.486249 0.0265475
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.019006
optimal matrix:
0.126498 0.136423 0.737079
0.168892 0.139774 0.691334
0.177958 0.00752324 0.814519
0.352705 0.14871 0.498585
0.128189 0.867765 0.00404631
0.215526 0.103141 0.681333
0.144021 0.125374 0.730606
0.119033 0.375422 0.505545
0.180187 0.0757224 0.744091
0.0555664 0.146879 0.797555
0.128111 0.13019 0.741699
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.019518
optimal matrix:
0.406252 0.377544 0.216204
0.530646 0.469325 2.9445e-05
0.666891 0.331707 0.00140173
0.572605 0.427336 5.91467e-05
0.504371 0.494697 0.000932367
0.481359 0.518578 6.31203e-05
0.654375 0.345562 6.29982e-05
0.50763 0.492363 6.22517e-06
0.418001 0.581982 1.76714e-05
0.489858 0.510103 3.92595e-05
0.518353 0.481622 2.50191e-05
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.020088
optimal matrix:
0.0541824 0.294923 0.650894
0.0542187 5.01425e-07 0.945781
0.283017 0.00034449 0.716639
0.00458348 6.82177e-05 0.995348
0.19653 0.000175359 0.803295
0.0440504 9.7209e-05 0.955852
0.368508 1.2928e-05 0.63148
0.013255 6.77352e-05 0.986677
0.273635 5.87053e-05 0.726306
7.53547e-06 3.57738e-06 0.999989
0.0507474 3.72496e-06 0.949249
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.024168
optimal matrix:
0.364844 0.327912 0.307244
0.0764938 0.104405 0.819101
0.0330365 0.280278 0.686686
0.426498 0.255046 0.318455
0.0800664 0.158629 0.761305
0.0652634 0.1166 0.818137
0.100386 0.356841 0.542774
0.0359367 0.305607 0.658456
0.0694851 0.0333105 0.897204
0.134676 0.110587 0.754736
0.0136806 0.0115552 0.974764
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.028467
optimal matrix:
0.0408749 0.73911 0.220015
0.0155598 0.0178866 0.966554
0.0191125 0.00294049 0.977947
0.0516669 0.329322 0.619011
0.0705602 0.0216505 0.907789
0.0786065 0.00076953 0.920624
0.000553049 0.244001 0.755446
0.308806 0.0883723 0.602822
2.69952e-05 0.00486452 0.995108
0.0128013 0.00918235 0.978016
0.0113033 0.00894559 0.979751
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.032234
optimal matrix:
0.076937 0.0678583 0.855205
0.457296 0.403336 0.139368
0.447398 0.485276 0.0673266
0.410481 0.366618 0.222901
0.223584 0.191765 0.584651
0.542089 0.290184 0.167727
0.489824 0.238203 0.271973
0.415369 0.431874 0.152757
0.473005 0.487183 0.0398118
0.566387 0.408294 0.0253184
0.417051 0.394859 0.18809
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.034850
optimal matrix:
0.0180533 0.887238 0.0947085
0.149516 0.182169 0.668315
0.157364 0.00246268 0.840174
0.314214 0.120627 0.565159
0.159861 7.37667e-06 0.840131
0.229334 0.477659 0.293007
0.213097 0.758726 0.0281772
0.166677 0.000300989 0.833022
0.168777 0.134102 0.69712
0.148615 0.107932 0.743452
0.143075 0.143818 0.713107
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.037114
optimal matrix:
0.190701 0.72257 0.086729
0.119628 0.119764 0.760608
0.214185 0.0604147 0.7254
0.124542 0.872796 0.00266201
0.156842 0.0834189 0.759739
0.155993 1.53744e-05 0.843992
0.0402207 0.103364 0.856415
0.162842 0.188373 0.648784
0.119019 0.0437242 0.837257
0.162188 3.04116e-05 0.837781
0.103428 0.142948 0.753623
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.039022
optimal matrix:
0.0481388 0.0482448 0.903616
0.484104 0.487535 0.0283612
0.481382 0.478123 0.0404945
0.489033 0.489438 0.0215286
0.488007 0.475545 0.0364481
0.466918 0.490759 0.0423235
0.471547 0.489148 0.0393045
0.492722 0.481896 0.0253815
0.494429 0.485595 0.019976
0.497058 0.500111 0.00283145
0.486461 0.487461 0.0260778
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.040304
optimal matrix:
0.0431076 0.0432045 0.913688
0.415818 0.414833 0.169349
0.488018 0.511935 4.66409e-05
0.428696 0.571232 7.26409e-05
0.494695 0.505291 1.32477e-05
0.687001 0.312958 4.12637e-05
0.545608 0.454329 6.32321e-05
0.434497 0.56545 5.34476e-05
0.483583 0.516347 6.94188e-05
0.497032 0.502867 0.00010095
0.496755 0.503242 3.01585e-06
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.041445
optimal matrix:
0.0388222 0.0377869 0.923391
0.372791 0.362904 0.264305
0.505998 0.493885 0.000117031
0.489413 0.510146 0.000441068
0.499732 0.499674 0.000594647
0.490614 0.508991 0.000395507
0.518908 0.480983 0.000109358
0.513451 0.48653 1.85906e-05
0.501902 0.496485 0.00161323
0.490581 0.509402 1.66076e-05
0.511139 0.488781 8.03189e-05
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.042392
optimal matrix:
0.321051 0.614817 0.0641322
0.340016 0.0441796 0.615804
3.22633e-05 0.000169792 0.999798
9.21257e-06 0.182881 0.81711
0.000215071 7.35754e-05 0.999711
0.000222775 0.410306 0.589472
0.000173405 2.36773e-07 0.999826
1.05239e-05 0.0169038 0.983086
8.9499e-05 0.320015 0.679895
2.12309e-06 0.235412 0.764586
8.9063e-07 0.00259609 0.997403
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.053038
optimal matrix:
0.514129 0.457994 0.0278764
0.699062 0.0331688 0.267769
0.0681984 0.110232 0.82157
0.0828374 0.250255 0.666907
0.0135319 9.85758e-05 0.986369
0.238736 0.217417 0.543847
0.237156 0.00237994 0.760464
0.170472 0.266403 0.563125
0.359815 0.159662 0.480524
0.116376 0.0134567 0.870167
0.00593045 0.123914 0.870156
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.060606
optimal matrix:
0.00563903 0.976785 0.0175759
0.0456528 0.800186 0.154161
0.147881 0.348004 0.504116
0.232133 2.02768e-06 0.767865
0.220704 0.000100853 0.779195
0.495583 0.000167341 0.50425
0.365776 0.000148159 0.634076
0.22284 1.7392e-05 0.777143
0.555014 0.000128842 0.444857
0.853857 2.09482e-05 0.146123
0.0309973 2.94605e-05 0.968973
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.064498
optimal matrix:
0.0078849 0.00893042 0.983185
0.0760407 0.0783252 0.845634
0.226092 0.256233 0.517675
0.484577 0.515127 0.000295277
0.517502 0.482402 9.55918e-05
0.493784 0.50593 0.000286539
0.493262 0.506593 0.000144423
0.506476 0.493492 3.24144e-05
0.502837 0.497118 4.4633e-05
0.484277 0.515654 6.8652e-05
0.454051 0.545344 0.000605706
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.070660
optimal matrix:
0.00767931 0.00644307 0.985878
0.0631527 0.0618797 0.874968
0.180723 0.192681 0.626596
0.480166 0.488186 0.0316479
0.508674 0.45677 0.0345554
0.541686 0.423474 0.0348406
0.533448 0.46641 0.000142518
0.494317 0.480456 0.0252272
0.482181 0.458073 0.0597464
0.479928 0.494218 0.0258537
0.487418 0.486882 0.0256993
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.075469
optimal matrix:
0.00600728 0.00544828 0.988544
0.051073 0.0527556 0.896171
0.160959 0.163453 0.675588
0.372139 0.362532 0.265329
0.483927 0.515711 0.000361446
0.545646 0.454111 0.000243439
0.463911 0.535051 0.00103707
0.40467 0.594091 0.00123921
0.500618 0.498009 0.00137327
0.513834 0.486112 5.32797e-05
0.513068 0.486773 0.000158638
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.079504
optimal matrix:
0.00471493 0.00453888 0.990746
0.0464802 0.0425134 0.911006
0.132304 0.137188 0.730508
0.328538 0.318549 0.352912
0.505264 0.494356 0.000379938
0.507404 0.491801 0.000795509
0.48955 0.509446 0.00100459
0.48943 0.509118 0.00145175
0.532668 0.465005 0.00232713
0.527254 0.47154 0.00120591
0.503255 0.496689 5.57862e-05
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.082393
optimal matrix:
0.00411661 0.00409347 0.99179
0.0401592 0.0390384 0.920802
0.129338 0.1209 0.749761
0.274853 0.272027 0.45312
0.478677 0.520843 0.00047992
0.502649 0.497132 0.000218295
0.486899 0.513032 6.86416e-05
0.492801 0.506931 0.000268489
0.443358 0.556616 2.60662e-05
0.502316 0.497369 0.000314798
0.510491 0.488961 0.000547889
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.084671
optimal matrix:
0.00194493 0.00394243 0.994113
0.0350381 0.0353609 0.929601
0.10754 0.10102 0.79144
0.241921 0.242994 0.515085
0.501398 0.498479 0.000123694
0.505121 0.494681 0.000197449
0.49453 0.504657 0.000812996
0.485646 0.514076 0.000278643
0.498542 0.500781 0.000676771
0.4726 0.526877 0.000522885
0.504739 0.494996 0.000265042
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.088516
optimal matrix:
0.00368996 0.00176169 0.994548
0.0310857 0.0290905 0.939824
0.0995686 0.0951274 0.805304
0.214391 0.220059 0.56555
0.457169 0.468602 0.0742298
0.498908 0.501017 7.5284e-05
0.493997 0.505628 0.000374268
0.514812 0.485109 7.8644e-05
0.500001 0.499953 4.59366e-05
0.490607 0.509332 6.09763e-05
0.492229 0.507496 0.000275531
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 0.102599
optimal matrix:
0.00121143 0.00259591 0.996193
0.0201703 0.0210726 0.958757
0.0601712 0.0603089 0.87952
0.139294 0.144966 0.715739
0.296921 0.309241 0.393837
0.485858 0.511461 0.00268105
0.4532 0.545792 0.00100814
0.565435 0.427982 0.00658282
0.433209 0.56378 0.00301126
0.56882 0.431076 0.000104271
0.474247 0.521564 0.00418951
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 0.117003
optimal matrix:
0.00167503 0.00162891 0.996696
0.01502 0.0155235 0.969457
0.0465609 0.0445521 0.908887
0.103302 0.11069 0.786008
0.219431 0.228103 0.552466
0.365858 0.379669 0.254473
0.492222 0.507628 0.000149381
0.496083 0.503906 1.0454e-05
0.498954 0.501014 3.23989e-05
0.486065 0.513915 2.01495e-05
0.490156 0.509342 0.000501734
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 0.130860
optimal matrix:
0.617578 0.000135186 0.382286
0.0108411 0.0119776 0.977181
0.0363757 0.036269 0.927355
0.0903022 0.0782451 0.831453
0.185961 0.166217 0.647822
0.305745 0.276893 0.417362
0.462346 0.411414 0.12624
0.480999 0.518671 0.000329626
0.499013 0.500883 0.000103679
0.527514 0.471787 0.000699496
0.533429 0.466231 0.000339513
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 0.142509
optimal matrix:
0.00392108 0.99387 0.00220871
0.0993639 0.882843 0.0177927
0.576565 0.362849 0.0605851
0.470876 0.392821 0.136303
0.51921 0.190167 0.290623
0.0552888 0.463815 0.480896
0.0365284 0.244277 0.719195
2.09621e-05 0.000345137 0.999634
4.77204e-06 0.000506755 0.999488
1.4665e-05 0.000252668 0.999733
1.39312e-05 0.000468232 0.999518
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 0.157858
optimal matrix:
0.244031 0.754048 0.00192073
0.322712 0.663212 0.0140759
0.78396 0.16765 0.0483904
0.824659 0.0681906 0.107151
0.572077 0.198887 0.229035
0.612831 0.0116342 0.375535
0.0214102 0.410575 0.568015
0.143311 0.0262427 0.830446
0.000299736 0.026559 0.973141
0.00636193 0.03868 0.954958
0.0474653 0.0289422 0.923593
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 0.168479
optimal matrix:
0.111417 0.887453 0.00112958
0.906735 0.0806685 0.0125964
0.259337 0.701061 0.039602
0.395923 0.508753 0.0953244
0.746418 0.050301 0.203281
0.0451852 0.616689 0.338126
0.0243264 0.471905 0.503769
0.297737 0.00118057 0.701083
0.0390724 1.17459e-05 0.960916
0.0189915 5.92196e-06 0.981003
0.0461853 1.64545e-05 0.953798
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 0.199401
optimal matrix:
0.999004 0.000441232 0.000554634
0.791035 0.201019 0.00794618
0.500192 0.475714 0.0240937
0.455725 0.486289 0.0579854
0.80478 0.071651 0.123569
0.000406711 0.793826 0.205767
0.291412 0.401894 0.306694
0.29016 0.273069 0.436771
0.137595 0.277905 0.5845
1.76837e-05 0.343465 0.656518
8.71793e-06 0.329978 0.670013
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 0.260935
optimal matrix:
0.00088018 0.367689 0.631431
0.00829714 0.0427989 0.948904
0.0237182 0.928671 0.0476111
0.0689543 0.034228 0.896818
0.124516 0.0990318 0.776452
0.181635 0.770593 0.0477715
0.363104 0.0365494 0.600347
0.450056 0.0769873 0.472957
0.650845 0.0174205 0.331735
0.588083 0.330338 0.0815788
1 4.85988e-10 3.07178e-10
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.148561 0.292949 0.55849
0.000269499 0.000699783 0.999031
0.410026 0.0800531 0.509921
0.295082 0.211973 0.492945
0.184359 0.548574 0.267066
0.476044 0.000624892 0.523331
0.360885 0.165676 0.473438
0.505699 0.230489 0.263812
0.259274 0.699349 0.0413768
0.00323496 0.322949 0.673816
0.629753 0.0876547 0.282592


==> figs/empirical/perfect/terminal/webhost3by3.dat <==
dataset:../dataset/webhost.txt
number of accounts 15268904
number of distinct passwords 10592936
number of equivalence classes 651
size 651
group 0.197143
group 0.212996
group 0.589861
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.001610
optimal matrix:
0.523014 0.463492 0.013494
0.470211 0.457384 0.0724052
0.534417 0.458905 0.00667821
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.007412
optimal matrix:
0.499471 0.253141 0.247387
0.999797 5.21744e-06 0.000198188
0.163673 0.297157 0.539169
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.010563
optimal matrix:
0.316604 0.25272 0.430676
0.115379 0.41875 0.465871
0.349195 0.287346 0.363459
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.013227
optimal matrix:
0.15121 0.0840821 0.764708
0.215305 0.307046 0.477648
0.0482178 0.0114806 0.940302
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.015397
optimal matrix:
0.524061 0.47593 8.80124e-06
0.788867 0.211106 2.69012e-05
0.173303 0.826696 9.17594e-07
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.016907
optimal matrix:
0.156074 0.0038912 0.840035
0.999326 7.22003e-07 0.000673618
0.0570752 0.0108421 0.932083
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.017892
optimal matrix:
0.0102004 0.0108905 0.978909
0.00993259 0.0133089 0.976759
0.0101376 0.0254829 0.964379
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.018999
optimal matrix:
0.105182 0.0972162 0.797602
0.182719 0.14968 0.667601
0.100321 0.0996565 0.800023
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.020076
optimal matrix:
0.199504 0.341527 0.458969
0.144888 0.329057 0.526055
0.24816 0.250528 0.501312
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.020920
optimal matrix:
0.244337 0.439603 0.31606
1.2207e-06 0.202474 0.797525
0.30168 0.677283 0.0210374
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.026298
optimal matrix:
0.252024 0.160457 0.587518
5.76463e-07 0.190392 0.809608
0.259742 0.122417 0.617841
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.030035
optimal matrix:
0.160317 0.169259 0.670424
0.199303 0.356502 0.444195
0.1406 0.13087 0.72853
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.033286
optimal matrix:
0.119317 0.174033 0.70665
0.145803 0.411991 0.442206
0.103457 0.131694 0.764849
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.035661
optimal matrix:
0.0932431 0.0986094 0.808148
0.122554 0.169324 0.708121
0.0686215 0.0582292 0.873149
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.037749
optimal matrix:
0.0465699 0.0102227 0.943207
0.000140506 0.0381023 0.961757
0.0805639 0.000704637 0.918731
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.039714
optimal matrix:
0.261952 0.156687 0.581361
0.212277 0.605551 0.182172
0.240862 5.71593e-05 0.759081
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.041526
optimal matrix:
0.0192163 0.000711511 0.980072
0.0145529 6.76536e-05 0.985379
0.020239 0.000944486 0.978817
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.043325
optimal matrix:
0.269879 0.132001 0.59812
0.83015 0.0015424 0.168307
0.00308174 0.18652 0.810399
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.044851
optimal matrix:
0.11586 0.107933 0.776208
0.143226 0.451186 0.405588
0.140426 0.0160774 0.843496
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.056822
optimal matrix:
0.0564842 0.0546267 0.888889
0.206032 0.212482 0.581486
3.09102e-05 7.2791e-06 0.999962
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.065700
optimal matrix:
0.0529943 0.0866426 0.860363
0.000104963 0.180845 0.81905
0.0746075 0.0651849 0.860208
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.073238
optimal matrix:
0.141801 0.110272 0.747927
0.167615 2.73799e-08 0.832385
0.136377 0.15787 0.705753
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.079789
optimal matrix:
0.00872712 0.0164517 0.974821
0.0118203 2.16294e-06 0.988178
0.00944964 0.0249724 0.965578
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.085846
optimal matrix:
0.243814 0.295136 0.46105
0.360281 0.566381 0.0733379
0.21357 0.192581 0.593849
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.091561
optimal matrix:
0.126384 0.0796334 0.793983
0.103558 0.277931 0.618511
0.127173 0.00333285 0.869495
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.096922
optimal matrix:
0.384871 0.402282 0.212847
0.420017 0.273316 0.306667
0.365229 0.441586 0.193185
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.102200
optimal matrix:
0.288488 0.340007 0.371505
0.096084 0.903878 3.74983e-05
0.407207 0.129614 0.463179
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.107085
optimal matrix:
0.197233 0.251 0.551767
0.00172363 0.092854 0.905422
0.234801 0.318432 0.446767
******************
28th points password value: 2e+06
IterCount: 10000
BestCost: 0.153528
optimal matrix:
0.290665 0.302822 0.406512
0.233784 0.243627 0.522589
0.287821 0.299836 0.412343
******************
29th points password value: 3e+06
IterCount: 10000
BestCost: 0.165174
optimal matrix:
0.0150589 0.527232 0.457709
0.0293886 4.0247e-14 0.970611
0.028096 2.5072e-13 0.971904
******************
30th points password value: 4e+06
IterCount: 10000
BestCost: 0.219979
optimal matrix:
0.647289 0.0611795 0.291531
0.155262 0.00102036 0.843718
0.121587 0.000799054 0.877614
******************
31th points password value: 5e+06
IterCount: 10000
BestCost: 0.277916
optimal matrix:
0.709938 0.0453638 0.244698
0.18847 0.268712 0.542818
2.82719e-17 1.29984e-18 1
******************
32th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000270733 0.00335079 0.996378
0.401609 0.480473 0.117919
0.829948 0.123322 0.0467305
******************
33th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000270733 0.00335079 0.996378
0.401609 0.480473 0.117919
0.829948 0.123322 0.0467305
******************
34th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000270733 0.00335079 0.996378
0.401609 0.480473 0.117919
0.829948 0.123322 0.0467305
******************
35th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000270733 0.00335079 0.996378
0.401609 0.480473 0.117919
0.829948 0.123322 0.0467305
******************
36th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000270733 0.00335079 0.996378
0.401609 0.480473 0.117919
0.829948 0.123322 0.0467305
******************
37th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000270733 0.00335079 0.996378
0.401609 0.480473 0.117919
0.829948 0.123322 0.0467305
******************
38th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000270733 0.00335079 0.996378
0.401609 0.480473 0.117919
0.829948 0.123322 0.0467305
******************
39th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000270733 0.00335079 0.996378
0.401609 0.480473 0.117919
0.829948 0.123322 0.0467305
******************
40th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000270733 0.00335079 0.996378
0.401609 0.480473 0.117919
0.829948 0.123322 0.0467305
******************
41th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000270733 0.00335079 0.996378
0.401609 0.480473 0.117919
0.829948 0.123322 0.0467305
******************
42th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000270733 0.00335079 0.996378
0.401609 0.480473 0.117919
0.829948 0.123322 0.0467305
******************
43th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000270733 0.00335079 0.996378
0.401609 0.480473 0.117919
0.829948 0.123322 0.0467305
******************
44th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000270733 0.00335079 0.996378
0.401609 0.480473 0.117919
0.829948 0.123322 0.0467305


==> figs/empirical/perfect/terminal/webhost7by3.dat <==
dataset:../dataset/webhost.txt
number of accounts 15268904
number of distinct passwords 10592936
number of equivalence classes 651
size 651
group 0.0485804
group 0.0488011
group 0.0488824
group 0.0508794
group 0.0889628
group 0.124033
group 0.589861
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.001610
optimal matrix:
0.00333402 0.0101599 0.986506
0.00320678 0.00441579 0.992377
0.00168873 0.00505731 0.993254
0.00849786 0.0204301 0.971072
0.0013604 0.0195127 0.979127
0.0231786 0.0301394 0.946682
0.00273221 0.0154452 0.981823
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.007373
optimal matrix:
0.111878 0.163168 0.724953
0.0115201 0.0764642 0.912016
0.204968 0.137315 0.657717
0.329366 0.19218 0.478454
0.415915 0.130266 0.453819
0.0789415 0.269093 0.651966
0.146368 0.286248 0.567384
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.010628
optimal matrix:
0.0380045 0.106527 0.855468
0.30047 0.286038 0.413492
0.644182 0.00104575 0.354772
0.0545518 0.00172236 0.943726
0.308396 4.73614e-05 0.691557
0.00085641 0.357762 0.641382
5.16305e-05 0.112565 0.887383
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.013262
optimal matrix:
0.096129 0.0707623 0.833109
0.279533 0.0370691 0.683398
0.0679401 0.000604259 0.931456
0.496032 0.0766051 0.427362
0.0736562 0.0985522 0.827792
0.21449 0.135721 0.649789
4.53267e-05 0.00988827 0.990066
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.015469
optimal matrix:
0.464052 0.170467 0.365481
9.46895e-05 0.281652 0.718253
0.0267067 0.972733 0.000560657
0.000292583 0.0624168 0.937291
0.163896 0.13407 0.702033
0.475632 0.242711 0.281657
0.508579 0.0114104 0.48001
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.016873
optimal matrix:
0.0574875 0.131055 0.811458
0.121964 0.00139675 0.876639
0.000318772 0.469498 0.530183
0.0459718 0.334606 0.619422
0.000363649 0.386997 0.61264
0.3044 0.435351 0.260249
0.090267 0.121774 0.787959
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.017899
optimal matrix:
0.0205814 0.0127804 0.966638
0.000233485 9.09646e-05 0.999676
0.00919181 0.0313287 0.95948
0.058019 0.0404541 0.901527
2.21791e-06 0.0319297 0.968068
0.00622315 0.0174019 0.976375
0.0234063 0.0238546 0.952739
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.019065
optimal matrix:
0.0296985 0.0522185 0.918083
0.00394033 0.132747 0.863313
0.61753 3.29427e-05 0.382437
0.00978441 0.360688 0.629527
0.0908413 0.0904335 0.818725
0.0262987 2.07799e-05 0.97368
0.0229777 0.0330805 0.943942
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.020086
optimal matrix:
0.305378 0.403884 0.290738
0.167003 0.289328 0.54367
0.547288 0.019429 0.433283
0.311908 0.43894 0.249152
0.145021 0.25796 0.59702
0.0155568 0.972526 0.0119172
0.425634 0.403213 0.171153
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.020944
optimal matrix:
0.224727 0.194553 0.58072
0.145925 0.0568987 0.797177
0.252716 0.000762047 0.746522
0.639868 0.178824 0.181308
0.571476 0.417564 0.0109605
0.141183 0.304066 0.554751
0.313718 0.233997 0.452285
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.026313
optimal matrix:
0.302562 0.248731 0.448707
0.543829 0.220234 0.235937
0.00469849 0.209044 0.786257
0.128406 0.665717 0.205877
0.464461 0.170947 0.364592
0.319498 5.45105e-06 0.680497
0.184382 0.307982 0.507636
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.030030
optimal matrix:
0.195369 0.0730868 0.731544
0.081411 0.343549 0.57504
0.130995 0.0240935 0.844912
0.222956 0.0915252 0.685518
0.201868 0.000283403 0.797848
0.178481 0.0129079 0.808611
0.223435 0.0894356 0.687129
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.033292
optimal matrix:
0.0597728 0.0613428 0.878884
0.0278587 0.0451204 0.927021
0.0860473 0.210136 0.703817
0.0968328 0.0758157 0.827352
0.0923289 0.0921305 0.815541
0.0851029 0.072869 0.842028
0.0670315 0.0681895 0.864779
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.035665
optimal matrix:
0.0665891 0.055189 0.878222
0.0563286 0.000594445 0.943077
0.0562979 0.0179879 0.925714
0.0441034 0.0566637 0.899233
0.0150442 0.0251505 0.959805
0.0289683 0.0450889 0.925943
0.0667675 0.0570758 0.876157
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.037750
optimal matrix:
0.0282165 0.0254572 0.946326
0.0478948 0.000244535 0.951861
0.0250509 0.0271282 0.947821
0.0451621 0.053163 0.901675
0.0452216 0.0304013 0.924377
0.0284815 0.031625 0.939894
0.0332073 0.0303783 0.936414
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.039717
optimal matrix:
0.261997 0.190281 0.547722
0.23094 0.0208615 0.748199
0.0451296 0.0068799 0.947991
0.0750535 0.401078 0.523868
0.47897 0.0641753 0.456855
0.0893686 0.0197317 0.8909
0.315371 0.236583 0.448046
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.040475
optimal matrix:
0.243272 0.0271762 0.729552
3.74962e-08 0.0564766 0.943523
2.04611e-07 0.00235847 0.997641
1.40559e-06 0.0136183 0.98638
5.8166e-07 0.26462 0.735379
8.66473e-08 0.0400243 0.959976
9.29423e-08 0.00355694 0.996443
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.041397
optimal matrix:
0.331862 0.30829 0.359848
0.415694 0.5843 5.66736e-06
0.442104 0.557893 2.94205e-06
0.663393 0.336603 4.31409e-06
0.583351 0.416606 4.37389e-05
0.554986 0.445011 2.48212e-06
0.463597 0.536403 5.72266e-08
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.042110
optimal matrix:
0.401845 0.0600269 0.538128
6.59473e-08 0.00140354 0.998596
4.48595e-07 0.811534 0.188466
7.69041e-07 0.315615 0.684384
1.1647e-06 0.175496 0.824503
2.77246e-08 0.233041 0.766959
8.40101e-08 0.00669545 0.993304
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.053916
optimal matrix:
0.733394 0.0336362 0.23297
0.11827 0.119727 0.762003
0.0163422 0.128102 0.855556
0.273098 0.000182232 0.72672
0.215864 0.54764 0.236496
0.00469572 0.233263 0.762041
0.104552 0.0299224 0.865526
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.063667
optimal matrix:
0.18669 0.624538 0.188772
0.0263078 0.0221305 0.951562
0.00410465 0.0286729 0.967222
0.0206589 0.0843103 0.895031
0.0738364 0.0201169 0.906047
0.012222 0.0228222 0.964956
0.0197072 0.0102732 0.97002
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.071773
optimal matrix:
0.0188332 0.842847 0.13832
0.0219616 0.0220445 0.955994
0.0249359 0.0393821 0.935682
0.0228537 0.069723 0.907423
0.0730698 0.0195773 0.907353
0.0256182 0.0248024 0.949579
0.0213686 0.0254868 0.953145
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.076781
optimal matrix:
0.360056 0.527945 0.111999
0.0302404 0.256717 0.713042
0.0326998 1.05022e-07 0.9673
0.00579358 6.34838e-06 0.9942
0.000621417 1.33363e-05 0.999365
0.000926426 6.2872e-06 0.999067
0.0556962 1.14771e-06 0.944303
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.080235
optimal matrix:
0.00645444 0.903284 0.0902611
0.0411006 0.384202 0.574697
0.000259101 6.93539e-07 0.99974
0.112042 4.91796e-06 0.887953
0.116875 3.00912e-06 0.883122
0.327739 8.65761e-08 0.672261
0.00590399 3.05259e-06 0.994093
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.082829
optimal matrix:
0.580022 0.342485 0.0774924
0.464869 0.0417109 0.49342
8.17199e-06 0.0149373 0.985055
6.09904e-06 0.000252472 0.999741
1.65802e-05 9.69043e-05 0.999887
5.69618e-08 0.0246845 0.975315
1.03223e-05 0.0894458 0.910544
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.084591
optimal matrix:
0.673744 0.254062 0.0721941
0.452009 0.100083 0.447909
5.50143e-07 6.76463e-06 0.999993
1.08866e-06 1.42966e-05 0.999985
2.09558e-06 1.93941e-05 0.999979
6.65695e-07 2.39965e-06 0.999997
3.06909e-06 5.53595e-06 0.999991
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.091262
optimal matrix:
0.524016 0.416589 0.0593952
0.0193607 0.581427 0.399212
0.0407976 0.0202357 0.938967
0.0594837 0.000934494 0.939582
0.126292 0.000645908 0.873062
0.0487389 0.000121539 0.95114
0.0310731 0.0325447 0.936382
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.097196
optimal matrix:
0.0030152 0.945911 0.0510741
0.657998 0.0167729 0.325229
0.0732172 0.0457776 0.881005
0.00057912 0.0419311 0.95749
2.13578e-06 0.020234 0.979764
0.0138837 0.063802 0.922314
0.0757694 0.0521014 0.872129
******************
28th points password value: 2e+06
IterCount: 10000
BestCost: 0.124658
optimal matrix:
0.729965 0.244346 0.025689
0.0108236 0.825584 0.163592
0.027379 0.558541 0.41408
0.0660076 0.0532555 0.880737
0.0837057 1.78177e-06 0.916293
0.0709423 4.1814e-06 0.929053
0.0673778 2.63781e-06 0.93262
******************
29th points password value: 3e+06
IterCount: 10000
BestCost: 0.150173
optimal matrix:
0.38636 0.595781 0.0178587
0.441422 0.444762 0.113816
0.686601 0.00468055 0.308718
0.0199181 0.365765 0.614317
1.34371e-06 1.32228e-06 0.999997
1.31457e-07 4.22648e-06 0.999996
2.49077e-06 2.26514e-06 0.999995
******************
30th points password value: 4e+06
IterCount: 10000
BestCost: 0.184692
optimal matrix:
0.741426 0.245721 0.0128532
0.0806842 0.837461 0.0818547
0.608648 0.197014 0.194338
0.397211 0.160204 0.442584
0.000393837 0.24003 0.759576
0.00036273 6.86882e-08 0.999637
0.00057534 6.21061e-08 0.999425
******************
31th points password value: 5e+06
IterCount: 10000
BestCost: 0.262969
optimal matrix:
0.839253 0.156166 0.00458116
1.27249e-05 0.968116 0.0318718
0.188606 0.71727 0.0941247
0.712708 0.0761956 0.211096
0.525456 0.121988 0.352556
0.318124 0.15349 0.528387
3.19107e-07 0.247976 0.752023
******************
32th points password value: 6e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000558868 0.0637688 0.935672
0.319562 0.672623 0.00781445
0.167857 0.627614 0.204529
0.0226525 0.0130662 0.964281
0.887064 0.0811379 0.0317986
0.485822 0.114212 0.399965
0.787468 0.0207244 0.191808
******************
33th points password value: 7e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000558868 0.0637688 0.935672
0.319562 0.672623 0.00781445
0.167857 0.627614 0.204529
0.0226525 0.0130662 0.964281
0.887064 0.0811379 0.0317986
0.485822 0.114212 0.399965
0.787468 0.0207244 0.191808
******************
34th points password value: 8e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000558868 0.0637688 0.935672
0.319562 0.672623 0.00781445
0.167857 0.627614 0.204529
0.0226525 0.0130662 0.964281
0.887064 0.0811379 0.0317986
0.485822 0.114212 0.399965
0.787468 0.0207244 0.191808
******************
35th points password value: 9e+06
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000558868 0.0637688 0.935672
0.319562 0.672623 0.00781445
0.167857 0.627614 0.204529
0.0226525 0.0130662 0.964281
0.887064 0.0811379 0.0317986
0.485822 0.114212 0.399965
0.787468 0.0207244 0.191808
******************
36th points password value: 1e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000558868 0.0637688 0.935672
0.319562 0.672623 0.00781445
0.167857 0.627614 0.204529
0.0226525 0.0130662 0.964281
0.887064 0.0811379 0.0317986
0.485822 0.114212 0.399965
0.787468 0.0207244 0.191808
******************
37th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000558868 0.0637688 0.935672
0.319562 0.672623 0.00781445
0.167857 0.627614 0.204529
0.0226525 0.0130662 0.964281
0.887064 0.0811379 0.0317986
0.485822 0.114212 0.399965
0.787468 0.0207244 0.191808
******************
38th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000558868 0.0637688 0.935672
0.319562 0.672623 0.00781445
0.167857 0.627614 0.204529
0.0226525 0.0130662 0.964281
0.887064 0.0811379 0.0317986
0.485822 0.114212 0.399965
0.787468 0.0207244 0.191808
******************
39th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000558868 0.0637688 0.935672
0.319562 0.672623 0.00781445
0.167857 0.627614 0.204529
0.0226525 0.0130662 0.964281
0.887064 0.0811379 0.0317986
0.485822 0.114212 0.399965
0.787468 0.0207244 0.191808
******************
40th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000558868 0.0637688 0.935672
0.319562 0.672623 0.00781445
0.167857 0.627614 0.204529
0.0226525 0.0130662 0.964281
0.887064 0.0811379 0.0317986
0.485822 0.114212 0.399965
0.787468 0.0207244 0.191808
******************
41th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000558868 0.0637688 0.935672
0.319562 0.672623 0.00781445
0.167857 0.627614 0.204529
0.0226525 0.0130662 0.964281
0.887064 0.0811379 0.0317986
0.485822 0.114212 0.399965
0.787468 0.0207244 0.191808
******************
42th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000558868 0.0637688 0.935672
0.319562 0.672623 0.00781445
0.167857 0.627614 0.204529
0.0226525 0.0130662 0.964281
0.887064 0.0811379 0.0317986
0.485822 0.114212 0.399965
0.787468 0.0207244 0.191808
******************
43th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000558868 0.0637688 0.935672
0.319562 0.672623 0.00781445
0.167857 0.627614 0.204529
0.0226525 0.0130662 0.964281
0.887064 0.0811379 0.0317986
0.485822 0.114212 0.399965
0.787468 0.0207244 0.191808
******************
44th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000558868 0.0637688 0.935672
0.319562 0.672623 0.00781445
0.167857 0.627614 0.204529
0.0226525 0.0130662 0.964281
0.887064 0.0811379 0.0317986
0.485822 0.114212 0.399965
0.787468 0.0207244 0.191808


==> figs/empirical/perfect/terminal/webhostbenchmark.dat <==
dataset:../dataset/webhost.txt
number of accounts 15268904
number of distinct passwords 10592936
number of equivalence classes 651
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 1.5e+06
pv 2e+06
pv 2.5e+06
pv 3e+06
pv 3.5e+06
pv 4e+06
pv 4.5e+06
pv 5e+06
pv 5.5e+06
pv 6e+06
pv 6.5e+06
pv 7e+06
pv 7.5e+06
pv 8e+06
pv 8.8e+06
pv 9e+06
pv 9.5e+06
pv 1e+07
pv 1.5e+07
pv 2e+07
pv 2.5e+07
pv 3e+07
pv 3.5e+07
pv 4e+07
pv 4.5e+07
pv 5e+07
pv 5.5e+07
pv 6e+07
pv 6.5e+07
pv 7e+07
pv 7.5e+07
pv 8e+07
pv 8.8e+07
pv 9e+07
pv 9.5e+07
******************
0th points password value: 1000
(1000,0.00163194)
******************
1th points password value: 2000
(2000,0.00843459)
******************
2th points password value: 3000
(3000,0.0111343)
******************
3th points password value: 4000
(4000,0.0136115)
******************
4th points password value: 5000
(5000,0.0162806)
******************
5th points password value: 6000
(6000,0.0173264)
******************
6th points password value: 7000
(7000,0.0179501)
******************
7th points password value: 8000
(8000,0.0191437)
******************
8th points password value: 9000
(9000,0.0204199)
******************
9th points password value: 10000
(10000,0.0213568)
******************
10th points password value: 20000
(20000,0.0267428)
******************
11th points password value: 30000
(30000,0.0301661)
******************
12th points password value: 40000
(40000,0.0333998)
******************
13th points password value: 50000
(50000,0.0357216)
******************
14th points password value: 60000
(60000,0.0378055)
******************
15th points password value: 70000
(70000,0.0398116)
******************
16th points password value: 80000
(80000,0.0416642)
******************
17th points password value: 90000
(90000,0.0434272)
******************
18th points password value: 100000
(100000,0.0450905)
******************
19th points password value: 200000
(200000,0.057093)
******************
20th points password value: 300000
(300000,0.0659573)
******************
21th points password value: 400000
(400000,0.0735293)
******************
22th points password value: 500000
(500000,0.0798716)
******************
23th points password value: 600000
(600000,0.086192)
******************
24th points password value: 700000
(700000,0.0931002)
******************
25th points password value: 800000
(800000,0.0973816)
******************
26th points password value: 900000
(900000,0.102542)
******************
27th points password value: 1e+06
(1e+06,0.10912)
******************
28th points password value: 1.5e+06
(1.5e+06,0.136786)
******************
29th points password value: 2e+06
(2e+06,0.158503)
******************
30th points password value: 2.5e+06
(2.5e+06,0.197143)
******************
31th points password value: 3e+06
(3e+06,0.231178)
******************
32th points password value: 3.5e+06
(3.5e+06,0.231178)
******************
33th points password value: 4e+06
(4e+06,0.286106)
******************
34th points password value: 4.5e+06
(4.5e+06,0.286106)
******************
35th points password value: 5e+06
(5e+06,1)
******************
36th points password value: 5.5e+06
(5.5e+06,1)
******************
37th points password value: 6e+06
(6e+06,1)
******************
38th points password value: 6.5e+06
(6.5e+06,1)
******************
39th points password value: 7e+06
(7e+06,1)
******************
40th points password value: 7.5e+06
(7.5e+06,1)
******************
41th points password value: 8e+06
(8e+06,1)
******************
42th points password value: 8.8e+06
(8.8e+06,1)
******************
43th points password value: 9e+06
(9e+06,1)
******************
44th points password value: 9.5e+06
(9.5e+06,1)
******************
45th points password value: 1e+07
(1e+07,1)
******************
46th points password value: 1.5e+07
(1.5e+07,1)
******************
47th points password value: 2e+07
(2e+07,1)
******************
48th points password value: 2.5e+07
(2.5e+07,1)
******************
49th points password value: 3e+07
(3e+07,1)
******************
50th points password value: 3.5e+07
(3.5e+07,1)
******************
51th points password value: 4e+07
(4e+07,1)
******************
52th points password value: 4.5e+07
(4.5e+07,1)
******************
53th points password value: 5e+07
(5e+07,1)
******************
54th points password value: 5.5e+07
(5.5e+07,1)
******************
55th points password value: 6e+07
(6e+07,1)
******************
56th points password value: 6.5e+07
(6.5e+07,1)
******************
57th points password value: 7e+07
(7e+07,1)
******************
58th points password value: 7.5e+07
(7.5e+07,1)
******************
59th points password value: 8e+07
(8e+07,1)
******************
60th points password value: 8.8e+07
(8.8e+07,1)
******************
61th points password value: 9e+07
(9e+07,1)
******************
62th points password value: 9.5e+07
(9.5e+07,1)


==> figs/empirical/perfect/terminal/yahoo11by3.dat <==
dataset:../dataset/yahoo.txt
number of accounts 69301337
number of distinct passwords 33895873
number of equivalence classes 2575
group 0.054272
group 0.0543953
group 0.0543613
group 0.0544998
group 0.0546827
group 0.0554019
group 0.05624
group 0.0591756
group 0.0667216
group 0.0652627
group 0.424987
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 1.5e+06
pv 2e+06
pv 2.5e+06
pv 3e+06
pv 3.5e+06
pv 4e+06
pv 4.5e+06
pv 5e+06
pv 5.5e+06
pv 6e+06
pv 6.5e+06
pv 7e+06
pv 7.5e+06
pv 8e+06
pv 8.8e+06
pv 9e+06
pv 9.5e+06
pv 1e+07
pv 1.5e+07
pv 2e+07
pv 2.5e+07
pv 3e+07
pv 3.5e+07
pv 4e+07
pv 4.5e+07
pv 5e+07
pv 5.5e+07
pv 6e+07
pv 6.5e+07
pv 7e+07
pv 7.5e+07
pv 8e+07
pv 8.8e+07
pv 9e+07
pv 9.5e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.012836
optimal matrix:
0.478823 0.435885 0.0852922
0.285184 0.469397 0.245419
0.328812 0.387793 0.283395
0.000505919 0.496452 0.503042
0.15403 0.471277 0.374693
0.516025 0.375539 0.108435
0.467131 0.247012 0.285857
0.458658 0.0234896 0.517852
0.477483 0.0341339 0.488383
0.529418 0.374786 0.0957954
0.495857 0.477093 0.0270502
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.017944
optimal matrix:
0.0479496 0.107607 0.844444
0.00635627 0.0849067 0.908737
0.00783706 0.653256 0.338907
0.040559 0.93636 0.023081
0.480439 0.455772 0.0637888
0.275455 0.0748724 0.649672
0.00693589 0.0316211 0.961443
0.159958 0.516029 0.324013
0.00285155 0.0317664 0.965382
0.0137389 0.0465328 0.939728
0.0631309 0.0634421 0.873427
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.020370
optimal matrix:
0.265892 0.251135 0.482973
0.294593 0.180498 0.52491
0.25141 0.511242 0.237348
0.743259 0.256339 0.00040218
0.80467 0.188757 0.00657245
0.35678 0.278444 0.364776
0.251155 0.0511399 0.697705
0.0124548 0.303295 0.68425
0.0473719 0.335725 0.616904
0.250753 0.739676 0.00957083
0.260698 0.223136 0.516165
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.023496
optimal matrix:
0.434963 0.419354 0.145683
0.55353 0.428983 0.017487
0.465217 0.444705 0.0900781
0.531899 0.445558 0.0225431
0.550065 0.433281 0.0166541
0.245278 0.436663 0.318058
0.587649 0.379547 0.0328041
0.432202 0.418289 0.149509
0.405742 0.41993 0.174328
0.561208 0.438734 5.85557e-05
0.424168 0.453773 0.122059
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.026673
optimal matrix:
0.0740926 0.144149 0.781759
0.0512785 0.125028 0.823693
0.0400481 0.00434536 0.955607
0.214519 0.0526145 0.732867
0.0230387 0.0880788 0.888883
0.22523 0.0724969 0.702273
0.000596349 0.548733 0.45067
0.354031 0.0321039 0.613865
0.056335 0.0949902 0.848675
0.0965745 0.101837 0.801589
0.0725509 0.270687 0.656762
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.030094
optimal matrix:
0.484726 0.480067 0.0352068
0.491525 0.464566 0.0439088
0.502222 0.482576 0.0152019
0.482486 0.48012 0.0373942
0.431092 0.486222 0.0826861
0.4764 0.480808 0.0427919
0.4854 0.488599 0.0260009
0.524589 0.42563 0.0497811
0.452305 0.482377 0.0653176
0.497034 0.481301 0.0216653
0.483537 0.482856 0.033607
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.034152
optimal matrix:
0.101922 0.106878 0.7912
0.0956412 0.0732361 0.831123
0.105818 0.122848 0.771334
0.08373 0.129682 0.786588
0.102827 0.132027 0.765145
0.107942 0.0872043 0.804854
0.0778722 0.114998 0.80713
0.0793892 0.139421 0.78119
0.103064 0.114923 0.782012
0.0904355 0.122143 0.787422
0.0985932 0.0888647 0.812542
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.036278
optimal matrix:
0.332533 0.380957 0.28651
0.542141 0.457852 6.99569e-06
0.488062 0.511768 0.000170391
0.552047 0.44791 4.31104e-05
0.542723 0.457018 0.000258797
0.551823 0.448159 1.78342e-05
0.460779 0.539157 6.40756e-05
0.512701 0.487268 3.18577e-05
0.498346 0.501451 0.000202793
0.49112 0.508574 0.00030588
0.461321 0.538676 2.58286e-06
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.038294
optimal matrix:
0.086768 0.345539 0.567693
0.00112899 6.55507e-06 0.998864
3.52779e-05 7.10687e-07 0.999964
0.000832983 4.31627e-07 0.999167
0.973691 4.07418e-05 0.0262678
0.00284934 1.30896e-05 0.997138
0.97323 3.15839e-05 0.0267384
0.0223254 7.61357e-06 0.977667
0.287754 1.17658e-06 0.712244
0.00180404 7.52097e-07 0.998195
0.0178775 2.85929e-07 0.982122
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.039912
optimal matrix:
0.219032 0.18494 0.596028
2.79534e-05 3.96717e-06 0.999968
0.000138298 1.27238e-05 0.999849
9.08648e-05 1.08669e-05 0.999898
3.29229e-05 0.000168427 0.999799
0.000120425 1.04218e-05 0.999869
8.99413e-06 8.90564e-05 0.999902
9.37894e-05 2.5024e-05 0.999881
0.000142316 2.67166e-05 0.999831
0.000318255 4.09298e-05 0.999641
9.52431e-06 6.68363e-06 0.999984
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.058549
optimal matrix:
0.141052 0.143838 0.71511
0.487713 0.49171 0.0205763
0.479945 0.48144 0.0386148
0.455518 0.532441 0.0120412
0.453234 0.510284 0.0364819
0.476836 0.480563 0.0426013
0.497776 0.48433 0.0178942
0.501385 0.498146 0.000468101
0.476215 0.51365 0.0101354
0.484385 0.508112 0.0075024
0.486763 0.481765 0.0314719
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.076591
optimal matrix:
0.23231 0.621578 0.146112
0.137312 0.119982 0.742707
0.00630952 0.203848 0.789842
0.00375799 0.0299323 0.96631
0.129801 0.228711 0.641488
0.0390584 0.514609 0.446332
0.64862 0.148875 0.202505
0.475658 0.00331306 0.521029
0.19344 0.12104 0.68552
0.308188 0.00176195 0.69005
0.0109249 0.0664786 0.922596
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.083326
optimal matrix:
0.0701257 0.0721446 0.85773
0.317051 0.325377 0.357572
0.492188 0.507799 1.31056e-05
0.505083 0.494904 1.29131e-05
0.50724 0.492695 6.50586e-05
0.465799 0.534124 7.68036e-05
0.489318 0.510661 2.12126e-05
0.496895 0.502947 0.000157387
0.492423 0.507547 3.065e-05
0.50025 0.499729 2.10256e-05
0.491984 0.508012 4.07807e-06
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.088524
optimal matrix:
0.896534 0.0210729 0.0823929
0.472545 0.103741 0.423714
9.38941e-06 0.103598 0.896392
8.98203e-05 0.60405 0.39586
7.38855e-05 0.151254 0.848672
0.00010067 0.0349432 0.964956
1.96926e-05 0.0224689 0.977511
9.20966e-06 0.328758 0.671233
6.83238e-07 0.509084 0.490915
2.03804e-06 0.00920022 0.990798
9.4119e-06 0.167715 0.832276
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.091942
optimal matrix:
0.0426753 0.0468552 0.910469
0.209148 0.218373 0.572479
0.50082 0.498991 0.00018886
0.5347 0.465133 0.000166625
0.48473 0.514635 0.000635888
0.490224 0.50942 0.000355728
0.394042 0.605639 0.00031919
0.504229 0.495209 0.000562573
0.514626 0.484858 0.000516767
0.520973 0.47882 0.000206669
0.508984 0.490991 2.47156e-05
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.101641
optimal matrix:
0.0363647 0.0387606 0.924875
0.178223 0.180393 0.641385
0.521928 0.468717 0.00935473
0.486807 0.495134 0.0180584
0.505139 0.494779 8.25274e-05
0.550773 0.427423 0.0218047
0.528258 0.468955 0.00278688
0.410841 0.556921 0.0322379
0.710433 0.289201 0.000366683
0.304263 0.646145 0.0495926
0.50667 0.491074 0.00225575
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.110026
optimal matrix:
0.865438 0.0697115 0.0648504
0.0164996 0.681262 0.302238
0.0493482 0.0225665 0.928085
0.0736544 0.043415 0.882931
0.000575273 0.0642949 0.93513
0.077484 0.0277863 0.89473
0.0780223 0.0477905 0.874187
0.0549314 0.0113258 0.933743
0.00907027 0.00896086 0.981969
0.0519569 0.0447855 0.903258
0.0353308 0.00497427 0.959695
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.116716
optimal matrix:
0.876681 0.0727818 0.0505371
0.732392 0.015312 0.252296
0.0235094 0.0577521 0.918739
0.00208205 0.0479611 0.949957
0.0216449 0.0191918 0.959163
0.00356788 0.0225532 0.973879
0.0375477 0.240696 0.721756
0.0963545 0.000991464 0.902654
0.0496309 0.0915052 0.858864
0.0705247 0.125146 0.80433
1.67634e-05 0.0486296 0.951354
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.122849
optimal matrix:
0.127252 0.829152 0.0435963
0.0351815 0.76161 0.203209
0.1421 0.0678143 0.790085
0.116582 2.74871e-05 0.883391
0.25905 0.000101306 0.740849
0.126907 0.0896523 0.783441
0.226341 0.215442 0.558217
0.022551 0.0238908 0.953558
0.282621 0.0263668 0.691012
0.0401111 0.00928428 0.950605
0.124844 0.0719318 0.803224
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.146099
optimal matrix:
0.973925 0.00307326 0.023002
0.882479 0.0137722 0.103749
0.278742 0.419096 0.302163
0.0186545 0.125305 0.856041
0.021029 0.000251099 0.97872
0.049325 0.00797914 0.942696
0.0554083 0.032949 0.911643
0.00465092 0.00015788 0.995191
0.0966497 0.000211896 0.903138
0.000108592 0.000742775 0.999149
5.39541e-07 0.209317 0.790682
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.170367
optimal matrix:
0.677005 0.306949 0.016046
0.923072 0.00497258 0.0719553
0.000992589 0.79144 0.207568
0.289173 0.0537059 0.657122
0.000126239 0.0924894 0.907384
0.000136249 0.0190349 0.980829
0.000327562 0.0861201 0.913552
3.01168e-05 0.00986102 0.990109
2.02243e-06 0.0808885 0.919109
0.000120466 0.040107 0.959773
4.832e-05 0.0856985 0.914253
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.182359
optimal matrix:
0.488479 0.500156 0.0113651
0.499254 0.448092 0.0526545
0.0188355 0.834187 0.146977
0.0600002 0.474697 0.465302
0.102354 2.68459e-05 0.897619
0.0877648 0.000167195 0.912068
0.133375 0.000358966 0.866266
0.551701 0.000267501 0.448031
0.0458872 1.82734e-05 0.954095
0.0995803 6.80921e-05 0.900352
0.0609524 9.88151e-06 0.939038
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.192557
optimal matrix:
0.00513529 0.00346548 0.991399
0.0215631 0.0211309 0.957306
0.068721 0.0670203 0.864259
0.214983 0.204794 0.580223
0.495534 0.451206 0.0532605
0.601068 0.398896 3.61212e-05
0.496937 0.500511 0.00255165
0.569189 0.422666 0.00814505
0.597738 0.402117 0.000145032
0.587587 0.410062 0.0023508
0.487528 0.512346 0.000125501
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.206880
optimal matrix:
0.00426245 0.00398886 0.991749
0.019137 0.0174502 0.963413
0.0550941 0.0522934 0.892613
0.17576 0.163445 0.660794
0.400529 0.375458 0.224013
0.514628 0.485311 6.09322e-05
0.504539 0.495457 3.52709e-06
0.466361 0.533453 0.000186005
0.555766 0.44407 0.000163789
0.509578 0.490354 6.80964e-05
0.519592 0.480402 5.51656e-06
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.216924
optimal matrix:
0.00342092 0.00355738 0.993022
0.016005 0.0163355 0.967659
0.0447195 0.0456139 0.909667
0.141545 0.145478 0.712977
0.325084 0.331565 0.34335
0.502111 0.497822 6.6662e-05
0.505253 0.494718 2.88939e-05
0.499684 0.50022 9.60382e-05
0.49283 0.506256 0.000913858
0.512664 0.48657 0.000765815
0.489621 0.510354 2.56752e-05
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.225832
optimal matrix:
0.478171 0.51635 0.00547929
0.286681 0.687767 0.0255524
0.921969 0.0057533 0.0722778
0.297692 0.476398 0.22591
0.0494165 0.431858 0.518725
0.0493994 1.57964e-05 0.950585
0.00963748 1.4433e-05 0.990348
0.283115 5.94584e-05 0.716825
0.0353348 0.000126012 0.964539
0.0584375 2.21993e-05 0.94154
0.0904238 1.77596e-05 0.909558
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.230974
optimal matrix:
0.624511 0.370465 0.00502375
0.477484 0.499318 0.023198
0.370446 0.5639 0.0656539
0.703954 0.09085 0.205196
0.0349149 0.493917 0.471169
0.0303404 1.38207e-05 0.969646
0.0540215 9.5568e-05 0.945883
0.140441 3.48233e-05 0.859524
0.0765288 0.000418804 0.923052
0.0292696 0.000361688 0.970369
0.0590744 1.15775e-05 0.940914
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.246947
optimal matrix:
0.995482 0.00157954 0.00293807
0.157876 0.828831 0.0132932
0.0432265 0.91852 0.0382537
0.534379 0.344957 0.120664
0.582734 0.139202 0.278064
0.0579732 0.31187 0.630157
0.106304 0.224558 0.669138
6.06114e-06 0.419811 0.580183
0.0541031 0.428938 0.516959
0.00223459 0.437249 0.560516
0.0745485 0.276251 0.6492
******************
28th points password value: 1.5e+06
IterCount: 10000
BestCost: 0.270255
optimal matrix:
0.00159515 0.00175949 0.996645
0.00744058 0.00643224 0.986127
0.0210425 0.0186402 0.960317
0.0652812 0.0590407 0.875678
0.150992 0.134582 0.714426
0.31799 0.28339 0.39862
0.550589 0.449351 6.0079e-05
0.462337 0.537557 0.000105727
0.498668 0.501233 9.94409e-05
0.450427 0.549488 8.54279e-05
0.551669 0.447968 0.000363201
******************
29th points password value: 2e+06
IterCount: 10000
BestCost: 0.291840
optimal matrix:
0.391239 0.607484 0.00127766
0.491509 0.498243 0.010248
0.933426 0.0327868 0.0337873
0.859542 0.0499493 0.0905083
0.0321629 0.76302 0.204817
0.0966249 0.472711 0.430665
0.0115924 0.0943404 0.894067
0.0259639 0.00161756 0.972419
0.0364999 0.0011991 0.962301
7.11524e-05 0.00300248 0.996926
0.0105084 0.000526037 0.988966
******************
30th points password value: 2.5e+06
IterCount: 10000
BestCost: 0.314464
optimal matrix:
0.512306 0.48594 0.00175384
0.721205 0.271109 0.00768627
0.146616 0.832011 0.0213727
0.217906 0.717397 0.0646969
0.0683578 0.782519 0.149123
0.0331118 0.653374 0.313515
0.295526 0.0537562 0.650718
5.72409e-05 0.0447226 0.95522
0.00012291 0.220445 0.779433
0.000223974 0.0677067 0.932069
0.000162535 0.0608244 0.939013
******************
31th points password value: 3e+06
IterCount: 10000
BestCost: 0.326995
optimal matrix:
0.391639 0.607062 0.00129853
0.432861 0.561461 0.00567819
0.180862 0.802133 0.0170055
0.137245 0.80888 0.0538752
0.265394 0.61088 0.123725
0.737691 0.00167704 0.260632
0.0404454 0.41978 0.539774
0.0695177 0.00102563 0.929457
0.0416023 8.93867e-05 0.958308
0.114903 0.0016728 0.883424
0.0491664 0.00893853 0.941895
******************
32th points password value: 3.5e+06
IterCount: 10000
BestCost: 0.334011
optimal matrix:
0.0236474 0.975174 0.00117815
0.525284 0.469369 0.00534688
0.108776 0.875868 0.0153566
0.518485 0.432531 0.0489836
0.880231 0.00807028 0.111698
0.753429 0.0116056 0.234965
0.0181614 0.494263 0.487576
0.000102014 3.90494e-05 0.999859
5.59499e-06 2.30727e-06 0.999992
8.11867e-06 0.000121547 0.99987
0.000165454 0.000414877 0.99942
******************
33th points password value: 4e+06
IterCount: 10000
BestCost: 0.347684
optimal matrix:
0.90625 0.0927466 0.00100375
0.854733 0.141112 0.00415484
0.517611 0.470254 0.0121359
0.0812151 0.881318 0.037467
0.38796 0.524167 0.0878735
0.0165964 0.798343 0.185061
0.124493 0.49138 0.384127
0.0753334 0.0672817 0.857385
0.121323 0.000862848 0.877815
0.222162 0.000361954 0.777476
0.058339 0.000413219 0.941248
******************
34th points password value: 4.5e+06
IterCount: 10000
BestCost: 0.358374
optimal matrix:
0.464138 0.535 0.000861774
0.424871 0.571149 0.00397944
0.499725 0.489118 0.0111565
0.119678 0.845148 0.0351734
0.378226 0.540655 0.0811195
0.0235444 0.805559 0.170896
0.548957 0.096924 0.354119
0.181371 0.0255276 0.793102
3.74507e-06 0.00150047 0.998496
9.56913e-06 0.0978609 0.90213
6.38217e-05 0.0281677 0.971768
******************
35th points password value: 5e+06
IterCount: 10000
BestCost: 0.367493
optimal matrix:
0.764607 0.141827 0.0935665
0.65794 0.338503 0.00355656
0.789404 0.199646 0.0109507
0.884027 0.0843462 0.0316264
0.73234 0.194749 0.0729113
0.792806 0.053568 0.153626
0.0168006 0.664872 0.318328
0.273265 0.0133245 0.71341
5.38662e-05 0.0169848 0.982961
8.41721e-05 0.0214911 0.978425
2.68493e-05 0.0194156 0.980558
******************
36th points password value: 5.5e+06
IterCount: 10000
BestCost: 0.376967
optimal matrix:
0.284837 0.714449 0.00071439
0.724227 0.272758 0.00301475
0.394452 0.59674 0.00880799
0.878303 0.0941671 0.02753
0.436698 0.500086 0.0632158
0.00957292 0.857229 0.133198
0.0214494 0.703545 0.275005
0.325713 0.055059 0.619228
0.000129662 0.0139835 0.985887
4.24236e-07 0.0694676 0.930532
0.00010337 0.0568411 0.943056
******************
37th points password value: 6e+06
IterCount: 10000
BestCost: 0.382069
optimal matrix:
0.0496119 0.521378 0.42901
0.703765 0.293465 0.00277007
0.837675 0.154263 0.00806242
0.0249724 0.949738 0.0252896
0.328129 0.613795 0.058076
0.0615233 0.81613 0.122347
0.0550973 0.691286 0.253617
0.407813 0.0235327 0.568654
4.96417e-06 0.0145165 0.985479
3.97445e-05 0.0869944 0.912966
1.46931e-05 0.0387835 0.961202
******************
38th points password value: 6.5e+06
IterCount: 10000
BestCost: 0.386423
optimal matrix:
0.18226 0.50043 0.31731
0.0193602 0.978138 0.00250225
0.989002 0.00345424 0.00754369
0.500003 0.476022 0.0239745
0.475159 0.469989 0.0548526
0.0162604 0.868184 0.115556
0.072117 0.688328 0.239555
0.457077 0.00566561 0.537257
1.39829e-05 0.0114723 0.988514
7.43498e-05 0.027074 0.972852
2.60511e-05 0.00831095 0.991663
******************
39th points password value: 7e+06
IterCount: 10000
BestCost: 0.393037
optimal matrix:
0.42141 0.578045 0.000544713
0.499259 0.49855 0.00219054
0.500261 0.493368 0.00637067
0.248068 0.731971 0.0199613
0.254671 0.699483 0.0458458
0.537396 0.366067 0.0965374
0.084499 0.715253 0.200248
0.501103 0.0497226 0.449174
2.66201e-06 0.0216495 0.978348
7.95492e-05 0.252548 0.747372
0.000107922 0.0930562 0.906836
******************
40th points password value: 7.5e+06
IterCount: 10000
BestCost: 0.394370
optimal matrix:
0.945581 0.0539767 0.000441991
0.714624 0.283106 0.00227055
0.505398 0.487958 0.00664344
0.87273 0.106647 0.0206235
0.712127 0.240461 0.0474122
0.0299503 0.870318 0.0997315
0.0187534 0.774147 0.2071
0.378779 0.15656 0.464661
2.89598e-06 4.739e-06 0.999992
0.00010891 5.29719e-05 0.999838
4.99314e-05 0.000153347 0.999797
******************
41th points password value: 8e+06
IterCount: 10000
BestCost: 0.397649
optimal matrix:
0.997751 0.00182943 0.000419789
0.931651 0.0662274 0.00212181
0.489265 0.504543 0.00619225
0.484548 0.496057 0.0193955
0.539782 0.415624 0.0445935
0.140631 0.76622 0.0931489
0.0342201 0.772668 0.193112
0.367636 0.198989 0.433375
4.42433e-05 2.4979e-06 0.999953
2.46807e-06 3.05911e-06 0.999994
5.56199e-05 2.85524e-06 0.999942
******************
42th points password value: 8.8e+06
IterCount: 10000
BestCost: 0.410540
optimal matrix:
0.593938 0.405641 0.000421586
0.542695 0.455477 0.00182816
0.565535 0.429317 0.00514813
0.388663 0.595092 0.016245
0.750455 0.212242 0.0373031
0.0381945 0.883204 0.0786013
0.0432373 0.793989 0.162773
0.357057 0.27708 0.365863
0.0870957 0.0473381 0.865566
1.76569e-06 0.00443466 0.995564
1.76674e-07 0.0634614 0.936538
******************
43th points password value: 9e+06
IterCount: 10000
BestCost: 0.412653
optimal matrix:
0.0121302 0.987512 0.000358123
0.657046 0.34121 0.00174389
0.135652 0.859167 0.0051818
0.488048 0.495895 0.0160574
0.321525 0.641718 0.0367565
0.768783 0.15381 0.0774061
0.0243299 0.815125 0.160545
0.291355 0.348219 0.360426
0.0365064 0.110355 0.853139
0.0297359 3.01798e-05 0.970234
0.0461631 6.61524e-05 0.953771
******************
44th points password value: 9.5e+06
IterCount: 10000
BestCost: 0.433396
optimal matrix:
0.0848182 0.408744 0.506438
0.000635082 0.998312 0.00105304
0.80748 0.189698 0.00282216
0.00616849 0.985005 0.00882628
0.699601 0.279967 0.0204321
0.0315933 0.925393 0.0430136
0.885585 0.0251961 0.0892193
0.361694 0.437954 0.200352
0.422532 0.102804 0.474664
0.220729 1.89362e-06 0.779269
0.465808 5.43256e-06 0.534187
******************
45th points password value: 1e+07
IterCount: 10000
BestCost: 0.427010
optimal matrix:
0.561192 0.306984 0.131824
0.454968 0.10635 0.438682
0.472834 0.52253 0.00463626
0.818374 0.168421 0.0132046
0.369488 0.600729 0.0297824
0.414485 0.52273 0.0627856
0.0359868 0.833994 0.130019
0.476475 0.231536 0.291989
0.217302 0.0898521 0.692846
0.000153036 0.00097941 0.998868
0.000124094 0.139924 0.859952
******************
46th points password value: 1.5e+07
IterCount: 10000
BestCost: 0.454612
optimal matrix:
0.384422 0.484129 0.131449
0.275082 0.0254685 0.69945
0.56773 0.429205 0.00306475
0.51266 0.47802 0.00932002
0.379067 0.599618 0.0213153
0.837613 0.117444 0.0449427
0.272151 0.634893 0.0929562
0.000206516 0.790296 0.209498
0.0781237 0.423429 0.498447
0.000368849 5.21405e-06 0.999626
0.00118528 3.10799e-07 0.998814
******************
47th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0377519 0.456669 0.505579
0.49406 0.487537 0.0184028
0.293928 0.462009 0.244063
0.423914 0.378442 0.197643
0.000260536 0.0207924 0.978947
0.483735 0.487273 0.0289925
0.25498 0.497722 0.247299
0.472352 0.484793 0.0428548
0.422848 0.475746 0.101406
0.379951 0.299287 0.320762
0.432264 0.318864 0.248872
******************
48th points password value: 2.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0377519 0.456669 0.505579
0.49406 0.487537 0.0184028
0.293928 0.462009 0.244063
0.423914 0.378442 0.197643
0.000260536 0.0207924 0.978947
0.483735 0.487273 0.0289925
0.25498 0.497722 0.247299
0.472352 0.484793 0.0428548
0.422848 0.475746 0.101406
0.379951 0.299287 0.320762
0.432264 0.318864 0.248872
******************
49th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0377519 0.456669 0.505579
0.49406 0.487537 0.0184028
0.293928 0.462009 0.244063
0.423914 0.378442 0.197643
0.000260536 0.0207924 0.978947
0.483735 0.487273 0.0289925
0.25498 0.497722 0.247299
0.472352 0.484793 0.0428548
0.422848 0.475746 0.101406
0.379951 0.299287 0.320762
0.432264 0.318864 0.248872
******************
50th points password value: 3.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0377519 0.456669 0.505579
0.49406 0.487537 0.0184028
0.293928 0.462009 0.244063
0.423914 0.378442 0.197643
0.000260536 0.0207924 0.978947
0.483735 0.487273 0.0289925
0.25498 0.497722 0.247299
0.472352 0.484793 0.0428548
0.422848 0.475746 0.101406
0.379951 0.299287 0.320762
0.432264 0.318864 0.248872
******************
51th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0377519 0.456669 0.505579
0.49406 0.487537 0.0184028
0.293928 0.462009 0.244063
0.423914 0.378442 0.197643
0.000260536 0.0207924 0.978947
0.483735 0.487273 0.0289925
0.25498 0.497722 0.247299
0.472352 0.484793 0.0428548
0.422848 0.475746 0.101406
0.379951 0.299287 0.320762
0.432264 0.318864 0.248872
******************
52th points password value: 4.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0377519 0.456669 0.505579
0.49406 0.487537 0.0184028
0.293928 0.462009 0.244063
0.423914 0.378442 0.197643
0.000260536 0.0207924 0.978947
0.483735 0.487273 0.0289925
0.25498 0.497722 0.247299
0.472352 0.484793 0.0428548
0.422848 0.475746 0.101406
0.379951 0.299287 0.320762
0.432264 0.318864 0.248872
******************
53th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0377519 0.456669 0.505579
0.49406 0.487537 0.0184028
0.293928 0.462009 0.244063
0.423914 0.378442 0.197643
0.000260536 0.0207924 0.978947
0.483735 0.487273 0.0289925
0.25498 0.497722 0.247299
0.472352 0.484793 0.0428548
0.422848 0.475746 0.101406
0.379951 0.299287 0.320762
0.432264 0.318864 0.248872
******************
54th points password value: 5.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0377519 0.456669 0.505579
0.49406 0.487537 0.0184028
0.293928 0.462009 0.244063
0.423914 0.378442 0.197643
0.000260536 0.0207924 0.978947
0.483735 0.487273 0.0289925
0.25498 0.497722 0.247299
0.472352 0.484793 0.0428548
0.422848 0.475746 0.101406
0.379951 0.299287 0.320762
0.432264 0.318864 0.248872
******************
55th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0377519 0.456669 0.505579
0.49406 0.487537 0.0184028
0.293928 0.462009 0.244063
0.423914 0.378442 0.197643
0.000260536 0.0207924 0.978947
0.483735 0.487273 0.0289925
0.25498 0.497722 0.247299
0.472352 0.484793 0.0428548
0.422848 0.475746 0.101406
0.379951 0.299287 0.320762
0.432264 0.318864 0.248872
******************
56th points password value: 6.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0377519 0.456669 0.505579
0.49406 0.487537 0.0184028
0.293928 0.462009 0.244063
0.423914 0.378442 0.197643
0.000260536 0.0207924 0.978947
0.483735 0.487273 0.0289925
0.25498 0.497722 0.247299
0.472352 0.484793 0.0428548
0.422848 0.475746 0.101406
0.379951 0.299287 0.320762
0.432264 0.318864 0.248872
******************
57th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0377519 0.456669 0.505579
0.49406 0.487537 0.0184028
0.293928 0.462009 0.244063
0.423914 0.378442 0.197643
0.000260536 0.0207924 0.978947
0.483735 0.487273 0.0289925
0.25498 0.497722 0.247299
0.472352 0.484793 0.0428548
0.422848 0.475746 0.101406
0.379951 0.299287 0.320762
0.432264 0.318864 0.248872
******************
58th points password value: 7.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0377519 0.456669 0.505579
0.49406 0.487537 0.0184028
0.293928 0.462009 0.244063
0.423914 0.378442 0.197643
0.000260536 0.0207924 0.978947
0.483735 0.487273 0.0289925
0.25498 0.497722 0.247299
0.472352 0.484793 0.0428548
0.422848 0.475746 0.101406
0.379951 0.299287 0.320762
0.432264 0.318864 0.248872
******************
59th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0377519 0.456669 0.505579
0.49406 0.487537 0.0184028
0.293928 0.462009 0.244063
0.423914 0.378442 0.197643
0.000260536 0.0207924 0.978947
0.483735 0.487273 0.0289925
0.25498 0.497722 0.247299
0.472352 0.484793 0.0428548
0.422848 0.475746 0.101406
0.379951 0.299287 0.320762
0.432264 0.318864 0.248872
******************
60th points password value: 8.8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0377519 0.456669 0.505579
0.49406 0.487537 0.0184028
0.293928 0.462009 0.244063
0.423914 0.378442 0.197643
0.000260536 0.0207924 0.978947
0.483735 0.487273 0.0289925
0.25498 0.497722 0.247299
0.472352 0.484793 0.0428548
0.422848 0.475746 0.101406
0.379951 0.299287 0.320762
0.432264 0.318864 0.248872
******************
61th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0377519 0.456669 0.505579
0.49406 0.487537 0.0184028
0.293928 0.462009 0.244063
0.423914 0.378442 0.197643
0.000260536 0.0207924 0.978947
0.483735 0.487273 0.0289925
0.25498 0.497722 0.247299
0.472352 0.484793 0.0428548
0.422848 0.475746 0.101406
0.379951 0.299287 0.320762
0.432264 0.318864 0.248872
******************
62th points password value: 9.5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.0377519 0.456669 0.505579
0.49406 0.487537 0.0184028
0.293928 0.462009 0.244063
0.423914 0.378442 0.197643
0.000260536 0.0207924 0.978947
0.483735 0.487273 0.0289925
0.25498 0.497722 0.247299
0.472352 0.484793 0.0428548
0.422848 0.475746 0.101406
0.379951 0.299287 0.320762
0.432264 0.318864 0.248872


==> figs/empirical/perfect/terminal/yahoo3by3.dat <==
dataset:../dataset/yahoo.txt
number of accounts 69301337
number of distinct passwords 33895873
number of equivalence classes 2575
size 2575
group 0.28593
group 0.289083
group 0.424987
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.012836
optimal matrix:
0.132156 0.0852928 0.782552
0.0149168 0.286119 0.698964
0.178227 0.181776 0.639997
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.018085
optimal matrix:
0.237038 0.540189 0.222773
0.25636 4.24118e-05 0.743597
0.000451818 0.727222 0.272326
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.020370
optimal matrix:
0.233578 0.24939 0.517031
0.155038 0.224922 0.62004
0.225738 0.200622 0.573641
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.023562
optimal matrix:
0.195876 0.212968 0.591155
2.86324e-05 0.333362 0.666609
0.398482 9.72798e-05 0.601421
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.026673
optimal matrix:
0.218242 0.356426 0.425332
0.297254 0.343536 0.35921
0.318377 0.295035 0.386588
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.030113
optimal matrix:
0.0884791 0.0824306 0.82909
0.000123986 0.230316 0.76956
0.147865 8.10064e-05 0.852054
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.034147
optimal matrix:
0.168728 0.217148 0.614123
8.92506e-05 0.334978 0.664932
0.261966 0.142608 0.595426
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.037955
optimal matrix:
0.258218 0.302945 0.438837
0.22242 0.449058 0.328523
0.328709 0.257689 0.413602
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.041090
optimal matrix:
0.383354 0.450539 0.166107
0.206709 0.442349 0.350942
0.51312 0.442337 0.0445429
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.043771
optimal matrix:
0.00164303 0.501071 0.497286
0.000127766 0.171989 0.827883
0.00314035 0.783653 0.213206
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.065250
optimal matrix:
0.218383 0.139786 0.641832
0.319788 0.327434 0.352778
0.230342 1.20283e-06 0.769657
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.080214
optimal matrix:
0.264486 0.255348 0.480166
0.300957 0.262661 0.436383
0.27874 0.288086 0.433174
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.091663
optimal matrix:
0.196348 0.268532 0.535119
0.470173 0.529827 8.54903e-08
0.000464644 0.0681555 0.93138
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.101271
optimal matrix:
0.199707 0.199364 0.600929
0.26847 0.499262 0.232268
0.125651 2.58779e-06 0.874347
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.109201
optimal matrix:
0.145846 0.0513201 0.802834
0.000355833 0.0620521 0.937592
0.248538 0.0447349 0.706727
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.116286
optimal matrix:
0.0196469 0.0312903 0.949063
0.025929 0.0818756 0.892195
0.0193849 0.00326967 0.977345
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.122556
optimal matrix:
0.305661 0.224801 0.469538
0.381077 0.542411 0.076512
0.321459 1.64526e-06 0.678539
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.127654
optimal matrix:
0.429082 0.45664 0.114278
0.485209 0.490373 0.0244182
0.441318 0.391502 0.16718
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.132208
optimal matrix:
0.260456 0.251449 0.488095
0.253564 0.359829 0.386607
0.277453 0.189611 0.532936
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.165563
optimal matrix:
0.586877 0.205236 0.207887
0.78857 0.21143 5.24098e-07
0.434242 0.220608 0.34515
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.187728
optimal matrix:
0.0223544 0.117318 0.860328
0.0427419 0.218161 0.739097
0.0106944 0.0513929 0.937913
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.206747
optimal matrix:
0.430244 0.417746 0.152009
0.429819 0.508865 0.0613154
0.433773 0.35891 0.207317
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.224276
optimal matrix:
0.264571 0.234554 0.500875
0.296316 0.241599 0.462085
0.241071 0.235278 0.523651
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.234645
optimal matrix:
0.37336 0.36309 0.26355
0.655193 0.344807 1.05138e-10
0.406151 0.593849 4.10426e-11
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.242419
optimal matrix:
0.409582 0.0418775 0.548541
6.29745e-14 0.0512832 0.948717
2.65514e-14 0.0842916 0.915708
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.248144
optimal matrix:
0.154443 0.358285 0.487272
0.280628 0.719372 1.56453e-12
0.315225 0.684775 2.37134e-11
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.252536
optimal matrix:
0.0236101 0.520463 0.455927
0.0250025 1.6873e-14 0.974997
0.0657185 2.64553e-14 0.934282
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.256020
optimal matrix:
0.147999 0.576584 0.275417
0.393055 4.76086e-13 0.606945
0.335624 6.0128e-12 0.664376
******************
28th points password value: 2e+06
IterCount: 10000
BestCost: 0.324717
optimal matrix:
0.804914 0.00682359 0.188262
7.87721e-09 0.0201177 0.979882
5.25846e-09 0.0405069 0.959493
******************
29th points password value: 3e+06
IterCount: 10000
BestCost: 0.362538
optimal matrix:
0.0543716 0.0538401 0.891788
0.491172 0.429136 0.0796918
0.460961 0.44095 0.0980893
******************
30th points password value: 4e+06
IterCount: 10000
BestCost: 0.388070
optimal matrix:
0.616778 0.308431 0.0747906
0.108048 6.36797e-05 0.891888
0.168252 0.000164093 0.831583
******************
31th points password value: 5e+06
IterCount: 10000
BestCost: 0.405694
optimal matrix:
0.390777 0.545434 0.0637889
0.0236072 0.0269845 0.949408
0.0376385 0.0388361 0.923525
******************
32th points password value: 6e+06
IterCount: 10000
BestCost: 0.420835
optimal matrix:
0.0207517 0.0350371 0.944211
0.306702 0.692299 0.000999236
0.381673 0.615738 0.00258931
******************
33th points password value: 7e+06
IterCount: 10000
BestCost: 0.433853
optimal matrix:
0.0158396 0.0188175 0.965343
0.339717 0.463367 0.196917
0.371249 0.411951 0.2168
******************
34th points password value: 8e+06
IterCount: 10000
BestCost: 0.444911
optimal matrix:
0.576101 0.392826 0.0310722
0.0793172 0.184771 0.735911
0.0663187 0.154491 0.77919
******************
35th points password value: 9e+06
IterCount: 10000
BestCost: 0.454407
optimal matrix:
0.164869 0.803724 0.0314063
0.0477047 0.0284276 0.923868
0.0719585 0.0351184 0.892923
******************
36th points password value: 1e+07
IterCount: 10000
BestCost: 0.463973
optimal matrix:
0.973044 0.00675973 0.0201965
0.106789 0.263209 0.630002
0.0884948 0.217047 0.694458
******************
37th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000854991 0.390548 0.608597
0.775405 0.163624 0.0609713
0.45299 0.224222 0.322788
******************
38th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000854991 0.390548 0.608597
0.775405 0.163624 0.0609713
0.45299 0.224222 0.322788
******************
39th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000854991 0.390548 0.608597
0.775405 0.163624 0.0609713
0.45299 0.224222 0.322788
******************
40th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000854991 0.390548 0.608597
0.775405 0.163624 0.0609713
0.45299 0.224222 0.322788
******************
41th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000854991 0.390548 0.608597
0.775405 0.163624 0.0609713
0.45299 0.224222 0.322788
******************
42th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000854991 0.390548 0.608597
0.775405 0.163624 0.0609713
0.45299 0.224222 0.322788
******************
43th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000854991 0.390548 0.608597
0.775405 0.163624 0.0609713
0.45299 0.224222 0.322788
******************
44th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000854991 0.390548 0.608597
0.775405 0.163624 0.0609713
0.45299 0.224222 0.322788


==> figs/empirical/perfect/terminal/yahoo7by3.dat <==
dataset:../dataset/yahoo.txt
number of accounts 69301337
number of distinct passwords 33895873
number of equivalence classes 2575
size 2575
group 0.0940542
group 0.09421
group 0.0943602
group 0.0957884
group 0.10044
group 0.0961596
group 0.424987
sanity check for all groups 1
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
******************
0th points password value: 1000
IterCount: 10000
BestCost: 0.012836
optimal matrix:
0.0852925 0.112213 0.802494
0.883217 0.0904457 0.0263378
0.588855 0.0129859 0.398159
0.125035 0.000240474 0.874725
0.0166597 0.366938 0.616402
0.236271 0.125106 0.638622
0.00279329 0.0725961 0.924611
******************
1th points password value: 2000
IterCount: 10000
BestCost: 0.017979
optimal matrix:
0.145162 0.0504911 0.804347
0.141651 0.0778285 0.780521
0.61997 0.0068929 0.373137
0.000120048 0.416413 0.583467
0.00862469 0.00150944 0.989866
0.4573 9.25655e-06 0.54269
0.297994 8.64759e-05 0.701919
******************
2th points password value: 3000
IterCount: 10000
BestCost: 0.020426
optimal matrix:
0.187125 0.182747 0.630128
0.000460656 0.0411869 0.958352
0.0413601 0.543662 0.414977
0.498897 0.0273743 0.473729
0.0744925 0.0116727 0.913835
0.0277147 0.189666 0.782619
0.299146 0.327294 0.37356
******************
3th points password value: 4000
IterCount: 10000
BestCost: 0.023507
optimal matrix:
0.104062 0.0455058 0.850432
0.103763 0.0237301 0.872507
0.0432894 4.37352e-06 0.956706
0.0413223 0.175711 0.782966
0.0323396 0.000186079 0.967474
0.020726 0.00077445 0.9785
0.103571 0.0273135 0.869116
******************
4th points password value: 5000
IterCount: 10000
BestCost: 0.026673
optimal matrix:
0.130845 0.0873966 0.781758
0.195797 0.182195 0.622008
0.118047 0.364744 0.517209
0.197471 0.172775 0.629755
0.366603 0.192503 0.440894
0.0206299 0.157849 0.821521
0.165748 0.00640038 0.827851
******************
5th points password value: 6000
IterCount: 10000
BestCost: 0.030094
optimal matrix:
0.0352067 0.0386289 0.926164
0.0553085 0.015868 0.928824
0.0535993 0.0496194 0.896781
0.0338814 0.0367751 0.929343
0.038366 0.0473272 0.914307
0.0318347 0.0351255 0.93304
0.0347742 0.0400776 0.925148
******************
6th points password value: 7000
IterCount: 10000
BestCost: 0.034147
optimal matrix:
0.0938471 0.0748851 0.831268
0.133929 0.106788 0.759283
0.10539 0.140719 0.753891
0.31685 0.0671812 0.615969
0.135103 0.0340296 0.830868
0.0300889 0.144429 0.825482
0.024869 0.0393226 0.935808
******************
7th points password value: 8000
IterCount: 10000
BestCost: 0.037983
optimal matrix:
0.454 0.360609 0.185391
0.465447 0.345638 0.188915
0.539079 0.397924 0.0629969
0.187101 0.435277 0.377622
0.551425 0.0877595 0.360816
0.363061 0.416185 0.220754
0.392715 0.455161 0.152124
******************
8th points password value: 9000
IterCount: 10000
BestCost: 0.041089
optimal matrix:
0.111342 0.0645034 0.824155
0.142048 0.107343 0.750609
0.00158428 0.0902307 0.908185
0.110319 0.168736 0.720945
0.20064 0.00349433 0.795865
0.133317 0.0420816 0.824601
0.105849 0.0765573 0.817594
******************
9th points password value: 10000
IterCount: 10000
BestCost: 0.043802
optimal matrix:
0.2994 0.264287 0.436313
0.377579 0.325782 0.296639
0.0291856 0.34683 0.623984
0.304573 0.335905 0.359522
0.163053 0.00697384 0.829973
0.662168 0.00985444 0.327978
0.374463 0.303099 0.322438
******************
10th points password value: 20000
IterCount: 10000
BestCost: 0.064285
optimal matrix:
0.150746 0.00913965 0.840114
7.51307e-09 0.0223149 0.977685
8.92715e-08 0.000564585 0.999435
4.08352e-07 0.000346503 0.999653
5.69553e-08 0.0570748 0.942925
1.75732e-06 0.011603 0.988395
2.21508e-07 0.00214172 0.997858
******************
11th points password value: 30000
IterCount: 10000
BestCost: 0.074423
optimal matrix:
0.439761 0.00699276 0.553246
2.53167e-07 0.0170028 0.982997
6.82171e-08 0.0142502 0.98575
7.8197e-07 0.00571352 0.994286
5.0723e-08 0.00291219 0.997088
8.02321e-07 0.0480791 0.95192
3.50702e-08 0.00651724 0.993483
******************
12th points password value: 40000
IterCount: 10000
BestCost: 0.079412
optimal matrix:
0.173855 0.581055 0.24509
0.446118 2.83075e-07 0.553881
0.679875 5.13995e-09 0.320125
0.642264 6.4188e-06 0.35773
0.252653 6.83689e-07 0.747346
0.967811 1.86472e-06 0.0321873
0.213626 3.11352e-08 0.786374
******************
13th points password value: 50000
IterCount: 10000
BestCost: 0.089099
optimal matrix:
0.669404 0.0049072 0.325689
0.000893172 0.0194337 0.979673
0.00306847 0.00102076 0.995911
0.000185687 8.30569e-05 0.999731
0.00178469 0.00989973 0.988316
8.26199e-05 0.0668706 0.933047
1.0532e-05 0.00986825 0.990121
******************
14th points password value: 60000
IterCount: 10000
BestCost: 0.099228
optimal matrix:
0.00198488 0.727866 0.27015
0.00944788 0.000921263 0.989631
0.00840332 2.29058e-05 0.991574
0.00306137 0.00328112 0.993658
0.00671309 0.00236201 0.990925
0.0414287 9.43447e-05 0.958477
0.00195431 6.76694e-07 0.998045
******************
15th points password value: 70000
IterCount: 10000
BestCost: 0.107994
optimal matrix:
0.406561 0.365556 0.227883
0.00811679 0.00451017 0.987373
0.000308962 0.000114049 0.999577
0.0219851 0.000204362 0.97781
0.00384478 0.00273753 0.993418
7.54206e-06 0.0260775 0.973915
0.0129664 0.00346726 0.983566
******************
16th points password value: 80000
IterCount: 10000
BestCost: 0.115331
optimal matrix:
0.0049589 0.798498 0.196543
0.0188812 0.00741812 0.973701
0.0134658 0.000304232 0.98623
0.0222773 0.0201939 0.957529
0.0201648 3.26412e-05 0.979803
0.0729499 0.0230745 0.903976
0.00943377 0.000100817 0.990465
******************
17th points password value: 90000
IterCount: 10000
BestCost: 0.121515
optimal matrix:
0.109429 0.720369 0.170202
0.0302488 0.0158811 0.95387
0.0354279 0.0581545 0.906418
0.0307839 1.79556e-05 0.969198
0.0520032 0.0586821 0.889315
0.0771046 0.0129416 0.909954
0.0087877 0.00126532 0.989947
******************
18th points password value: 100000
IterCount: 10000
BestCost: 0.126746
optimal matrix:
0.0773593 0.0715852 0.851056
0.498843 0.443496 0.0576606
0.573968 0.330852 0.0951796
0.225425 0.774491 8.38117e-05
0.581138 0.338425 0.0804361
0.396086 0.401046 0.202868
0.547076 0.44352 0.00940328
******************
19th points password value: 200000
IterCount: 10000
BestCost: 0.157486
optimal matrix:
0.889224 0.03852 0.0722563
0.367836 0.0352267 0.596937
2.7485e-08 0.0238845 0.976115
2.36106e-07 0.133057 0.866943
3.44867e-07 0.163635 0.836364
3.09076e-07 0.00308142 0.996918
8.56836e-09 0.0312342 0.968766
******************
20th points password value: 300000
IterCount: 10000
BestCost: 0.168018
optimal matrix:
0.290783 0.661773 0.0474437
0.0212845 0.593402 0.385314
0.0512726 1.20539e-06 0.948726
0.00106336 1.43272e-05 0.998922
0.0816809 6.55201e-06 0.918313
0.154132 2.90647e-06 0.845865
0.0446504 3.77001e-06 0.955346
******************
21th points password value: 400000
IterCount: 10000
BestCost: 0.190927
optimal matrix:
0.100433 0.863962 0.0356044
0.00441413 0.70582 0.289765
0.0189209 0.017557 0.963522
0.00089896 0.0227252 0.976376
0.0383795 0.020751 0.94087
0.077042 0.0455079 0.87745
0.000231277 0.00471264 0.995056
******************
22th points password value: 500000
IterCount: 10000
BestCost: 0.211880
optimal matrix:
0.972088 0.00835223 0.0195597
0.772549 0.0680761 0.159375
0.0266963 0.30619 0.667114
0.0158936 0.399149 0.584958
0.0451755 0.179503 0.775322
0.11905 0.668613 0.212337
3.97474e-06 0.209074 0.790922
******************
23th points password value: 600000
IterCount: 10000
BestCost: 0.223940
optimal matrix:
0.718798 0.258912 0.0222891
0.68887 0.129649 0.181481
0.306877 0.0385424 0.654581
7.34733e-07 0.0832814 0.916718
1.15598e-06 0.121734 0.878265
1.69567e-06 0.00377217 0.996226
3.35925e-06 0.0376929 0.962304
******************
24th points password value: 700000
IterCount: 10000
BestCost: 0.232625
optimal matrix:
0.429026 0.553558 0.0174161
0.834086 0.0220134 0.143901
0.432109 0.0718631 0.496028
2.08885e-06 0.0162523 0.983746
1.29343e-05 0.0230134 0.976974
8.05539e-07 0.365455 0.634544
3.94368e-07 0.119217 0.880782
******************
25th points password value: 800000
IterCount: 10000
BestCost: 0.239205
optimal matrix:
0.0163574 0.966618 0.0170247
0.825548 0.0358166 0.138635
0.00652287 0.493433 0.500044
0.000688675 6.76155e-06 0.999305
0.053401 3.48434e-05 0.946564
0.000286012 8.43566e-05 0.99963
0.00993672 4.96364e-05 0.990014
******************
26th points password value: 900000
IterCount: 10000
BestCost: 0.244235
optimal matrix:
0.196039 0.789627 0.0143333
0.00769617 0.876234 0.11607
0.0275822 0.552859 0.419559
0.0646463 1.25612e-07 0.935354
0.110518 3.29483e-06 0.889479
0.0666479 1.67198e-06 0.93335
0.0499317 2.32584e-06 0.950066
******************
27th points password value: 1e+06
IterCount: 10000
BestCost: 0.248263
optimal matrix:
0.624344 0.363085 0.0125719
0.00888876 0.888789 0.102322
0.0320783 0.598838 0.369083
0.0589551 1.39411e-07 0.941045
0.00947815 1.34939e-06 0.990521
0.0787503 1.1123e-07 0.92125
0.0998012 9.32832e-07 0.900198
******************
28th points password value: 2e+06
IterCount: 10000
BestCost: 0.315337
optimal matrix:
0.985641 0.00825033 0.00610822
0.00600506 0.943524 0.0504712
0.813434 0.0029808 0.183586
0.393094 0.00966179 0.597244
7.63901e-07 0.0141349 0.985864
5.99782e-06 0.00651306 0.993481
3.46772e-07 0.0203326 0.979667
******************
29th points password value: 3e+06
IterCount: 10000
BestCost: 0.338079
optimal matrix:
0.386678 0.609451 0.00387177
0.0158905 0.952591 0.0315187
0.649228 0.237066 0.113706
0.0168987 0.604323 0.378778
0.0199462 1.92049e-05 0.980035
0.0924853 8.06815e-05 0.907434
0.0237302 7.54771e-06 0.976262
******************
30th points password value: 4e+06
IterCount: 10000
BestCost: 0.361278
optimal matrix:
0.472659 0.524618 0.00272281
0.0185519 0.958472 0.0229757
0.850592 0.0670155 0.0823923
0.170738 0.554684 0.274578
0.0110629 0.0208748 0.968062
3.8934e-05 0.00752404 0.992437
0.0116642 0.0278008 0.960535
******************
31th points password value: 5e+06
IterCount: 10000
BestCost: 0.388955
optimal matrix:
0.466204 0.531826 0.00197051
0.358506 0.625456 0.0160383
0.9137 0.0270738 0.0592265
0.261151 0.54099 0.197859
0.0379129 0.034736 0.927351
0.0951716 0.0426443 0.862184
0.0534213 0.0590253 0.887553
******************
32th points password value: 6e+06
IterCount: 10000
BestCost: 0.407406
optimal matrix:
0.000758771 0.998472 0.000768952
0.985025 0.00940171 0.00557373
0.0268525 0.953654 0.0194932
0.0946862 0.83735 0.0679634
0.560337 0.110585 0.329078
0.350891 0.103833 0.545277
0.531648 0.120377 0.347975
******************
33th points password value: 7e+06
IterCount: 10000
BestCost: 0.422592
optimal matrix:
0.763436 0.00021269 0.236351
0.00876915 0.988881 0.00234965
0.0297882 0.00634604 0.963866
0.0975239 0.023812 0.878664
0.643386 0.159492 0.197122
0.642554 0.246968 0.110478
0.684895 0.119001 0.196104
******************
34th points password value: 8e+06
IterCount: 10000
BestCost: 0.431210
optimal matrix:
0.000748299 0.998539 0.000712704
0.448081 0.546033 0.00588637
0.48458 0.49449 0.02093
0.567315 0.361095 0.0715896
0.364427 0.29725 0.338324
0.395458 2.34348e-08 0.604542
0.468403 1.31827e-05 0.531584
******************
35th points password value: 9e+06
IterCount: 10000
BestCost: 0.430571
optimal matrix:
0.646603 0.35225 0.00114667
0.635698 0.354812 0.00948964
0.521803 0.444474 0.0337232
0.813242 0.0743554 0.112402
0.225511 0.289166 0.485323
1.47653e-07 4.47051e-08 1
1.31717e-07 6.761e-07 0.999999
******************
36th points password value: 1e+07
IterCount: 10000
BestCost: 0.439613
optimal matrix:
0.898469 0.100759 0.000772022
0.42309 0.570531 0.00637951
0.629825 0.347503 0.0226719
0.612121 0.310334 0.0775454
0.185254 0.447895 0.366851
0.137417 4.11538e-06 0.862579
0.271133 6.06055e-06 0.728861
******************
37th points password value: 2e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000150269 0.0166817 0.983168
0.110288 0.883106 0.00660585
0.021406 0.440104 0.53849
0.132278 0.0183847 0.849337
0.599715 0.0167926 0.383493
0.309662 0.295786 0.394552
0.691829 0.0787646 0.229406
******************
38th points password value: 3e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000150269 0.0166817 0.983168
0.110288 0.883106 0.00660585
0.021406 0.440104 0.53849
0.132278 0.0183847 0.849337
0.599715 0.0167926 0.383493
0.309662 0.295786 0.394552
0.691829 0.0787646 0.229406
******************
39th points password value: 4e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000150269 0.0166817 0.983168
0.110288 0.883106 0.00660585
0.021406 0.440104 0.53849
0.132278 0.0183847 0.849337
0.599715 0.0167926 0.383493
0.309662 0.295786 0.394552
0.691829 0.0787646 0.229406
******************
40th points password value: 5e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000150269 0.0166817 0.983168
0.110288 0.883106 0.00660585
0.021406 0.440104 0.53849
0.132278 0.0183847 0.849337
0.599715 0.0167926 0.383493
0.309662 0.295786 0.394552
0.691829 0.0787646 0.229406
******************
41th points password value: 6e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000150269 0.0166817 0.983168
0.110288 0.883106 0.00660585
0.021406 0.440104 0.53849
0.132278 0.0183847 0.849337
0.599715 0.0167926 0.383493
0.309662 0.295786 0.394552
0.691829 0.0787646 0.229406
******************
42th points password value: 7e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000150269 0.0166817 0.983168
0.110288 0.883106 0.00660585
0.021406 0.440104 0.53849
0.132278 0.0183847 0.849337
0.599715 0.0167926 0.383493
0.309662 0.295786 0.394552
0.691829 0.0787646 0.229406
******************
43th points password value: 8e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000150269 0.0166817 0.983168
0.110288 0.883106 0.00660585
0.021406 0.440104 0.53849
0.132278 0.0183847 0.849337
0.599715 0.0167926 0.383493
0.309662 0.295786 0.394552
0.691829 0.0787646 0.229406
******************
44th points password value: 9e+07
IterCount: 10000
BestCost: 1.000000
optimal matrix:
0.000150269 0.0166817 0.983168
0.110288 0.883106 0.00660585
0.021406 0.440104 0.53849
0.132278 0.0183847 0.849337
0.599715 0.0167926 0.383493
0.309662 0.295786 0.394552
0.691829 0.0787646 0.229406


==> figs/empirical/perfect/terminal/yahoo_1e5.dat <==
dataset:../dataset/empirical/yahoo.txt
number of accounts 69301337
number of distinct passwords 33895873
number of equivalence classes 2575
group 0.054272
group 0.0543953
group 0.0543613
group 0.0544998
group 0.0546827
group 0.0554019
group 0.05624
group 0.0591756
group 0.0667216
group 0.0652627
group 0.424987
sanity check for all groups 1
matrix: 
0.478823 0.435885 0.285184 0.469397 0.328812 0.387793 0.000505919 0.496452 0.15403 0.471277 0.516025 0.375539 0.467131 0.247012 0.458658 0.0234896 0.477483 0.0341339 0.529418 0.374786 0.495857 0.477093 
0.0479496 0.107607 0.00635627 0.0849067 0.00783706 0.653256 0.040559 0.93636 0.480439 0.455772 0.275455 0.0748724 0.00693589 0.0316211 0.159958 0.516029 0.00285155 0.0317664 0.0137389 0.0465328 0.0631309 0.0634421 
0.265892 0.251135 0.294593 0.180498 0.25141 0.511242 0.743259 0.256339 0.80467 0.188757 0.35678 0.278444 0.251155 0.0511399 0.0124548 0.303295 0.0473719 0.335725 0.250753 0.739676 0.260698 0.223136 
0.434963 0.419354 0.55353 0.428983 0.465217 0.444705 0.531899 0.445558 0.550065 0.433281 0.245278 0.436663 0.587649 0.379547 0.432202 0.418289 0.405742 0.41993 0.561208 0.438734 0.424168 0.453773 
0.0740926 0.144149 0.0512785 0.125028 0.0400481 0.00434536 0.214519 0.0526145 0.0230387 0.0880788 0.22523 0.0724969 0.000596349 0.548733 0.354031 0.0321039 0.056335 0.0949902 0.0965745 0.101837 0.0725509 0.270687 
0.484726 0.480067 0.491525 0.464566 0.502222 0.482576 0.482486 0.48012 0.431092 0.486222 0.4764 0.480808 0.4854 0.488599 0.524589 0.42563 0.452305 0.482377 0.497034 0.481301 0.483537 0.482856 
0.101922 0.106878 0.0956412 0.0732361 0.105818 0.122848 0.08373 0.129682 0.102827 0.132027 0.107942 0.0872043 0.0778722 0.114998 0.0793892 0.139421 0.103064 0.114923 0.0904355 0.122143 0.0985932 0.0888647 
0.332533 0.380957 0.542141 0.457852 0.488062 0.511768 0.552047 0.44791 0.542723 0.457018 0.551823 0.448159 0.460779 0.539157 0.512701 0.487268 0.498346 0.501451 0.49112 0.508574 0.461321 0.538676 
0.086768 0.345539 0.00112899 6.55507e-06 3.52779e-05 7.10687e-07 0.000832983 4.31627e-07 0.973691 4.07418e-05 0.00284934 1.30896e-05 0.97323 3.15839e-05 0.0223254 7.61357e-06 0.287754 1.17658e-06 0.00180404 7.52097e-07 0.0178775 2.85929e-07 
0.219032 0.18494 2.79534e-05 3.96717e-06 0.000138298 1.27238e-05 9.08648e-05 1.08669e-05 3.29229e-05 0.000168427 0.000120425 1.04218e-05 8.99413e-06 8.90564e-05 9.37894e-05 2.5024e-05 0.000142316 2.67166e-05 0.000318255 4.09298e-05 9.52431e-06 6.68363e-06 
0.141052 0.143838 0.487713 0.49171 0.479945 0.48144 0.455518 0.532441 0.453234 0.510284 0.476836 0.480563 0.497776 0.48433 0.501385 0.498146 0.476215 0.51365 0.484385 0.508112 0.486763 0.481765 
0.23231 0.621578 0.137312 0.119982 0.00630952 0.203848 0.00375799 0.0299323 0.129801 0.228711 0.0390584 0.514609 0.64862 0.148875 0.475658 0.00331306 0.19344 0.12104 0.308188 0.00176195 0.0109249 0.0664786 
0.0701257 0.0721446 0.317051 0.325377 0.492188 0.507799 0.505083 0.494904 0.50724 0.492695 0.465799 0.534124 0.489318 0.510661 0.496895 0.502947 0.492423 0.507547 0.50025 0.499729 0.491984 0.508012 
0.896534 0.0210729 0.472545 0.103741 9.38941e-06 0.103598 8.98203e-05 0.60405 7.38855e-05 0.151254 0.00010067 0.0349432 1.96926e-05 0.0224689 9.20966e-06 0.328758 6.83238e-07 0.509084 2.03804e-06 0.00920022 9.4119e-06 0.167715 
0.0426753 0.0468552 0.209148 0.218373 0.50082 0.498991 0.5347 0.465133 0.48473 0.514635 0.490224 0.50942 0.394042 0.605639 0.504229 0.495209 0.514626 0.484858 0.520973 0.47882 0.508984 0.490991 
0.0363647 0.0387606 0.178223 0.180393 0.521928 0.468717 0.486807 0.495134 0.505139 0.494779 0.550773 0.427423 0.528258 0.468955 0.410841 0.556921 0.710433 0.289201 0.304263 0.646145 0.50667 0.491074 
0.865438 0.0697115 0.0164996 0.681262 0.0493482 0.0225665 0.0736544 0.043415 0.000575273 0.0642949 0.077484 0.0277863 0.0780223 0.0477905 0.0549314 0.0113258 0.00907027 0.00896086 0.0519569 0.0447855 0.0353308 0.00497427 
0.876681 0.0727818 0.732392 0.015312 0.0235094 0.0577521 0.00208205 0.0479611 0.0216449 0.0191918 0.00356788 0.0225532 0.0375477 0.240696 0.0963545 0.000991464 0.0496309 0.0915052 0.0705247 0.125146 1.67634e-05 0.0486296 
0.127252 0.829152 0.0351815 0.76161 0.1421 0.0678143 0.116582 2.74871e-05 0.25905 0.000101306 0.126907 0.0896523 0.226341 0.215442 0.022551 0.0238908 0.282621 0.0263668 0.0401111 0.00928428 0.124844 0.0719318 
0.973925 0.00307326 0.882479 0.0137722 0.278742 0.419096 0.0186545 0.125305 0.021029 0.000251099 0.049325 0.00797914 0.0554083 0.032949 0.00465092 0.00015788 0.0966497 0.000211896 0.000108592 0.000742775 5.39541e-07 0.209317 
0.677005 0.306949 0.923072 0.00497258 0.000992589 0.79144 0.289173 0.0537059 0.000126239 0.0924894 0.000136249 0.0190349 0.000327562 0.0861201 3.01168e-05 0.00986102 2.02243e-06 0.0808885 0.000120466 0.040107 4.832e-05 0.0856985 
0.488479 0.500156 0.499254 0.448092 0.0188355 0.834187 0.0600002 0.474697 0.102354 2.68459e-05 0.0877648 0.000167195 0.133375 0.000358966 0.551701 0.000267501 0.0458872 1.82734e-05 0.0995803 6.80921e-05 0.0609524 9.88151e-06 
0.00513529 0.00346548 0.0215631 0.0211309 0.068721 0.0670203 0.214983 0.204794 0.495534 0.451206 0.601068 0.398896 0.496937 0.500511 0.569189 0.422666 0.597738 0.402117 0.587587 0.410062 0.487528 0.512346 
0.00426245 0.00398886 0.019137 0.0174502 0.0550941 0.0522934 0.17576 0.163445 0.400529 0.375458 0.514628 0.485311 0.504539 0.495457 0.466361 0.533453 0.555766 0.44407 0.509578 0.490354 0.519592 0.480402 
0.00342092 0.00355738 0.016005 0.0163355 0.0447195 0.0456139 0.141545 0.145478 0.325084 0.331565 0.502111 0.497822 0.505253 0.494718 0.499684 0.50022 0.49283 0.506256 0.512664 0.48657 0.489621 0.510354 
0.478171 0.51635 0.286681 0.687767 0.921969 0.0057533 0.297692 0.476398 0.0494165 0.431858 0.0493994 1.57964e-05 0.00963748 1.4433e-05 0.283115 5.94584e-05 0.0353348 0.000126012 0.0584375 2.21993e-05 0.0904238 1.77596e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.995482 0.00157954 0.157876 0.828831 0.0432265 0.91852 0.534379 0.344957 0.582734 0.139202 0.0579732 0.31187 0.106304 0.224558 6.06114e-06 0.419811 0.0541031 0.428938 0.00223459 0.437249 0.0745485 0.276251 
0.00159515 0.00175949 0.00744058 0.00643224 0.0210425 0.0186402 0.0652812 0.0590407 0.150992 0.134582 0.31799 0.28339 0.550589 0.449351 0.462337 0.537557 0.498668 0.501233 0.450427 0.549488 0.551669 0.447968 
0.391239 0.607484 0.491509 0.498243 0.933426 0.0327868 0.859542 0.0499493 0.0321629 0.76302 0.0966249 0.472711 0.0115924 0.0943404 0.0259639 0.00161756 0.0364999 0.0011991 7.11524e-05 0.00300248 0.0105084 0.000526037 
0.512306 0.48594 0.721205 0.271109 0.146616 0.832011 0.217906 0.717397 0.0683578 0.782519 0.0331118 0.653374 0.295526 0.0537562 5.72409e-05 0.0447226 0.00012291 0.220445 0.000223974 0.0677067 0.000162535 0.0608244 
0.391639 0.607062 0.432861 0.561461 0.180862 0.802133 0.137245 0.80888 0.265394 0.61088 0.737691 0.00167704 0.0404454 0.41978 0.0695177 0.00102563 0.0416023 8.93867e-05 0.114903 0.0016728 0.0491664 0.00893853 
0.0236474 0.975174 0.525284 0.469369 0.108776 0.875868 0.518485 0.432531 0.880231 0.00807028 0.753429 0.0116056 0.0181614 0.494263 0.000102014 3.90494e-05 5.59499e-06 2.30727e-06 8.11867e-06 0.000121547 0.000165454 0.000414877 
0.90625 0.0927466 0.854733 0.141112 0.517611 0.470254 0.0812151 0.881318 0.38796 0.524167 0.0165964 0.798343 0.124493 0.49138 0.0753334 0.0672817 0.121323 0.000862848 0.222162 0.000361954 0.058339 0.000413219 
0.464138 0.535 0.424871 0.571149 0.499725 0.489118 0.119678 0.845148 0.378226 0.540655 0.0235444 0.805559 0.548957 0.096924 0.181371 0.0255276 3.74507e-06 0.00150047 9.56913e-06 0.0978609 6.38217e-05 0.0281677 
0.764607 0.141827 0.65794 0.338503 0.789404 0.199646 0.884027 0.0843462 0.73234 0.194749 0.792806 0.053568 0.0168006 0.664872 0.273265 0.0133245 5.38662e-05 0.0169848 8.41721e-05 0.0214911 2.68493e-05 0.0194156 
0.284837 0.714449 0.724227 0.272758 0.394452 0.59674 0.878303 0.0941671 0.436698 0.500086 0.00957292 0.857229 0.0214494 0.703545 0.325713 0.055059 0.000129662 0.0139835 4.24236e-07 0.0694676 0.00010337 0.0568411 
0.0496119 0.521378 0.703765 0.293465 0.837675 0.154263 0.0249724 0.949738 0.328129 0.613795 0.0615233 0.81613 0.0550973 0.691286 0.407813 0.0235327 4.96417e-06 0.0145165 3.97445e-05 0.0869944 1.46931e-05 0.0387835 
0.18226 0.50043 0.0193602 0.978138 0.989002 0.00345424 0.500003 0.476022 0.475159 0.469989 0.0162604 0.868184 0.072117 0.688328 0.457077 0.00566561 1.39829e-05 0.0114723 7.43498e-05 0.027074 2.60511e-05 0.00831095 
0.42141 0.578045 0.499259 0.49855 0.500261 0.493368 0.248068 0.731971 0.254671 0.699483 0.537396 0.366067 0.084499 0.715253 0.501103 0.0497226 2.66201e-06 0.0216495 7.95492e-05 0.252548 0.000107922 0.0930562 
0.945581 0.0539767 0.714624 0.283106 0.505398 0.487958 0.87273 0.106647 0.712127 0.240461 0.0299503 0.870318 0.0187534 0.774147 0.378779 0.15656 2.89598e-06 4.739e-06 0.00010891 5.29719e-05 4.99314e-05 0.000153347 
0.997751 0.00182943 0.931651 0.0662274 0.489265 0.504543 0.484548 0.496057 0.539782 0.415624 0.140631 0.76622 0.0342201 0.772668 0.367636 0.198989 4.42433e-05 2.4979e-06 2.46807e-06 3.05911e-06 5.56199e-05 2.85524e-06 
0.593938 0.405641 0.542695 0.455477 0.565535 0.429317 0.388663 0.595092 0.750455 0.212242 0.0381945 0.883204 0.0432373 0.793989 0.357057 0.27708 0.0870957 0.0473381 1.76569e-06 0.00443466 1.76674e-07 0.0634614 
0.0121302 0.987512 0.657046 0.34121 0.135652 0.859167 0.488048 0.495895 0.321525 0.641718 0.768783 0.15381 0.0243299 0.815125 0.291355 0.348219 0.0365064 0.110355 0.0297359 3.01798e-05 0.0461631 6.61524e-05 
0.0848182 0.408744 0.000635082 0.998312 0.80748 0.189698 0.00616849 0.985005 0.699601 0.279967 0.0315933 0.925393 0.885585 0.0251961 0.361694 0.437954 0.422532 0.102804 0.220729 1.89362e-06 0.465808 5.43256e-06 
0.561192 0.306984 0.454968 0.10635 0.472834 0.52253 0.818374 0.168421 0.369488 0.600729 0.414485 0.52273 0.0359868 0.833994 0.476475 0.231536 0.217302 0.0898521 0.000153036 0.00097941 0.000124094 0.139924 
0.384422 0.484129 0.275082 0.0254685 0.56773 0.429205 0.51266 0.47802 0.379067 0.599618 0.837613 0.117444 0.272151 0.634893 0.000206516 0.790296 0.0781237 0.423429 0.000368849 5.21405e-06 0.00118528 3.10799e-07 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
******************
0th points password value: 1000
1000 0.0305078
******************
1th points password value: 2000
2000 0.0486024
******************
2th points password value: 3000
3000 0.0638092
******************
3th points password value: 4000
4000 0.0777092
******************
4th points password value: 5000
5000 0.0903355
******************
5th points password value: 6000
6000 0.0906568
******************
6th points password value: 7000
7000 0.0911516
******************
7th points password value: 8000
8000 0.0917531
******************
8th points password value: 9000
9000 0.0921312
******************
9th points password value: 10000
10000 0.0924646
******************
10th points password value: 20000
20000 0.0939398
******************
11th points password value: 30000
30000 0.0941334
******************
12th points password value: 40000
40000 0.0941922
******************
13th points password value: 50000
50000 0.0942539
******************
14th points password value: 60000
60000 0.0954201
******************
15th points password value: 70000
70000 0.103663
******************
16th points password value: 80000
80000 0.111079
******************
17th points password value: 90000
90000 0.117503
******************
18th points password value: 100000
100000 0.122849
******************
19th points password value: 200000
200000 0.168841
******************
20th points password value: 300000
300000 0.196158
******************
21th points password value: 400000
400000 0.224162
******************
22th points password value: 500000
500000 0.232631
******************
23th points password value: 600000
600000 0.243904
******************
24th points password value: 700000
700000 0.257004
******************
25th points password value: 800000
800000 0.270868
******************
26th points password value: 900000
900000 0.284921
******************
27th points password value: 1e+06
1e+06 0.297151
******************
28th points password value: 1.5e+06
1.5e+06 0.337758
******************
29th points password value: 2e+06
2e+06 0.352452
******************
30th points password value: 2.5e+06
2.5e+06 0.353992
******************
31th points password value: 3e+06
3e+06 0.362412
******************
32th points password value: 3.5e+06
3.5e+06 0.380237
******************
33th points password value: 4e+06
4e+06 0.405931
******************
34th points password value: 4.5e+06
4.5e+06 0.425705
******************
35th points password value: 5e+06
5e+06 0.43864
******************
36th points password value: 5.5e+06
5.5e+06 0.447372
******************
37th points password value: 6e+06
6e+06 0.45913
******************
38th points password value: 6.5e+06
6.5e+06 0.45913
******************
39th points password value: 7e+06
7e+06 0.45913
******************
40th points password value: 7.5e+06
7.5e+06 0.45913
******************
41th points password value: 8e+06
8e+06 0.45913
******************
42th points password value: 8.8e+06
8.8e+06 0.459272
******************
43th points password value: 9e+06
9e+06 0.469858
******************
44th points password value: 9.5e+06
9.5e+06 0.470014
******************
45th points password value: 1e+07
1e+07 0.470185
******************
46th points password value: 1.5e+07
1.5e+07 0.909887
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/perfect/terminal/yahoo_1e6.dat <==
dataset:../dataset/empirical/yahoo.txt
number of accounts 69301337
number of distinct passwords 33895873
number of equivalence classes 2575
group 0.054272
group 0.0543953
group 0.0543613
group 0.0544998
group 0.0546827
group 0.0554019
group 0.05624
group 0.0591756
group 0.0667216
group 0.0652627
group 0.424987
sanity check for all groups 1
matrix: 
0.478823 0.435885 0.285184 0.469397 0.328812 0.387793 0.000505919 0.496452 0.15403 0.471277 0.516025 0.375539 0.467131 0.247012 0.458658 0.0234896 0.477483 0.0341339 0.529418 0.374786 0.495857 0.477093 
0.0479496 0.107607 0.00635627 0.0849067 0.00783706 0.653256 0.040559 0.93636 0.480439 0.455772 0.275455 0.0748724 0.00693589 0.0316211 0.159958 0.516029 0.00285155 0.0317664 0.0137389 0.0465328 0.0631309 0.0634421 
0.265892 0.251135 0.294593 0.180498 0.25141 0.511242 0.743259 0.256339 0.80467 0.188757 0.35678 0.278444 0.251155 0.0511399 0.0124548 0.303295 0.0473719 0.335725 0.250753 0.739676 0.260698 0.223136 
0.434963 0.419354 0.55353 0.428983 0.465217 0.444705 0.531899 0.445558 0.550065 0.433281 0.245278 0.436663 0.587649 0.379547 0.432202 0.418289 0.405742 0.41993 0.561208 0.438734 0.424168 0.453773 
0.0740926 0.144149 0.0512785 0.125028 0.0400481 0.00434536 0.214519 0.0526145 0.0230387 0.0880788 0.22523 0.0724969 0.000596349 0.548733 0.354031 0.0321039 0.056335 0.0949902 0.0965745 0.101837 0.0725509 0.270687 
0.484726 0.480067 0.491525 0.464566 0.502222 0.482576 0.482486 0.48012 0.431092 0.486222 0.4764 0.480808 0.4854 0.488599 0.524589 0.42563 0.452305 0.482377 0.497034 0.481301 0.483537 0.482856 
0.101922 0.106878 0.0956412 0.0732361 0.105818 0.122848 0.08373 0.129682 0.102827 0.132027 0.107942 0.0872043 0.0778722 0.114998 0.0793892 0.139421 0.103064 0.114923 0.0904355 0.122143 0.0985932 0.0888647 
0.332533 0.380957 0.542141 0.457852 0.488062 0.511768 0.552047 0.44791 0.542723 0.457018 0.551823 0.448159 0.460779 0.539157 0.512701 0.487268 0.498346 0.501451 0.49112 0.508574 0.461321 0.538676 
0.086768 0.345539 0.00112899 6.55507e-06 3.52779e-05 7.10687e-07 0.000832983 4.31627e-07 0.973691 4.07418e-05 0.00284934 1.30896e-05 0.97323 3.15839e-05 0.0223254 7.61357e-06 0.287754 1.17658e-06 0.00180404 7.52097e-07 0.0178775 2.85929e-07 
0.219032 0.18494 2.79534e-05 3.96717e-06 0.000138298 1.27238e-05 9.08648e-05 1.08669e-05 3.29229e-05 0.000168427 0.000120425 1.04218e-05 8.99413e-06 8.90564e-05 9.37894e-05 2.5024e-05 0.000142316 2.67166e-05 0.000318255 4.09298e-05 9.52431e-06 6.68363e-06 
0.141052 0.143838 0.487713 0.49171 0.479945 0.48144 0.455518 0.532441 0.453234 0.510284 0.476836 0.480563 0.497776 0.48433 0.501385 0.498146 0.476215 0.51365 0.484385 0.508112 0.486763 0.481765 
0.23231 0.621578 0.137312 0.119982 0.00630952 0.203848 0.00375799 0.0299323 0.129801 0.228711 0.0390584 0.514609 0.64862 0.148875 0.475658 0.00331306 0.19344 0.12104 0.308188 0.00176195 0.0109249 0.0664786 
0.0701257 0.0721446 0.317051 0.325377 0.492188 0.507799 0.505083 0.494904 0.50724 0.492695 0.465799 0.534124 0.489318 0.510661 0.496895 0.502947 0.492423 0.507547 0.50025 0.499729 0.491984 0.508012 
0.896534 0.0210729 0.472545 0.103741 9.38941e-06 0.103598 8.98203e-05 0.60405 7.38855e-05 0.151254 0.00010067 0.0349432 1.96926e-05 0.0224689 9.20966e-06 0.328758 6.83238e-07 0.509084 2.03804e-06 0.00920022 9.4119e-06 0.167715 
0.0426753 0.0468552 0.209148 0.218373 0.50082 0.498991 0.5347 0.465133 0.48473 0.514635 0.490224 0.50942 0.394042 0.605639 0.504229 0.495209 0.514626 0.484858 0.520973 0.47882 0.508984 0.490991 
0.0363647 0.0387606 0.178223 0.180393 0.521928 0.468717 0.486807 0.495134 0.505139 0.494779 0.550773 0.427423 0.528258 0.468955 0.410841 0.556921 0.710433 0.289201 0.304263 0.646145 0.50667 0.491074 
0.865438 0.0697115 0.0164996 0.681262 0.0493482 0.0225665 0.0736544 0.043415 0.000575273 0.0642949 0.077484 0.0277863 0.0780223 0.0477905 0.0549314 0.0113258 0.00907027 0.00896086 0.0519569 0.0447855 0.0353308 0.00497427 
0.876681 0.0727818 0.732392 0.015312 0.0235094 0.0577521 0.00208205 0.0479611 0.0216449 0.0191918 0.00356788 0.0225532 0.0375477 0.240696 0.0963545 0.000991464 0.0496309 0.0915052 0.0705247 0.125146 1.67634e-05 0.0486296 
0.127252 0.829152 0.0351815 0.76161 0.1421 0.0678143 0.116582 2.74871e-05 0.25905 0.000101306 0.126907 0.0896523 0.226341 0.215442 0.022551 0.0238908 0.282621 0.0263668 0.0401111 0.00928428 0.124844 0.0719318 
0.973925 0.00307326 0.882479 0.0137722 0.278742 0.419096 0.0186545 0.125305 0.021029 0.000251099 0.049325 0.00797914 0.0554083 0.032949 0.00465092 0.00015788 0.0966497 0.000211896 0.000108592 0.000742775 5.39541e-07 0.209317 
0.677005 0.306949 0.923072 0.00497258 0.000992589 0.79144 0.289173 0.0537059 0.000126239 0.0924894 0.000136249 0.0190349 0.000327562 0.0861201 3.01168e-05 0.00986102 2.02243e-06 0.0808885 0.000120466 0.040107 4.832e-05 0.0856985 
0.488479 0.500156 0.499254 0.448092 0.0188355 0.834187 0.0600002 0.474697 0.102354 2.68459e-05 0.0877648 0.000167195 0.133375 0.000358966 0.551701 0.000267501 0.0458872 1.82734e-05 0.0995803 6.80921e-05 0.0609524 9.88151e-06 
0.00513529 0.00346548 0.0215631 0.0211309 0.068721 0.0670203 0.214983 0.204794 0.495534 0.451206 0.601068 0.398896 0.496937 0.500511 0.569189 0.422666 0.597738 0.402117 0.587587 0.410062 0.487528 0.512346 
0.00426245 0.00398886 0.019137 0.0174502 0.0550941 0.0522934 0.17576 0.163445 0.400529 0.375458 0.514628 0.485311 0.504539 0.495457 0.466361 0.533453 0.555766 0.44407 0.509578 0.490354 0.519592 0.480402 
0.00342092 0.00355738 0.016005 0.0163355 0.0447195 0.0456139 0.141545 0.145478 0.325084 0.331565 0.502111 0.497822 0.505253 0.494718 0.499684 0.50022 0.49283 0.506256 0.512664 0.48657 0.489621 0.510354 
0.478171 0.51635 0.286681 0.687767 0.921969 0.0057533 0.297692 0.476398 0.0494165 0.431858 0.0493994 1.57964e-05 0.00963748 1.4433e-05 0.283115 5.94584e-05 0.0353348 0.000126012 0.0584375 2.21993e-05 0.0904238 1.77596e-05 
0.624511 0.370465 0.477484 0.499318 0.370446 0.5639 0.703954 0.09085 0.0349149 0.493917 0.0303404 1.38207e-05 0.0540215 9.5568e-05 0.140441 3.48233e-05 0.0765288 0.000418804 0.0292696 0.000361688 0.0590744 1.15775e-05 
0.995482 0.00157954 0.157876 0.828831 0.0432265 0.91852 0.534379 0.344957 0.582734 0.139202 0.0579732 0.31187 0.106304 0.224558 6.06114e-06 0.419811 0.0541031 0.428938 0.00223459 0.437249 0.0745485 0.276251 
0.00159515 0.00175949 0.00744058 0.00643224 0.0210425 0.0186402 0.0652812 0.0590407 0.150992 0.134582 0.31799 0.28339 0.550589 0.449351 0.462337 0.537557 0.498668 0.501233 0.450427 0.549488 0.551669 0.447968 
0.391239 0.607484 0.491509 0.498243 0.933426 0.0327868 0.859542 0.0499493 0.0321629 0.76302 0.0966249 0.472711 0.0115924 0.0943404 0.0259639 0.00161756 0.0364999 0.0011991 7.11524e-05 0.00300248 0.0105084 0.000526037 
0.512306 0.48594 0.721205 0.271109 0.146616 0.832011 0.217906 0.717397 0.0683578 0.782519 0.0331118 0.653374 0.295526 0.0537562 5.72409e-05 0.0447226 0.00012291 0.220445 0.000223974 0.0677067 0.000162535 0.0608244 
0.391639 0.607062 0.432861 0.561461 0.180862 0.802133 0.137245 0.80888 0.265394 0.61088 0.737691 0.00167704 0.0404454 0.41978 0.0695177 0.00102563 0.0416023 8.93867e-05 0.114903 0.0016728 0.0491664 0.00893853 
0.0236474 0.975174 0.525284 0.469369 0.108776 0.875868 0.518485 0.432531 0.880231 0.00807028 0.753429 0.0116056 0.0181614 0.494263 0.000102014 3.90494e-05 5.59499e-06 2.30727e-06 8.11867e-06 0.000121547 0.000165454 0.000414877 
0.90625 0.0927466 0.854733 0.141112 0.517611 0.470254 0.0812151 0.881318 0.38796 0.524167 0.0165964 0.798343 0.124493 0.49138 0.0753334 0.0672817 0.121323 0.000862848 0.222162 0.000361954 0.058339 0.000413219 
0.464138 0.535 0.424871 0.571149 0.499725 0.489118 0.119678 0.845148 0.378226 0.540655 0.0235444 0.805559 0.548957 0.096924 0.181371 0.0255276 3.74507e-06 0.00150047 9.56913e-06 0.0978609 6.38217e-05 0.0281677 
0.764607 0.141827 0.65794 0.338503 0.789404 0.199646 0.884027 0.0843462 0.73234 0.194749 0.792806 0.053568 0.0168006 0.664872 0.273265 0.0133245 5.38662e-05 0.0169848 8.41721e-05 0.0214911 2.68493e-05 0.0194156 
0.284837 0.714449 0.724227 0.272758 0.394452 0.59674 0.878303 0.0941671 0.436698 0.500086 0.00957292 0.857229 0.0214494 0.703545 0.325713 0.055059 0.000129662 0.0139835 4.24236e-07 0.0694676 0.00010337 0.0568411 
0.0496119 0.521378 0.703765 0.293465 0.837675 0.154263 0.0249724 0.949738 0.328129 0.613795 0.0615233 0.81613 0.0550973 0.691286 0.407813 0.0235327 4.96417e-06 0.0145165 3.97445e-05 0.0869944 1.46931e-05 0.0387835 
0.18226 0.50043 0.0193602 0.978138 0.989002 0.00345424 0.500003 0.476022 0.475159 0.469989 0.0162604 0.868184 0.072117 0.688328 0.457077 0.00566561 1.39829e-05 0.0114723 7.43498e-05 0.027074 2.60511e-05 0.00831095 
0.42141 0.578045 0.499259 0.49855 0.500261 0.493368 0.248068 0.731971 0.254671 0.699483 0.537396 0.366067 0.084499 0.715253 0.501103 0.0497226 2.66201e-06 0.0216495 7.95492e-05 0.252548 0.000107922 0.0930562 
0.945581 0.0539767 0.714624 0.283106 0.505398 0.487958 0.87273 0.106647 0.712127 0.240461 0.0299503 0.870318 0.0187534 0.774147 0.378779 0.15656 2.89598e-06 4.739e-06 0.00010891 5.29719e-05 4.99314e-05 0.000153347 
0.997751 0.00182943 0.931651 0.0662274 0.489265 0.504543 0.484548 0.496057 0.539782 0.415624 0.140631 0.76622 0.0342201 0.772668 0.367636 0.198989 4.42433e-05 2.4979e-06 2.46807e-06 3.05911e-06 5.56199e-05 2.85524e-06 
0.593938 0.405641 0.542695 0.455477 0.565535 0.429317 0.388663 0.595092 0.750455 0.212242 0.0381945 0.883204 0.0432373 0.793989 0.357057 0.27708 0.0870957 0.0473381 1.76569e-06 0.00443466 1.76674e-07 0.0634614 
0.0121302 0.987512 0.657046 0.34121 0.135652 0.859167 0.488048 0.495895 0.321525 0.641718 0.768783 0.15381 0.0243299 0.815125 0.291355 0.348219 0.0365064 0.110355 0.0297359 3.01798e-05 0.0461631 6.61524e-05 
0.0848182 0.408744 0.000635082 0.998312 0.80748 0.189698 0.00616849 0.985005 0.699601 0.279967 0.0315933 0.925393 0.885585 0.0251961 0.361694 0.437954 0.422532 0.102804 0.220729 1.89362e-06 0.465808 5.43256e-06 
0.561192 0.306984 0.454968 0.10635 0.472834 0.52253 0.818374 0.168421 0.369488 0.600729 0.414485 0.52273 0.0359868 0.833994 0.476475 0.231536 0.217302 0.0898521 0.000153036 0.00097941 0.000124094 0.139924 
0.384422 0.484129 0.275082 0.0254685 0.56773 0.429205 0.51266 0.47802 0.379067 0.599618 0.837613 0.117444 0.272151 0.634893 0.000206516 0.790296 0.0781237 0.423429 0.000368849 5.21405e-06 0.00118528 3.10799e-07 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
0.0377519 0.456669 0.49406 0.487537 0.293928 0.462009 0.423914 0.378442 0.000260536 0.0207924 0.483735 0.487273 0.25498 0.497722 0.472352 0.484793 0.422848 0.475746 0.379951 0.299287 0.432264 0.318864 
******************
0th points password value: 1000
1000 0.0346387
******************
1th points password value: 2000
2000 0.0540268
******************
2th points password value: 3000
3000 0.0540268
******************
3th points password value: 4000
4000 0.0540268
******************
4th points password value: 5000
5000 0.0540268
******************
5th points password value: 6000
6000 0.0540268
******************
6th points password value: 7000
7000 0.0560466
******************
7th points password value: 8000
8000 0.0599957
******************
8th points password value: 9000
9000 0.06407
******************
9th points password value: 10000
10000 0.0673344
******************
10th points password value: 20000
20000 0.0945434
******************
11th points password value: 30000
30000 0.119055
******************
12th points password value: 40000
40000 0.133814
******************
13th points password value: 50000
50000 0.148775
******************
14th points password value: 60000
60000 0.164534
******************
15th points password value: 70000
70000 0.174038
******************
16th points password value: 80000
80000 0.181424
******************
17th points password value: 90000
90000 0.200131
******************
18th points password value: 100000
100000 0.219325
******************
19th points password value: 200000
200000 0.223796
******************
20th points password value: 300000
300000 0.232353
******************
21th points password value: 400000
400000 0.239645
******************
22th points password value: 500000
500000 0.239865
******************
23th points password value: 600000
600000 0.239907
******************
24th points password value: 700000
700000 0.239991
******************
25th points password value: 800000
800000 0.240057
******************
26th points password value: 900000
900000 0.240253
******************
27th points password value: 1e+06
1e+06 0.246947
******************
28th points password value: 1.5e+06
1.5e+06 0.309107
******************
29th points password value: 2e+06
2e+06 0.345181
******************
30th points password value: 2.5e+06
2.5e+06 0.358726
******************
31th points password value: 3e+06
3e+06 0.374074
******************
32th points password value: 3.5e+06
3.5e+06 0.386742
******************
33th points password value: 4e+06
4e+06 0.400241
******************
34th points password value: 4.5e+06
4.5e+06 0.414874
******************
35th points password value: 5e+06
5e+06 0.424659
******************
36th points password value: 5.5e+06
5.5e+06 0.429852
******************
37th points password value: 6e+06
6e+06 0.436423
******************
38th points password value: 6.5e+06
6.5e+06 0.442446
******************
39th points password value: 7e+06
7e+06 0.458395
******************
40th points password value: 7.5e+06
7.5e+06 0.458395
******************
41th points password value: 8e+06
8e+06 0.458395
******************
42th points password value: 8.8e+06
8.8e+06 0.471648
******************
43th points password value: 9e+06
9e+06 0.472477
******************
44th points password value: 9.5e+06
9.5e+06 0.480397
******************
45th points password value: 1e+07
1e+07 0.480397
******************
46th points password value: 1.5e+07
1.5e+07 0.687517
******************
47th points password value: 2e+07
2e+07 1
******************
48th points password value: 2.5e+07
2.5e+07 1
******************
49th points password value: 3e+07
3e+07 1
******************
50th points password value: 3.5e+07
3.5e+07 1
******************
51th points password value: 4e+07
4e+07 1
******************
52th points password value: 4.5e+07
4.5e+07 1
******************
53th points password value: 5e+07
5e+07 1
******************
54th points password value: 5.5e+07
5.5e+07 1
******************
55th points password value: 6e+07
6e+07 1
******************
56th points password value: 6.5e+07
6.5e+07 1
******************
57th points password value: 7e+07
7e+07 1
******************
58th points password value: 7.5e+07
7.5e+07 1
******************
59th points password value: 8e+07
8e+07 1
******************
60th points password value: 8.8e+07
8.8e+07 1
******************
61th points password value: 9e+07
9e+07 1
******************
62th points password value: 9.5e+07
9.5e+07 1


==> figs/empirical/perfect/terminal/yahoobenchmark.dat <==
dataset:../dataset/yahoo.txt
number of accounts 69301337
number of distinct passwords 33895873
number of equivalence classes 2575
pv 1000
pv 2000
pv 3000
pv 4000
pv 5000
pv 6000
pv 7000
pv 8000
pv 9000
pv 10000
pv 20000
pv 30000
pv 40000
pv 50000
pv 60000
pv 70000
pv 80000
pv 90000
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 1.5e+06
pv 2e+06
pv 2.5e+06
pv 3e+06
pv 3.5e+06
pv 4e+06
pv 4.5e+06
pv 5e+06
pv 5.5e+06
pv 6e+06
pv 6.5e+06
pv 7e+06
pv 7.5e+06
pv 8e+06
pv 8.8e+06
pv 9e+06
pv 9.5e+06
pv 1e+07
pv 1.5e+07
pv 2e+07
pv 2.5e+07
pv 3e+07
pv 3.5e+07
pv 4e+07
pv 4.5e+07
pv 5e+07
pv 5.5e+07
pv 6e+07
pv 6.5e+07
pv 7e+07
pv 7.5e+07
pv 8e+07
pv 8.8e+07
pv 9e+07
pv 9.5e+07
******************
0th points password value: 1000
(1000,0.0130193)
******************
1th points password value: 2000
(2000,0.0188513)
******************
2th points password value: 3000
(3000,0.0211013)
******************
3th points password value: 4000
(4000,0.0240261)
******************
4th points password value: 5000
(5000,0.0273839)
******************
5th points password value: 6000
(6000,0.0301789)
******************
6th points password value: 7000
(7000,0.0346581)
******************
7th points password value: 8000
(8000,0.0387449)
******************
8th points password value: 9000
(9000,0.0413373)
******************
9th points password value: 10000
(10000,0.044151)
******************
10th points password value: 20000
(20000,0.0656943)
******************
11th points password value: 30000
(30000,0.0803341)
******************
12th points password value: 40000
(40000,0.09181)
******************
13th points password value: 50000
(50000,0.101412)
******************
14th points password value: 60000
(60000,0.109265)
******************
15th points password value: 70000
(70000,0.116352)
******************
16th points password value: 80000
(80000,0.122769)
******************
17th points password value: 90000
(90000,0.127819)
******************
18th points password value: 100000
(100000,0.132373)
******************
19th points password value: 200000
(200000,0.16559)
******************
20th points password value: 300000
(300000,0.187903)
******************
21th points password value: 400000
(400000,0.206915)
******************
22th points password value: 500000
(500000,0.224601)
******************
23th points password value: 600000
(600000,0.239523)
******************
24th points password value: 700000
(700000,0.251187)
******************
25th points password value: 800000
(800000,0.263239)
******************
26th points password value: 900000
(900000,0.273606)
******************
27th points password value: 1e+06
(1e+06,0.282625)
******************
28th points password value: 1.5e+06
(1.5e+06,0.317681)
******************
29th points password value: 2e+06
(2e+06,0.342187)
******************
30th points password value: 2.5e+06
(2.5e+06,0.36013)
******************
31th points password value: 3e+06
(3e+06,0.373372)
******************
32th points password value: 3.5e+06
(3.5e+06,0.383853)
******************
33th points password value: 4e+06
(4e+06,0.396265)
******************
34th points password value: 4.5e+06
(4.5e+06,0.403423)
******************
35th points password value: 5e+06
(5e+06,0.411368)
******************
36th points password value: 5.5e+06
(5.5e+06,0.420317)
******************
37th points password value: 6e+06
(6e+06,0.430698)
******************
38th points password value: 6.5e+06
(6.5e+06,0.430698)
******************
39th points password value: 7e+06
(7e+06,0.443029)
******************
40th points password value: 7.5e+06
(7.5e+06,0.443029)
******************
41th points password value: 8e+06
(8e+06,0.458349)
******************
42th points password value: 8.8e+06
(8.8e+06,0.458349)
******************
43th points password value: 9e+06
(9e+06,0.458349)
******************
44th points password value: 9.5e+06
(9.5e+06,0.478853)
******************
45th points password value: 1e+07
(1e+07,0.478853)
******************
46th points password value: 1.5e+07
(1.5e+07,1)
******************
47th points password value: 2e+07
(2e+07,1)
******************
48th points password value: 2.5e+07
(2.5e+07,1)
******************
49th points password value: 3e+07
(3e+07,1)
******************
50th points password value: 3.5e+07
(3.5e+07,1)
******************
51th points password value: 4e+07
(4e+07,1)
******************
52th points password value: 4.5e+07
(4.5e+07,1)
******************
53th points password value: 5e+07
(5e+07,1)
******************
54th points password value: 5.5e+07
(5.5e+07,1)
******************
55th points password value: 6e+07
(6e+07,1)
******************
56th points password value: 6.5e+07
(6.5e+07,1)
******************
57th points password value: 7e+07
(7e+07,1)
******************
58th points password value: 7.5e+07
(7.5e+07,1)
******************
59th points password value: 8e+07
(8e+07,1)
******************
60th points password value: 8.8e+07
(8.8e+07,1)
******************
61th points password value: 9e+07
(9e+07,1)
******************
62th points password value: 9.5e+07
(9.5e+07,1)


==> figs/empirical/unlucky/successrate/000webhost11by3.dat <==
1000 0
2000 0
3000 0.011439
4000 0.00183412
5000 0.000715506
6000 0.000762661
7000 0.00143396
8000 0.00180943
9000 0.00111272
10000 0.00106759
20000 0.00119819
30000 0.001443
40000 0.000839549
50000 0.00134823
60000 0.00173064
70000 0.0010932
80000 0.000746615
90000 0.000520666
100000 0.000369051
200000 0.000286465
300000 0.000338073
400000 0.000341085
500000 0.000334667
600000 0.000326284
700000 0.00032242
800000 0.000318687
900000 0.000316526
1e+06 0.000315543
1.5e+06 0.000311614
2e+06 0.000310762
2.5e+06 0.000310762
3e+06 0.000310762
3.5e+06 0.0003105
4e+06 0.0003105
4.5e+06 0.000310304
5e+06 0.000310369
5.5e+06 0
6e+06 0
6.5e+06 0
7e+06 0
7.5e+06 0
8e+06 0
8.8e+06 0
9e+06 0
9.5e+06 0
1e+07 0
1.5e+07 0
2e+07 0
2.5e+07 0
3e+07 0
3.5e+07 0
4e+07 0
4.5e+07 0
5e+07 0
5.5e+07 0
6e+07 0
6.5e+07 0
7e+07 0
7.5e+07 0
8e+07 0
8.8e+07 0
9e+07 0
9.5e+07 0


==> figs/empirical/unlucky/successrate/bfield11by3.dat <==
1000 0
2000 0
3000 0.0171531
4000 0.0022125
5000 0.00162841
6000 0.00157112
7000 0.00111457
8000 0.00109239
9000 0.000776316
10000 0.00123656
20000 0.000255075
30000 0.000138628
40000 8.13283e-05
50000 8.13283e-05
60000 0.000131234
70000 6.4693e-05
80000 0.0031755
90000 0.0031755
100000 0.00316626
200000 0.0018114
300000 0
400000 0
500000 0
600000 0
700000 0
800000 0
900000 0
1e+06 0
1.5e+06 0
2e+06 0
2.5e+06 0
3e+06 0
3.5e+06 0
4e+06 0
4.5e+06 0
5e+06 0
5.5e+06 0
6e+06 0
6.5e+06 0
7e+06 0
7.5e+06 0
8e+06 0
8.8e+06 0
9e+06 0
9.5e+06 0
1e+07 0
1.5e+07 0
2e+07 0
2.5e+07 0
3e+07 0
3.5e+07 0
4e+07 0
4.5e+07 0
5e+07 0
5.5e+07 0
6e+07 0
6.5e+07 0
7e+07 0
7.5e+07 0
8e+07 0
8.8e+07 0
9e+07 0
9.5e+07 0


==> figs/empirical/unlucky/successrate/brazzers11by3.dat <==
1000 0
2000 0
3000 0.0151661
4000 0.00526137
5000 0.00402867
6000 0.00330483
7000 0.00244378
8000 0.00203216
9000 0.00170157
10000 0.00135694
20000 0.000398654
30000 0.000206349
40000 0.000152331
50000 0.000167456
60000 8.96701e-05
70000 4.42949e-05
80000 0.0037467
90000 0.00374346
100000 0.00374346
200000 0.00373373
300000 0.000229037
400000 0
500000 0
600000 0.00372941
700000 0
800000 0
900000 0
1e+06 0
1.5e+06 0
2e+06 0
2.5e+06 0
3e+06 0
3.5e+06 0
4e+06 0
4.5e+06 0
5e+06 0
5.5e+06 0
6e+06 0
6.5e+06 0
7e+06 0
7.5e+06 0
8e+06 0
8.8e+06 0
9e+06 0
9.5e+06 0
1e+07 0
1.5e+07 0
2e+07 0
2.5e+07 0
3e+07 0
3.5e+07 0
4e+07 0
4.5e+07 0
5e+07 0
5.5e+07 0
6e+07 0
6.5e+07 0
7e+07 0
7.5e+07 0
8e+07 0
8.8e+07 0
9e+07 0
9.5e+07 0


==> figs/empirical/unlucky/successrate/clixsense11by3.dat <==
1000 0
2000 0
3000 0.00198872
4000 0.00117299
5000 0.000527777
6000 0.00105645
7000 0.00144115
8000 0.00103801
9000 0.00140561
10000 0.00109605
20000 0.000687055
30000 0.000294259
40000 0.000182225
50000 0.000134981
60000 0.000236217
70000 0.000167377
80000 0.00163642
90000 0.00160538
100000 0.00158603
200000 0.00151539
300000 0.00151719
400000 0.00151494
500000 0.00151314
600000 0.00151314
700000 0.00131382
800000 0.000340603
900000 0
1e+06 0
1.5e+06 0
2e+06 0
2.5e+06 0
3e+06 0
3.5e+06 0
4e+06 0
4.5e+06 0
5e+06 0
5.5e+06 0
6e+06 0
6.5e+06 0
7e+06 0
7.5e+06 0
8e+06 0
8.8e+06 0
9e+06 0
9.5e+06 0
1e+07 0
1.5e+07 0
2e+07 0
2.5e+07 0
3e+07 0
3.5e+07 0
4e+07 0
4.5e+07 0
5e+07 0
5.5e+07 0
6e+07 0
6.5e+07 0
7e+07 0
7.5e+07 0
8e+07 0
8.8e+07 0
9e+07 0
9.5e+07 0


==> figs/empirical/unlucky/successrate/csdn11by3.dat <==
1000 0
2000 0
3000 0.0398703
4000 0.00306839
5000 0.00177523
6000 0.00121911
7000 0.00205135
8000 0.00159525
9000 0.00185628
10000 0.0016119
20000 0.0019017
30000 0.00123358
40000 0.000902861
50000 0.000736725
60000 0.000480209
70000 0.000304895
80000 0.041269
90000 0.04119
100000 0.0411373
200000 0.0411259
300000 0.0411415
400000 0.0411451
500000 0.0411451
600000 0.0411421
700000 0.0411409
800000 0.0411398
900000 0.0411388
1e+06 0.0411388
1.5e+06 0.0411374
2e+06 0.00716425
2.5e+06 0
3e+06 0
3.5e+06 0
4e+06 0
4.5e+06 0
5e+06 0
5.5e+06 0
6e+06 0
6.5e+06 0
7e+06 0
7.5e+06 0
8e+06 0
8.8e+06 0
9e+06 0
9.5e+06 0
1e+07 0
1.5e+07 0
2e+07 0
2.5e+07 0
3e+07 0
3.5e+07 0
4e+07 0
4.5e+07 0
5e+07 0
5.5e+07 0
6e+07 0
6.5e+07 0
7e+07 0
7.5e+07 0
8e+07 0
8.8e+07 0
9e+07 0
9.5e+07 0


==> figs/empirical/unlucky/successrate/linkedin11by3.dat <==
1000 0
2000 0
3000 0.0485207
4000 0.0341647
5000 0.030623
6000 0.0163909
7000 0.0181758
8000 0.0189809
9000 0.0168105
10000 0.0147119
20000 0.0219605
30000 0.0273529
40000 0.0318377
50000 0.0340227
60000 0.0340227
70000 0.0365582
80000 0.00851343
90000 0.00723886
100000 0.00593412
200000 0.00470471
300000 0.00470471
400000 0.00483062
500000 0.00483776
600000 0.00479663
700000 0.0047721
800000 0.00475671
900000 0.00474568
1e+06 0.00473757
1.5e+06 0.00471894
2e+06 0.00471305
2.5e+06 0.00471041
3e+06 0.0047089
3.5e+06 0.00470803
4e+06 0.00470742
4.5e+06 0.00470684
5e+06 0.00470625
5.5e+06 0.00470547
6e+06 0.000309285
6.5e+06 0.00030936
7e+06 0.000309234
7.5e+06 0.000309216
8e+06 0.000309199
8.8e+06 0.000309102
9e+06 0.000309165
9.5e+06 0.00030909
1e+07 0.000309079
1.5e+07 0.000308958
2e+07 0.000308958
2.5e+07 0.000308998
3e+07 0.000211186
3.5e+07 0
4e+07 0
4.5e+07 0
5e+07 0
5.5e+07 0
6e+07 0
6.5e+07 0
7e+07 0
7.5e+07 0
8e+07 0
8.8e+07 0
9e+07 0
9.5e+07 0


==> figs/empirical/unlucky/successrate/neopets11by3.dat <==
1000 0
2000 0
3000 0.0177909
4000 0.0262214
5000 0.00316014
6000 0.00258718
7000 0.00313193
8000 0.00360046
9000 0.00403011
10000 0.00463306
20000 0.0160171
30000 0.0170335
40000 0.0156009
50000 0.010443
60000 0.010004
70000 0.0100487
80000 0.003442
90000 0.0026981
100000 0.00216738
200000 0.000929333
300000 0.00103292
400000 0.00105986
500000 0.00101011
600000 0.000981904
700000 0.000965971
800000 0.000955875
900000 0.000949525
1e+06 0.000944419
1.5e+06 0.000931645
2e+06 0.000928353
2.5e+06 0.000927519
3e+06 0.000926905
3.5e+06 0.000926905
4e+06 0.000926905
4.5e+06 0.000926905
5e+06 0.00092651
5.5e+06 0.000926773
6e+06 0.000131932
6.5e+06 0.000131932
7e+06 0.000131932
7.5e+06 0.000131932
8e+06 0.000131932
8.8e+06 0.000131991
9e+06 0.000131991
9.5e+06 0.000131991
1e+07 0.000132035
1.5e+07 0.000100504
2e+07 2.15083e-06
2.5e+07 0
3e+07 0
3.5e+07 0
4e+07 0
4.5e+07 0
5e+07 0
5.5e+07 0
6e+07 0
6.5e+07 0
7e+07 0
7.5e+07 0
8e+07 0
8.8e+07 0
9e+07 0
9.5e+07 0


==> figs/empirical/unlucky/successrate/rockyou11by3.dat <==
1000 0
2000 0
3000 0.032574
4000 0.00454453
5000 0.00509591
6000 0.00746726
7000 0.00587896
8000 0.00708687
9000 0.00635348
10000 0.00677632
20000 0.00634867
30000 0.00390447
40000 0.00238806
50000 0.0014984
60000 0.0025401
70000 0.00183877
80000 0.0194266
90000 0.0190683
100000 0.0188085
200000 0.0180089
300000 0.0178639
400000 0.017809
500000 0.0177852
600000 0.0177773
700000 0.0177737
800000 0.017771
900000 0.0177715
1e+06 0.0177721
1.5e+06 0.0177723
2e+06 0.0177719
2.5e+06 0.017771
3e+06 0.0177708
3.5e+06 0.0177705
4e+06 0.0177704
4.5e+06 0.0177702
5e+06 0.0177699
5.5e+06 0.01777
6e+06 0.00210668
6.5e+06 0.00210662
7e+06 0.00210668
7.5e+06 0.00210668
8e+06 0.0014885
8.8e+06 0.00149803
9e+06 0.00106507
9.5e+06 0.0011109
1e+07 0
1.5e+07 0
2e+07 0
2.5e+07 0
3e+07 0
3.5e+07 0
4e+07 0
4.5e+07 0
5e+07 0
5.5e+07 0
6e+07 0
6.5e+07 0
7e+07 0
7.5e+07 0
8e+07 0
8.8e+07 0
9e+07 0
9.5e+07 0


==> figs/empirical/unlucky/successrate/yahoo11by3.dat <==
1000 0
2000 0
3000 0.0539724
4000 0.0539724
5000 0.0545552
6000 0.0355442
7000 0.0404332
8000 0.0431027
9000 0.0438296
10000 0.0440467
20000 0.0384869
30000 0.0384869
40000 0.0384869
50000 0.0384869
60000 0.0449031
70000 0.0429154
80000 0.00641005
90000 0.00686291
100000 0.00719663
200000 0.00767431
300000 0.0073429
400000 0.00722117
500000 0.00716461
600000 0.00713279
700000 0.00711512
800000 0.00710321
900000 0.00709477
1e+06 0.00708901
1.5e+06 0.00707992
2e+06 0.00707865
2.5e+06 0.00707926
3e+06 0.00707926
3.5e+06 0.00707926
4e+06 0.00707926
4.5e+06 0.00708341
5e+06 0.00707828
5.5e+06 0.00707845
6e+06 0.000572962
6.5e+06 0.000572962
7e+06 0.000572962
7.5e+06 0.000572962
8e+06 0.000573034
8.8e+06 0.000573034
9e+06 0.000573034
9.5e+06 0.000573019
1e+07 0.000573019
1.5e+07 0.000572976
2e+07 0.000179535
2.5e+07 0
3e+07 0
3.5e+07 0
4e+07 0
4.5e+07 0
5e+07 0
5.5e+07 0
6e+07 0
6.5e+07 0
7e+07 0
7.5e+07 0
8e+07 0
8.8e+07 0
9e+07 0
9.5e+07 0


==> figs/empirical/unlucky/terminal/000webhost11by3.dat <==
dataset:../dataset/empirical/000webhost.txt
number of accounts 15268904
number of distinct passwords 10592936
number of equivalence classes 651
total 1
group 0.0252001
group 0.0252838
group 0.0255002
group 0.0265575
group 0.026742
group 0.0292191
group 0.0386406
group 0.0340349
group 0.0549279
group 0.124033
group 0.589861
sanity check for all groups 1
matrix: 
100 0 200 0 300 0 400 0 500 0 600 0 700 0.00051839 800 0.000973483 900 0.00132716 1000 0.00163194 2000 0.00545081 **************** 
2.36162e-310 2.36162e-310 9000 10000 20000 30000 40000 50000 60000 70000 80000 90000 100000 200000 300000 400000 500000 600000 700000 800000 900000 1e+06 **************** 
2.36162e-310 2.36162e-310 1.31527e-316 1.31527e-316 2.36162e-310 2.36162e-310 0 0 1.30885e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.27702e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 **************** 
2.36162e-310 2.36162e-310 0 0 2.36162e-310 2.36162e-310 0 0 1.20487e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 1.01975e-320 1.01975e-320 0 0 5.28759e-310 1 2.36162e-310 2.36162e-310 **************** 
2.36162e-310 2.36162e-310 0 0 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 2.56189e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 2.39679e-310 1 2.36162e-310 2.36162e-310 **************** 
2.36162e-310 2.36162e-310 0 0 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 2.14958e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 2.01462e-310 1 2.36162e-310 2.36162e-310 **************** 
2.36162e-310 2.36162e-310 0 0 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.92359e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.87882e-310 1 2.36162e-310 2.36162e-310 **************** 
2.36162e-310 2.36162e-310 0 0 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.42747e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.30885e-310 1 2.36162e-310 2.36162e-310 **************** 
2.36162e-310 2.36162e-310 0 0 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.22163e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.20487e-310 1 2.36162e-310 2.36162e-310 **************** 
2.36162e-310 2.36162e-310 0 0 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.14482e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 9.87365e-311 1 2.36162e-310 2.36162e-310 **************** 
2.36162e-310 2.36162e-310 0 0 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 9.39408e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 9.38559e-311 1 2.36162e-310 2.36162e-310 **************** 
2.36162e-310 2.36162e-310 0 0 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 8.44767e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 8.3734e-311 1 2.36162e-310 2.36162e-310 **************** 
2.36162e-310 2.36162e-310 0 0 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 8.13785e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 7.74741e-311 1 2.36162e-310 2.36162e-310 **************** 
2.36162e-310 2.36162e-310 0 0 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 7.54157e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 7.51611e-311 2 2.36162e-310 2.36162e-310 **************** 
2.36162e-310 2.36162e-310 0 0 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 2.0395e-320 2.0316e-320 0 0 5.28759e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 3.20676e-310 1 **************** 
2.36162e-310 2.36162e-310 0 0 2.56189e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 2.39679e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 2.22173e-310 1 **************** 
2.36162e-310 2.36162e-310 0 0 2.14958e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 2.01462e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.9724e-310 1 **************** 
2.36162e-310 2.36162e-310 0 0 1.92359e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.87882e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.71478e-310 1 **************** 
2.36162e-310 2.36162e-310 0 0 1.42747e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.30885e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.27702e-310 1 **************** 
2.36162e-310 2.36162e-310 0 0 1.22163e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.20487e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.16243e-310 1 **************** 
2.36162e-310 2.36162e-310 0 0 1.14482e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 9.87365e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 9.53201e-311 1 **************** 
2.36162e-310 2.36162e-310 0 0 9.39408e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 9.38559e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 8.82962e-311 1 **************** 
2.36162e-310 2.36162e-310 0 0 8.44767e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 8.3734e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 8.28852e-311 1 **************** 
2.36162e-310 2.36162e-310 0 0 8.13785e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 7.74741e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 7.64343e-311 1 **************** 
2.36162e-310 2.36162e-310 0 0 7.54157e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 7.51611e-311 2 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 7.46306e-311 1 **************** 
2.36162e-310 2.36162e-310 0 0 7.30179e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 7.22964e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 6.98349e-311 1 **************** 
2.36162e-310 2.36162e-310 0 0 6.6185e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 6.52938e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 6.39145e-311 1 **************** 
2.36162e-310 2.36162e-310 0 0 6.1071e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 5.89703e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 5.73788e-311 1 **************** 
2.36162e-310 2.36162e-310 0 0 5.4408e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 5.35167e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 5.34955e-311 1 **************** 
2.36162e-310 2.36162e-310 0 0 5.17555e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 5.1713e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 4.98881e-311 1 **************** 
2.36162e-310 2.36162e-310 0 0 4.8721e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 4.50288e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 4.47105e-311 1 **************** 
2.36162e-310 2.36162e-310 0 0 4.44983e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 4.43285e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 4.35009e-311 1 **************** 
2.36162e-310 2.36162e-310 0 0 4.18458e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 4.1676e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 4.10182e-311 1 **************** 
2.36162e-310 2.36162e-310 0 0 4.01269e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 3.94903e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 3.83869e-311 1 **************** 
2.36162e-310 2.36162e-310 0 0 3.81959e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 3.78988e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 3.78564e-311 1 **************** 
2.36162e-310 2.36162e-310 0 0 3.74744e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 3.74108e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 4.0711e-320 4.05529e-320 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 3.20676e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 2.56189e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 2.22173e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 2.14958e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 1.9724e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.92359e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 1.71478e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.42747e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 1.27702e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.22163e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 1.16243e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 1.14482e-310 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 9.53201e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 9.39408e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 8.82962e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 8.44767e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 8.28852e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 8.13785e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 7.64343e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 7.54157e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 7.46306e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 7.30179e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 6.98349e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 6.6185e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 6.39145e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 6.1071e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 5.73788e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 5.4408e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 5.34955e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 5.17555e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 4.98881e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 4.8721e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 4.47105e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 4.44983e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 4.35009e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 4.18458e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 4.10182e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 4.01269e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 3.83869e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 3.81959e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 3.78564e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 3.74744e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 3.72622e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 3.69015e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 3.58193e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 3.50129e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 3.48856e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 3.43763e-311 2 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 3.24453e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 3.20209e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 3.13207e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 3.03021e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
2.36162e-310 2.36162e-310 0 0 0 0 2.92835e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 2.91774e-311 1 2.36162e-310 2.36162e-310 2.36162e-310 2.36162e-310 0 0 **************** 
******************
0th points password value: 1000
bad prob 0
1000 0
******************
1th points password value: 2000
bad prob 0
2000 0
******************
2th points password value: 3000
bad prob 0.011439
3000 0.011439
******************
3th points password value: 4000
bad prob 0.00183412
4000 0.00183412
******************
4th points password value: 5000
bad prob 0.000715506
5000 0.000715506
******************
5th points password value: 6000
bad prob 0.000762661
6000 0.000762661
******************
6th points password value: 7000
bad prob 0.00143396
7000 0.00143396
******************
7th points password value: 8000
bad prob 0.00180943
8000 0.00180943
******************
8th points password value: 9000
bad prob 0.00111272
9000 0.00111272
******************
9th points password value: 10000
bad prob 0.00106759
10000 0.00106759
******************
10th points password value: 20000
bad prob 0.00119819
20000 0.00119819
******************
11th points password value: 30000
bad prob 0.001443
30000 0.001443
******************
12th points password value: 40000
bad prob 0.000839549
40000 0.000839549
******************
13th points password value: 50000
bad prob 0.00134823
50000 0.00134823
******************
14th points password value: 60000
bad prob 0.00173064
60000 0.00173064
******************
15th points password value: 70000
bad prob 0.0010932
70000 0.0010932
******************
16th points password value: 80000
bad prob 0.000746615
80000 0.000746615
******************
17th points password value: 90000
bad prob 0.000520666
90000 0.000520666
******************
18th points password value: 100000
bad prob 0.000369051
100000 0.000369051
******************
19th points password value: 200000
bad prob 0.000286465
200000 0.000286465
******************
20th points password value: 300000
bad prob 0.000338073
300000 0.000338073
******************
21th points password value: 400000
bad prob 0.000341085
400000 0.000341085
******************
22th points password value: 500000
bad prob 0.000334667
500000 0.000334667
******************
23th points password value: 600000
bad prob 0.000326284
600000 0.000326284
******************
24th points password value: 700000
bad prob 0.00032242
700000 0.00032242
******************
25th points password value: 800000
bad prob 0.000318687
800000 0.000318687
******************
26th points password value: 900000
bad prob 0.000316526
900000 0.000316526
******************
27th points password value: 1e+06
bad prob 0.000315543
1e+06 0.000315543
******************
28th points password value: 1.5e+06
bad prob 0.000311614
1.5e+06 0.000311614
******************
29th points password value: 2e+06
bad prob 0.000310762
2e+06 0.000310762
******************
30th points password value: 2.5e+06
bad prob 0.000310762
2.5e+06 0.000310762
******************
31th points password value: 3e+06
bad prob 0.000310762
3e+06 0.000310762
******************
32th points password value: 3.5e+06
bad prob 0.0003105
3.5e+06 0.0003105
******************
33th points password value: 4e+06
bad prob 0.0003105
4e+06 0.0003105
******************
34th points password value: 4.5e+06
bad prob 0.000310304
4.5e+06 0.000310304
******************
35th points password value: 5e+06
bad prob 0.000310369
5e+06 0.000310369
******************
36th points password value: 5.5e+06
bad prob 0
5.5e+06 0
******************
37th points password value: 6e+06
bad prob 0
6e+06 0
******************
38th points password value: 6.5e+06
bad prob 0
6.5e+06 0
******************
39th points password value: 7e+06
bad prob 0
7e+06 0
******************
40th points password value: 7.5e+06
bad prob 0
7.5e+06 0
******************
41th points password value: 8e+06
bad prob 0
8e+06 0
******************
42th points password value: 8.8e+06
bad prob 0
8.8e+06 0
******************
43th points password value: 9e+06
bad prob 0
9e+06 0
******************
44th points password value: 9.5e+06
bad prob 0
9.5e+06 0
******************
45th points password value: 1e+07
bad prob 0
1e+07 0
******************
46th points password value: 1.5e+07
bad prob 0
1.5e+07 0
******************
47th points password value: 2e+07
bad prob 0
2e+07 0
******************
48th points password value: 2.5e+07
bad prob 0
2.5e+07 0
******************
49th points password value: 3e+07
bad prob 0
3e+07 0
******************
50th points password value: 3.5e+07
bad prob 0
3.5e+07 0
******************
51th points password value: 4e+07
bad prob 0
4e+07 0
******************
52th points password value: 4.5e+07
bad prob 0
4.5e+07 0
******************
53th points password value: 5e+07
bad prob 0
5e+07 0
******************
54th points password value: 5.5e+07
bad prob 0
5.5e+07 0
******************
55th points password value: 6e+07
bad prob 0
6e+07 0
******************
56th points password value: 6.5e+07
bad prob 0
6.5e+07 0
******************
57th points password value: 7e+07
bad prob 0
7e+07 0
******************
58th points password value: 7.5e+07
bad prob 0
7.5e+07 0
******************
59th points password value: 8e+07
bad prob 0
8e+07 0
******************
60th points password value: 8.8e+07
bad prob 0
8.8e+07 0
******************
61th points password value: 9e+07
bad prob 0
9e+07 0
******************
62th points password value: 9.5e+07
bad prob 0
9.5e+07 0


==> figs/empirical/unlucky/terminal/bfield11by3.dat <==
dataset:../dataset/empirical/bfield.txt
number of accounts 541017
number of distinct passwords 416131
number of equivalence classes 145
total 1
group 0.0178275
group 0.0181787
group 0.0184708
group 0.0200733
group 0.0198219
group 0.0199328
group 0.0241379
group 0.0333908
group 0.0363759
group 0.101331
group 0.690459
sanity check for all groups 1
matrix: 
100 0 200 0 300 0.00200737 400 0.00315757 500 0.00384642 600 0.00430513 700 0.00463251 800 0.00510675 900 0.00575987 1000 0.006331 2000 0.00985654 **************** 
3000 0.0122555 4000 0.0171301 5000 0.020702 6000 0.0229333 7000 0.024497 8000 0.0280451 9000 0.0303865 10000 0.0321605 20000 0.0467884 30000 0.0583951 40000 0.0796886 **************** 
50000 0.0763277 60000 0.0836353 70000 0.0903557 80000 0.101838 90000 0.106058 2.122e-314 2.122e-314 0 6.95272e-310 0 0 4.81693e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 **************** 
2.34664e-310 2.34664e-310 0 0 0 6.95272e-310 0 0 4.41375e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 1.01975e-320 1.01975e-320 0 0 5.49173e-311 1 2.122e-314 2.122e-314 **************** 
2.34664e-310 2.34664e-310 0 0 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.1862e-311 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.01856e-311 1 2.122e-314 2.122e-314 **************** 
2.34664e-310 2.34664e-310 0 0 2.122e-314 2.122e-314 0 6.95272e-310 0 0 6.62063e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 6.40843e-312 1 2.122e-314 2.122e-314 **************** 
2.34664e-310 2.34664e-310 0 0 2.122e-314 2.122e-314 0 6.95272e-310 0 0 6.15379e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 6.00525e-312 1 2.122e-314 2.122e-314 **************** 
2.34664e-310 2.34664e-310 0 0 2.122e-314 2.122e-314 0 6.95272e-310 0 0 5.53841e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 5.47475e-312 1 2.122e-314 2.122e-314 **************** 
2.34664e-310 2.34664e-310 0 0 2.122e-314 2.122e-314 0 6.95272e-310 0 0 4.60473e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 4.41375e-312 1 2.122e-314 2.122e-314 **************** 
2.34664e-310 2.34664e-310 0 0 2.122e-314 2.122e-314 0 6.95272e-310 0 0 4.22277e-312 2 2.122e-314 2.122e-314 0 6.95272e-310 0 0 4.20155e-312 2 2.122e-314 2.122e-314 **************** 
2.34664e-310 2.34664e-310 0 0 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.79837e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.69227e-312 1 2.122e-314 2.122e-314 **************** 
2.34664e-310 2.34664e-310 0 0 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.50129e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.48007e-312 1 2.122e-314 2.122e-314 **************** 
2.34664e-310 2.34664e-310 0 0 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.31031e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.28909e-312 1 2.122e-314 2.122e-314 **************** 
2.34664e-310 2.34664e-310 0 0 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.22543e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.03445e-312 1 2.122e-314 2.122e-314 **************** 
2.34664e-310 2.34664e-310 0 0 2.122e-314 2.122e-314 0 6.95272e-310 2.0395e-320 2.0316e-320 0 0 5.49173e-311 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.50662e-311 1 **************** 
2.34664e-310 2.34664e-310 0 0 1.1862e-311 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.01856e-311 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 7.74528e-312 1 **************** 
2.34664e-310 2.34664e-310 0 0 6.62063e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 6.40843e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 6.17501e-312 1 **************** 
2.34664e-310 2.34664e-310 0 0 6.15379e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 6.00525e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 5.66573e-312 1 **************** 
2.34664e-310 2.34664e-310 0 0 5.53841e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 5.47475e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 4.81693e-312 1 **************** 
2.34664e-310 2.34664e-310 0 0 4.60473e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 4.41375e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 4.28643e-312 1 **************** 
2.34664e-310 2.34664e-310 0 0 4.22277e-312 2 2.122e-314 2.122e-314 0 6.95272e-310 0 0 4.20155e-312 2 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.84081e-312 1 **************** 
2.34664e-310 2.34664e-310 0 0 3.79837e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.69227e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.56495e-312 1 **************** 
2.34664e-310 2.34664e-310 0 0 3.50129e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.48007e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.41641e-312 3 **************** 
2.34664e-310 2.34664e-310 0 0 3.31031e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.28909e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.26787e-312 1 **************** 
2.34664e-310 2.34664e-310 0 0 3.22543e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.03445e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.97079e-312 2 **************** 
2.34664e-310 2.34664e-310 0 0 2.92835e-312 2 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.82225e-312 2 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.80103e-312 1 **************** 
2.34664e-310 2.34664e-310 0 0 2.77981e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.71615e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.69493e-312 1 **************** 
2.34664e-310 2.34664e-310 0 0 2.61005e-312 2 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.54639e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.50396e-312 1 **************** 
2.34664e-310 2.34664e-310 0 0 2.48274e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.46152e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.4403e-312 2 **************** 
2.34664e-310 2.34664e-310 0 0 2.39786e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.31298e-312 2 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.29176e-312 1 **************** 
2.34664e-310 2.34664e-310 0 0 2.27054e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.24932e-312 2 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.18566e-312 1 **************** 
2.34664e-310 2.34664e-310 0 0 2.16444e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.14322e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.10078e-312 1 **************** 
2.34664e-310 2.34664e-310 0 0 2.07956e-312 4 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.03712e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.0159e-312 2 **************** 
2.34664e-310 2.34664e-310 0 0 1.99468e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.97346e-312 2 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.93102e-312 1 **************** 
2.34664e-310 2.34664e-310 0 0 1.9098e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.84614e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.82492e-312 1 **************** 
2.34664e-310 2.34664e-310 0 0 1.78248e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.76126e-312 4 2.122e-314 2.122e-314 0 6.95272e-310 4.0711e-320 4.05529e-320 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 1.50662e-311 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.1862e-311 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 7.74528e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 6.62063e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 6.17501e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 6.15379e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 5.66573e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 5.53841e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 4.81693e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 4.60473e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 4.28643e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 4.22277e-312 2 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 3.84081e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.79837e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 3.56495e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.50129e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 3.41641e-312 3 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.31031e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 3.26787e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 3.22543e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 2.97079e-312 2 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.92835e-312 2 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 2.80103e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.77981e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 2.69493e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.61005e-312 2 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 2.50396e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.48274e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 2.4403e-312 2 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.39786e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 2.29176e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.27054e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 2.18566e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.16444e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 2.10078e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 2.07956e-312 4 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 2.0159e-312 2 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.99468e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 1.93102e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.9098e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 1.82492e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.78248e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 1.74004e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.71882e-312 2 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 1.67638e-312 3 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.65516e-312 2 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 1.61272e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.5915e-312 5 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 1.54906e-312 5 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.52784e-312 3 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 1.4854e-312 3 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.44296e-312 3 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
2.34664e-310 2.34664e-310 0 0 0 0 1.40052e-312 3 2.122e-314 2.122e-314 0 6.95272e-310 0 0 1.3793e-312 1 2.122e-314 2.122e-314 0 6.95272e-310 0 0 **************** 
******************
0th points password value: 1000
bad prob 0
1000 0
******************
1th points password value: 2000
bad prob 0
2000 0
******************
2th points password value: 3000
bad prob 0.0171531
3000 0.0171531
******************
3th points password value: 4000
bad prob 0.0022125
4000 0.0022125
******************
4th points password value: 5000
bad prob 0.00162841
5000 0.00162841
******************
5th points password value: 6000
bad prob 0.00157112
6000 0.00157112
******************
6th points password value: 7000
bad prob 0.00111457
7000 0.00111457
******************
7th points password value: 8000
bad prob 0.00109239
8000 0.00109239
******************
8th points password value: 9000
bad prob 0.000776316
9000 0.000776316
******************
9th points password value: 10000
bad prob 0.00123656
10000 0.00123656
******************
10th points password value: 20000
bad prob 0.000255075
20000 0.000255075
******************
11th points password value: 30000
bad prob 0.000138628
30000 0.000138628
******************
12th points password value: 40000
bad prob 8.13283e-05
40000 8.13283e-05
******************
13th points password value: 50000
bad prob 8.13283e-05
50000 8.13283e-05
******************
14th points password value: 60000
bad prob 0.000131234
60000 0.000131234
******************
15th points password value: 70000
bad prob 6.4693e-05
70000 6.4693e-05
******************
16th points password value: 80000
bad prob 0.0031755
80000 0.0031755
******************
17th points password value: 90000
bad prob 0.0031755
90000 0.0031755
******************
18th points password value: 100000
bad prob 0.00316626
100000 0.00316626
******************
19th points password value: 200000
bad prob 0.0018114
200000 0.0018114
******************
20th points password value: 300000
bad prob 0
300000 0
******************
21th points password value: 400000
bad prob 0
400000 0
******************
22th points password value: 500000
bad prob 0
500000 0
******************
23th points password value: 600000
bad prob 0
600000 0
******************
24th points password value: 700000
bad prob 0
700000 0
******************
25th points password value: 800000
bad prob 0
800000 0
******************
26th points password value: 900000
bad prob 0
900000 0
******************
27th points password value: 1e+06
bad prob 0
1e+06 0
******************
28th points password value: 1.5e+06
bad prob 0
1.5e+06 0
******************
29th points password value: 2e+06
bad prob 0
2e+06 0
******************
30th points password value: 2.5e+06
bad prob 0
2.5e+06 0
******************
31th points password value: 3e+06
bad prob 0
3e+06 0
******************
32th points password value: 3.5e+06
bad prob 0
3.5e+06 0
******************
33th points password value: 4e+06
bad prob 0
4e+06 0
******************
34th points password value: 4.5e+06
bad prob 0
4.5e+06 0
******************
35th points password value: 5e+06
bad prob 0
5e+06 0
******************
36th points password value: 5.5e+06
bad prob 0
5.5e+06 0
******************
37th points password value: 6e+06
bad prob 0
6e+06 0
******************
38th points password value: 6.5e+06
bad prob 0
6.5e+06 0
******************
39th points password value: 7e+06
bad prob 0
7e+06 0
******************
40th points password value: 7.5e+06
bad prob 0
7.5e+06 0
******************
41th points password value: 8e+06
bad prob 0
8e+06 0
******************
42th points password value: 8.8e+06
bad prob 0
8.8e+06 0
******************
43th points password value: 9e+06
bad prob 0
9e+06 0
******************
44th points password value: 9.5e+06
bad prob 0
9.5e+06 0
******************
45th points password value: 1e+07
bad prob 0
1e+07 0
******************
46th points password value: 1.5e+07
bad prob 0
1.5e+07 0
******************
47th points password value: 2e+07
bad prob 0
2e+07 0
******************
48th points password value: 2.5e+07
bad prob 0
2.5e+07 0
******************
49th points password value: 3e+07
bad prob 0
3e+07 0
******************
50th points password value: 3.5e+07
bad prob 0
3.5e+07 0
******************
51th points password value: 4e+07
bad prob 0
4e+07 0
******************
52th points password value: 4.5e+07
bad prob 0
4.5e+07 0
******************
53th points password value: 5e+07
bad prob 0
5e+07 0
******************
54th points password value: 5.5e+07
bad prob 0
5.5e+07 0
******************
55th points password value: 6e+07
bad prob 0
6e+07 0
******************
56th points password value: 6.5e+07
bad prob 0
6.5e+07 0
******************
57th points password value: 7e+07
bad prob 0
7e+07 0
******************
58th points password value: 7.5e+07
bad prob 0
7.5e+07 0
******************
59th points password value: 8e+07
bad prob 0
8e+07 0
******************
60th points password value: 8.8e+07
bad prob 0
8.8e+07 0
******************
61th points password value: 9e+07
bad prob 0
9e+07 0
******************
62th points password value: 9.5e+07
bad prob 0
9.5e+07 0


==> figs/empirical/unlucky/terminal/brazzers11by3.dat <==
dataset:../dataset/empirical/brazzers.txt
number of accounts 925615
number of distinct passwords 587935
number of equivalence classes 235
total 1
group 0.0328085
group 0.0332611
group 0.0338348
group 0.0344463
group 0.0341762
group 0.0358173
group 0.0353754
group 0.0502163
group 0.053559
group 0.125899
group 0.530606
sanity check for all groups 1
matrix: 
100 0 200 0.00252819 300 0.00749991 400 0.0102824 500 0.0115321 600 0.012535 700 0.0132501 800 0.0138577 900 0.0147568 1000 0.0151747 2000 0.0200037 **************** 
3000 0.0272022 4000 0.0305786 5000 0.0327816 6000 0.0374327 7000 0.0412146 8000 0.0435799 9000 0.0464059 10000 0.0503005 500000 600000 700000 800000 900000 1e+06 **************** 
2.3227e-310 2.3227e-310 1.28592e-316 1.28592e-316 2.3227e-310 2.3227e-310 0 0 1.11617e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 1.10768e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 **************** 
2.3227e-310 2.3227e-310 0 0 2.3227e-310 2.3227e-310 0 0 9.52776e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 1.01975e-320 1.01975e-320 0 0 1.13633e-310 1 0 2.3227e-310 **************** 
2.3227e-310 2.3227e-310 0 0 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 6.51665e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 2.46152e-311 1 0 2.3227e-310 **************** 
2.3227e-310 2.3227e-310 0 0 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 1.92677e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 1.41537e-311 1 0 2.3227e-310 **************** 
2.3227e-310 2.3227e-310 0 0 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 1.26259e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 1.23288e-311 1 0 2.3227e-310 **************** 
2.3227e-310 2.3227e-310 0 0 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 1.19256e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 1.11617e-311 1 0 2.3227e-310 **************** 
2.3227e-310 2.3227e-310 0 0 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 9.90972e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 9.52776e-312 1 0 2.3227e-310 **************** 
2.3227e-310 2.3227e-310 0 0 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 9.358e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 9.23068e-312 1 0 2.3227e-310 **************** 
2.3227e-310 2.3227e-310 0 0 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 8.91238e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 8.8275e-312 1 0 2.3227e-310 **************** 
2.3227e-310 2.3227e-310 0 0 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 8.23334e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 8.16968e-312 1 0 2.3227e-310 **************** 
2.3227e-310 2.3227e-310 0 0 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 7.57552e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 7.04503e-312 1 0 2.3227e-310 **************** 
2.3227e-310 2.3227e-310 0 0 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 6.45087e-312 2 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 6.34477e-312 1 0 2.3227e-310 **************** 
2.3227e-310 2.3227e-310 0 0 0 2.3227e-310 2.3227e-310 2.3227e-310 2.0395e-320 2.0316e-320 0 0 1.13633e-310 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 9.07578e-311 1 **************** 
2.3227e-310 2.3227e-310 0 0 6.51665e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 2.46152e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 2.0838e-311 1 **************** 
2.3227e-310 2.3227e-310 0 0 1.92677e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 1.41537e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 1.26683e-311 1 **************** 
2.3227e-310 2.3227e-310 0 0 1.26259e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 1.23288e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 1.21803e-311 1 **************** 
2.3227e-310 2.3227e-310 0 0 1.19256e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 1.11617e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 1.10768e-311 1 **************** 
2.3227e-310 2.3227e-310 0 0 9.90972e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 9.52776e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 9.40044e-312 1 **************** 
2.3227e-310 2.3227e-310 0 0 9.358e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 9.23068e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 9.18824e-312 1 **************** 
2.3227e-310 2.3227e-310 0 0 8.91238e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 8.8275e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 8.5092e-312 1 **************** 
2.3227e-310 2.3227e-310 0 0 8.23334e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 8.16968e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 7.8726e-312 2 **************** 
2.3227e-310 2.3227e-310 0 0 7.57552e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 7.04503e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 6.98137e-312 1 **************** 
2.3227e-310 2.3227e-310 0 0 6.45087e-312 2 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 6.34477e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 6.13257e-312 1 **************** 
2.3227e-310 2.3227e-310 0 0 6.00525e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 5.98403e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 5.72939e-312 1 **************** 
2.3227e-310 2.3227e-310 0 0 5.62329e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 5.58085e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 5.55963e-312 1 **************** 
2.3227e-310 2.3227e-310 0 0 5.22011e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 5.17767e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 5.13523e-312 1 **************** 
2.3227e-310 2.3227e-310 0 0 4.92303e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.85937e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.71083e-312 1 **************** 
2.3227e-310 2.3227e-310 0 0 4.68961e-312 2 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.66839e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.62595e-312 1 **************** 
2.3227e-310 2.3227e-310 0 0 4.60473e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.51985e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.49863e-312 1 **************** 
2.3227e-310 2.3227e-310 0 0 4.43497e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.41375e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.35009e-312 2 **************** 
2.3227e-310 2.3227e-310 0 0 4.32887e-312 2 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.30765e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.28643e-312 1 **************** 
2.3227e-310 2.3227e-310 0 0 4.22277e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.18033e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.15911e-312 1 **************** 
2.3227e-310 2.3227e-310 0 0 4.13789e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.11667e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.07423e-312 2 **************** 
2.3227e-310 2.3227e-310 0 0 4.05301e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.03179e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 4.0711e-320 4.05529e-320 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 9.07578e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 6.51665e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 2.0838e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 1.92677e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 1.26683e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 1.26259e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 1.21803e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 1.19256e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 1.10768e-311 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 9.90972e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 9.40044e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 9.358e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 9.18824e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 8.91238e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 8.5092e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 8.23334e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 7.8726e-312 2 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 7.57552e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 6.98137e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 6.45087e-312 2 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 6.13257e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 6.00525e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 5.72939e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 5.62329e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 5.55963e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 5.22011e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 5.13523e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.92303e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 4.71083e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.68961e-312 2 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 4.62595e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.60473e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 4.49863e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.43497e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 4.35009e-312 2 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.32887e-312 2 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 4.28643e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.22277e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 4.15911e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.13789e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 4.07423e-312 2 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 4.05301e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 4.01057e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 3.96813e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 3.90447e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 3.84081e-312 2 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 3.75593e-312 3 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 3.71349e-312 2 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 3.67105e-312 3 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 3.62861e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 3.56495e-312 3 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 3.54373e-312 2 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
2.3227e-310 2.3227e-310 0 0 0 0 3.50129e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 3.48007e-312 1 0 2.3227e-310 2.3227e-310 2.3227e-310 0 0 **************** 
******************
0th points password value: 1000
bad prob 0
1000 0
******************
1th points password value: 2000
bad prob 0
2000 0
******************
2th points password value: 3000
bad prob 0.0151661
3000 0.0151661
******************
3th points password value: 4000
bad prob 0.00526137
4000 0.00526137
******************
4th points password value: 5000
bad prob 0.00402867
5000 0.00402867
******************
5th points password value: 6000
bad prob 0.00330483
6000 0.00330483
******************
6th points password value: 7000
bad prob 0.00244378
7000 0.00244378
******************
7th points password value: 8000
bad prob 0.00203216
8000 0.00203216
******************
8th points password value: 9000
bad prob 0.00170157
9000 0.00170157
******************
9th points password value: 10000
bad prob 0.00135694
10000 0.00135694
******************
10th points password value: 20000
bad prob 0.000398654
20000 0.000398654
******************
11th points password value: 30000
bad prob 0.000206349
30000 0.000206349
******************
12th points password value: 40000
bad prob 0.000152331
40000 0.000152331
******************
13th points password value: 50000
bad prob 0.000167456
50000 0.000167456
******************
14th points password value: 60000
bad prob 8.96701e-05
60000 8.96701e-05
******************
15th points password value: 70000
bad prob 4.42949e-05
70000 4.42949e-05
******************
16th points password value: 80000
bad prob 0.0037467
80000 0.0037467
******************
17th points password value: 90000
bad prob 0.00374346
90000 0.00374346
******************
18th points password value: 100000
bad prob 0.00374346
100000 0.00374346
******************
19th points password value: 200000
bad prob 0.00373373
200000 0.00373373
******************
20th points password value: 300000
bad prob 0.000229037
300000 0.000229037
******************
21th points password value: 400000
bad prob 0
400000 0
******************
22th points password value: 500000
bad prob 0
500000 0
******************
23th points password value: 600000
bad prob 0.00372941
600000 0.00372941
******************
24th points password value: 700000
bad prob 0
700000 0
******************
25th points password value: 800000
bad prob 0
800000 0
******************
26th points password value: 900000
bad prob 0
900000 0
******************
27th points password value: 1e+06
bad prob 0
1e+06 0
******************
28th points password value: 1.5e+06
bad prob 0
1.5e+06 0
******************
29th points password value: 2e+06
bad prob 0
2e+06 0
******************
30th points password value: 2.5e+06
bad prob 0
2.5e+06 0
******************
31th points password value: 3e+06
bad prob 0
3e+06 0
******************
32th points password value: 3.5e+06
bad prob 0
3.5e+06 0
******************
33th points password value: 4e+06
bad prob 0
4e+06 0
******************
34th points password value: 4.5e+06
bad prob 0
4.5e+06 0
******************
35th points password value: 5e+06
bad prob 0
5e+06 0
******************
36th points password value: 5.5e+06
bad prob 0
5.5e+06 0
******************
37th points password value: 6e+06
bad prob 0
6e+06 0
******************
38th points password value: 6.5e+06
bad prob 0
6.5e+06 0
******************
39th points password value: 7e+06
bad prob 0
7e+06 0
******************
40th points password value: 7.5e+06
bad prob 0
7.5e+06 0
******************
41th points password value: 8e+06
bad prob 0
8e+06 0
******************
42th points password value: 8.8e+06
bad prob 0
8.8e+06 0
******************
43th points password value: 9e+06
bad prob 0
9e+06 0
******************
44th points password value: 9.5e+06
bad prob 0
9.5e+06 0
******************
45th points password value: 1e+07
bad prob 0
1e+07 0
******************
46th points password value: 1.5e+07
bad prob 0
1.5e+07 0
******************
47th points password value: 2e+07
bad prob 0
2e+07 0
******************
48th points password value: 2.5e+07
bad prob 0
2.5e+07 0
******************
49th points password value: 3e+07
bad prob 0
3e+07 0
******************
50th points password value: 3.5e+07
bad prob 0
3.5e+07 0
******************
51th points password value: 4e+07
bad prob 0
4e+07 0
******************
52th points password value: 4.5e+07
bad prob 0
4.5e+07 0
******************
53th points password value: 5e+07
bad prob 0
5e+07 0
******************
54th points password value: 5.5e+07
bad prob 0
5.5e+07 0
******************
55th points password value: 6e+07
bad prob 0
6e+07 0
******************
56th points password value: 6.5e+07
bad prob 0
6.5e+07 0
******************
57th points password value: 7e+07
bad prob 0
7e+07 0
******************
58th points password value: 7.5e+07
bad prob 0
7.5e+07 0
******************
59th points password value: 8e+07
bad prob 0
8e+07 0
******************
60th points password value: 8.8e+07
bad prob 0
8.8e+07 0
******************
61th points password value: 9e+07
bad prob 0
9e+07 0
******************
62th points password value: 9.5e+07
bad prob 0
9.5e+07 0


==> figs/empirical/unlucky/terminal/clixsense11by3.dat <==
dataset:../dataset/empirical/clixsense.txt
number of accounts 2222530
number of distinct passwords 1628578
number of equivalence classes 251
total 1
group 0.0236073
group 0.0238116
group 0.023826
group 0.024473
group 0.0246192
group 0.0266183
group 0.0274309
group 0.0381507
group 0.0378137
group 0.0947263
group 0.654923
sanity check for all groups 1
matrix: 
100 0 200 0.003754 300 0.00579804 400 0.00681691 500 0.00742724 600 0.00804399 700 0.008223 800 0.00871042 900 0.009244 1000 0.00939199 2000 0.0123358 **************** 
3000 0.0150565 4000 0.0162786 5000 0.0173908 6000 0.0182323 7000 0.0191703 8000 0.020052 9000 0.0207048 300000 400000 500000 600000 700000 800000 900000 1e+06 **************** 
2.31955e-310 2.31955e-310 5.18945e-317 5.18945e-317 0 6.95323e-310 0 0 1.70396e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 1.58089e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 **************** 
2.31955e-310 2.31955e-310 0 0 0 6.95323e-310 0 0 1.30291e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 1.01975e-320 1.01975e-320 0 0 3.7937e-310 1 2.122e-314 2.122e-314 **************** 
2.31955e-310 2.31955e-310 0 0 2.122e-314 2.122e-314 0 6.95323e-310 0 0 4.44134e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 4.17821e-311 1 2.122e-314 2.122e-314 **************** 
2.31955e-310 2.31955e-310 0 0 2.122e-314 2.122e-314 0 6.95323e-310 0 0 2.75859e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 2.68857e-311 1 2.122e-314 2.122e-314 **************** 
2.31955e-310 2.31955e-310 0 0 2.122e-314 2.122e-314 0 6.95323e-310 0 0 2.4891e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 2.07319e-311 1 2.122e-314 2.122e-314 **************** 
2.31955e-310 2.31955e-310 0 0 2.122e-314 2.122e-314 0 6.95323e-310 0 0 1.9586e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 1.70396e-311 1 2.122e-314 2.122e-314 **************** 
2.31955e-310 2.31955e-310 0 0 2.122e-314 2.122e-314 0 6.95323e-310 0 0 1.36657e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 1.30291e-311 1 2.122e-314 2.122e-314 **************** 
2.31955e-310 2.31955e-310 0 0 2.122e-314 2.122e-314 0 6.95323e-310 0 0 1.11829e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 1.11193e-311 1 2.122e-314 2.122e-314 **************** 
2.31955e-310 2.31955e-310 0 0 2.122e-314 2.122e-314 0 6.95323e-310 0 0 1.06524e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 8.31822e-312 1 2.122e-314 2.122e-314 **************** 
2.31955e-310 2.31955e-310 0 0 2.122e-314 2.122e-314 0 6.95323e-310 0 0 8.27578e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 8.02114e-312 1 2.122e-314 2.122e-314 **************** 
2.31955e-310 2.31955e-310 0 0 2.122e-314 2.122e-314 0 6.95323e-310 0 0 7.8726e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 7.80894e-312 1 2.122e-314 2.122e-314 **************** 
2.31955e-310 2.31955e-310 0 0 2.122e-314 2.122e-314 0 6.95323e-310 0 0 7.27845e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 7.23601e-312 1 2.122e-314 2.122e-314 **************** 
2.31955e-310 2.31955e-310 0 0 2.122e-314 2.122e-314 0 6.95323e-310 2.0395e-320 2.0316e-320 0 0 3.7937e-310 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 6.98985e-311 1 **************** 
2.31955e-310 2.31955e-310 0 0 4.44134e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 4.17821e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 4.01694e-311 1 **************** 
2.31955e-310 2.31955e-310 0 0 2.75859e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 2.68857e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 2.51881e-311 1 **************** 
2.31955e-310 2.31955e-310 0 0 2.4891e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 2.07319e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 2.06258e-311 1 **************** 
2.31955e-310 2.31955e-310 0 0 1.9586e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 1.70396e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 1.58089e-311 1 **************** 
2.31955e-310 2.31955e-310 0 0 1.36657e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 1.30291e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 1.14163e-311 1 **************** 
2.31955e-310 2.31955e-310 0 0 1.11829e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 1.11193e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 1.09495e-311 1 **************** 
2.31955e-310 2.31955e-310 0 0 1.06524e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 8.31822e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 8.297e-312 1 **************** 
2.31955e-310 2.31955e-310 0 0 8.27578e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 8.02114e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 7.95748e-312 1 **************** 
2.31955e-310 2.31955e-310 0 0 7.8726e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 7.80894e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 7.38455e-312 1 **************** 
2.31955e-310 2.31955e-310 0 0 7.27845e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 7.23601e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 7.21479e-312 1 **************** 
2.31955e-310 2.31955e-310 0 0 6.96015e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 6.91771e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 6.83283e-312 1 **************** 
2.31955e-310 2.31955e-310 0 0 6.64185e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 6.57819e-312 2 2.122e-314 2.122e-314 0 6.95323e-310 0 0 6.49331e-312 1 **************** 
2.31955e-310 2.31955e-310 0 0 6.40843e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 6.38721e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 6.17501e-312 1 **************** 
2.31955e-310 2.31955e-310 0 0 6.15379e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 6.13257e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 6.11135e-312 1 **************** 
2.31955e-310 2.31955e-310 0 0 5.87793e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 5.83549e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 5.81427e-312 1 **************** 
2.31955e-310 2.31955e-310 0 0 5.72939e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 5.62329e-312 2 2.122e-314 2.122e-314 0 6.95323e-310 0 0 5.60207e-312 1 **************** 
2.31955e-310 2.31955e-310 0 0 5.58085e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 5.45353e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 5.43231e-312 1 **************** 
2.31955e-310 2.31955e-310 0 0 5.24133e-312 2 2.122e-314 2.122e-314 0 6.95323e-310 0 0 5.15645e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 5.13523e-312 1 **************** 
2.31955e-310 2.31955e-310 0 0 5.00791e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 4.98669e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 4.85937e-312 1 **************** 
2.31955e-310 2.31955e-310 0 0 4.83815e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 4.79571e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 4.77449e-312 1 **************** 
2.31955e-310 2.31955e-310 0 0 4.75327e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 4.71083e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 4.0711e-320 4.05529e-320 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 6.98985e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 4.44134e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 4.01694e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 2.75859e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 2.51881e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 2.4891e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 2.06258e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 1.9586e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 1.58089e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 1.36657e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 1.14163e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 1.11829e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 1.09495e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 1.06524e-311 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 8.297e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 8.27578e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 7.95748e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 7.8726e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 7.38455e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 7.27845e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 7.21479e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 6.96015e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 6.83283e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 6.64185e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 6.49331e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 6.40843e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 6.17501e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 6.15379e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 6.11135e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 5.87793e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 5.81427e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 5.72939e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 5.60207e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 5.58085e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 5.43231e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 5.24133e-312 2 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 5.13523e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 5.00791e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 4.85937e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 4.83815e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 4.77449e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 4.75327e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 4.68961e-312 2 2.122e-314 2.122e-314 0 6.95323e-310 0 0 4.66839e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 4.60473e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 4.49863e-312 2 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 4.41375e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 4.39253e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 4.32887e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 4.30765e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 4.22277e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 4.18033e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
2.31955e-310 2.31955e-310 0 0 0 0 4.09545e-312 1 2.122e-314 2.122e-314 0 6.95323e-310 0 0 4.01057e-312 2 2.122e-314 2.122e-314 0 6.95323e-310 0 0 **************** 
******************
0th points password value: 1000
bad prob 0
1000 0
******************
1th points password value: 2000
bad prob 0
2000 0
******************
2th points password value: 3000
bad prob 0.00198872
3000 0.00198872
******************
3th points password value: 4000
bad prob 0.00117299
4000 0.00117299
******************
4th points password value: 5000
bad prob 0.000527777
5000 0.000527777
******************
5th points password value: 6000
bad prob 0.00105645
6000 0.00105645
******************
6th points password value: 7000
bad prob 0.00144115
7000 0.00144115
******************
7th points password value: 8000
bad prob 0.00103801
8000 0.00103801
******************
8th points password value: 9000
bad prob 0.00140561
9000 0.00140561
******************
9th points password value: 10000
bad prob 0.00109605
10000 0.00109605
******************
10th points password value: 20000
bad prob 0.000687055
20000 0.000687055
******************
11th points password value: 30000
bad prob 0.000294259
30000 0.000294259
******************
12th points password value: 40000
bad prob 0.000182225
40000 0.000182225
******************
13th points password value: 50000
bad prob 0.000134981
50000 0.000134981
******************
14th points password value: 60000
bad prob 0.000236217
60000 0.000236217
******************
15th points password value: 70000
bad prob 0.000167377
70000 0.000167377
******************
16th points password value: 80000
bad prob 0.00163642
80000 0.00163642
******************
17th points password value: 90000
bad prob 0.00160538
90000 0.00160538
******************
18th points password value: 100000
bad prob 0.00158603
100000 0.00158603
******************
19th points password value: 200000
bad prob 0.00151539
200000 0.00151539
******************
20th points password value: 300000
bad prob 0.00151719
300000 0.00151719
******************
21th points password value: 400000
bad prob 0.00151494
400000 0.00151494
******************
22th points password value: 500000
bad prob 0.00151314
500000 0.00151314
******************
23th points password value: 600000
bad prob 0.00151314
600000 0.00151314
******************
24th points password value: 700000
bad prob 0.00131382
700000 0.00131382
******************
25th points password value: 800000
bad prob 0.000340603
800000 0.000340603
******************
26th points password value: 900000
bad prob 0
900000 0
******************
27th points password value: 1e+06
bad prob 0
1e+06 0
******************
28th points password value: 1.5e+06
bad prob 0
1.5e+06 0
******************
29th points password value: 2e+06
bad prob 0
2e+06 0
******************
30th points password value: 2.5e+06
bad prob 0
2.5e+06 0
******************
31th points password value: 3e+06
bad prob 0
3e+06 0
******************
32th points password value: 3.5e+06
bad prob 0
3.5e+06 0
******************
33th points password value: 4e+06
bad prob 0
4e+06 0
******************
34th points password value: 4.5e+06
bad prob 0
4.5e+06 0
******************
35th points password value: 5e+06
bad prob 0
5e+06 0
******************
36th points password value: 5.5e+06
bad prob 0
5.5e+06 0
******************
37th points password value: 6e+06
bad prob 0
6e+06 0
******************
38th points password value: 6.5e+06
bad prob 0
6.5e+06 0
******************
39th points password value: 7e+06
bad prob 0
7e+06 0
******************
40th points password value: 7.5e+06
bad prob 0
7.5e+06 0
******************
41th points password value: 8e+06
bad prob 0
8e+06 0
******************
42th points password value: 8.8e+06
bad prob 0
8.8e+06 0
******************
43th points password value: 9e+06
bad prob 0
9e+06 0
******************
44th points password value: 9.5e+06
bad prob 0
9.5e+06 0
******************
45th points password value: 1e+07
bad prob 0
1e+07 0
******************
46th points password value: 1.5e+07
bad prob 0
1.5e+07 0
******************
47th points password value: 2e+07
bad prob 0
2e+07 0
******************
48th points password value: 2.5e+07
bad prob 0
2.5e+07 0
******************
49th points password value: 3e+07
bad prob 0
3e+07 0
******************
50th points password value: 3.5e+07
bad prob 0
3.5e+07 0
******************
51th points password value: 4e+07
bad prob 0
4e+07 0
******************
52th points password value: 4.5e+07
bad prob 0
4.5e+07 0
******************
53th points password value: 5e+07
bad prob 0
5e+07 0
******************
54th points password value: 5.5e+07
bad prob 0
5.5e+07 0
******************
55th points password value: 6e+07
bad prob 0
6e+07 0
******************
56th points password value: 6.5e+07
bad prob 0
6.5e+07 0
******************
57th points password value: 7e+07
bad prob 0
7e+07 0
******************
58th points password value: 7.5e+07
bad prob 0
7.5e+07 0
******************
59th points password value: 8e+07
bad prob 0
8e+07 0
******************
60th points password value: 8.8e+07
bad prob 0
8.8e+07 0
******************
61th points password value: 9e+07
bad prob 0
9e+07 0
******************
62th points password value: 9.5e+07
bad prob 0
9.5e+07 0


==> figs/empirical/unlucky/terminal/csdn11by3.dat <==
dataset:../dataset/empirical/csdn.txt
number of accounts 6428450
number of distinct passwords 4037750
number of equivalence classes 506
total 1
group 0.0365581
group 0.0330949
group 0.04103
group 0.0374835
group 0.0370934
group 0.0371359
group 0.0376833
group 0.0383296
group 0.0523965
group 0.0920116
group 0.557183
sanity check for all groups 1
matrix: 
100 0.0621858 200 0.0804088 300 0.0890652 400 0.0933098 500 0.0968355 600 0.0986973 700 0.0991119 800 0.0999256 7.11455e-322 1.34386e-321 1000 2000 3000 4000 **************** 
2.33708e-310 2.33708e-310 9000 10000 20000 30000 40000 50000 60000 70000 80000 90000 100000 200000 300000 400000 500000 600000 700000 800000 900000 1e+06 **************** 
2.33708e-310 2.33708e-310 4.49533e-317 4.49533e-317 2.33708e-310 2.33708e-310 0 0 1.09177e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 1.0663e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 **************** 
2.33708e-310 2.33708e-310 0 0 2.33708e-310 2.33708e-310 0 0 8.69169e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 1.01975e-320 1.01975e-320 0 0 4.98694e-309 1 0 2.33708e-310 **************** 
2.33708e-310 2.33708e-310 0 0 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 1.62006e-309 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 9.77243e-310 1 0 2.33708e-310 **************** 
2.33708e-310 2.33708e-310 0 0 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 4.24102e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 3.77503e-310 1 0 2.33708e-310 **************** 
2.33708e-310 2.33708e-310 0 0 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 1.48434e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 1.26577e-310 1 0 2.33708e-310 **************** 
2.33708e-310 2.33708e-310 0 0 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 1.1584e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 1.09177e-310 1 0 2.33708e-310 **************** 
2.33708e-310 2.33708e-310 0 0 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 9.41105e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 8.69169e-311 1 0 2.33708e-310 **************** 
2.33708e-310 2.33708e-310 0 0 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 7.74316e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 7.6604e-311 1 0 2.33708e-310 **************** 
2.33708e-310 2.33708e-310 0 0 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 6.96227e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 6.95378e-311 1 0 2.33708e-310 **************** 
2.33708e-310 2.33708e-310 0 0 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 6.66943e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 6.56545e-311 1 0 2.33708e-310 **************** 
2.33708e-310 2.33708e-310 0 0 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 6.49543e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 6.33416e-311 1 0 2.33708e-310 **************** 
2.33708e-310 2.33708e-310 0 0 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 5.99676e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 5.9331e-311 1 0 2.33708e-310 **************** 
2.33708e-310 2.33708e-310 0 0 0 2.33708e-310 2.33708e-310 2.33708e-310 2.0395e-320 2.0316e-320 0 0 4.98694e-309 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 4.51452e-309 1 **************** 
2.33708e-310 2.33708e-310 0 0 1.62006e-309 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 9.77243e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 7.4168e-310 1 **************** 
2.33708e-310 2.33708e-310 0 0 4.24102e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 3.77503e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 3.19e-310 1 **************** 
2.33708e-310 2.33708e-310 0 0 1.48434e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 1.26577e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 1.17834e-310 1 **************** 
2.33708e-310 2.33708e-310 0 0 1.1584e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 1.09177e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 1.0663e-310 1 **************** 
2.33708e-310 2.33708e-310 0 0 9.41105e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 8.69169e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 7.78136e-311 1 **************** 
2.33708e-310 2.33708e-310 0 0 7.74316e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 7.6604e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 7.42911e-311 1 **************** 
2.33708e-310 2.33708e-310 0 0 6.96227e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 6.95378e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 6.73734e-311 1 **************** 
2.33708e-310 2.33708e-310 0 0 6.66943e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 6.56545e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 6.53575e-311 1 **************** 
2.33708e-310 2.33708e-310 0 0 6.49543e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 6.33416e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 6.12196e-311 1 **************** 
2.33708e-310 2.33708e-310 0 0 5.99676e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 5.9331e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 5.47475e-311 1 **************** 
2.33708e-310 2.33708e-310 0 0 5.47051e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 5.4599e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 5.38987e-311 1 **************** 
2.33708e-310 2.33708e-310 0 0 5.33682e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 5.0843e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 5.05035e-311 1 **************** 
2.33708e-310 2.33708e-310 0 0 4.98245e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 4.8721e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 4.75964e-311 1 **************** 
2.33708e-310 2.33708e-310 0 0 4.59624e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 4.58351e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 4.53683e-311 1 **************** 
2.33708e-310 2.33708e-310 0 0 4.52197e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 4.48378e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 4.46892e-311 1 **************** 
2.33708e-310 2.33708e-310 0 0 4.45619e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 4.22065e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 4.21428e-311 1 **************** 
2.33708e-310 2.33708e-310 0 0 4.18245e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 4.06999e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 4.01269e-311 1 **************** 
2.33708e-310 2.33708e-310 0 0 3.94479e-311 2 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 3.93418e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 3.60527e-311 1 **************** 
2.33708e-310 2.33708e-310 0 0 3.51403e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 3.50554e-311 2 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 3.37185e-311 1 **************** 
2.33708e-310 2.33708e-310 0 0 3.14055e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 2.93684e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 2.84135e-311 1 **************** 
2.33708e-310 2.33708e-310 0 0 2.79255e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 2.72676e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 4.0711e-320 4.05529e-320 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 4.51452e-309 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 1.62006e-309 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 7.4168e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 4.24102e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 3.19e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 1.48434e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 1.17834e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 1.1584e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 1.0663e-310 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 9.41105e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 7.78136e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 7.74316e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 7.42911e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 6.96227e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 6.73734e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 6.66943e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 6.53575e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 6.49543e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 6.12196e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 5.99676e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 5.47475e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 5.47051e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 5.38987e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 5.33682e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 5.05035e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 4.98245e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 4.75964e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 4.59624e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 4.53683e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 4.52197e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 4.46892e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 4.45619e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 4.21428e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 4.18245e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 4.01269e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 3.94479e-311 2 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 3.60527e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 3.51403e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 3.37185e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 3.14055e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 2.84135e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 2.79255e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 2.7013e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 2.69069e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 2.5761e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 2.55913e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 2.51032e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 2.43605e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 2.37451e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 2.35754e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 2.24507e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 2.23658e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
2.33708e-310 2.33708e-310 0 0 0 0 2.12836e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 2.1029e-311 1 0 2.33708e-310 2.33708e-310 2.33708e-310 0 0 **************** 
******************
0th points password value: 1000
bad prob 0
1000 0
******************
1th points password value: 2000
bad prob 0
2000 0
******************
2th points password value: 3000
bad prob 0.0398703
3000 0.0398703
******************
3th points password value: 4000
bad prob 0.00306839
4000 0.00306839
******************
4th points password value: 5000
bad prob 0.00177523
5000 0.00177523
******************
5th points password value: 6000
bad prob 0.00121911
6000 0.00121911
******************
6th points password value: 7000
bad prob 0.00205135
7000 0.00205135
******************
7th points password value: 8000
bad prob 0.00159525
8000 0.00159525
******************
8th points password value: 9000
bad prob 0.00185628
9000 0.00185628
******************
9th points password value: 10000
bad prob 0.0016119
10000 0.0016119
******************
10th points password value: 20000
bad prob 0.0019017
20000 0.0019017
******************
11th points password value: 30000
bad prob 0.00123358
30000 0.00123358
******************
12th points password value: 40000
bad prob 0.000902861
40000 0.000902861
******************
13th points password value: 50000
bad prob 0.000736725
50000 0.000736725
******************
14th points password value: 60000
bad prob 0.000480209
60000 0.000480209
******************
15th points password value: 70000
bad prob 0.000304895
70000 0.000304895
******************
16th points password value: 80000
bad prob 0.041269
80000 0.041269
******************
17th points password value: 90000
bad prob 0.04119
90000 0.04119
******************
18th points password value: 100000
bad prob 0.0411373
100000 0.0411373
******************
19th points password value: 200000
bad prob 0.0411259
200000 0.0411259
******************
20th points password value: 300000
bad prob 0.0411415
300000 0.0411415
******************
21th points password value: 400000
bad prob 0.0411451
400000 0.0411451
******************
22th points password value: 500000
bad prob 0.0411451
500000 0.0411451
******************
23th points password value: 600000
bad prob 0.0411421
600000 0.0411421
******************
24th points password value: 700000
bad prob 0.0411409
700000 0.0411409
******************
25th points password value: 800000
bad prob 0.0411398
800000 0.0411398
******************
26th points password value: 900000
bad prob 0.0411388
900000 0.0411388
******************
27th points password value: 1e+06
bad prob 0.0411388
1e+06 0.0411388
******************
28th points password value: 1.5e+06
bad prob 0.0411374
1.5e+06 0.0411374
******************
29th points password value: 2e+06
bad prob 0.00716425
2e+06 0.00716425
******************
30th points password value: 2.5e+06
bad prob 0
2.5e+06 0
******************
31th points password value: 3e+06
bad prob 0
3e+06 0
******************
32th points password value: 3.5e+06
bad prob 0
3.5e+06 0
******************
33th points password value: 4e+06
bad prob 0
4e+06 0
******************
34th points password value: 4.5e+06
bad prob 0
4.5e+06 0
******************
35th points password value: 5e+06
bad prob 0
5e+06 0
******************
36th points password value: 5.5e+06
bad prob 0
5.5e+06 0
******************
37th points password value: 6e+06
bad prob 0
6e+06 0
******************
38th points password value: 6.5e+06
bad prob 0
6.5e+06 0
******************
39th points password value: 7e+06
bad prob 0
7e+06 0
******************
40th points password value: 7.5e+06
bad prob 0
7.5e+06 0
******************
41th points password value: 8e+06
bad prob 0
8e+06 0
******************
42th points password value: 8.8e+06
bad prob 0
8.8e+06 0
******************
43th points password value: 9e+06
bad prob 0
9e+06 0
******************
44th points password value: 9.5e+06
bad prob 0
9.5e+06 0
******************
45th points password value: 1e+07
bad prob 0
1e+07 0
******************
46th points password value: 1.5e+07
bad prob 0
1.5e+07 0
******************
47th points password value: 2e+07
bad prob 0
2e+07 0
******************
48th points password value: 2.5e+07
bad prob 0
2.5e+07 0
******************
49th points password value: 3e+07
bad prob 0
3e+07 0
******************
50th points password value: 3.5e+07
bad prob 0
3.5e+07 0
******************
51th points password value: 4e+07
bad prob 0
4e+07 0
******************
52th points password value: 4.5e+07
bad prob 0
4.5e+07 0
******************
53th points password value: 5e+07
bad prob 0
5e+07 0
******************
54th points password value: 5.5e+07
bad prob 0
5.5e+07 0
******************
55th points password value: 6e+07
bad prob 0
6e+07 0
******************
56th points password value: 6.5e+07
bad prob 0
6.5e+07 0
******************
57th points password value: 7e+07
bad prob 0
7e+07 0
******************
58th points password value: 7.5e+07
bad prob 0
7.5e+07 0
******************
59th points password value: 8e+07
bad prob 0
8e+07 0
******************
60th points password value: 8.8e+07
bad prob 0
8.8e+07 0
******************
61th points password value: 9e+07
bad prob 0
9e+07 0
******************
62th points password value: 9.5e+07
bad prob 0
9.5e+07 0


==> figs/empirical/unlucky/terminal/linkedin11by3.dat <==
dataset:../dataset/empirical/linkedin.txt
number of accounts 174292189
number of distinct passwords 57431283
number of equivalence classes 3639
total 1
group 0.0558633
group 0.0559195
group 0.0559062
group 0.0559163
group 0.0559703
group 0.0567868
group 0.059844
group 0.0610837
group 0.0988619
group 0.320925
group 0.122923
sanity check for all groups 1
matrix: 
100 0 3000 4000 5000 6000 7000 8000 9000 10000 20000 30000 40000 50000 60000 70000 7.11455e-322 1.34386e-321 1000 2000 3000 4000 **************** 
2.33887e-310 2.33887e-310 9000 10000 20000 30000 40000 50000 60000 70000 80000 90000 100000 200000 300000 400000 500000 600000 700000 800000 900000 1e+06 **************** 
1.22382e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.1869e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.18055e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 **************** 
1.10303e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.10072e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 1.01975e-320 1.01975e-320 0 0 2.41045e-308 1 2.33887e-310 2.33887e-310 **************** 
0 0 4.40293e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 3.99754e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 3.18108e-309 1 2.33887e-310 2.33887e-310 **************** 
0 0 2.34192e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 2.04096e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 2.034e-309 1 2.33887e-310 2.33887e-310 **************** 
0 0 1.99194e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.81327e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.6083e-309 1 2.33887e-310 2.33887e-310 **************** 
0 0 1.22783e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.22382e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.1869e-309 1 2.33887e-310 2.33887e-310 **************** 
0 0 1.18055e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.10303e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.10072e-309 1 2.33887e-310 2.33887e-310 **************** 
0 0 1.09353e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.07562e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.04474e-309 1 2.33887e-310 2.33887e-310 **************** 
0 0 1.03783e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 8.79482e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 8.19345e-310 1 2.33887e-310 2.33887e-310 **************** 
0 0 8.16799e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 8.08077e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 8.0065e-310 1 2.33887e-310 2.33887e-310 **************** 
0 0 7.98104e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.94008e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.93053e-310 1 2.33887e-310 2.33887e-310 **************** 
0 0 7.89361e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.87558e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.869e-310 1 2.33887e-310 2.33887e-310 **************** 
0 0 7.86794e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 2.0395e-320 2.0316e-320 0 0 2.41045e-308 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 4.40293e-309 1 **************** 
2.122e-314 2.122e-314 0 0 3.99754e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 3.18108e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 2.34192e-309 1 **************** 
2.122e-314 2.122e-314 0 0 2.04096e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 2.034e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.99194e-309 1 **************** 
2.122e-314 2.122e-314 0 0 1.81327e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.6083e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.22783e-309 1 **************** 
2.122e-314 2.122e-314 0 0 1.22382e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.1869e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.18055e-309 1 **************** 
2.122e-314 2.122e-314 0 0 1.10303e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.10072e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.09353e-309 1 **************** 
2.122e-314 2.122e-314 0 0 1.07562e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.04474e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.03783e-309 1 **************** 
2.122e-314 2.122e-314 0 0 8.79482e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 8.19345e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 8.16799e-310 1 **************** 
2.122e-314 2.122e-314 0 0 8.08077e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 8.0065e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.98104e-310 1 **************** 
2.122e-314 2.122e-314 0 0 7.94008e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.93053e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.89361e-310 1 **************** 
2.122e-314 2.122e-314 0 0 7.87558e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.869e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.86794e-310 1 **************** 
2.122e-314 2.122e-314 0 0 7.84311e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.62051e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.37478e-310 1 **************** 
2.122e-314 2.122e-314 0 0 7.3124e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.22624e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 6.98052e-310 1 **************** 
2.122e-314 2.122e-314 0 0 6.85065e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 6.56694e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 6.56079e-310 1 **************** 
2.122e-314 2.122e-314 0 0 6.27453e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 6.13851e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 6.09374e-310 1 **************** 
2.122e-314 2.122e-314 0 0 5.90297e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.89448e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.86795e-310 1 **************** 
2.122e-314 2.122e-314 0 0 5.79708e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.6252e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.53756e-310 1 **************** 
2.122e-314 2.122e-314 0 0 5.47178e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.33385e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.23539e-310 1 **************** 
2.122e-314 2.122e-314 0 0 5.20568e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.19422e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.17236e-310 1 **************** 
2.122e-314 2.122e-314 0 0 5.15348e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.09385e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.06436e-310 1 **************** 
2.122e-314 2.122e-314 0 0 5.06011e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.05014e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.04908e-310 1 **************** 
2.122e-314 2.122e-314 0 0 5.04398e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.00812e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 4.0711e-320 4.05529e-320 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 4.40293e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 3.99754e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 2.34192e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 2.04096e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.99194e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.81327e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.22783e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.22382e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.18055e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.10303e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.09353e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.07562e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 1.03783e-309 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 8.79482e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 8.16799e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 8.08077e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.98104e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.94008e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.89361e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.87558e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.86794e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.84311e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.37478e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 7.3124e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 6.98052e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 6.85065e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 6.56079e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 6.27453e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 6.09374e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.90297e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.86795e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.79708e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.53756e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.47178e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.23539e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.20568e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.17236e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.15348e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.06436e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.06011e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.04908e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 5.04398e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 4.97078e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 4.93215e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 4.86064e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 4.81629e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 4.68664e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 4.68452e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 4.54935e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 4.52664e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 4.5016e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 4.43349e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 4.42585e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 4.41036e-310 1 2.33887e-310 2.33887e-310 2.122e-314 2.122e-314 0 0 **************** 
******************
0th points password value: 1000
bad prob 0
1000 0
******************
1th points password value: 2000
bad prob 0
2000 0
******************
2th points password value: 3000
bad prob 0.0485207
3000 0.0485207
******************
3th points password value: 4000
bad prob 0.0341647
4000 0.0341647
******************
4th points password value: 5000
bad prob 0.030623
5000 0.030623
******************
5th points password value: 6000
bad prob 0.0163909
6000 0.0163909
******************
6th points password value: 7000
bad prob 0.0181758
7000 0.0181758
******************
7th points password value: 8000
bad prob 0.0189809
8000 0.0189809
******************
8th points password value: 9000
bad prob 0.0168105
9000 0.0168105
******************
9th points password value: 10000
bad prob 0.0147119
10000 0.0147119
******************
10th points password value: 20000
bad prob 0.0219605
20000 0.0219605
******************
11th points password value: 30000
bad prob 0.0273529
30000 0.0273529
******************
12th points password value: 40000
bad prob 0.0318377
40000 0.0318377
******************
13th points password value: 50000
bad prob 0.0340227
50000 0.0340227
******************
14th points password value: 60000
bad prob 0.0340227
60000 0.0340227
******************
15th points password value: 70000
bad prob 0.0365582
70000 0.0365582
******************
16th points password value: 80000
bad prob 0.00851343
80000 0.00851343
******************
17th points password value: 90000
bad prob 0.00723886
90000 0.00723886
******************
18th points password value: 100000
bad prob 0.00593412
100000 0.00593412
******************
19th points password value: 200000
bad prob 0.00470471
200000 0.00470471
******************
20th points password value: 300000
bad prob 0.00470471
300000 0.00470471
******************
21th points password value: 400000
bad prob 0.00483062
400000 0.00483062
******************
22th points password value: 500000
bad prob 0.00483776
500000 0.00483776
******************
23th points password value: 600000
bad prob 0.00479663
600000 0.00479663
******************
24th points password value: 700000
bad prob 0.0047721
700000 0.0047721
******************
25th points password value: 800000
bad prob 0.00475671
800000 0.00475671
******************
26th points password value: 900000
bad prob 0.00474568
900000 0.00474568
******************
27th points password value: 1e+06
bad prob 0.00473757
1e+06 0.00473757
******************
28th points password value: 1.5e+06
bad prob 0.00471894
1.5e+06 0.00471894
******************
29th points password value: 2e+06
bad prob 0.00471305
2e+06 0.00471305
******************
30th points password value: 2.5e+06
bad prob 0.00471041
2.5e+06 0.00471041
******************
31th points password value: 3e+06
bad prob 0.0047089
3e+06 0.0047089
******************
32th points password value: 3.5e+06
bad prob 0.00470803
3.5e+06 0.00470803
******************
33th points password value: 4e+06
bad prob 0.00470742
4e+06 0.00470742
******************
34th points password value: 4.5e+06
bad prob 0.00470684
4.5e+06 0.00470684
******************
35th points password value: 5e+06
bad prob 0.00470625
5e+06 0.00470625
******************
36th points password value: 5.5e+06
bad prob 0.00470547
5.5e+06 0.00470547
******************
37th points password value: 6e+06
bad prob 0.000309285
6e+06 0.000309285
******************
38th points password value: 6.5e+06
bad prob 0.00030936
6.5e+06 0.00030936
******************
39th points password value: 7e+06
bad prob 0.000309234
7e+06 0.000309234
******************
40th points password value: 7.5e+06
bad prob 0.000309216
7.5e+06 0.000309216
******************
41th points password value: 8e+06
bad prob 0.000309199
8e+06 0.000309199
******************
42th points password value: 8.8e+06
bad prob 0.000309102
8.8e+06 0.000309102
******************
43th points password value: 9e+06
bad prob 0.000309165
9e+06 0.000309165
******************
44th points password value: 9.5e+06
bad prob 0.00030909
9.5e+06 0.00030909
******************
45th points password value: 1e+07
bad prob 0.000309079
1e+07 0.000309079
******************
46th points password value: 1.5e+07
bad prob 0.000308958
1.5e+07 0.000308958
******************
47th points password value: 2e+07
bad prob 0.000308958
2e+07 0.000308958
******************
48th points password value: 2.5e+07
bad prob 0.000308998
2.5e+07 0.000308998
******************
49th points password value: 3e+07
bad prob 0.000211186
3e+07 0.000211186
******************
50th points password value: 3.5e+07
bad prob 0
3.5e+07 0
******************
51th points password value: 4e+07
bad prob 0
4e+07 0
******************
52th points password value: 4.5e+07
bad prob 0
4.5e+07 0
******************
53th points password value: 5e+07
bad prob 0
5e+07 0
******************
54th points password value: 5.5e+07
bad prob 0
5.5e+07 0
******************
55th points password value: 6e+07
bad prob 0
6e+07 0
******************
56th points password value: 6.5e+07
bad prob 0
6.5e+07 0
******************
57th points password value: 7e+07
bad prob 0
7e+07 0
******************
58th points password value: 7.5e+07
bad prob 0
7.5e+07 0
******************
59th points password value: 8e+07
bad prob 0
8e+07 0
******************
60th points password value: 8.8e+07
bad prob 0
8.8e+07 0
******************
61th points password value: 9e+07
bad prob 0
9e+07 0
******************
62th points password value: 9.5e+07
bad prob 0
9.5e+07 0


==> figs/empirical/unlucky/terminal/neopets11by3.dat <==
dataset:../dataset/empirical/neopets.txt
number of accounts 68345758
number of distinct passwords 27987228
number of equivalence classes 2380
total 1
group 0.0611438
group 0.0611748
group 0.061192
group 0.0617236
group 0.0616023
group 0.0617278
group 0.0643318
group 0.0743969
group 0.085324
group 0.0926619
group 0.314721
sanity check for all groups 1
matrix: 
100 0 200 0 300 0 400 0 500 0 600 0 700 0 800 0 900 0 1000 0 2000 0.000397805 **************** 
2.37184e-310 2.37184e-310 9000 10000 20000 30000 40000 50000 60000 70000 80000 90000 100000 200000 300000 400000 500000 600000 700000 800000 900000 1e+06 **************** 
2.23552e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.22894e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.16995e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 **************** 
2.1655e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.16422e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 1.01975e-320 1.01975e-320 0 0 1.00965e-309 1 0 2.37184e-310 **************** 
0 0 5.11337e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 4.78616e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 4.58988e-310 1 0 2.37184e-310 **************** 
0 0 3.93694e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 3.77376e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 3.52782e-310 1 0 2.37184e-310 **************** 
0 0 2.72974e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.49122e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.43393e-310 1 0 2.37184e-310 **************** 
0 0 2.35202e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.23552e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.22894e-310 1 0 2.37184e-310 **************** 
0 0 2.16995e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.1655e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.16422e-310 1 0 2.37184e-310 **************** 
0 0 2.16019e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.15871e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.09314e-310 1 0 2.37184e-310 **************** 
0 0 2.09059e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.02629e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.99298e-310 1 0 2.37184e-310 **************** 
0 0 1.99086e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.97621e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.96751e-310 1 0 2.37184e-310 **************** 
0 0 1.92741e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.92359e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.89813e-310 1 0 2.37184e-310 **************** 
0 0 1.86927e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.85271e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.84847e-310 1 0 2.37184e-310 **************** 
0 0 1.79945e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 2.0395e-320 2.0316e-320 0 0 1.00965e-309 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 5.11337e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 4.78616e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 4.58988e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 3.93694e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 3.77376e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 3.52782e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.72974e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 2.49122e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.43393e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.35202e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 2.23552e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.22894e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.16995e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 2.1655e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.16422e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.16019e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 2.15871e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.09314e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.09059e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 2.02629e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.99298e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.99086e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 1.97621e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.96751e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.92741e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 1.92359e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.89813e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.86927e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 1.85271e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.84847e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.79945e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 1.79606e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.7776e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.76847e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 1.76805e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.76592e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.72455e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 1.70778e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.70163e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.69929e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 1.67595e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.65983e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.6541e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 1.65006e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.5898e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.5429e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 1.52869e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.51638e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.49961e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 1.48985e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.48476e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.47839e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 1.47203e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.46184e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.46142e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 1.45972e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.45102e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.45038e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 1.44402e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.44062e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.4402e-310 1 **************** 
2.37184e-310 2.37184e-310 0 0 1.43362e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.42322e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 4.0711e-320 4.05529e-320 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 5.11337e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 4.78616e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 3.93694e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 3.77376e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.72974e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.49122e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.35202e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.23552e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.16995e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.1655e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.16019e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.15871e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.09059e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 2.02629e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.99086e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.97621e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.92741e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.92359e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.86927e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.85271e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.79945e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.79606e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.76847e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.76805e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.72455e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.70778e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.69929e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.67595e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.6541e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.65006e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.5429e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.52869e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.49961e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.48985e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.47839e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.47203e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.46142e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.45972e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.45038e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.44402e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.4402e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.43362e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.40455e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.38248e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.37611e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.35999e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.35765e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.34853e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.33516e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.33134e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.3167e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.29527e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.28572e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 1.28338e-310 1 0 2.37184e-310 2.37184e-310 2.37184e-310 0 0 **************** 
******************
0th points password value: 1000
bad prob 0
1000 0
******************
1th points password value: 2000
bad prob 0
2000 0
******************
2th points password value: 3000
bad prob 0.0177909
3000 0.0177909
******************
3th points password value: 4000
bad prob 0.0262214
4000 0.0262214
******************
4th points password value: 5000
bad prob 0.00316014
5000 0.00316014
******************
5th points password value: 6000
bad prob 0.00258718
6000 0.00258718
******************
6th points password value: 7000
bad prob 0.00313193
7000 0.00313193
******************
7th points password value: 8000
bad prob 0.00360046
8000 0.00360046
******************
8th points password value: 9000
bad prob 0.00403011
9000 0.00403011
******************
9th points password value: 10000
bad prob 0.00463306
10000 0.00463306
******************
10th points password value: 20000
bad prob 0.0160171
20000 0.0160171
******************
11th points password value: 30000
bad prob 0.0170335
30000 0.0170335
******************
12th points password value: 40000
bad prob 0.0156009
40000 0.0156009
******************
13th points password value: 50000
bad prob 0.010443
50000 0.010443
******************
14th points password value: 60000
bad prob 0.010004
60000 0.010004
******************
15th points password value: 70000
bad prob 0.0100487
70000 0.0100487
******************
16th points password value: 80000
bad prob 0.003442
80000 0.003442
******************
17th points password value: 90000
bad prob 0.0026981
90000 0.0026981
******************
18th points password value: 100000
bad prob 0.00216738
100000 0.00216738
******************
19th points password value: 200000
bad prob 0.000929333
200000 0.000929333
******************
20th points password value: 300000
bad prob 0.00103292
300000 0.00103292
******************
21th points password value: 400000
bad prob 0.00105986
400000 0.00105986
******************
22th points password value: 500000
bad prob 0.00101011
500000 0.00101011
******************
23th points password value: 600000
bad prob 0.000981904
600000 0.000981904
******************
24th points password value: 700000
bad prob 0.000965971
700000 0.000965971
******************
25th points password value: 800000
bad prob 0.000955875
800000 0.000955875
******************
26th points password value: 900000
bad prob 0.000949525
900000 0.000949525
******************
27th points password value: 1e+06
bad prob 0.000944419
1e+06 0.000944419
******************
28th points password value: 1.5e+06
bad prob 0.000931645
1.5e+06 0.000931645
******************
29th points password value: 2e+06
bad prob 0.000928353
2e+06 0.000928353
******************
30th points password value: 2.5e+06
bad prob 0.000927519
2.5e+06 0.000927519
******************
31th points password value: 3e+06
bad prob 0.000926905
3e+06 0.000926905
******************
32th points password value: 3.5e+06
bad prob 0.000926905
3.5e+06 0.000926905
******************
33th points password value: 4e+06
bad prob 0.000926905
4e+06 0.000926905
******************
34th points password value: 4.5e+06
bad prob 0.000926905
4.5e+06 0.000926905
******************
35th points password value: 5e+06
bad prob 0.00092651
5e+06 0.00092651
******************
36th points password value: 5.5e+06
bad prob 0.000926773
5.5e+06 0.000926773
******************
37th points password value: 6e+06
bad prob 0.000131932
6e+06 0.000131932
******************
38th points password value: 6.5e+06
bad prob 0.000131932
6.5e+06 0.000131932
******************
39th points password value: 7e+06
bad prob 0.000131932
7e+06 0.000131932
******************
40th points password value: 7.5e+06
bad prob 0.000131932
7.5e+06 0.000131932
******************
41th points password value: 8e+06
bad prob 0.000131932
8e+06 0.000131932
******************
42th points password value: 8.8e+06
bad prob 0.000131991
8.8e+06 0.000131991
******************
43th points password value: 9e+06
bad prob 0.000131991
9e+06 0.000131991
******************
44th points password value: 9.5e+06
bad prob 0.000131991
9.5e+06 0.000131991
******************
45th points password value: 1e+07
bad prob 0.000132035
1e+07 0.000132035
******************
46th points password value: 1.5e+07
bad prob 0.000100504
1.5e+07 0.000100504
******************
47th points password value: 2e+07
bad prob 2.15083e-06
2e+07 2.15083e-06
******************
48th points password value: 2.5e+07
bad prob 0
2.5e+07 0
******************
49th points password value: 3e+07
bad prob 0
3e+07 0
******************
50th points password value: 3.5e+07
bad prob 0
3.5e+07 0
******************
51th points password value: 4e+07
bad prob 0
4e+07 0
******************
52th points password value: 4.5e+07
bad prob 0
4.5e+07 0
******************
53th points password value: 5e+07
bad prob 0
5e+07 0
******************
54th points password value: 5.5e+07
bad prob 0
5.5e+07 0
******************
55th points password value: 6e+07
bad prob 0
6e+07 0
******************
56th points password value: 6.5e+07
bad prob 0
6.5e+07 0
******************
57th points password value: 7e+07
bad prob 0
7e+07 0
******************
58th points password value: 7.5e+07
bad prob 0
7.5e+07 0
******************
59th points password value: 8e+07
bad prob 0
8e+07 0
******************
60th points password value: 8.8e+07
bad prob 0
8.8e+07 0
******************
61th points password value: 9e+07
bad prob 0
9e+07 0
******************
62th points password value: 9.5e+07
bad prob 0
9.5e+07 0


==> figs/empirical/unlucky/terminal/rockyou11by3.dat <==
dataset:../dataset/empirical/rockyou.txt
number of accounts 32603388
number of distinct passwords 14344391
number of equivalence classes 2040
total 1
group 0.0587952
group 0.0590244
group 0.0590467
group 0.0590143
group 0.0592476
group 0.0590332
group 0.0605742
group 0.0644313
group 0.0751169
group 0.0811949
group 0.364521
sanity check for all groups 1
matrix: 
100 0 200 0.00541737 5000 6000 7000 8000 9000 10000 20000 30000 40000 50000 60000 70000 7.11455e-322 1.34386e-321 1000 2000 3000 4000 **************** 
2.35374e-310 2.35374e-310 9000 10000 20000 30000 40000 50000 60000 70000 80000 90000 100000 200000 300000 400000 500000 600000 700000 800000 900000 1e+06 **************** 
2.35374e-310 2.35374e-310 6.37331e-317 6.37331e-317 2.35373e-310 2.35373e-310 0 0 3.21758e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 3.12485e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 **************** 
2.35374e-310 2.35374e-310 0 0 2.35373e-310 2.35373e-310 0 0 2.99265e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 1.01975e-320 1.01975e-320 0 0 6.16926e-309 1 0 2.35373e-310 **************** 
2.35374e-310 2.35374e-310 0 0 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.62946e-309 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.26178e-309 1 0 2.35373e-310 **************** 
2.35374e-310 2.35374e-310 0 0 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 7.06434e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 4.61004e-310 1 0 2.35373e-310 **************** 
2.35374e-310 2.35374e-310 0 0 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 4.36134e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 3.5327e-310 1 0 2.35373e-310 **************** 
2.35374e-310 2.35374e-310 0 0 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 3.24835e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 3.21758e-310 1 0 2.35373e-310 **************** 
2.35374e-310 2.35374e-310 0 0 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 3.04103e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.99265e-310 1 0 2.35373e-310 **************** 
2.35374e-310 2.35374e-310 0 0 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.96676e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.86215e-310 1 0 2.35373e-310 **************** 
2.35374e-310 2.35374e-310 0 0 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.81631e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.78703e-310 1 0 2.35373e-310 **************** 
2.35374e-310 2.35374e-310 0 0 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.69791e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.49568e-310 1 0 2.35373e-310 **************** 
2.35374e-310 2.35374e-310 0 0 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.39552e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.35796e-310 1 0 2.35373e-310 **************** 
2.35374e-310 2.35374e-310 0 0 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.28221e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.27711e-310 1 0 2.35373e-310 **************** 
2.35374e-310 2.35374e-310 0 0 0 2.35373e-310 2.35373e-310 2.35373e-310 2.0395e-320 2.0316e-320 0 0 6.16926e-309 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.67799e-309 1 **************** 
2.35374e-310 2.35374e-310 0 0 1.62946e-309 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.26178e-309 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.05998e-309 1 **************** 
2.35374e-310 2.35374e-310 0 0 7.06434e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 4.61004e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 4.43518e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 4.36134e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 3.5327e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 3.44336e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 3.24835e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 3.21758e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 3.12485e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 3.04103e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.99265e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.9674e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 2.96676e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.86215e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.85536e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 2.81631e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.78703e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.76454e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 2.69791e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.49568e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.43796e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 2.39552e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.35796e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.29939e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 2.28221e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.27711e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.24083e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 2.23807e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.22979e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.15743e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 2.07192e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.06003e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.05918e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 2.03924e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.01929e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.00783e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 1.97558e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.94226e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.92104e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 1.9047e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.90131e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.85802e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 1.84104e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.83913e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.83149e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 1.81155e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.80348e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.79563e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 1.78333e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.77399e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.76338e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 1.75807e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.75468e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.7029e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 1.67659e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.66916e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.65346e-310 1 **************** 
2.35374e-310 2.35374e-310 0 0 1.64794e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.64136e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 4.0711e-320 4.05529e-320 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 1.67799e-309 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.62946e-309 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 1.05998e-309 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 7.06434e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 4.43518e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 4.36134e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 3.44336e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 3.24835e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 3.12485e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 3.04103e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 2.9674e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.96676e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 2.85536e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.81631e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 2.76454e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.69791e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 2.43796e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.39552e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 2.29939e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.28221e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 2.24083e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.23807e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 2.15743e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.07192e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 2.05918e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 2.03924e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 2.00783e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.97558e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 1.92104e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.9047e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 1.85802e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.84104e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 1.83149e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.81155e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 1.79563e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.78333e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 1.76338e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.75807e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 1.7029e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.67659e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 1.65346e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.64794e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 1.63754e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.62418e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 1.60508e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.59914e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 1.5915e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.57431e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 1.54927e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.53654e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 1.52911e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.5168e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
2.35374e-310 2.35374e-310 0 0 0 0 1.48094e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 1.43765e-310 1 0 2.35373e-310 2.35373e-310 2.35373e-310 0 0 **************** 
******************
0th points password value: 1000
bad prob 0
1000 0
******************
1th points password value: 2000
bad prob 0
2000 0
******************
2th points password value: 3000
bad prob 0.032574
3000 0.032574
******************
3th points password value: 4000
bad prob 0.00454453
4000 0.00454453
******************
4th points password value: 5000
bad prob 0.00509591
5000 0.00509591
******************
5th points password value: 6000
bad prob 0.00746726
6000 0.00746726
******************
6th points password value: 7000
bad prob 0.00587896
7000 0.00587896
******************
7th points password value: 8000
bad prob 0.00708687
8000 0.00708687
******************
8th points password value: 9000
bad prob 0.00635348
9000 0.00635348
******************
9th points password value: 10000
bad prob 0.00677632
10000 0.00677632
******************
10th points password value: 20000
bad prob 0.00634867
20000 0.00634867
******************
11th points password value: 30000
bad prob 0.00390447
30000 0.00390447
******************
12th points password value: 40000
bad prob 0.00238806
40000 0.00238806
******************
13th points password value: 50000
bad prob 0.0014984
50000 0.0014984
******************
14th points password value: 60000
bad prob 0.0025401
60000 0.0025401
******************
15th points password value: 70000
bad prob 0.00183877
70000 0.00183877
******************
16th points password value: 80000
bad prob 0.0194266
80000 0.0194266
******************
17th points password value: 90000
bad prob 0.0190683
90000 0.0190683
******************
18th points password value: 100000
bad prob 0.0188085
100000 0.0188085
******************
19th points password value: 200000
bad prob 0.0180089
200000 0.0180089
******************
20th points password value: 300000
bad prob 0.0178639
300000 0.0178639
******************
21th points password value: 400000
bad prob 0.017809
400000 0.017809
******************
22th points password value: 500000
bad prob 0.0177852
500000 0.0177852
******************
23th points password value: 600000
bad prob 0.0177773
600000 0.0177773
******************
24th points password value: 700000
bad prob 0.0177737
700000 0.0177737
******************
25th points password value: 800000
bad prob 0.017771
800000 0.017771
******************
26th points password value: 900000
bad prob 0.0177715
900000 0.0177715
******************
27th points password value: 1e+06
bad prob 0.0177721
1e+06 0.0177721
******************
28th points password value: 1.5e+06
bad prob 0.0177723
1.5e+06 0.0177723
******************
29th points password value: 2e+06
bad prob 0.0177719
2e+06 0.0177719
******************
30th points password value: 2.5e+06
bad prob 0.017771
2.5e+06 0.017771
******************
31th points password value: 3e+06
bad prob 0.0177708
3e+06 0.0177708
******************
32th points password value: 3.5e+06
bad prob 0.0177705
3.5e+06 0.0177705
******************
33th points password value: 4e+06
bad prob 0.0177704
4e+06 0.0177704
******************
34th points password value: 4.5e+06
bad prob 0.0177702
4.5e+06 0.0177702
******************
35th points password value: 5e+06
bad prob 0.0177699
5e+06 0.0177699
******************
36th points password value: 5.5e+06
bad prob 0.01777
5.5e+06 0.01777
******************
37th points password value: 6e+06
bad prob 0.00210668
6e+06 0.00210668
******************
38th points password value: 6.5e+06
bad prob 0.00210662
6.5e+06 0.00210662
******************
39th points password value: 7e+06
bad prob 0.00210668
7e+06 0.00210668
******************
40th points password value: 7.5e+06
bad prob 0.00210668
7.5e+06 0.00210668
******************
41th points password value: 8e+06
bad prob 0.0014885
8e+06 0.0014885
******************
42th points password value: 8.8e+06
bad prob 0.00149803
8.8e+06 0.00149803
******************
43th points password value: 9e+06
bad prob 0.00106507
9e+06 0.00106507
******************
44th points password value: 9.5e+06
bad prob 0.0011109
9.5e+06 0.0011109
******************
45th points password value: 1e+07
bad prob 0
1e+07 0
******************
46th points password value: 1.5e+07
bad prob 0
1.5e+07 0
******************
47th points password value: 2e+07
bad prob 0
2e+07 0
******************
48th points password value: 2.5e+07
bad prob 0
2.5e+07 0
******************
49th points password value: 3e+07
bad prob 0
3e+07 0
******************
50th points password value: 3.5e+07
bad prob 0
3.5e+07 0
******************
51th points password value: 4e+07
bad prob 0
4e+07 0
******************
52th points password value: 4.5e+07
bad prob 0
4.5e+07 0
******************
53th points password value: 5e+07
bad prob 0
5e+07 0
******************
54th points password value: 5.5e+07
bad prob 0
5.5e+07 0
******************
55th points password value: 6e+07
bad prob 0
6e+07 0
******************
56th points password value: 6.5e+07
bad prob 0
6.5e+07 0
******************
57th points password value: 7e+07
bad prob 0
7e+07 0
******************
58th points password value: 7.5e+07
bad prob 0
7.5e+07 0
******************
59th points password value: 8e+07
bad prob 0
8e+07 0
******************
60th points password value: 8.8e+07
bad prob 0
8.8e+07 0
******************
61th points password value: 9e+07
bad prob 0
9e+07 0
******************
62th points password value: 9.5e+07
bad prob 0
9.5e+07 0


==> figs/empirical/unlucky/terminal/yahoo11by3.dat <==
dataset:../dataset/empirical/yahoo.txt
number of accounts 69301337
number of distinct passwords 33895873
number of equivalence classes 2575
total 1
group 0.054272
group 0.0543953
group 0.0543613
group 0.0544998
group 0.0546827
group 0.0554019
group 0.05624
group 0.0591756
group 0.0667216
group 0.0652627
group 0.424987
sanity check for all groups 1
matrix: 
100 0.00109546 3000 4000 5000 6000 7000 8000 9000 10000 20000 30000 40000 50000 60000 70000 7.11455e-322 1.34386e-321 1000 2000 3000 4000 **************** 
2.32209e-310 2.32209e-310 9000 10000 20000 30000 40000 50000 60000 70000 80000 90000 100000 200000 300000 400000 500000 600000 700000 800000 900000 1e+06 **************** 
6.13002e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 5.31581e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 5.28207e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 **************** 
5.1904e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 4.999e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 1.01975e-320 1.01975e-320 0 0 1.59832e-308 1 2.122e-314 2.122e-314 **************** 
0 0 3.16252e-309 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 1.29217e-309 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 1.19672e-309 1 2.122e-314 2.122e-314 **************** 
0 0 1.17516e-309 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 1.16436e-309 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 1.08372e-309 1 2.122e-314 2.122e-314 **************** 
0 0 9.63704e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 9.45094e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 7.55537e-310 1 2.122e-314 2.122e-314 **************** 
0 0 6.17076e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 6.13002e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 5.31581e-310 1 2.122e-314 2.122e-314 **************** 
0 0 5.28207e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 5.1904e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 4.999e-310 1 2.122e-314 2.122e-314 **************** 
0 0 4.25206e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 4.15126e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 4.13704e-310 1 2.122e-314 2.122e-314 **************** 
0 0 4.09757e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 4.018e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.85673e-310 1 2.122e-314 2.122e-314 **************** 
0 0 3.75551e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.72686e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.69397e-310 1 2.122e-314 2.122e-314 **************** 
0 0 3.68506e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.63689e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.56877e-310 1 2.122e-314 2.122e-314 **************** 
0 0 3.55498e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.5119e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.48538e-310 1 2.122e-314 2.122e-314 **************** 
0 0 3.43742e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 2.0395e-320 2.0316e-320 0 0 1.59832e-308 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.16252e-309 1 **************** 
0 6.95291e-310 0 0 1.29217e-309 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 1.19672e-309 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 1.17516e-309 1 **************** 
0 6.95291e-310 0 0 1.16436e-309 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 1.08372e-309 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 9.63704e-310 1 **************** 
0 6.95291e-310 0 0 9.45094e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 7.55537e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 6.17076e-310 1 **************** 
0 6.95291e-310 0 0 6.13002e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 5.31581e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 5.28207e-310 1 **************** 
0 6.95291e-310 0 0 5.1904e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 4.999e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 4.25206e-310 1 **************** 
0 6.95291e-310 0 0 4.15126e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 4.13704e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 4.09757e-310 1 **************** 
0 6.95291e-310 0 0 4.018e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.85673e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.75551e-310 1 **************** 
0 6.95291e-310 0 0 3.72686e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.69397e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.68506e-310 1 **************** 
0 6.95291e-310 0 0 3.63689e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.56877e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.55498e-310 1 **************** 
0 6.95291e-310 0 0 3.5119e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.48538e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.43742e-310 1 **************** 
0 6.95291e-310 0 0 3.41896e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.39413e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.38734e-310 1 **************** 
0 6.95291e-310 0 0 3.36655e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.1257e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.10809e-310 1 **************** 
0 6.95291e-310 0 0 3.10172e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.05737e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.97376e-310 1 **************** 
0 6.95291e-310 0 0 2.88591e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.83902e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.73016e-310 1 **************** 
0 6.95291e-310 0 0 2.61345e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.61218e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.61112e-310 1 **************** 
0 6.95291e-310 0 0 2.59966e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.58162e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.5795e-310 1 **************** 
0 6.95291e-310 0 0 2.557e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.52772e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.52008e-310 1 **************** 
0 6.95291e-310 0 0 2.5012e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.48083e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.4717e-310 1 **************** 
0 6.95291e-310 0 0 2.44369e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.43478e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.36857e-310 1 **************** 
0 6.95291e-310 0 0 2.35457e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.3429e-310 2 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.34014e-310 1 **************** 
0 6.95291e-310 0 0 2.33313e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.32995e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 4.0711e-320 4.05529e-320 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.16252e-309 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 1.29217e-309 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 1.17516e-309 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 1.16436e-309 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 9.63704e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 9.45094e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 6.17076e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 6.13002e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 5.28207e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 5.1904e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 4.25206e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 4.15126e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 4.09757e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 4.018e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.75551e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.72686e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.68506e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.63689e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.55498e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.5119e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.43742e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.41896e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.38734e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.36655e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.10809e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 3.10172e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.97376e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.88591e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.73016e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.61345e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.61112e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.59966e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.5795e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.557e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.52008e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.5012e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.4717e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.44369e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.36857e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.35457e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.34014e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.33313e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.32231e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.29345e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.28008e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.27032e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.20115e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.18608e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.15956e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.14428e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.1377e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.13515e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.0872e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 2.08295e-310 1 2.122e-314 2.122e-314 0 6.95291e-310 0 0 **************** 
******************
0th points password value: 1000
bad prob 0
1000 0
******************
1th points password value: 2000
bad prob 0
2000 0
******************
2th points password value: 3000
bad prob 0.0539724
3000 0.0539724
******************
3th points password value: 4000
bad prob 0.0539724
4000 0.0539724
******************
4th points password value: 5000
bad prob 0.0545552
5000 0.0545552
******************
5th points password value: 6000
bad prob 0.0355442
6000 0.0355442
******************
6th points password value: 7000
bad prob 0.0404332
7000 0.0404332
******************
7th points password value: 8000
bad prob 0.0431027
8000 0.0431027
******************
8th points password value: 9000
bad prob 0.0438296
9000 0.0438296
******************
9th points password value: 10000
bad prob 0.0440467
10000 0.0440467
******************
10th points password value: 20000
bad prob 0.0384869
20000 0.0384869
******************
11th points password value: 30000
bad prob 0.0384869
30000 0.0384869
******************
12th points password value: 40000
bad prob 0.0384869
40000 0.0384869
******************
13th points password value: 50000
bad prob 0.0384869
50000 0.0384869
******************
14th points password value: 60000
bad prob 0.0449031
60000 0.0449031
******************
15th points password value: 70000
bad prob 0.0429154
70000 0.0429154
******************
16th points password value: 80000
bad prob 0.00641005
80000 0.00641005
******************
17th points password value: 90000
bad prob 0.00686291
90000 0.00686291
******************
18th points password value: 100000
bad prob 0.00719663
100000 0.00719663
******************
19th points password value: 200000
bad prob 0.00767431
200000 0.00767431
******************
20th points password value: 300000
bad prob 0.0073429
300000 0.0073429
******************
21th points password value: 400000
bad prob 0.00722117
400000 0.00722117
******************
22th points password value: 500000
bad prob 0.00716461
500000 0.00716461
******************
23th points password value: 600000
bad prob 0.00713279
600000 0.00713279
******************
24th points password value: 700000
bad prob 0.00711512
700000 0.00711512
******************
25th points password value: 800000
bad prob 0.00710321
800000 0.00710321
******************
26th points password value: 900000
bad prob 0.00709477
900000 0.00709477
******************
27th points password value: 1e+06
bad prob 0.00708901
1e+06 0.00708901
******************
28th points password value: 1.5e+06
bad prob 0.00707992
1.5e+06 0.00707992
******************
29th points password value: 2e+06
bad prob 0.00707865
2e+06 0.00707865
******************
30th points password value: 2.5e+06
bad prob 0.00707926
2.5e+06 0.00707926
******************
31th points password value: 3e+06
bad prob 0.00707926
3e+06 0.00707926
******************
32th points password value: 3.5e+06
bad prob 0.00707926
3.5e+06 0.00707926
******************
33th points password value: 4e+06
bad prob 0.00707926
4e+06 0.00707926
******************
34th points password value: 4.5e+06
bad prob 0.00708341
4.5e+06 0.00708341
******************
35th points password value: 5e+06
bad prob 0.00707828
5e+06 0.00707828
******************
36th points password value: 5.5e+06
bad prob 0.00707845
5.5e+06 0.00707845
******************
37th points password value: 6e+06
bad prob 0.000572962
6e+06 0.000572962
******************
38th points password value: 6.5e+06
bad prob 0.000572962
6.5e+06 0.000572962
******************
39th points password value: 7e+06
bad prob 0.000572962
7e+06 0.000572962
******************
40th points password value: 7.5e+06
bad prob 0.000572962
7.5e+06 0.000572962
******************
41th points password value: 8e+06
bad prob 0.000573034
8e+06 0.000573034
******************
42th points password value: 8.8e+06
bad prob 0.000573034
8.8e+06 0.000573034
******************
43th points password value: 9e+06
bad prob 0.000573034
9e+06 0.000573034
******************
44th points password value: 9.5e+06
bad prob 0.000573019
9.5e+06 0.000573019
******************
45th points password value: 1e+07
bad prob 0.000573019
1e+07 0.000573019
******************
46th points password value: 1.5e+07
bad prob 0.000572976
1.5e+07 0.000572976
******************
47th points password value: 2e+07
bad prob 0.000179535
2e+07 0.000179535
******************
48th points password value: 2.5e+07
bad prob 0
2.5e+07 0
******************
49th points password value: 3e+07
bad prob 0
3e+07 0
******************
50th points password value: 3.5e+07
bad prob 0
3.5e+07 0
******************
51th points password value: 4e+07
bad prob 0
4e+07 0
******************
52th points password value: 4.5e+07
bad prob 0
4.5e+07 0
******************
53th points password value: 5e+07
bad prob 0
5e+07 0
******************
54th points password value: 5.5e+07
bad prob 0
5.5e+07 0
******************
55th points password value: 6e+07
bad prob 0
6e+07 0
******************
56th points password value: 6.5e+07
bad prob 0
6.5e+07 0
******************
57th points password value: 7e+07
bad prob 0
7e+07 0
******************
58th points password value: 7.5e+07
bad prob 0
7.5e+07 0
******************
59th points password value: 8e+07
bad prob 0
8e+07 0
******************
60th points password value: 8.8e+07
bad prob 0
8.8e+07 0
******************
61th points password value: 9e+07
bad prob 0
9e+07 0
******************
62th points password value: 9.5e+07
bad prob 0
9.5e+07 0


==> figs/montecarlo/imperfect/matrix/000webhost11by3_train.dat <==
0.435774 0.485503 0.444418 0.222124 0.0726869 0.517058 0.58975 0.391227 0.501413 0.463872 0.23233 0.523268 0.255268 0.292482 0.392873 0.439752 0.382526 0.454275 0.445614 0.40916 0.471218 0.524409 
0.43394 0.397135 0.491026 0.473217 0.489456 0.365895 0.595694 0.396354 0.60878 0.379519 0.446687 0.548161 0.368834 0.540283 0.159492 0.579453 0.608681 0.37803 0.473992 0.451266 0.539054 0.414709 
0.0916767 0.0561364 0.073754 0.0910238 0.432503 0.100712 0.0064187 0.0537989 0.396396 0.295746 0.448643 0.00125146 0.0599438 0.102242 0.316294 0.0457997 0.0409946 0.249331 0.0727946 0.0518075 0.0998958 0.0532488 
0.083234 0.142473 0.0819983 1.52162e-06 0.0567065 0.000617422 0.106202 0.12216 0.645209 0.35463 0.35592 0.286269 0.102291 0.0701592 0.580751 0.312702 5.00904e-06 0.314355 0.0757515 0.0540253 0.0889559 0.142385 
0.210883 0.110684 0.469394 0.142698 0.0927498 0.116432 0.0230069 0.153071 0.182175 0.197365 0.386629 0.176748 0.103161 0.612586 0.323987 0.000129075 0.141104 0.00146922 0.0922845 0.176908 0.282808 0.122441 
0.296051 0.299524 0.22433 0.376188 0.639089 0.324577 0.132938 0.535639 0.165639 0.453801 0.259595 0.394583 0.275374 0.60955 0.778111 0.210148 0.37769 0.508017 0.250591 0.423332 0.271865 0.248005 
0.403787 0.284504 0.187603 0.370657 0.145754 0.237994 0.179494 0.336429 0.456096 0.511693 0.110573 0.339477 0.200076 0.0365306 0.583145 0.216115 0.601021 0.334066 0.518704 0.372636 0.37137 0.553213 
0.488374 0.484532 0.479703 0.474075 0.51274 0.484662 0.489422 0.39291 0.488988 0.468075 0.370775 0.487523 0.487402 0.484214 0.488972 0.488944 0.475416 0.499523 0.489795 0.491715 0.487453 0.475782 
0.383579 0.399429 0.439686 0.398524 0.343626 0.518096 0.467417 0.400738 0.361176 0.509782 0.26179 0.274711 0.651685 0.344726 0.445959 0.541885 0.478655 0.465542 0.276002 0.692646 0.416606 0.34402 
0.217829 0.283445 0.850975 0.0798085 0.0244767 0.971891 0.024369 0.727343 0.508306 0.324686 0.311665 0.0942336 0.311784 0.535748 0.308378 0.25341 0.502807 0.171085 0.158998 0.732526 0.0482142 0.0811305 
0.14728 0.116306 0.183373 0.120935 0.343268 0.083195 0.0438225 0.330282 0.887864 0.10866 0.355985 0.1148 0.104394 0.136795 0.316302 0.0889236 0.201256 0.11191 0.00827743 0.0866519 0.138771 0.0995093 
0.306788 0.139048 0.224569 0.0175781 0.330022 0.0811065 0.413735 0.000214855 0.264637 0.0981946 0.0175299 0.00130983 0.144731 0.0115176 0.229874 0.0273579 0.361553 0.0205129 0.0661111 0.0726898 0.061832 0.229436 
0.120378 0.0485769 0.0987635 0.034382 0.193503 0.343016 0.22054 0.0744295 0.491868 0.305692 0.458295 0.0214838 0.377783 0.270022 0.308173 0.0682495 0.092852 0.0185484 0.0656767 3.55346e-06 0.0751909 0.0452239 
0.498276 0.454388 0.452672 0.478016 0.440183 0.555096 0.555594 0.415748 0.425992 0.554875 0.636284 0.358806 0.400705 0.593951 0.441355 0.460967 0.545257 0.374729 0.611148 0.384889 0.456755 0.487071 
0.478891 0.47299 0.487257 0.511322 0.482108 0.508876 0.484663 0.504206 0.455461 0.471264 0.524589 0.4745 0.510878 0.478878 0.486658 0.460201 0.500621 0.499107 0.522313 0.477215 0.487317 0.48666 
0.345671 0.430752 0.449035 0.0125492 0.35719 0.446237 0.116796 0.311318 0.364359 0.331136 0.476106 0.0517511 0.33689 0.575842 0.485607 0.338803 0.591257 0.146485 0.368276 0.0654609 0.483326 0.49858 
0.0548719 0.287098 0.212015 5.6918e-08 0.0372761 2.19244e-06 0.00632749 2.03955e-06 0.448136 1.79064e-05 0.121914 1.07266e-07 0.0580179 1.17078e-05 2.18211e-05 1.16055e-05 0.00109066 6.31434e-06 0.121653 7.44495e-06 0.0285138 2.08192e-06 
0.0463299 0.364367 0.100961 2.0174e-07 9.37258e-05 8.82354e-07 0.0164511 2.85686e-06 0.153104 4.3919e-06 0.0610916 1.13387e-06 0.0472489 1.20158e-05 0.339584 1.29486e-05 0.0874186 5.47927e-06 0.00200611 1.11037e-06 0.0577301 1.62941e-06 
0.446729 0.116043 2.62247e-05 0.359366 6.96799e-06 0.204293 2.36757e-06 0.337899 4.35586e-06 0.311238 0.000171614 0.000162761 1.84654e-06 0.392295 3.30886e-06 0.455177 2.07986e-06 0.350632 9.52331e-07 0.307674 1.29901e-06 0.0626112 
0.740604 0.0523887 0.0680419 0.218199 3.67709e-05 0.578207 0.0102602 0.316598 0.0148979 0.396654 0.00937875 0.00114723 0.00768129 0.329957 0.329984 0.37553 0.000190944 0.37129 0.00201962 0.0344329 0.0675019 0.0126167 
0.625628 0.234795 0.336505 0.0457994 0.251891 0.261468 0.0937094 0.127711 0.000748288 0.0688684 0.0987376 0.0873625 0.245459 0.0402572 6.11398e-05 0.0260862 0.311476 0.039124 0.419445 0.0133014 0.19539 0.0468073 
0.0523298 0.0489352 0.400202 0.464127 0.704773 0.221973 0.00967812 0.603879 0.480449 0.325015 0.428233 0.407931 0.00615799 0.908634 0.80964 0.158655 0.480272 0.402137 0.214143 0.00319822 0.309711 0.238326 
0.505526 0.396638 0.0405719 0.02917 0.0611004 0.0596554 0.0449521 0.0238523 0.0297472 0.0704906 0.629348 0.000124616 0.132763 0.0235147 0.131084 0.0306267 0.0521122 0.0532149 0.0414652 0.0303026 0.00981131 0.00264635 
0.199471 0.718912 0.106292 0.116352 0.187589 1.00627e-05 0.0122291 3.0699e-05 0.0917891 7.40158e-06 0.156512 2.53458e-06 0.00573043 7.56858e-06 0.0291795 1.5033e-05 0.00205997 1.75249e-05 0.535116 1.1477e-06 0.105585 1.13909e-07 
0.00437608 0.922081 0.0504489 0.248259 0.0300499 1.02972e-05 0.00187112 5.42797e-05 0.0656327 6.18949e-05 0.0526159 2.0103e-05 0.0271509 3.43707e-07 0.0616309 0.000125067 0.276811 5.72452e-06 0.0281408 9.80003e-06 0.0631766 1.76334e-06 
0.932994 0.00728201 0.34602 0.0839393 9.27354e-06 0.00513223 2.01379e-05 0.145999 3.04379e-05 0.0301442 3.25511e-06 0.180778 5.02153e-05 0.684474 5.85656e-06 0.0508729 1.45917e-06 0.108055 1.61131e-05 0.0280356 1.00104e-05 0.0615707 
0.820097 0.122963 0.0348089 0.421322 0.0618925 1.11895e-05 0.245168 5.50775e-06 0.100015 1.21794e-06 0.0885621 6.00808e-06 0.0582202 3.23111e-05 0.00756897 1.76994e-05 0.000713266 3.90016e-05 0.0508477 1.37702e-06 0.0159164 5.84127e-06 
0.949166 0.00122162 0.0447887 0.481063 0.0562783 5.90954e-06 0.0742688 3.83284e-05 0.0316058 3.62856e-06 0.0216865 6.44082e-05 0.0012517 1.47285e-05 0.651695 1.15996e-05 0.000932862 0.000140575 0.0256297 2.10629e-07 0.0227803 2.11729e-06 
0.65877 0.317946 0.168007 0.610849 0.443051 0.0880689 0.000386452 0.00266866 0.00493268 0.00312906 0.000372258 0.00318833 0.000243641 0.591155 0.00615332 0.203123 0.00484292 0.083581 0.000366536 0.00328661 0.000102638 0.00189868 
0.154663 0.836003 0.85385 0.00410557 0.0304351 0.668272 0.00404271 0.00811595 0.0553459 0.000601221 0.00249598 0.00324975 0.040758 0.0981482 0.0857141 0.0127383 0.618326 0.000467631 0.0048066 0.00402414 0.0325663 0.00259465 
0.992861 2.58657e-06 0.696154 0.224894 0.538673 0.294736 0.189878 0.15249 0.0106562 0.0550663 0.515275 0.334243 0.184334 0.000172591 0.496203 0.222607 0.589181 0.130873 0.27945 0.010776 0.00724282 8.89711e-05 
0.0046615 0.00494639 0.0446126 0.0458299 0.0943647 0.0965975 0.486936 0.498137 0.505995 0.489251 0.512334 0.425567 0.451363 0.548452 0.49425 0.498683 0.411629 0.584843 0.496183 0.503367 0.493614 0.471233 
0.590264 0.40358 0.454301 0.486601 0.388158 0.486854 0.0651633 0.0552118 0.0480989 0.106145 0.050465 0.0585882 0.320401 0.44649 0.384425 0.0380969 0.0465838 0.15183 0.11443 0.0639915 0.0502851 0.0291682 
0.28565 0.708864 0.00805288 0.939664 0.0159885 0.873438 0.122987 0.0720388 3.32502e-05 0.117837 0.152768 0.0382889 0.585044 0.143158 0.119755 0.00479181 0.2662 0.200397 0.00449241 0.00103683 1.28333e-05 0.0149639 
0.223378 0.771249 0.659419 0.289066 0.0338945 0.857239 0.0140041 0.036247 0.000111117 0.051995 0.149156 0.194451 0.00612506 0.0140086 0.0228826 0.0184464 0.0799869 0.00469321 0.013006 0.0290174 0.0174324 0.0247416 
0.804669 0.190652 0.907898 0.0472194 0.897277 0.00709632 0.0267538 0.0306187 0.0258669 0.00463121 0.0171902 8.92437e-05 0.0789662 0.00488721 0.025919 0.0404953 0.0783642 0.0671372 0.0690341 0.0969521 0.0546669 0.0190113 
0.210232 0.786762 0.541521 0.429796 0.658748 0.280649 0.412601 0.147178 0.031063 0.0310283 0.179983 0.54878 0.298194 0.0281301 0.345694 0.143435 0.506962 0.347996 0.0174048 0.137879 0.0881182 0.0729917 
0.130371 0.867862 0.00425645 0.978727 0.00900118 0.954974 0.0650702 0.674561 0.105992 0.00019561 0.241686 2.40826e-05 0.0215991 0.000120469 0.463399 0.000132954 0.152509 4.17909e-05 0.485025 0.00010313 0.107291 0.00033863 
0.303427 0.69526 0.48867 0.498686 0.117218 0.856071 0.328193 0.478304 0.0319791 0.0433267 0.0507625 0.000558824 0.00828488 0.112256 0.0491358 0.138602 0.189395 0.00267681 0.00324239 0.000469758 0.00394685 0.0577725 
0.496547 0.502796 0.00208597 0.991549 0.0849966 0.901557 0.605259 0.297474 0.187184 0.301639 0.319682 0.215473 0.103821 0.137767 0.266937 0.133129 0.362324 0.148963 0.21012 0.256413 0.127556 0.145642 
0.603177 0.302775 0.438233 0.557996 0.988016 0.00315797 0.0487085 0.88132 0.22139 0.121802 0.0651139 0.391188 0.50232 0.346804 0.971062 0.0144409 0.078436 0.0284839 0.651007 0.242055 0.169076 0.177357 
0.625113 0.374359 0.403808 0.591124 0.00732949 0.981973 0.686722 0.235789 0.0485248 0.0880102 0.000154502 0.0276529 0.0924891 0.862466 0.440588 0.0229336 0.0588737 0.20105 0.0159992 0.0793904 0.0433848 0.00832613 
0.00522095 0.99431 0.430991 0.564505 0.989176 0.00131747 0.398205 0.532899 0.0506311 0.0593138 0.0814622 0.0544037 0.0475285 0.0473086 0.309591 0.471967 0.0607933 0.18733 0.0522581 0.0614645 0.0504366 0.039289 
0.239094 0.452303 0.479316 0.517611 0.470644 0.522895 0.621308 0.331774 0.250201 0.144149 0.287124 0.0522439 0.585332 0.0869453 0.377502 0.0174809 0.414364 0.267112 0.00809941 0.275143 0.0451063 0.167431 
0.384958 0.614684 0.371019 0.625546 0.499945 0.492805 0.588955 0.358546 0.0840352 0.0727303 0.0726736 0.135965 0.142697 0.231244 0.309242 0.0673517 0.101396 0.026296 0.0450865 0.0496207 0.0723623 0.089048 
0.121452 0.661233 0.808952 0.188523 0.00170319 0.992946 0.0413754 0.919931 0.20302 0.160271 0.146834 3.79464e-05 0.577813 0.420822 0.00904721 8.7863e-05 0.62063 0.159127 0.0102951 0.149779 0.102279 0.131353 
0.422629 9.10091e-05 0.997462 0.000919435 0.387973 0.609173 0.932271 0.0470505 0.566877 0.0925421 6.09762e-06 0.234638 1.67369e-05 0.509591 3.53625e-05 0.590911 3.53033e-07 0.270238 0.000107042 0.203412 2.87e-06 0.14634 
0.634305 0.0850679 0.000589874 0.000577653 0.00124376 0.00122109 0.00897567 0.010725 0.148576 0.130866 0.486197 0.479014 0.419964 0.441067 0.442154 0.487814 0.490597 0.498469 0.53463 0.427594 0.494801 0.482719 
0.0862247 0.511986 0.000429396 0.000438687 0.000912963 0.000928685 0.00652718 0.00672167 0.109071 0.110868 0.485681 0.498295 0.460748 0.492709 0.488871 0.487977 0.484415 0.482739 0.481913 0.480158 0.48496 0.493532 
0.153547 0.255985 0.999431 0.000268805 0.000377046 0.99899 0.00272841 0.00421016 0.87683 0.0551333 0.20308 0.195326 0.305367 0.430433 0.321597 0.255976 0.221947 0.125917 0.393395 0.485542 0.185707 0.331949 
1.68195e-05 0.430461 9.79376e-05 0.999494 0.998977 0.000162909 0.609076 0.383359 0.813163 0.0945089 0.0846951 0.0666197 0.0985584 0.0806586 0.311946 0.181851 0.11721 0.0509276 0.113219 0.554804 0.190581 0.0299813 
0.864418 0.0113489 0.500983 0.498556 0.885335 0.113693 0.499287 0.493678 0.474437 0.409416 0.0244728 0.003592 0.0208237 5.11256e-05 0.313083 0.000105789 0.0435648 0.000211591 0.0238876 0.00148884 0.0261701 0.019766 
0.212082 0.693129 0.00021367 0.500184 0.000451263 0.000459054 0.00396752 0.00331966 0.0541838 0.0545485 0.453881 0.459273 0.491178 0.508815 0.517242 0.482745 0.487525 0.512447 0.52001 0.479987 0.487887 0.512086 
0.00111329 0.38732 0.656108 0.343685 0.421747 0.577376 0.00146185 0.995361 0.927161 0.0205711 0.232706 0.328122 0.19244 0.256342 9.17868e-05 0.0769791 0.243352 0.144214 0.411892 0.422913 0.146438 0.336328 


==> figs/montecarlo/imperfect/matrix/bfield11by3_train.dat <==
0.49947 0.222963 0.107639 0.153651 0.0791056 0.00343505 0.0767661 0.0957825 0.506748 0.00109289 0.191421 0.0119084 0.138302 0.434337 0.0565262 0.134986 0.0556292 0.000474788 4.46245e-05 0.515506 0.0615902 0.51815 
0.0784489 0.0930909 0.50773 0.392987 0.474535 0.329053 0.50059 0.49941 0.450081 0.543021 0.0016469 0.585653 0.496499 0.498549 0.510333 0.453775 0.586607 0.40823 0.51157 0.428481 0.48057 0.519294 
0.238527 0.653508 0.0220396 0.0370001 0.00108005 0.0537396 0.0171175 0.0267785 0.122442 0.0448267 0.0247813 0.0514628 0.000364148 2.40542e-05 0.0115592 0.0150844 0.0380787 0.0528998 0.0143546 0.0751357 2.04723e-06 0.0111958 
0.508291 0.416928 0.0867851 0.481382 0.251982 3.08718e-05 0.134439 0.000641947 0.464892 0.000388607 0.159584 0.000105943 0.105266 5.43047e-05 0.105105 0.000330259 0.0432544 5.92794e-05 0.257451 0.000112122 0.406476 8.60037e-06 
0.484041 0.453219 0.454686 0.0556867 6.93256e-06 0.00890921 0.000334217 6.99838e-05 1.20584e-06 0.0865449 1.29617e-05 0.0465418 5.34161e-05 0.601934 1.88217e-05 0.0972647 8.02974e-05 0.551578 1.62785e-05 0.0844108 3.35427e-05 0.0907573 
0.0282443 0.0313797 0.247796 0.244368 0.494077 0.505796 0.529575 0.470307 0.471297 0.528683 0.491816 0.507852 0.509632 0.490291 0.526156 0.473754 0.507408 0.491888 0.506002 0.493915 0.496735 0.503263 
0.112412 0.8435 0.49015 0.165943 0.101154 0.0464423 0.125661 1.7211e-05 0.147953 0.0761063 9.00433e-05 0.184713 0.340356 0.0741267 0.169591 0.0107449 0.0529399 0.0921464 0.113393 0.000112768 0.00374542 0.000194282 
0.964241 0.00882246 0.75796 0.0866888 0.148523 0.178239 0.0695884 0.179266 0.0968797 0.0838616 9.65068e-05 0.178326 0.0243029 0.721836 0.405899 0.171552 0.496128 0.155134 0.145321 0.172138 0.211023 0.300719 
0.0721585 0.894863 0.700424 0.011453 0.00352493 0.0728159 0.00126676 0.0625559 0.00950455 0.150577 0.0002229 0.00305197 0.00116155 0.212389 0.00680998 0.0851852 0.000206671 0.126498 0.000365498 0.112556 0.0228183 2.59153e-05 
0.0152294 0.0156741 0.0982558 0.101125 0.475626 0.488045 0.459312 0.4879 0.46232 0.484434 0.473922 0.505412 0.475176 0.483506 0.49659 0.475479 0.422033 0.433399 0.452446 0.487997 0.478702 0.471189 
0.196647 0.790889 0.434449 0.435837 0.0130334 0.519647 0.0665755 0.00203797 0.000320305 0.0149047 0.000444578 0.000312304 0.0187374 0.000306477 0.193845 0.00383037 0.0123554 6.04067e-05 4.98521e-06 5.73157e-05 0.0478974 0.00232558 
0.304675 0.683888 0.28712 0.623783 0.49149 0.186697 5.7921e-06 3.5254e-06 2.84535e-05 8.93836e-06 2.22106e-06 4.73785e-05 1.64788e-05 1.96532e-09 1.16031e-05 4.30491e-06 3.59809e-05 1.07904e-05 2.69485e-05 1.00472e-05 6.15141e-06 1.07843e-05 
0.878435 0.115563 0.12451 0.836673 0.785581 0.0247125 0.165755 0.198544 0.0221153 0.0145888 0.00944293 0.00319372 0.049599 0.109781 0.248548 0.133171 0.0703002 0.159391 0.118042 0.0883299 0.0703484 0.188005 
0.496202 0.500459 0.961645 0.0122756 0.439849 0.465869 0.100663 0.200158 0.362445 0.407641 0.0574928 0.198915 0.0943509 0.26509 0.39421 0.382781 4.21932e-05 0.316278 0.197072 0.394729 0.0592915 0.380446 
0.986624 0.0102166 0.468697 0.502689 0.157894 0.738487 0.0725518 0.0924445 0.100002 0.460158 0.120577 0.13314 0.325115 0.361101 0.304417 0.0750438 0.0228757 0.0155198 0.0725382 0.143947 0.101399 0.114907 
0.535359 0.460613 0.498769 0.469537 0.0196233 0.86552 0.0630772 0.00752228 0.0329374 0.0107345 0.0208611 0.0362149 0.0358015 0.00703894 0.482829 0.000140694 0.021665 0.00782986 0.117596 0.0193544 0.0427678 0.0471119 
0.496053 0.501166 0.209209 0.766496 0.445833 0.466533 0.188119 0.0986511 0.000394464 0.0019489 0.212566 6.91023e-06 0.0015358 0.0881016 0.426996 0.381263 0.0021825 0.199917 0.0944558 0.00575002 0.0754573 0.0927683 
0.99761 0.000643226 0.429749 0.553117 0.15694 0.78126 0.294167 0.203085 0.173535 0.703063 0.00574543 0.0521829 0.0714025 0.738362 0.243422 0.0581105 0.0254462 0.0585834 0.111414 0.121233 0.228184 0.0111034 
0.313152 0.684987 0.0401806 0.945283 0.756124 0.19139 0.148813 0.423985 0.0842331 0.298755 0.0907814 0.00121422 0.198035 0.37279 0.129144 0.349365 0.392915 0.0842258 0.498269 0.213839 0.0660522 0.0587921 
0.887858 0.1109 0.394682 0.594473 0.625426 0.335331 0.0557671 0.00554704 0.0169832 0.000467671 0.0825401 0.00633917 0.265969 0.0421364 0.0631548 0.00112267 0.0907359 0.0025543 0.0503456 0.0106633 0.0712197 0.000526938 
0.854689 0.144358 0.224893 0.767635 1.42614e-06 0.972962 0.335839 0.0117525 4.15805e-07 0.000671815 2.66779e-06 0.00963468 4.75807e-06 0.00858048 1.84775e-05 0.219296 2.81314e-05 0.0676949 1.81056e-05 0.0194994 5.96183e-07 0.0391483 
0.231055 0.344955 0.00206432 0.00286442 0.0100888 0.0103673 0.238239 0.244005 0.390254 0.400453 0.499949 0.50005 0.513797 0.486202 0.508446 0.491464 0.498523 0.501471 0.434469 0.565503 0.509138 0.490838 
0.615318 0.384296 0.500579 0.496409 0.872249 0.112998 0.235516 0.414044 0.387394 0.0407109 1.91553e-05 0.0625456 0.000124065 0.187908 6.66602e-05 0.0472528 3.17712e-05 0.0104388 8.70062e-06 0.000870183 3.40277e-05 0.102427 
0.633724 0.000175145 0.997247 0.0012193 0.535695 0.458738 0.762482 0.104903 0.613322 0.171586 0.306002 0.313539 0.000258619 0.583438 0.529431 0.355805 0.413744 0.369177 0.0761435 0.121762 0.0147868 0.331108 
0.384106 0.615653 0.672758 0.324876 0.412782 0.578657 0.734765 0.0600171 0.412233 0.254999 0.0463478 0.0693781 0.00683568 0.0847166 0.239133 0.0863701 0.0432015 0.307447 0.0477524 0.0480077 0.0232491 0.01412 
0.682687 0.000145153 0.000837908 0.00110335 0.00410246 0.00410511 0.0986204 0.0997402 0.159607 0.15857 0.485968 0.46581 0.506564 0.481065 0.471924 0.346364 0.41429 0.493084 0.497467 0.496717 0.379997 0.473908 
0.256273 0.283148 0.218357 0.780236 0.320795 0.672318 0.772581 0.0667877 0.0317947 0.700117 0.118566 0.0165121 0.00431796 0.00743353 0.328858 0.000457679 0.163198 0.0152427 0.000888027 0.00137278 0.0399729 0.0655999 
0.527607 0.0717823 0.344022 0.654337 0.964595 0.029287 0.036371 0.820034 0.0457612 0.715767 0.052337 0.176939 0.060244 4.52849e-06 0.279034 2.4427e-05 0.00213837 1.42257e-05 0.188966 1.16113e-05 0.0555952 8.30864e-05 
0.416552 0.503418 0.219961 0.738562 0.46916 0.527986 0.444977 0.485328 0.0639387 0.823384 0.0173402 0.610769 0.110795 1.27334e-08 0.105966 3.16155e-07 0.0889312 6.18904e-10 0.0863687 2.26531e-06 0.0250131 5.20539e-10 
1.28196e-05 0.967055 0.986595 0.012645 0.996931 0.00158929 0.314473 0.649498 0.0431395 0.898811 0.0530234 0.757548 0.286478 0.0389703 0.234167 0.0427316 0.0518063 0.043007 0.0504594 0.0605774 0.506841 0.03716 
0.134415 0.864694 0.509675 0.490029 0.000311072 0.998728 0.101734 0.874811 0.0940223 0.868219 0.0563483 0.819631 0.333459 0.0607185 0.289489 0.0918794 0.0632014 0.0500652 0.0850153 0.121897 0.493131 0.137815 
0.102695 0.196542 0.500005 0.499947 0.999413 0.000351239 0.0948338 0.89938 0.0187152 0.972028 0.0612229 0.0506971 0.403672 0.395785 0.449434 0.264695 0.493619 0.418472 0.578667 0.121986 0.184569 0.625358 
0.205478 0.521655 0.634365 0.365455 0.000114517 0.999307 0.902813 0.081245 0.0453341 0.929251 0.0535701 0.862893 0.052691 0.0644396 0.380194 0.297732 0.0352381 0.301744 0.0211572 0.0425408 0.112267 0.0270633 
0.957078 0.00056774 0.676488 0.0149405 0.437345 0.562028 0.342412 0.642209 0.00320712 0.972194 0.0105854 0.908734 0.0525367 0.05561 0.0747929 0.114234 0.0590182 0.0953659 0.147954 0.0624906 0.159415 0.0812599 
0.222953 0.388764 2.59799e-07 0.602039 0.885409 0.114052 0.88571 0.101105 0.4899 0.489026 0.510598 0.419903 0.114534 0.103113 0.182369 0.0140983 0.0716816 0.0125396 0.110381 0.156008 0.122134 0.0806751 
0.140649 0.0182383 0.367483 0.421942 0.195987 0.803512 0.497103 0.490719 0.0164515 0.964067 0.0489087 0.886766 0.0391343 0.238429 6.62565e-07 0.122966 1.86582e-06 0.034053 1.5483e-06 0.0308079 2.25827e-06 0.390561 
0.568308 0.268934 0.500087 0.433132 0.935608 0.0638956 0.733921 0.253924 0.322525 0.657888 0.0266549 0.909208 0.0167061 0.264071 0.012779 2.47476e-06 0.0302145 1.53714e-05 0.0798421 3.07979e-05 0.0322105 4.06501e-06 
0.606692 0.189411 0.293086 0.613152 0.55579 0.000118926 0.00246638 0.00305644 0.00396507 0.00487466 0.00877104 0.0159787 0.145439 0.178955 0.510512 0.43552 0.458126 0.495858 0.509147 0.487224 0.235346 0.603377 
0.488082 0.475973 0.059565 0.757458 0.99969 2.89803e-05 0.564058 0.433881 0.00174542 0.994948 0.985331 0.00376416 0.440533 0.43786 0.197436 0.343945 0.203581 0.290047 0.152304 0.0253203 0.364877 0.24862 
0.397192 0.347544 0.077761 0.901859 0.03752 0.72025 0.997895 0.000387756 0.452139 0.545117 0.00351092 0.987486 0.483893 0.415001 0.112753 0.0852965 0.0852634 0.224228 0.0773579 0.140013 0.46444 0.104594 
0.112369 0.601155 0.46061 0.332543 0.500616 0.126187 0.715673 0.283168 0.000950468 0.997157 0.992013 0.00182176 0.518867 0.411525 0.249583 0.174611 0.301315 0.271145 0.399734 0.141233 0.0516048 0.110877 
0.880198 0.115652 0.192008 0.700595 0.377061 0.155221 0.500719 0.497766 0.497635 0.499947 0.546419 0.445535 0.151663 0.758048 0.187996 0.0619749 2.82777e-06 0.183823 9.39502e-07 0.000680704 1.7212e-06 0.0494377 
0.697379 0.250524 0.295915 0.0714429 0.361894 0.00541006 0.00910465 0.989689 0.985573 0.0124876 0.635557 0.358073 0.471683 0.456819 0.303132 0.100373 1.95439e-07 0.229967 1.17335e-08 0.0239671 1.9174e-06 0.125114 
0.30141 0.320307 0.0621303 0.500028 0.499955 0.5 0.99954 6.50931e-05 0.118503 0.879705 0.442172 0.551905 0.0606718 0.872924 0.369732 0.0760577 8.49159e-05 0.0722936 2.45272e-06 0.0309927 0.000532768 0.0661746 
0.46398 0.169164 0.30059 0.482769 0.130761 0.350808 0.499983 0.499654 0.574069 0.425348 0.00358887 0.994489 0.04038 0.938092 0.379077 0.418158 0.486742 9.92243e-07 0.954801 4.74895e-06 0.504296 1.83645e-05 
0.738961 0.069945 0.154562 0.545527 0.262608 0.5 0.513058 0.14926 0.522528 0.476081 0.498047 0.497382 0.396653 0.5521 0.522493 0.0471479 1.65102e-06 0.0454863 1.73932e-05 0.0418411 6.75001e-06 0.106594 
0.0490774 0.382087 0.108604 0.5725 0.367109 0.281363 0.999482 0.000383296 0.653222 0.346405 0.883971 0.114792 0.00855823 0.977633 0.0805668 0.803655 0.432202 0.165384 0.399013 0.0931027 0.213338 0.101201 
0.62152 0.175364 0.375983 0.386274 0.0286232 0.720939 0.57471 0.000105909 0.42233 0.548086 0.000648113 0.000548724 0.604267 0.391558 0.0463606 0.0526555 0.329734 0.374514 0.363568 0.379647 0.326963 0.406077 
0.789408 0.126635 0.689966 0.149782 0.721145 0.0892047 0.000407642 0.569654 1.12521e-05 0.00013515 0.998991 0.000442772 0.415257 0.579242 0.912823 0.0412611 0.0545753 0.407024 0.0645303 0.461726 0.108437 0.411855 
0.830171 0.16688 0.323815 0.173802 0.228628 0.563994 0.843323 6.89082e-05 0.0693597 0.715738 0.999304 0.000437266 0.175178 0.821912 0.926611 0.0459397 0.0510092 0.402866 0.0721505 0.426649 0.140567 0.734344 
0.0979497 0.242172 0.47974 0.478474 0.669665 0.299216 0.489696 0.401616 0.880142 0.0639524 6.09043e-05 0.000311521 0.376216 0.621295 0.949882 0.0293056 0.0603692 0.455668 0.213532 0.49044 0.093827 0.516252 
0.394137 0.544047 0.507154 0.29924 0.612924 0.0370218 0.317456 0.28384 0.18389 0.623284 0.0197338 0.979884 0.277221 0.71823 0.477956 0.484035 0.0940129 0.0134457 0.196996 0.0249427 0.2128 0.0504674 
0.256609 0.0310342 0.615033 0.0467984 0.691327 0.162668 0.36006 0.00685523 0.105865 0.56688 0.500347 0.499229 0.00019854 0.994983 0.919611 0.0357249 0.0389891 0.0125962 0.0488617 0.0262517 0.0297643 0.00257839 
0.675939 0.263726 0.208318 0.624251 0.198585 0.520408 0.628578 0.293283 0.0380947 0.861868 0.000131251 0.000126997 0.00217435 0.00109115 0.654977 0.335662 0.428769 0.328242 0.487812 0.106825 0.505393 0.398118 


==> figs/montecarlo/imperfect/matrix/brazzers11by3_train.dat <==
0.924061 0.0263273 0.634057 0.162097 0.248113 0.296593 0.286449 0.645345 0.0659343 0.826305 0.148659 0.351939 0.218978 0.312123 0.273976 0.133019 0.248372 0.272454 0.194205 0.260459 0.00318818 0.204788 
0.844076 0.111826 0.477586 0.341357 0.123335 0.202002 0.00171261 0.000207963 0.00565091 0.000102482 0.0582434 0.00429872 0.0392672 0.00558626 0.411192 0.000257617 0.528463 0.000255261 0.0527577 4.77823e-05 0.135412 0.000195035 
0.627568 0.343228 0.019281 0.860334 0.0602817 0.490436 0.124216 2.15929e-06 0.183867 2.14766e-05 0.07773 3.41045e-05 0.000280551 5.59469e-06 0.101498 3.04435e-05 0.31583 2.86006e-05 0.0925072 4.43163e-06 0.235087 6.8503e-06 
0.0160663 0.97485 0.0502341 0.0139602 0.187634 0.671813 0.476851 0.166291 0.0545539 0.246865 0.451694 0.0512935 0.378672 0.0357134 0.383699 0.103014 0.525585 0.41822 0.727894 0.10803 0.903561 0.0290701 
0.777804 0.205495 0.0788888 0.852096 0.416543 0.327591 0.0617626 0.114972 0.00148395 0.0211716 0.0387734 0.000906187 0.00872406 0.171396 0.250991 0.248712 0.00154114 0.0889857 0.00179855 0.163793 0.000661023 0.054207 
0.00786027 0.00495385 0.0325647 0.0306811 0.122138 0.113931 0.392462 0.542721 0.467167 0.527815 0.404396 0.582137 0.539832 0.459849 0.536757 0.463022 0.586169 0.161447 0.48898 0.509769 0.483046 0.514349 
0.224281 0.768195 0.0144216 0.954159 0.466041 0.416532 0.235359 0.208098 0.133756 0.296974 0.000180028 0.352751 0.0741912 0.00553428 0.246844 0.51809 0.237458 0.213997 0.268024 0.410083 0.261815 0.0680356 
0.00253447 0.990523 0.502056 0.469277 0.196631 0.6962 0.186859 0.304551 0.0386686 0.234242 0.249863 0.0110088 0.149136 0.690262 0.269768 0.0487178 0.338609 0.178735 0.202003 0.0728715 0.274795 0.118166 
0.98802 0.00502265 0.492539 0.478841 0.495523 0.397332 0.163247 0.327839 0.0933387 1.08124e-05 0.546227 8.49944e-06 0.453024 3.8435e-05 0.317524 1.31577e-05 0.420147 3.29401e-06 0.361239 4.27729e-07 0.0019358 2.71708e-06 
0.885789 0.106823 0.964664 0.00459781 0.868843 0.0158483 0.366111 0.085683 3.43586e-06 0.139135 4.35035e-05 0.0466303 7.07335e-06 0.743313 1.39468e-06 0.078136 6.05212e-05 0.0979312 1.13474e-05 0.180798 1.75902e-06 0.0794528 
0.499336 0.497198 0.481823 0.503862 0.0735865 0.872967 0.482998 0.26236 0.103486 0.251434 0.0811715 0.072616 0.0829788 0.0838706 0.320814 0.0353943 0.0903782 0.0160067 0.000276094 0.0845681 0.0871625 0.238856 
0.552437 0.445824 0.509271 0.483591 0.429444 0.54369 0.450114 0.422519 0.344924 0.333376 0.0652111 0.158269 0.0948901 0.187225 0.0543738 0.366617 0.498474 0.0578724 0.396552 0.047962 0.0517241 0.279846 
0.497416 0.501332 0.992868 0.0018313 0.475491 0.504657 0.88296 0.0220726 0.0588898 0.100537 0.128076 0.100012 0.0736558 0.56853 0.254635 0.0895573 0.0413066 0.199523 0.0478523 0.331156 0.428876 0.0790417 
0.000768857 0.0011118 0.00317357 0.00313449 0.0118627 0.0117311 0.0567066 0.056008 0.496408 0.485223 0.505843 0.408958 0.510619 0.484799 0.504027 0.450486 0.461834 0.463288 0.511747 0.475474 0.319622 0.530756 
0.0464133 0.388375 0.498695 0.498506 0.984488 0.00495657 0.918598 0.0319457 0.213644 0.337436 0.348838 0.128969 0.305065 0.535333 0.176253 0.23996 0.15144 0.303325 0.34404 0.0887319 0.114564 0.207367 
0.560386 0.160815 0.00204741 0.000896019 0.00667717 0.00517009 0.0313101 0.0243625 0.289344 0.221209 0.39329 0.300918 0.389733 0.304084 0.244329 0.268282 0.412151 0.354333 0.387423 0.0466748 0.494609 0.499751 
0.000358034 0.999145 0.635466 0.361483 0.510228 0.47836 0.961547 0.00191604 0.163488 0.350846 0.253752 0.000137514 0.150677 0.000341386 0.743156 2.69334e-05 0.00266069 4.94314e-06 0.16052 0.00113898 0.202967 4.27968e-05 
0.014587 0.984882 0.493114 0.503571 0.9147 0.0728347 0.146206 0.794516 0.0175546 0.452099 0.0462988 1.44374e-06 0.016542 1.57822e-05 0.387291 1.20675e-06 0.00371749 3.08309e-06 0.00428753 7.6911e-06 0.0188385 2.75811e-06 
0.411619 0.587674 0.385878 0.611219 0.619403 0.369684 0.35005 0.597899 0.484403 0.0511651 5.59587e-07 0.0318228 1.19441e-07 0.141275 1.46429e-06 0.0949703 6.60346e-06 0.0660003 1.69189e-06 0.222068 1.22695e-05 0.0642884 
0.134441 0.540325 0.000219856 0.99888 0.406858 0.589754 0.638639 0.345163 0.0999397 0.755973 0.165973 0.122849 0.165987 0.13961 0.389601 0.169316 0.0803639 0.141718 0.371557 0.134053 0.157044 0.287576 
0.468391 0.0163283 0.737634 0.261528 0.000399783 0.996464 0.624839 0.360172 0.0533323 0.815532 0.0513861 0.283231 0.0591963 1.94856e-05 0.0749957 2.65151e-05 0.0759453 7.64536e-06 0.114271 3.86222e-06 0.253148 8.51597e-05 
0.659047 0.149399 0.000323296 0.345292 0.00123089 0.00117227 0.00582135 0.0055959 0.0509669 0.0486796 0.261231 0.245332 0.484258 0.482264 0.471081 0.437328 0.509169 0.481227 0.49411 0.503074 0.488119 0.480803 
0.279678 0.0211727 0.310586 0.689146 0.000963862 0.997342 0.499972 0.495134 0.0475163 0.909417 0.230779 0.549198 0.329428 0.263975 0.714529 3.5808e-05 0.194385 1.47126e-05 0.47315 0.000218228 0.428072 4.52678e-05 
0.394575 0.21806 0.5 0.148135 0.65363 0.345038 0.228241 0.767495 0.483616 0.459851 0.0347884 0.686877 0.406441 0.0516948 2.57538e-08 0.0598234 7.48787e-06 0.0441717 2.44858e-05 0.150956 3.62289e-06 0.195936 
0.417292 0.400193 0.991649 0.00809029 0.295573 0.703445 0.356917 0.638386 0.489702 0.468396 0.495144 0.298449 0.178367 0.421538 0.0394388 1.20947e-06 0.457749 1.46564e-06 5.15462e-06 1.38574e-06 0.351702 2.27925e-06 
0.0258941 0.718979 0.380271 0.158279 0.336747 0.662242 0.331596 0.663569 0.490491 0.466388 0.0608047 0.723085 0.0220547 0.569713 0.0212456 4.15421e-06 0.0325067 1.02467e-05 0.0745905 1.00105e-07 0.0869387 6.01305e-06 
0.0836777 0.0410382 0.46304 0.382292 0.463065 0.535857 0.77447 0.221131 0.709598 0.250844 0.454807 0.347762 0.21975 0.398751 1.49755e-06 0.00031074 0.000165576 0.000695263 7.12259e-05 9.21166e-05 1.25102e-06 4.76237e-05 
0.297222 0.1799 0.000109596 0.109777 0.000453762 0.000414746 0.00216273 0.001194 0.0191855 0.0158462 0.0963748 0.0796275 0.186068 0.152805 0.525422 0.474482 0.665307 0.334459 0.499213 0.500517 0.500147 0.49985 
0.633318 0.362581 0.0181951 0.605059 0.000177665 0.0844165 0.406576 0.592676 0.180625 0.812631 0.021045 0.945068 0.0410065 0.894115 0.274305 0.294883 0.235064 0.346355 0.290807 0.195619 0.320448 0.27835 
0.251442 0.606645 0.842617 0.0515319 0.499786 0.500017 0.508957 0.490107 0.323354 0.668215 0.500069 0.458058 0.0836158 0.836495 0.310973 0.0529107 5.2299e-08 0.11582 5.23277e-07 0.109429 2.72508e-06 0.0484582 
0.372791 0.113416 0.481517 0.496977 0.421552 0.578307 0.640659 0.264099 0.520155 0.473835 0.346712 0.623159 0.179928 0.76191 0.493646 0.0516145 4.66691e-08 0.067529 9.8043e-08 0.0946024 3.67756e-06 0.12029 
0.326084 0.454415 0.198267 0.532139 0.743249 0.256642 0.116697 0.882275 0.734726 0.260596 0.102501 0.874004 0.389795 0.565109 0.608277 0.0373168 1.6442e-07 0.0768355 6.27562e-07 0.0440445 2.88012e-08 0.171792 
0.204447 0.255905 0.355907 0.398304 0.597706 0.402195 0.795818 0.203707 0.497674 0.498078 0.947156 0.031467 0.255761 0.703269 0.504824 0.173155 2.4511e-05 1.10722e-05 6.08574e-06 0.000141467 5.26673e-05 9.17027e-06 
0.321852 0.310828 0.249989 0.749989 0.596239 0.290396 0.275415 0.209411 0.460877 0.536495 0.00453774 0.982477 0.516789 0.45826 0.0915658 0.708453 0.206327 0.0164145 0.12459 4.12236e-05 0.357276 0.0412262 
0.476972 0.455209 0.462097 0.0214108 0.514743 0.372769 0.139686 0.195235 0.00148191 0.00127593 0.00750699 0.00637674 0.0143202 0.0124733 0.112281 0.0963938 0.525385 0.381968 0.423238 0.45719 0.549776 0.431213 
0.397243 0.514306 0.499984 0.500005 0.530048 0.349426 0.529697 0.469887 0.216508 0.781608 0.482798 0.507702 0.632317 0.349598 0.0522418 0.804857 0.173289 0.00700248 0.562935 0.000895023 0.0143235 0.0237451 
0.621051 0.307745 0.4082 0.319458 0.336754 0.641154 0.511028 0.488921 0.000735598 0.998783 0.0041343 0.00489145 0.986037 0.00928063 0.0532266 0.0718469 0.449496 0.343912 0.142792 0.451618 0.531052 0.426153 
0.417686 0.414661 0.148958 0.509229 0.148212 0.51674 0.602751 4.14789e-05 0.0822373 0.000369086 0.00214171 0.00188017 0.00407419 0.00357343 0.508648 0.47562 0.453133 0.40119 0.393545 0.31671 0.448207 0.420058 
0.0315204 0.585935 0.510006 0.00127916 0.0641331 0.439739 0.319013 0.155698 0.00027194 0.000244037 0.00140672 0.00124877 0.00295446 0.00236958 0.028958 0.0187041 0.338593 0.476488 0.462171 0.316296 0.43534 0.476206 
0.358877 0.573983 0.0582258 0.463042 0.0181903 0.826297 0.0500568 0.606586 0.829745 0.140044 0.000861239 0.998295 0.484573 0.513818 0.486866 0.500503 0.332049 0.341945 0.421991 0.275269 0.350351 0.201033 
0.0713948 0.410248 0.519854 0.0590958 0.0369718 0.624079 0.599945 0.400032 0.970776 0.028906 0.00585045 0.992533 0.904023 0.0929023 0.96983 0.00278006 0.323378 0.0523762 8.74658e-08 0.108577 1.36999e-05 0.0461917 
0.463829 0.120898 0.502493 0.398723 0.48091 0.263874 0.251855 0.476689 0.730153 0.269791 0.998488 0.000418914 0.816772 0.181135 0.863783 0.119721 0.66386 0.0710879 1.35457e-06 0.227206 0.000338458 0.23701 
0.66511 0.072605 0.558184 0.0711085 0.592867 0.313744 0.43572 0.310403 0.0531409 0.261329 0.516928 0.482365 0.99788 0.000772723 0.460874 0.528515 0.396846 0.328926 9.57418e-06 0.456114 0.000101863 0.376259 
0.0925954 0.00313973 0.230918 0.671417 0.0953744 0.0766014 0.138858 0.453134 0.000215289 0.000104936 0.000513506 0.000323892 0.000983334 0.00101717 0.00771741 0.0109632 0.20043 0.207215 0.5016 0.498384 0.481418 0.518571 
0.261537 0.344102 0.451701 0.0510769 0.253003 0.585441 0.499711 0.487967 0.488633 3.24237e-05 0.000291715 0.000470933 0.000906915 0.000704662 0.00606995 0.00556455 0.184195 0.141178 0.510758 0.394317 0.528779 0.40692 
0.478287 0.121614 0.46373 0.281331 0.54862 0.367372 0.544839 0.455144 0.25316 0.296514 0.499998 0.499229 0.923545 0.0749856 0.586999 0.401361 0.12661 0.685911 0.00762542 0.00949752 0.0105595 0.0131516 
0.483244 0.0341667 0.448269 0.26119 0.507213 0.423936 0.453041 0.516927 0.00110736 0.118192 0.499996 0.499632 0.503457 0.495993 0.488847 0.506273 0.0706772 0.816821 0.0749822 0.0299342 0.123896 0.112386 
0.00702311 0.646245 0.202979 0.239133 0.0970648 0.345328 0.245989 0.120578 0.535557 0.264124 0.201111 0.591242 0.703933 0.295781 0.991736 0.00601272 0.891993 0.0494376 0.315588 0.0636304 0.148807 0.141551 
0.636763 0.131172 0.5664 0.287727 0.75159 0.160907 0.332209 0.549124 0.0230113 1.73952e-05 0.636624 0.16401 0.677303 0.000191517 0.593968 0.405358 0.025631 0.0217195 0.488144 0.408408 0.400582 0.3422 
0.107383 0.437287 0.0108748 0.0953924 0.595455 0.148946 0.196764 0.388259 0.616606 0.118533 0.328941 0.146154 0.530124 0.176659 0.000220518 0.99804 0.91096 0.0490024 0.0320922 0.0579903 0.0766643 0.0869741 
0.520941 0.0121438 0.0363976 0.0990228 0.0354505 0.815777 0.0250124 0.157304 0.5 0.199495 0.0698053 0.00490532 0.0733747 0.524536 0.000548999 0.998741 0.969693 0.0145244 0.275663 0.288064 0.149238 0.416846 
0.208373 0.387879 0.235773 0.521554 0.39707 0.549896 0.234495 0.425253 0.478861 0.385567 0.60827 0.225561 0.337862 0.662035 0.499374 0.499815 0.972526 0.00641127 0.26412 0.174845 0.184655 0.12065 
0.666289 0.0472795 0.37221 0.297086 0.517357 0.414877 0.259467 0.2259 0.219878 0.57443 0.352086 0.553002 0.0476127 0.0608007 0.487804 0.511333 0.894318 0.083253 0.0247876 0.0501566 0.104705 0.106467 
0.49638 0.259855 0.0197109 0.58029 0.351156 0.497055 0.239489 0.0881288 0.351265 0.166534 0.448981 0.499607 0.481159 0.500259 0.0436014 0.95552 0.471998 0.505143 0.0307665 0.018235 0.0309816 0.0183492 


==> figs/montecarlo/imperfect/matrix/clixsense11by3_train.dat <==
0.0514604 0.552338 0.0973604 3.98122e-05 0.0117256 5.10639e-06 0.136898 0.000198988 0.120381 1.88978e-06 0.200628 4.16206e-05 0.000898329 5.8914e-05 0.214314 1.70178e-05 0.0920481 1.21954e-05 0.218516 1.09662e-06 0.0460609 4.63782e-06 
0.821194 0.0505184 0.170074 0.280804 0.130445 0.063023 0.185581 0.647763 0.36479 0.0235969 0.371947 0.158974 0.000886152 0.107971 0.27136 0.309697 0.048534 0.349629 0.283837 0.338805 0.000273092 0.000195358 
0.890916 0.0164327 0.140829 0.0508744 0.140812 0.104483 0.244614 0.34383 0.42 0.137826 0.350695 0.0401175 0.519974 0.0263312 0.106321 0.213837 0.143227 0.0292658 0.060518 0.110878 0.133235 0.0164654 
0.313656 0.637164 0.253374 0.229015 0.595109 0.375464 0.346686 0.173469 0.184318 0.176044 0.161286 0.144159 0.133428 0.073588 0.208706 0.619931 0.0579134 0.26086 0.367615 0.276662 0.470795 0.163199 
0.917055 0.0140072 0.275098 0.122525 5.71553e-06 0.0752008 6.17148e-06 0.0025976 2.76215e-06 0.114534 0.000141461 0.0825455 0.000826647 0.43546 9.93491e-06 0.299502 0.000834871 0.134512 1.77459e-05 0.133508 2.35293e-05 0.235641 
0.0346559 0.0339843 0.302936 0.297431 0.512904 0.486988 0.491264 0.508712 0.475275 0.524675 0.55208 0.44757 0.506898 0.492789 0.479788 0.520161 0.505813 0.494145 0.513247 0.486679 0.500412 0.499522 
0.918319 0.0327346 0.0829667 0.487736 0.020711 8.87526e-06 1.45768e-05 1.97878e-05 0.48553 1.76018e-06 0.0267754 5.92021e-07 0.000502464 7.17996e-06 0.31217 1.9041e-05 0.0612704 6.84873e-06 0.000796011 1.27988e-06 0.558268 3.17472e-05 
0.948937 0.00602154 0.52726 0.0788376 3.71352e-06 0.00699016 7.26732e-05 0.00510533 1.89542e-05 0.319915 4.26854e-06 0.177444 0.000109786 0.013338 0.00016049 0.000574919 0.000449849 0.336117 2.35795e-05 0.079352 1.96287e-05 0.115386 
0.321217 0.633495 0.480275 0.123549 9.33443e-07 1.95665e-06 3.30034e-06 2.55723e-07 1.82751e-07 3.84652e-07 1.89829e-05 3.18131e-06 6.28752e-07 1.71584e-06 3.57939e-06 1.46711e-06 2.51807e-06 4.0661e-06 7.13435e-08 2.8026e-05 4.69887e-06 4.53062e-06 
0.762033 0.207029 0.0519917 0.677346 0.192206 0.0837285 0.00213035 0.120526 0.366026 0.103653 0.166868 0.227809 0.000450318 0.0677961 3.16618e-05 0.0347888 1.32586e-06 0.0782362 0.422973 0.0638775 0.191719 0.0193087 
0.641674 0.347984 0.864165 0.0457017 0.260711 0.393666 0.18351 0.0774626 0.286717 0.470161 0.0364006 0.181776 7.06441e-06 0.431231 0.230932 0.554555 0.13945 0.272431 0.494821 0.0513733 0.100494 0.15529 
0.333087 0.655794 0.783447 0.119851 0.0560478 0.112612 0.0757795 0.0400181 0.0636326 7.46746e-05 0.0722327 0.0358813 0.0375607 0.0875837 0.084502 0.0204651 0.0654509 4.58245e-05 0.0781463 0.0806337 0.00549919 0.124928 
0.21801 0.773357 0.527425 0.396575 0.30908 0.0412132 2.64399e-05 0.0415147 0.000305179 0.0753855 2.35636e-05 6.69211e-06 0.000531858 0.000720126 0.000102862 0.155517 1.84926e-05 0.000137746 2.13455e-05 0.044871 4.18476e-06 0.165107 
0.310087 0.682578 0.935357 0.00058329 0.215272 0.235573 3.2683e-06 3.44939e-05 4.18636e-05 5.62271e-05 2.16768e-06 7.03972e-05 9.18249e-06 2.05023e-05 2.30928e-05 9.36893e-06 5.80181e-05 0.000105041 4.27003e-05 1.58304e-05 8.87516e-06 4.72054e-05 
0.0224016 0.973207 0.0177641 0.943773 0.0563613 0.614734 0.075245 3.40699e-06 0.0374579 1.35592e-05 0.337367 0.000371349 0.0177915 1.48039e-05 0.565015 2.39525e-06 0.623057 0.000137749 0.14473 7.56681e-06 0.403305 1.25945e-05 
0.00117448 0.993634 0.950014 0.00454269 0.202973 0.407963 7.84669e-05 1.19718e-05 3.58964e-05 3.01436e-05 1.7018e-05 1.41778e-05 0.000202552 2.25924e-05 8.34452e-07 1.61832e-05 0.000104355 1.0166e-06 8.3463e-05 9.43979e-06 5.13384e-05 6.52386e-07 
0.731244 0.264766 0.0437715 0.921235 0.0400007 0.66058 0.0949216 9.20618e-05 0.094161 3.61451e-05 0.226993 0.000158273 0.0587654 7.26684e-06 0.181474 0.000303819 0.27358 5.85358e-05 0.000154317 0.000621164 0.00608071 7.26327e-08 
0.835683 0.161153 0.356973 0.615202 0.0425662 0.720743 0.223476 0.0525171 0.00916642 0.176405 0.646783 0.0484198 0.0533016 0.0281669 0.0103512 0.131776 0.139216 0.00530447 0.103864 0.0228443 4.48476e-05 0.00224452 
0.000693495 0.000354521 0.00680007 0.971672 0.222386 0.592685 0.214949 0.219614 0.177974 0.0357308 0.023039 0.0264576 0.386231 0.209545 0.220606 0.0309267 0.0505824 0.134763 0.000357204 0.110756 0.574478 0.118009 
0.850215 0.148339 0.90584 0.0814892 0.494038 0.397476 0.0597127 0.028432 0.0995285 0.066744 0.0143153 0.00107483 0.312998 0.111629 0.333361 0.0015739 0.0025514 0.0266594 0.022001 0.0306484 0.0480685 0.0712953 
0.575662 0.423391 0.0247309 0.966975 0.00744033 0.921432 0.0635843 0.331771 4.53169e-05 0.000107925 0.000377222 5.54584e-05 0.0205659 1.74279e-05 0.256729 5.64894e-06 0.0371142 0.000451166 0.130983 8.92431e-06 0.609976 2.18918e-05 
0.0901204 0.71295 0.979187 0.0143445 0.00267804 0.941821 0.0519416 0.473531 0.0928135 4.62137e-05 0.0652798 4.87847e-05 0.0563188 0.000869505 0.113055 5.94924e-05 0.0889899 0.000105649 0.169399 0.00010101 0.105354 0.00250763 
0.115352 0.0614441 0.537652 0.457085 0.0706845 0.88422 0.61135 0.00721981 0.199308 0.0403542 1.74287e-08 0.0268932 1.38163e-06 0.00542304 5.05746e-07 0.00272044 2.63283e-06 0.00212625 2.28343e-05 0.0700702 1.15223e-06 0.201617 
0.000260208 0.979434 0.00233616 0.00215009 0.0122243 0.0184624 0.168376 0.155068 0.342199 0.31529 0.475293 0.524642 0.498847 0.501049 0.517632 0.48231 0.508345 0.491602 0.61799 0.382006 0.505626 0.494306 
0.224926 0.752074 0.504126 0.492329 0.465605 0.505011 0.240588 0.510217 0.14483 0.339611 0.00288449 0.0537305 2.00683e-05 0.00539495 0.000767083 0.000322044 0.00159153 0.0352702 0.00196862 0.239545 0.00479082 0.0173023 
0.172791 0.206652 0.00168677 0.996766 0.0117155 0.97503 0.358539 0.528839 0.20635 0.567448 0.373288 0.0542884 0.234774 0.227998 0.189492 0.0164666 0.786202 0.00108539 0.174859 0.0454112 0.901083 0.0647168 
0.498139 0.501492 0.626256 0.371747 0.00284936 0.986713 0.763371 0.0914059 0.081657 0.625279 0.148008 0.0587638 0.0804785 0.104937 0.304572 0.175317 0.586457 0.00198583 0.0215719 0.143682 0.0460241 0.011281 
0.345748 0.000117292 0.00120545 0.00119171 0.0104868 0.0102136 0.0896233 0.0867613 0.179582 0.175459 0.499303 0.484147 0.507527 0.487202 0.466845 0.450443 0.498784 0.501161 0.499898 0.462974 0.489569 0.496727 
0.290889 0.113433 0.000713156 0.998787 0.00411755 0.000388245 0.46989 0.493417 0.866335 0.0599056 0.253042 0.045708 0.16948 0.0586636 0.199818 0.0692242 0.614732 0.245538 0.819513 0.0328691 0.466822 0.0725264 
0.299212 0.345976 0.000337045 0.00033135 0.401306 0.598342 0.024831 0.0243994 0.0498063 0.0489509 0.496953 0.484434 0.512575 0.485885 0.486104 0.479044 0.496976 0.426096 0.486157 0.493313 0.386208 0.445239 
0.0488407 0.951057 0.389083 0.555078 0.861809 0.133952 0.88059 0.0831692 0.0342575 0.892592 0.223916 0.0396015 2.65616e-07 0.000391429 1.4803e-06 0.131622 8.63918e-07 0.0644221 3.27221e-06 0.0272106 5.47291e-06 0.034821 
0.455078 4.25628e-06 0.999594 4.60748e-05 0.391718 0.605202 0.482274 0.491386 0.0460598 0.900988 0.416101 0.0461944 9.00016e-06 0.0402771 1.91335e-06 0.042017 2.97719e-05 0.122041 1.48322e-08 0.0497933 3.41391e-06 0.383995 
0.0398321 0.8532 0.481726 0.517901 0.162321 0.836071 0.875904 0.101374 0.0478978 0.906581 0.313293 0.223006 0.0330546 0.0380513 0.039914 0.0523929 0.0429914 0.0574135 0.00693536 0.000231362 0.0578348 0.0598819 
0.5 0.488626 0.000128079 0.000147539 0.00110682 0.00117859 0.00987376 0.0102092 0.0196677 0.0203887 0.19961 0.20633 0.473229 0.48743 0.477968 0.482864 0.441834 0.481451 0.464023 0.479012 0.478399 0.48434 
0.180337 0.276837 0.122678 0.525812 0.00106046 0.000986917 0.00906716 0.0143094 0.0182417 0.016914 0.183694 0.172446 0.51389 0.475161 0.54491 0.40831 0.505199 0.494717 0.521562 0.475941 0.470389 0.527443 
0.262907 0.329743 0.535276 0.325088 0.468283 0.530556 0.97493 0.0150564 0.225754 0.754236 0.049482 0.746739 0.198821 0.0562642 0.413925 0.257797 0.303184 0.00176069 0.279353 0.036666 0.0546178 0.107329 
0.681655 0.0503857 9.26106e-05 0.814394 0.000793211 0.000720969 0.993019 0.00620737 0.0136514 0.0124515 0.138849 0.124486 0.485361 0.476433 0.459108 0.445499 0.515168 0.455836 0.509836 0.384314 0.503397 0.495081 
0.583285 0.0628888 0.387159 0.0980716 0.000347956 0.000358626 0.0031201 0.00310394 0.00656686 0.00612279 0.0659332 0.063006 0.406988 0.384124 0.529978 0.469651 0.502154 0.495542 0.515523 0.484094 0.505905 0.494077 
0.216145 0.552675 0.813022 0.0101401 0.537835 0.264336 0.00206951 0.00202625 0.00413155 0.00405184 0.0419628 0.0242999 0.259527 0.252765 0.511114 0.488882 0.515305 0.484677 0.51596 0.483968 0.482521 0.517471 
0.0996255 0.561337 0.139638 0.541666 0.00015904 0.000166977 0.0013742 0.00241819 0.00273295 0.00286402 0.0166882 0.0176211 0.171166 0.179411 0.465625 0.486466 0.399814 0.489789 0.488186 0.47918 0.488999 0.477089 
0.355067 0.499979 0.310731 0.449328 0.352377 0.219196 0.00110394 0.00113491 0.00215836 0.00231157 0.0223565 0.0233691 0.139718 0.143953 0.557214 0.420917 0.477288 0.489341 0.41876 0.572982 0.531981 0.467925 
0.266767 0.261951 0.0970972 0.0712909 0.524746 8.32884e-05 0.000904707 0.000717465 0.00180875 0.00143427 0.574006 0.421029 0.113168 0.0897288 0.444268 0.46575 0.489941 0.367655 0.494331 0.40235 0.487083 0.333119 
0.032161 0.0614777 0.0280273 1.1746e-05 8.44074e-05 0.103082 0.999205 0.000768828 0.00149382 0.00153769 0.00721535 0.0155859 0.0930984 0.0961263 0.485655 0.487934 0.485276 0.485064 0.423813 0.482241 0.489659 0.484998 
0.0324645 0.548206 0.380967 0.387824 0.364708 0.354448 0.000700781 0.000610076 0.00140932 0.00121973 0.0086143 0.0124045 0.0873313 0.0762651 0.520287 0.448056 0.589163 0.383003 0.515396 0.463914 0.440527 0.496881 
0.341842 0.51733 0.0271969 0.428612 0.499948 0.499997 0.000379497 0.000327329 0.000752325 0.000653554 0.74874 0.24158 0.700452 0.239902 0.247985 0.213774 0.294757 0.175569 0.410985 0.3521 0.287543 0.330602 
0.546765 0.413157 0.480626 0.054631 0.0248328 0.147796 0.000273434 0.999103 0.25166 0.747093 0.986354 0.00101337 0.0338599 0.888409 0.178536 0.123769 0.261055 0.0329685 0.270922 0.187694 0.263854 0.273611 
0.549546 0.318134 0.150964 0.705944 0.815458 0.0136274 0.999096 0.000441307 0.133428 0.865643 0.914197 0.0763846 0.396781 0.544711 0.430085 0.0337278 9.22528e-08 0.000523442 7.79406e-05 0.0448788 6.53046e-07 0.0533698 
0.671701 0.0191806 0.26042 0.644108 0.334227 0.552714 0.522138 0.47755 0.972064 0.0273141 0.0577538 0.938463 0.474535 0.486648 0.475285 0.16837 1.86893e-06 6.82635e-08 8.26587e-07 2.19675e-06 0.000377668 6.46287e-08 
0.499055 0.200701 0.5 0.499997 0.13019 0.73192 0.142354 0.854341 0.267641 0.73198 0.491175 0.504986 0.887117 0.0892566 0.0212745 0.761722 0.0616832 0.0381073 0.0831892 0.0695553 0.099778 0.0499606 
0.289006 0.123866 0.290813 0.705297 0.123164 0.794376 0.511535 0.279508 0.999676 2.1634e-05 0.478866 0.518024 0.469329 0.511512 0.552361 0.270918 0.0271171 0.0374789 0.0284927 0.0701849 0.000130496 0.0863976 
0.437588 0.342127 0.0599559 0.0334473 0.399191 0.552038 0.463235 0.291064 5.96396e-05 0.999765 0.570694 0.427523 0.140535 0.848477 0.533327 0.365507 0.100266 0.0585614 0.361031 0.0818404 0.15749 0.224753 
0.326192 0.551804 0.535403 0.0980188 0.347434 0.421882 0.248945 0.75098 0.324543 0.584706 0.000119497 0.998018 0.491818 0.496731 0.663525 0.230893 0.0198503 0.0839983 0.0927581 0.0765373 0.029972 0.272286 
0.0219093 0.130851 0.473708 0.224278 0.18232 0.811838 0.602638 0.00161666 0.529963 2.26741e-05 0.469762 0.529417 0.189102 0.800485 0.705865 0.196396 0.0500707 0.114081 0.0332185 1.91067e-07 0.0564933 0.206639 
0.531364 0.00449537 0.5 0.313918 0.421965 0.0810544 0.0351347 0.964811 0.467135 0.130072 0.510463 0.487873 0.23584 0.753922 0.873577 0.0304751 0.00824629 0.0238741 0.0109415 0.0140678 0.00927051 0.00709733 


==> figs/montecarlo/imperfect/matrix/csdn11by3_train.dat <==
0.998474 0.000343291 0.33651 0.289393 0.395261 0.0634041 0.0451672 0.0241222 0.178684 0.00713999 0.0923107 0.16832 0.315066 0.423364 0.384429 0.351338 0.395235 0.00799278 0.0013616 0.51142 0.0119278 0.000967845 
0.858782 0.14072 0.209475 0.17748 0.021423 0.789316 0.115999 0.392388 0.438434 0.00975889 0.0493032 0.00406153 0.164255 0.299408 0.41265 0.0817944 0.484874 0.0045258 0.506408 0.32747 0.169543 0.0962133 
0.0145798 0.984886 0.0766832 0.0486634 0.0231111 0.00542038 0.0829445 0.0403597 0.0455182 0.109773 0.0163304 0.0913671 0.078237 0.0106964 0.375243 0.0915217 0.10802 0.0771041 0.0948321 0.137076 0.066076 0.000213752 
7.8909e-05 0.999648 0.132076 0.35168 0.316861 0.0806714 0.129067 0.157275 0.124233 0.123612 0.11352 0.148447 0.124322 0.640943 0.339046 0.0607508 0.174125 0.166119 0.136212 0.0143345 0.0911694 0.0481534 
0.000136876 0.510303 0.33884 0.403284 0.455096 0.471785 0.149358 0.012536 0.397267 0.056937 0.348776 0.214747 0.357254 0.427062 0.381372 0.206832 0.232541 0.0478927 0.607075 0.369724 0.361253 0.354527 
0.265941 0.311065 0.194362 0.126373 0.254703 1.29687e-05 0.588508 0.0629356 0.275151 0.300153 0.232868 0.0799706 0.195107 0.626411 0.0408595 0.120595 0.453996 0.206298 0.0252982 0.753457 0.16236 0.23788 
0.0191874 0.51841 0.0708123 0.0354997 0.218987 0.00501498 0.20791 0.0752002 0.12236 0.132238 0.445269 0.036314 0.0359224 0.13365 0.290609 0.0451045 0.0453145 0.244442 0.0504995 0.0527232 0.0513952 0.0524836 
0.132529 1.93475e-05 0.0644555 0.0866571 0.0537094 0.0317165 0.0599949 0.081262 0.319248 0.244001 0.0499077 0.0736251 0.077897 0.0327025 0.336635 0.146353 0.000183007 0.0567666 0.067056 0.00448988 0.0604054 0.0740496 
0.107128 0.37118 0.200492 0.200732 0.136471 0.168992 0.165822 0.470542 0.0610127 0.0333092 0.320058 0.125566 0.000489967 0.237654 0.355817 0.0434527 0.135777 0.474075 0.0656149 0.331821 0.00112601 0.0431678 
0.395104 0.579287 0.413796 0.464469 0.489486 0.218972 0.527706 0.461688 0.462932 0.288681 0.674689 0.0945793 0.4888 0.491365 0.46926 0.487882 0.4181 0.427245 0.44145 0.265633 0.479573 0.489028 
0.441546 0.209248 0.0732839 0.0679018 0.0543569 0.0443587 0.117974 0.00103295 0.129743 0.25995 0.436493 0.34315 0.0551804 0.0861577 0.00429964 0.0240108 0.0731956 0.0287326 0.0867252 0.142894 0.079615 0.0460651 
0.854006 0.0694034 0.375914 0.473566 0.390735 0.383254 0.475538 0.447264 0.428769 0.538148 0.425846 0.509445 0.388469 0.521426 0.133937 0.480628 0.356069 0.492072 0.404235 0.32305 0.433166 0.483419 
0.00132632 0.578552 0.267487 0.0765832 1.78534e-05 0.0874169 0.000236461 0.0777312 0.000574326 0.0455621 1.53778e-05 0.0732652 2.90795e-08 0.547761 3.60974e-07 0.0663032 4.50611e-06 0.0300457 1.38481e-06 0.0207968 2.72066e-06 0.000902996 
0.484542 0.0266005 0.212184 0.529629 0.441213 0.157823 0.566167 0.28889 0.00304634 0.486592 0.105859 4.98883e-06 0.112593 0.0811998 0.653161 0.112287 0.254217 0.00186615 0.821809 0.139681 0.430887 0.331497 
0.569782 0.320362 0.131926 0.561522 0.332172 0.192586 0.437069 0.11286 0.0380099 0.00557296 0.234383 0.0102275 0.00109766 0.381456 0.188268 0.1066 0.542763 0.0180589 0.509422 0.0013195 0.138815 0.0278438 
0.0385336 0.441632 0.215544 0.421641 0.123578 0.315084 9.68809e-05 0.0905591 0.030015 0.00376237 4.46657e-05 0.124727 0.0210224 0.050061 0.101386 0.0446855 0.00422356 0.0216938 0.0198619 0.0674691 0.0299965 0.110292 
0.773813 0.0425706 0.291231 0.428088 0.426865 0.137807 0.000531728 0.0634137 0.0734879 0.295735 0.0670148 0.0150326 0.00986543 0.013511 0.395896 0.218917 0.07535 0.00293765 0.00578869 0.0112083 0.210661 0.0496795 
0.520526 0.472774 0.096527 0.735446 0.149502 0.0739122 0.201351 0.0610376 0.0373953 0.0355991 0.115549 0.0725781 0.498506 0.484299 0.415997 0.0486821 0.185246 0.169193 0.413158 0.100981 0.686267 0.303615 
0.5 0.499989 0.370147 0.462305 0.405793 0.334645 0.0133471 0.490452 0.420884 0.00034869 0.052715 0.323399 0.322432 0.0339449 0.000169869 0.0250998 0.197138 0.382222 0.0132355 0.42645 0.0237322 0.327633 
0.390811 0.21415 0.452542 0.477808 0.211502 0.0752285 4.77431e-06 0.0268615 0.0433355 0.318949 0.308981 0.600898 0.536522 0.461914 1.87444e-05 0.966527 0.00519472 0.312874 0.173019 0.287216 0.107999 2.79657e-05 
0.6706 0.1216 0.336679 0.57181 0.0496159 0.00501946 9.20593e-07 4.45923e-06 1.52053e-07 0.0076161 2.76358e-08 0.00149763 6.71448e-06 0.0178859 1.68992e-06 0.0144425 7.35118e-07 0.000270585 1.94617e-06 7.93563e-07 3.90851e-07 0.00166361 
0.076648 0.642124 0.931651 0.0237137 0.296762 0.240133 4.95864e-05 0.305898 9.92009e-06 0.364152 4.49593e-05 0.189449 4.24313e-05 0.737692 1.09793e-05 0.269707 2.04327e-05 0.0429657 6.2236e-05 0.357902 5.84381e-06 0.486401 
0.494918 0.216265 0.483923 0.462414 0.277722 0.16413 7.75124e-06 2.05055e-07 1.9698e-05 9.43982e-06 3.21949e-06 5.80426e-05 1.37079e-06 1.448e-05 0.000214335 3.54868e-05 6.45225e-07 2.91776e-07 7.62968e-05 2.37846e-05 7.31035e-06 5.79561e-06 
0.0169586 0.855641 0.177504 0.778084 0.158342 0.378963 1.7608e-05 2.15979e-08 2.21949e-07 1.03046e-06 1.01488e-07 6.79803e-08 3.09046e-05 5.79155e-08 6.81745e-05 7.76991e-08 2.49903e-06 3.03539e-05 8.4874e-06 2.11253e-08 3.39156e-06 4.83124e-07 
0.11061 0.176415 0.486537 0.485457 0.0972916 0.616145 0.244402 0.0339842 0.306071 7.77454e-05 0.393236 0.0113157 0.0920601 0.00246907 0.371927 0.0229383 0.292057 0.000214236 0.22392 0.000855462 0.0805453 5.97373e-05 
0.504454 0.000150485 0.969403 0.00965226 0.401174 0.383784 0.210527 0.249034 0.000848773 0.394099 0.0127196 0.0765556 5.12651e-05 0.209317 0.269888 0.0154834 0.00138769 0.345047 0.0141799 0.144228 0.00469725 0.978748 
0.0858279 0.395306 0.870736 0.113738 0.492261 0.347921 0.262967 0.336045 0.00999056 0.0189825 0.400391 0.0885264 0.318406 0.0256183 0.39535 7.02655e-05 0.519303 0.115607 0.49854 0.00152134 0.433747 0.29953 
0.695391 0.207572 0.441526 0.53901 0.754586 0.0419637 0.0584989 0.443542 0.140579 1.82131e-05 0.178529 0.543343 0.0359898 0.000146973 2.21763e-05 0.0907746 0.000146703 0.132847 0.28995 0.0261613 0.000389927 0.100383 
0.418039 0.47103 0.600242 0.393023 0.0559981 0.873395 0.434926 0.0105347 0.639286 0.000178536 0.458751 0.102362 0.150085 0.0113604 0.108281 0.0354181 0.731836 0.0182386 0.638624 0.0659545 0.24817 0.00793537 
0.515081 0.440774 0.00126194 0.992086 0.574373 0.356182 0.088815 0.117242 0.00163775 0.149313 0.178424 0.0656937 0.0109464 0.187778 0.180047 0.103001 0.147041 0.0627776 0.000533001 0.145161 0.000430674 0.128757 
0.049828 0.441846 0.000987988 0.99712 0.480233 0.499996 0.275229 0.249575 0.0116635 0.860506 0.429607 0.0221712 0.39556 0.479842 0.397914 0.203344 0.448093 0.396143 0.563902 0.216113 0.428581 0.0244529 
0.344612 0.0424892 0.0680738 0.928255 0.880291 0.081168 0.0590682 0.077686 0.0482893 0.22014 0.0490763 0.0618037 0.0286523 0.429154 0.334134 0.0194999 0.0555665 0.116727 0.0275707 0.0784568 0.192819 0.0445951 
0.955794 0.0380999 0.00194232 0.00193915 0.020423 0.0203507 0.486749 0.486875 0.484803 0.474628 0.503818 0.47529 0.488096 0.48442 0.472935 0.467162 0.499093 0.481237 0.48495 0.514909 0.471871 0.496708 
0.471483 0.0823084 0.499492 0.49865 0.56436 0.416126 0.330219 0.20003 0.19358 0.176305 0.3905 0.37229 0.00967643 0.0815275 0.49499 0.230121 0.624704 0.187719 0.00788697 0.288498 0.00418498 0.0627081 
0.639283 0.0676018 0.000955198 0.000573122 0.471266 0.51407 0.421028 0.226085 0.00382661 0.382176 0.361128 0.00144873 0.396214 0.404214 0.356817 0.206129 0.476758 0.356158 0.673702 0.0173795 0.00393777 0.0106452 
0.0111382 0.656241 0.00119655 0.00122832 0.0125574 0.0128964 0.474968 0.486182 0.482244 0.485237 0.440837 0.495395 0.424172 0.44248 0.454747 0.468893 0.487972 0.472963 0.497406 0.4765 0.464242 0.48921 
0.0797546 0.0207146 0.000997526 0.000941341 0.985698 0.00988647 0.420159 0.413935 0.474426 0.465439 0.357613 0.376307 0.42958 0.387983 0.390537 0.488714 0.445175 0.242228 0.406327 0.489925 0.38385 0.400786 
0.51777 0.216775 0.616882 0.158912 0.21895 0.774028 0.0693714 0.761633 0.21462 0.257835 0.377484 0.206977 0.00440409 0.178817 0.283285 0.0701572 0.358456 0.128726 0.302113 0.158351 0.152362 0.126758 
0.148194 0.674779 0.293263 0.706085 0.993148 1.14297e-07 0.819662 0.0155481 0.0437305 0.442278 0.0631209 1.28774e-08 0.0237629 2.50325e-07 0.283886 5.33354e-06 0.0197105 0.000170734 0.0157147 3.68647e-07 0.00338053 2.29647e-09 
0.522663 0.468213 0.0149508 0.984646 0.688196 0.307572 0.0480157 0.850337 0.0863614 0.596386 0.0239836 4.88555e-07 0.151063 5.22517e-06 0.40357 2.42445e-06 0.214748 0.000174953 0.00321236 1.71374e-05 0.498272 3.34717e-08 
0.362214 0.261397 0.723182 0.0401922 0.00212063 0.00212898 0.0510578 0.0511405 0.158881 0.159513 0.508042 0.491933 0.324222 0.675778 0.331424 0.66856 0.516987 0.482992 0.697331 0.302406 0.610476 0.389521 
0.286021 0.525332 0.575 0.158923 0.711358 0.285643 0.346624 0.581287 0.74041 0.0348139 0.000148966 0.0366492 1.82863e-06 0.516659 9.81204e-05 0.297191 0.000426752 0.0212468 4.37482e-06 0.0084714 7.37073e-05 0.00174259 
0.0341738 0.418407 0.500031 0.429067 0.00139938 0.00158834 0.0337116 0.0381422 0.104883 0.118713 0.47939 0.520522 0.431252 0.568041 0.559594 0.440253 0.417665 0.582316 0.413727 0.582287 0.513264 0.486708 
0.328002 0.438232 0.311742 0.358777 0.293667 0.704027 0.211879 0.732684 0.255882 0.571537 0.0352413 0.0587131 0.0620289 0.00596058 0.00129499 0.0269043 0.0576574 0.039317 0.0486911 0.212847 0.0269174 0.0413922 
0.220869 0.4126 0.507163 0.000103834 0.00109445 0.00109236 0.0262871 0.0262191 0.0817883 0.0817552 0.479989 0.487248 0.480277 0.461877 0.516698 0.482264 0.471702 0.522991 0.481528 0.473831 0.449264 0.447258 
0.267087 0.534205 0.682256 6.00163e-05 0.00100374 0.00094401 0.0243776 0.0229008 0.0756303 0.0713248 0.470702 0.490924 0.520783 0.478851 0.493913 0.471486 0.485046 0.48379 0.47949 0.459192 0.526379 0.470917 
0.161274 0.5 0.124774 0.0732151 0.15649 0.842767 0.141419 0.840586 0.938085 0.00586682 0.124949 0.317888 0.124551 3.90152e-05 0.394191 0.00013548 0.202474 2.28184e-05 0.201277 1.99771e-06 0.00179459 2.15325e-06 
0.0681049 0.641845 0.0165956 0.446196 0.145696 0.853813 0.50927 0.478658 0.0565835 0.90583 0.400122 0.228957 0.0491853 0.211969 0.106468 0.0497361 0.0404585 0.0587213 0.0562945 0.052675 0.0467864 0.0996038 
0.0979286 0.48228 0.36318 0.463496 0.504126 0.167478 0.414183 0.577717 0.0753556 0.899443 0.721181 0.0274944 0.0491984 0.0638991 0.0365365 0.127061 0.191899 0.0806428 0.073455 0.051871 0.0412178 0.177737 
0.469756 0.455117 0.423918 0.469932 0.175118 3.28358e-05 0.184385 0.80985 0.710969 0.271079 0.148707 0.67277 0.203099 0.141966 0.249181 0.0981066 0.157021 0.131757 0.186042 0.0986349 0.00201311 0.0869352 
0.418167 0.56324 0.473364 0.49207 0.404146 0.572862 0.419948 0.575949 0.145037 0.842185 0.213164 0.659373 0.233931 0.0354983 0.469006 0.0100301 0.296774 0.00109925 0.231211 0.00625684 0.229697 0.192612 
0.494708 0.101624 0.298527 0.494999 0.650878 0.348968 0.251317 0.744877 0.701434 0.286715 0.12594 0.759292 0.23434 0.0845487 0.335744 0.0715642 4.28617e-05 0.00298757 0.404004 0.160404 0.0456292 0.131239 
0.399877 0.449645 0.468862 0.351648 0.0988319 0.730007 0.495998 0.500074 0.178744 0.809028 0.0448755 0.832866 0.059539 0.0317084 0.0301757 0.0848898 0.101736 0.0559481 0.132872 0.0684805 0.0296427 0.043461 
0.328302 0.487936 0.380104 0.589321 0.224566 0.539738 0.00297739 0.995865 0.00585184 0.00452014 0.0369505 0.0388538 0.341372 0.407481 0.459269 0.341946 0.494886 0.234697 0.524195 0.439439 0.418121 0.46512 


==> figs/montecarlo/imperfect/matrix/neopets11by3_train.dat <==
0.0688857 0.0692794 0.067255 0.0516695 0.0363627 0.00556295 0.0246405 0.384819 0.038253 0.0902825 0.152432 0.0663708 0.0701548 0.159623 0.372566 0.0624064 0.0807427 0.0951955 0.0933468 0.0538986 0.0485018 0.0598909 
0.000225394 0.000499379 0.000741043 0.00064465 4.76884e-05 0.00288983 0.000391272 0.000471403 0.000577931 0.00104967 0.000661039 0.000401739 7.65225e-05 9.51023e-05 0.000705825 0.000223021 0.000546902 0.000721262 0.000137049 0.000999051 0.000376377 0.00222032 
0.192544 0.181693 0.221347 0.145471 0.303543 0.268879 0.265253 0.00747795 0.318802 0.203287 0.00256919 0.372966 0.00666798 0.519 0.505962 0.395385 0.306405 0.104616 0.365006 0.315378 0.222495 0.376813 
0.255292 0.234005 0.496945 0.502879 0.480468 0.517279 0.486711 0.512365 0.414727 0.583959 0.505662 0.492379 0.657226 0.341602 0.595135 0.40472 0.614579 0.383827 0.451044 0.548847 0.500294 0.498747 
0.192955 0.197467 0.50169 0.498237 0.405386 0.594165 0.520423 0.479436 0.500733 0.49865 0.47083 0.529139 0.573875 0.425923 0.505817 0.494117 0.506718 0.49326 0.419955 0.58004 0.535939 0.463823 
0.492182 0.23461 0.0488234 0.0776768 0.0515168 0.082552 0.182354 0.00291488 0.00412228 0.076255 0.023335 0.0278157 0.00134796 0.5019 0.0143663 0.00120623 0.151643 0.0376104 0.0159707 0.103082 0.0909301 0.000714237 
0.0700483 0.717806 0.241056 0.00625691 0.291735 0.00605303 0.189114 0.03203 0.0955005 0.00046851 0.692308 5.12748e-06 0.0308766 0.00603098 0.398663 0.0197529 0.147774 0.000334881 0.0101519 0.00851428 0.00785055 0.00925246 
0.78845 0.0723206 0.197418 0.217954 0.00479835 0.525126 3.67834e-06 0.288581 0.258635 0.441768 0.0589982 0.208679 0.144879 0.0517745 0.304627 0.0550691 0.475894 0.267915 0.108296 0.0431052 0.0029923 0.489111 
0.0980624 0.10084 0.474791 0.488253 0.473729 0.490467 0.498935 0.490356 0.342766 0.489921 0.48145 0.482444 0.490663 0.473777 0.503723 0.494417 0.489988 0.479622 0.466619 0.47482 0.479861 0.475429 
0.0834501 0.0855022 0.461783 0.476719 0.522397 0.471851 0.462354 0.479901 0.403536 0.459635 0.469089 0.398797 0.521406 0.478375 0.25743 0.444511 0.474849 0.489628 0.484056 0.4555 0.438724 0.462284 
0.328712 0.582957 0.585183 0.00800547 2.24499e-06 0.00221122 8.81795e-06 0.0138486 3.7584e-06 0.00383223 4.25235e-06 0.0131761 4.75737e-05 0.00112321 5.98912e-06 0.0499739 6.45745e-06 0.0237717 3.3948e-05 0.00428454 2.51816e-05 0.0518312 
0.600539 0.366228 0.791474 0.054689 0.424591 0.17824 0.0944975 0.486781 0.144092 0.308762 0.387148 0.117795 0.271987 0.0722597 0.272992 0.203205 0.0862114 0.0582769 0.00245933 0.225708 0.0503942 0.555111 
0.0175494 0.0116221 0.0732517 0.053567 0.209081 0.510815 0.528631 0.186462 0.200555 0.32668 0.429307 0.164639 0.84466 0.138465 0.364971 0.175324 0.288111 0.633197 0.165829 0.132047 0.522426 0.440757 
0.500042 0.483104 0.0572039 0.864974 0.122194 0.133346 0.59352 0.138971 0.447475 0.095181 0.208801 0.095631 0.162736 0.397871 0.628732 0.344949 0.176278 0.140623 0.249255 0.122132 0.0495664 0.164022 
0.276261 0.703107 0.806732 0.098327 0.0528372 0.0530954 0.101347 0.109237 0.4041 0.0903073 0.167748 0.0949177 0.0729978 0.204192 0.326043 0.000865719 0.127983 0.0301826 0.0187778 0.0952591 0.0923377 0.0923045 
0.0110171 0.0112286 0.0506993 0.047072 0.486933 0.49598 0.424247 0.491119 0.456189 0.477525 0.435653 0.495154 0.484183 0.45787 0.517939 0.472765 0.475861 0.483092 0.454319 0.475705 0.502586 0.467981 
0.00896222 0.0114821 0.0375484 0.0527537 0.396622 0.507724 0.396128 0.60371 0.472652 0.527256 0.44573 0.554233 0.450624 0.549366 0.271019 0.728714 0.478584 0.521194 0.509667 0.490227 0.482643 0.517315 
0.501066 0.48569 0.0184376 0.926109 0.105341 0.308507 0.277982 4.99436e-05 0.107747 0.000166096 0.100119 1.59008e-06 0.498111 0.000224491 0.323335 1.94276e-05 0.0586651 2.46275e-05 0.100538 9.94094e-07 0.69814 0.000103569 
0.499432 0.487253 0.0663711 0.877849 0.34727 0.062723 7.83678e-07 0.108231 5.40849e-07 0.329085 1.7107e-06 0.184965 8.70403e-05 0.335274 4.84265e-06 0.0106293 2.47918e-06 0.0549471 3.46239e-06 0.350306 4.39031e-05 0.0529422 
0.627629 0.366199 0.931702 0.0398931 0.0443125 0.682361 0.157372 0.227183 0.149864 7.09038e-06 0.0921909 1.34066e-06 0.121494 2.45718e-06 0.110929 2.85523e-07 0.554073 7.61345e-06 0.069364 1.35102e-05 0.354805 3.18709e-07 
0.494072 0.502398 0.48621 0.498523 0.0201136 0.818064 0.543935 0.0890948 0.0846622 0.180495 0.0353268 0.167517 0.00969132 0.623875 0.0604807 0.103958 0.00779941 0.0429604 0.125005 0.0226117 0.295528 0.119638 
0.265377 0.0440158 0.966438 0.0190623 0.0105165 0.87702 0.422105 0.312979 0.225046 0.109174 0.237318 7.521e-05 0.168684 3.05922e-05 0.0122296 0.000854376 0.00112688 0.000156429 0.382176 0.000253938 0.778829 0.000242961 
0.00155402 0.00157531 0.00561067 0.00612535 0.0587944 0.0561891 0.133524 0.13119 0.332194 0.332203 0.423938 0.423745 0.501799 0.498201 0.527459 0.472498 0.484341 0.515638 0.54356 0.456421 0.451346 0.548644 
0.091836 0.906542 0.00869366 0.984413 0.420381 0.506721 0.168008 0.670767 0.350428 0.232083 0.127599 0.342927 0.389811 8.2747e-06 0.184267 6.08151e-06 0.101931 1.74146e-06 0.367967 6.06406e-05 0.0251283 2.29781e-05 
0.00111366 0.226777 0.993125 0.00250001 0.681168 0.284583 0.311634 0.60987 0.687858 0.114793 0.333058 0.415163 0.349492 0.0460778 0.435293 0.491331 0.279466 0.323722 0.0973525 0.350507 0.0940339 0.255475 
0.0695564 0.929402 0.364413 0.63019 0.480504 0.468955 0.018968 0.864549 0.0389732 0.66381 0.595631 0.0247585 0.0339342 0.0463186 0.368128 0.0457396 0.0337854 0.0860375 0.186651 0.0331912 0.0858121 0.0748455 
0.000636753 0.520032 0.00295667 0.00262474 0.0285861 0.0271996 0.064193 0.0634636 0.163437 0.159256 0.208779 0.202187 0.509151 0.490801 0.505632 0.494296 0.51234 0.487537 0.518076 0.481922 0.487023 0.512955 
0.409028 0.000570868 0.00255108 0.00238785 0.0242282 0.0253434 0.0564738 0.0573094 0.140494 0.144791 0.177914 0.184887 0.501247 0.498718 0.540905 0.459064 0.501133 0.498829 0.423621 0.576374 0.495555 0.504378 
0.350954 0.050392 0.00111044 0.000938451 0.0100805 0.00994621 0.023405 0.0228218 0.0580466 0.0569595 0.0743545 0.0732033 0.496046 0.48515 0.497081 0.464683 0.448277 0.487427 0.48314 0.454434 0.505334 0.492889 
0.282958 0.349549 0.000645238 0.000826552 0.00627864 0.00658938 0.0144831 0.0152863 0.0362694 0.0386589 0.0466984 0.049415 0.327544 0.350842 0.497052 0.502911 0.460879 0.539057 0.482134 0.517857 0.495472 0.504502 
0.537826 0.261605 0.288372 0.480036 0.00441369 0.00475545 0.0107653 0.0109963 0.0259042 0.0273433 0.0340739 0.0354157 0.243402 0.250482 0.504596 0.495271 0.491529 0.508437 0.539777 0.459336 0.432673 0.567195 
0.585688 0.000173069 0.000273528 0.784062 0.0028846 0.00376101 0.00663995 0.00860699 0.016628 0.0217371 0.0214048 0.0280632 0.151535 0.197823 0.507569 0.434115 0.484319 0.506355 0.497878 0.463119 0.174372 0.641079 
6.17136e-05 0.564243 0.000223594 0.000297249 0.00277773 0.00285711 0.00638205 0.00661547 0.0158096 0.0164358 0.0206411 0.0211713 0.145703 0.149903 0.493336 0.489863 0.485424 0.453184 0.472743 0.525172 0.471427 0.507227 
5.86326e-05 0.238493 0.000211036 0.000279826 0.00225199 0.00222468 0.00523958 0.00430054 0.0129441 0.0127327 0.0167087 0.0164248 0.11817 0.116363 0.476091 0.4851 0.476264 0.496049 0.460948 0.512694 0.462644 0.358655 
0.473268 0.269608 0.000198066 0.672228 0.00207614 0.0019462 0.00489952 0.00442608 0.0121251 0.0112608 0.0155443 0.0143104 0.109635 0.101875 0.504789 0.470325 0.585068 0.403351 0.493731 0.493098 0.437238 0.50918 
0.187222 0.587066 0.366871 0.483819 0.00177149 0.00144076 0.004139 0.00332847 0.0103891 0.00844709 0.0134176 0.0106605 0.0948975 0.0768358 0.519433 0.352921 0.438002 0.490498 0.523082 0.297475 0.559456 0.440192 
0.483029 0.0729745 0.000152987 0.816884 0.998106 0.00126758 0.00279126 0.00293483 0.00694698 0.00729474 0.00894093 0.00940172 0.0636612 0.0668253 0.409093 0.438241 0.300642 0.377723 0.403826 0.396459 0.452745 0.437847 
0.423592 0.546382 0.305582 0.366892 0.501158 0.497618 0.832049 0.16508 0.499668 0.49318 0.731856 0.258859 0.619332 0.31492 0.659697 0.0388319 0.000359951 0.00299022 0.00350708 0.0421238 0.000964008 0.299947 
0.5 7.18207e-06 4.25345e-05 0.214555 0.000450975 0.000169749 0.00104988 0.00105883 0.00259199 0.0026297 0.003335 0.00340388 0.0238072 0.0241081 0.271608 0.111189 0.490917 0.508768 0.512551 0.487439 0.485284 0.514046 
0.841833 0.0001713 0.362705 0.126149 8.71801e-05 0.0156042 0.975363 0.0238363 0.741017 0.256936 0.636848 0.360515 0.665282 0.315968 0.0279051 0.885999 0.301526 0.275037 0.141484 0.227047 0.288342 0.178285 
0.0337705 0.0559136 0.0632955 0.478643 0.115965 0.279044 0.503058 0.496297 0.000481064 0.000716703 0.000485221 0.997466 0.810936 0.174289 0.669079 0.231131 0.272464 0.149839 0.168732 0.515392 0.129046 0.0651734 
0.365914 0.423262 0.205203 0.485982 0.202858 0.109714 0.0966722 0.083769 0.000656655 0.997927 0.5474 0.450761 0.007345 0.979623 0.0808523 0.859058 0.167547 0.0354253 0.374788 0.0490593 0.410834 0.0428196 
0.256482 0.627568 0.498553 0.41927 0.0226481 0.977147 0.82705 0.172328 0.96527 0.0331898 0.00112238 0.996887 0.97801 0.00784547 0.903574 0.03134 0.0208815 0.114407 0.0902573 0.170069 0.0310877 0.181981 
0.100361 0.610623 0.742965 0.0568216 0.289469 0.0501784 0.000421427 0.999536 0.000696169 0.000767741 0.000898766 0.000991923 0.00631051 0.00706285 0.0431281 0.0325095 0.395676 0.437063 0.48694 0.260494 0.340763 0.65451 
0.238403 0.644813 0.723409 0.192868 0.327236 5.2309e-05 0.000168543 0.999492 0.995882 0.00327963 0.405082 0.593834 0.491834 0.500462 0.038331 0.9097 0.241477 0.108653 0.308552 0.129341 0.284674 0.137802 
0.532045 0.426551 0.436227 0.500321 0.864004 0.0361053 0.936544 0.0631288 0.532135 0.467042 0.499475 0.499478 0.638459 0.354086 0.738913 0.226342 0.348633 0.181778 0.296686 0.156838 0.155919 0.0791448 
0.444457 0.0830073 0.398179 0.0493345 0.0135138 0.59583 0.499915 0.500002 0.0596867 0.536632 0.00023053 0.000243197 0.00160864 0.996492 0.966485 0.0116576 0.452085 0.307528 0.351349 0.351295 0.267836 0.30601 
0.318689 0.303328 0.448983 0.397551 0.00511071 0.419118 6.33217e-05 6.61586e-05 0.000160288 0.0381124 0.000213505 0.00021073 0.998206 0.00150358 0.00975806 0.0172659 0.399702 0.487214 0.456764 0.437517 0.403083 0.458159 
0.00198452 0.47308 0.560005 0.377369 0.0206927 0.313221 0.711818 2.46667e-05 0.589043 0.410752 0.450497 7.97796e-05 0.99755 0.000569894 0.863642 0.123667 0.286729 0.192339 1.81185e-05 0.298656 3.30148e-05 0.169196 
0.0981186 0.0595061 0.00172519 0.716168 0.243832 0.665076 0.482627 0.517267 0.579274 0.14777 0.00267364 0.93972 0.448029 0.550384 0.487758 0.501542 0.369449 0.093961 3.78293e-08 0.157716 2.83151e-06 0.194082 
0.499999 0.5 0.410845 0.414414 0.222602 0.500444 2.75792e-05 0.442977 0.499964 0.5 0.589135 0.254792 0.000492656 0.99843 0.0438969 0.943294 0.367547 0.261561 0.37493 0.00888801 0.20413 0.0122315 
0.319687 0.0673203 0.499999 0.5 0.665916 0.0865546 1.99408e-05 0.555327 4.94921e-05 0.681915 0.332144 0.667747 0.59639 0.402818 0.00308526 0.993239 0.316071 0.419348 0.49446 0.0608781 0.266539 3.3287e-06 
0.786781 0.206345 0.484373 0.0467936 0.635102 0.166615 0.0180354 0.354952 0.256806 0.0520135 0.499995 0.499896 0.434099 0.565127 0.965992 0.0287681 0.433677 0.307593 0.227384 0.0530778 0.224182 0.114661 
0.35898 0.638389 0.569744 0.218182 0.915391 0.0079055 0.304253 3.59021e-06 8.84053e-05 0.470037 0.000114434 0.838866 0.00142894 0.000189645 0.00374227 0.000520917 0.274073 0.0379898 0.875788 0.0628019 0.788219 0.15396 


==> figs/montecarlo/imperfect/successrate/000webhost11by3_test.dat <==
100000 0.00980987
200000 0.0110227
300000 0.013265
400000 0.0140511
500000 0.0151602
600000 0.0191054
700000 0.0212823
800000 0.0238977
900000 0.0254272
1e+06 0.0270726
2e+06 0.0357425
3e+06 0.0435477
4e+06 0.0485381
5e+06 0.0523261
6e+06 0.0565753
7e+06 0.0618877
8e+06 0.058645
9e+06 0.0595769
1e+07 0.0618273
2e+07 0.0724624
3e+07 0.091199
4e+07 0.0957526
5e+07 0.107046
6e+07 0.112627
7e+07 0.117562
8e+07 0.12133
9e+07 0.126262
1e+08 0.126536
2e+08 0.177814
3e+08 0.200171
4e+08 0.223512
5e+08 0.226674
6e+08 0.241984
7e+08 0.24514
8e+08 0.246302
9e+08 0.247352
1e+09 0.265517
2e+09 0.282571
3e+09 0.295044
4e+09 0.309463
5e+09 0.316992
6e+09 0.32441
7e+09 0.325595
8e+09 0.332955
9e+09 0.341597
1e+10 0.345513
2e+10 0.3615
3e+10 0.37805
4e+10 0.388782
5e+10 0.404301
6e+10 0.411221
7e+10 0.414405
8e+10 0.418612
9e+10 0.424886


==> figs/montecarlo/imperfect/successrate/000webhost11by3_train.dat <==
100000 0.00512511
200000 0.01044
300000 0.012488
400000 0.0145481
500000 0.0159805
600000 0.0176802
700000 0.0190339
800000 0.0200299
900000 0.02124
1e+06 0.0224346
2e+06 0.0313755
3e+06 0.0375524
4e+06 0.0414728
5e+06 0.0445194
6e+06 0.0477932
7e+06 0.0523136
8e+06 0.053203
9e+06 0.0550992
1e+07 0.0566577
2e+07 0.0640976
3e+07 0.0762655
4e+07 0.080629
5e+07 0.0830614
6e+07 0.0908541
7e+07 0.0987329
8e+07 0.104761
9e+07 0.109475
1e+08 0.11318
2e+08 0.168558
3e+08 0.185616
4e+08 0.209725
5e+08 0.213757
6e+08 0.224519
7e+08 0.227682
8e+08 0.238906
9e+08 0.246183
1e+09 0.25596
2e+09 0.274046
3e+09 0.289266
4e+09 0.304991
5e+09 0.313937
6e+09 0.320512
7e+09 0.326197
8e+09 0.331428
9e+09 0.336569
1e+10 0.340668
2e+10 0.359602
3e+10 0.3759
4e+10 0.388921
5e+10 0.399379
6e+10 0.404291
7e+10 0.406605
8e+10 0.411541
9e+10 0.416118


==> figs/montecarlo/imperfect/successrate/bfield11by3_test.dat <==
100000 0.0948345
200000 0.123512
300000 0.141592
400000 0.147386
500000 0.159088
600000 0.161685
700000 0.174505
800000 0.181929
900000 0.1874
1e+06 0.188331
2e+06 0.223209
3e+06 0.233739
4e+06 0.253718
5e+06 0.266971
6e+06 0.269142
7e+06 0.269731
8e+06 0.276804
9e+06 0.293188
1e+07 0.30197
2e+07 0.336332
3e+07 0.339021
4e+07 0.378731
5e+07 0.390472
6e+07 0.414112
7e+07 0.440227
8e+07 0.443475
9e+07 0.459462
1e+08 0.469918
2e+08 0.505108
3e+08 0.528981
4e+08 0.548845
5e+08 0.563437
6e+08 0.578309
7e+08 0.580532
8e+08 0.588177
9e+08 0.594273
1e+09 0.594924
2e+09 0.616414
3e+09 0.652209
4e+09 0.664619
5e+09 0.679335
6e+09 0.686343
7e+09 0.691922
8e+09 0.697043
9e+09 0.69717
1e+10 0.702688
2e+10 0.720737
3e+10 0.733869
4e+10 0.750249
5e+10 0.75835
6e+10 0.763688
7e+10 0.767818
8e+10 0.770346
9e+10 0.776861


==> figs/montecarlo/imperfect/successrate/bfield11by3_train.dat <==
100000 0.0813886
200000 0.110676
300000 0.127173
400000 0.137745
500000 0.142786
600000 0.145756
700000 0.160339
800000 0.164867
900000 0.168465
1e+06 0.175077
2e+06 0.215037
3e+06 0.227223
4e+06 0.24532
5e+06 0.262541
6e+06 0.265964
7e+06 0.268019
8e+06 0.275569
9e+06 0.282502
1e+07 0.287216
2e+07 0.305315
3e+07 0.317602
4e+07 0.34569
5e+07 0.368493
6e+07 0.405096
7e+07 0.426772
8e+07 0.430392
9e+07 0.437097
1e+08 0.450145
2e+08 0.495681
3e+08 0.520756
4e+08 0.541014
5e+08 0.55702
6e+08 0.563904
7e+08 0.566028
8e+08 0.5735
9e+08 0.58307
1e+09 0.583716
2e+09 0.615146
3e+09 0.644548
4e+09 0.658465
5e+09 0.667178
6e+09 0.674491
7e+09 0.682377
8e+09 0.687509
9e+09 0.691197
1e+10 0.694512
2e+10 0.719358
3e+10 0.733698
4e+10 0.747829
5e+10 0.759872
6e+10 0.767156
7e+10 0.771431
8e+10 0.774483
9e+10 0.781373


==> figs/montecarlo/imperfect/successrate/brazzers11by3_test.dat <==
100000 0.146726
200000 0.194234
300000 0.213249
400000 0.229833
500000 0.241545
600000 0.247916
700000 0.260781
800000 0.266757
900000 0.282917
1e+06 0.284259
2e+06 0.324636
3e+06 0.343635
4e+06 0.351789
5e+06 0.355186
6e+06 0.367088
7e+06 0.373072
8e+06 0.387703
9e+06 0.393108
1e+07 0.396521
2e+07 0.443134
3e+07 0.473587
4e+07 0.500278
5e+07 0.525801
6e+07 0.549892
7e+07 0.565476
8e+07 0.568663
9e+07 0.574152
1e+08 0.57942
2e+08 0.648148
3e+08 0.6699
4e+08 0.68423
5e+08 0.692326
6e+08 0.697084
7e+08 0.70276
8e+08 0.706249
9e+08 0.71183
1e+09 0.723207
2e+09 0.755754
3e+09 0.771088
4e+09 0.784271
5e+09 0.788883
6e+09 0.796982
7e+09 0.798707
8e+09 0.799532
9e+09 0.803579
1e+10 0.805046
2e+10 0.829688
3e+10 0.843169
4e+10 0.852287
5e+10 0.859817
6e+10 0.86294
7e+10 0.865592
8e+10 0.869298
9e+10 0.870629


==> figs/montecarlo/imperfect/successrate/brazzers11by3_train.dat <==
100000 0.135849
200000 0.174806
300000 0.193758
400000 0.210407
500000 0.223985
600000 0.237727
700000 0.257681
800000 0.264154
900000 0.267808
1e+06 0.269459
2e+06 0.310874
3e+06 0.338566
4e+06 0.348544
5e+06 0.354365
6e+06 0.366403
7e+06 0.372823
8e+06 0.372375
9e+06 0.375326
1e+07 0.377453
2e+07 0.42103
3e+07 0.455768
4e+07 0.486462
5e+07 0.522117
6e+07 0.541658
7e+07 0.559103
8e+07 0.562057
9e+07 0.568012
1e+08 0.573694
2e+08 0.640331
3e+08 0.666042
4e+08 0.680114
5e+08 0.687892
6e+08 0.69236
7e+08 0.703372
8e+08 0.712223
9e+08 0.719304
1e+09 0.727322
2e+09 0.759277
3e+09 0.776071
4e+09 0.788817
5e+09 0.791963
6e+09 0.79629
7e+09 0.800037
8e+09 0.800329
9e+09 0.804097
1e+10 0.811881
2e+10 0.832222
3e+10 0.845439
4e+10 0.853441
5e+10 0.857739
6e+10 0.862062
7e+10 0.864991
8e+10 0.867044
9e+10 0.868261


==> figs/montecarlo/imperfect/successrate/clixsense11by3_test.dat <==
100000 0.0732276
200000 0.104757
300000 0.12517
400000 0.141567
500000 0.1398
600000 0.144055
700000 0.147313
800000 0.156143
900000 0.157909
1e+06 0.171489
2e+06 0.214832
3e+06 0.23014
4e+06 0.236021
5e+06 0.240158
6e+06 0.247155
7e+06 0.249328
8e+06 0.250991
9e+06 0.256158
1e+07 0.272747
2e+07 0.316931
3e+07 0.326057
4e+07 0.353479
5e+07 0.374446
6e+07 0.385836
7e+07 0.395176
8e+07 0.411898
9e+07 0.418188
1e+08 0.421658
2e+08 0.489238
3e+08 0.508485
4e+08 0.516272
5e+08 0.521024
6e+08 0.525361
7e+08 0.5327
8e+08 0.546807
9e+08 0.561811
1e+09 0.566003
2e+09 0.596274
3e+09 0.609388
4e+09 0.616951
5e+09 0.623785
6e+09 0.637612
7e+09 0.646298
8e+09 0.653467
9e+09 0.664876
1e+10 0.666676
2e+10 0.696232
3e+10 0.706285
4e+10 0.716715
5e+10 0.729788
6e+10 0.740461
7e+10 0.741983
8e+10 0.746086
9e+10 0.754166


==> figs/montecarlo/imperfect/successrate/clixsense11by3_train.dat <==
100000 0.0638902
200000 0.0964377
300000 0.115042
400000 0.127263
500000 0.132975
600000 0.138733
700000 0.14316
800000 0.146255
900000 0.14817
1e+06 0.154694
2e+06 0.200851
3e+06 0.21947
4e+06 0.227937
5e+06 0.233589
6e+06 0.237902
7e+06 0.240214
8e+06 0.242484
9e+06 0.251257
1e+07 0.260614
2e+07 0.28363
3e+07 0.303554
4e+07 0.312583
5e+07 0.338919
6e+07 0.356219
7e+07 0.373754
8e+07 0.398021
9e+07 0.405156
1e+08 0.408186
2e+08 0.483673
3e+08 0.491971
4e+08 0.502421
5e+08 0.509671
6e+08 0.520479
7e+08 0.523007
8e+08 0.536844
9e+08 0.547328
1e+09 0.553129
2e+09 0.58766
3e+09 0.601571
4e+09 0.61567
5e+09 0.626271
6e+09 0.637584
7e+09 0.641204
8e+09 0.647772
9e+09 0.656352
1e+10 0.657077
2e+10 0.6878
3e+10 0.699203
4e+10 0.717382
5e+10 0.727263
6e+10 0.737886
7e+10 0.740219
8e+10 0.744024
9e+10 0.752156


==> figs/montecarlo/imperfect/successrate/csdn11by3_test.dat <==
100000 0.116749
200000 0.121915
300000 0.12356
400000 0.129034
500000 0.132178
600000 0.13521
700000 0.137336
800000 0.138357
900000 0.139409
1e+06 0.14
2e+06 0.145322
3e+06 0.163562
4e+06 0.167351
5e+06 0.180141
6e+06 0.183888
7e+06 0.207401
8e+06 0.210771
9e+06 0.193442
1e+07 0.194273
2e+07 0.228174
3e+07 0.233431
4e+07 0.239435
5e+07 0.243419
6e+07 0.246036
7e+07 0.238504
8e+07 0.253451
9e+07 0.260672
1e+08 0.265553
2e+08 0.278095
3e+08 0.289684
4e+08 0.30104
5e+08 0.309044
6e+08 0.312003
7e+08 0.317684
8e+08 0.32491
9e+08 0.327263
1e+09 0.328163
2e+09 0.371005
3e+09 0.39399
4e+09 0.406786
5e+09 0.414848
6e+09 0.420649
7e+09 0.42381
8e+09 0.428571
9e+09 0.429428
1e+10 0.443284
2e+10 0.491789
3e+10 0.531025
4e+10 0.550162
5e+10 0.566181
6e+10 0.575666
7e+10 0.582302
8e+10 0.583991
9e+10 0.592814


==> figs/montecarlo/imperfect/successrate/csdn11by3_train.dat <==
100000 0.108072
200000 0.113318
300000 0.117672
400000 0.122271
500000 0.125421
600000 0.127237
700000 0.12857
800000 0.129573
900000 0.130722
1e+06 0.131815
2e+06 0.141764
3e+06 0.145836
4e+06 0.150283
5e+06 0.168834
6e+06 0.172772
7e+06 0.172724
8e+06 0.178357
9e+06 0.18443
1e+07 0.186174
2e+07 0.195309
3e+07 0.200201
4e+07 0.214219
5e+07 0.222406
6e+07 0.227811
7e+07 0.233526
8e+07 0.248218
9e+07 0.255623
1e+08 0.254063
2e+08 0.276387
3e+08 0.282462
4e+08 0.296233
5e+08 0.301604
6e+08 0.305034
7e+08 0.315092
8e+08 0.320636
9e+08 0.324374
1e+09 0.329077
2e+09 0.361642
3e+09 0.38913
4e+09 0.403446
5e+09 0.411833
6e+09 0.418175
7e+09 0.421406
8e+09 0.432723
9e+09 0.434052
1e+10 0.442314
2e+10 0.493688
3e+10 0.52453
4e+10 0.543208
5e+10 0.557896
6e+10 0.568676
7e+10 0.574754
8e+10 0.582469
9e+10 0.588492


==> figs/montecarlo/imperfect/successrate/neopets11by3_test.dat <==
100000 0.0317515
200000 0.0507061
300000 0.0675136
400000 0.0657551
500000 0.0707129
600000 0.0898412
700000 0.097597
800000 0.104876
900000 0.109944
1e+06 0.120218
2e+06 0.151311
3e+06 0.199064
4e+06 0.214503
5e+06 0.225451
6e+06 0.233535
7e+06 0.237511
8e+06 0.239914
9e+06 0.239558
1e+07 0.242591
2e+07 0.309335
3e+07 0.321868
4e+07 0.372384
5e+07 0.400164
6e+07 0.438155
7e+07 0.490531
8e+07 0.469222
9e+07 0.470884
1e+08 0.476312
2e+08 0.565949
3e+08 0.587061
4e+08 0.598737
5e+08 0.620355
6e+08 0.635456
7e+08 0.641935
8e+08 0.648257
9e+08 0.663184
1e+09 0.672224
2e+09 0.696981
3e+09 0.707336
4e+09 0.722934
5e+09 0.735936
6e+09 0.739028
7e+09 0.743609
8e+09 0.747925
9e+09 0.75377
1e+10 0.759193
2e+10 0.77937
3e+10 0.789297
4e+10 0.795297
5e+10 0.800706
6e+10 0.808511
7e+10 0.809883
8e+10 0.813129
9e+10 0.81215


==> figs/montecarlo/imperfect/successrate/neopets11by3_train.dat <==
100000 0.0251015
200000 0.0406296
300000 0.0573874
400000 0.0611907
500000 0.0651694
600000 0.0793199
700000 0.0827812
800000 0.0934991
900000 0.101739
1e+06 0.108457
2e+06 0.136992
3e+06 0.175706
4e+06 0.195655
5e+06 0.203683
6e+06 0.210296
7e+06 0.212804
8e+06 0.216951
9e+06 0.22282
1e+07 0.225853
2e+07 0.258478
3e+07 0.291369
4e+07 0.324312
5e+07 0.360757
6e+07 0.412926
7e+07 0.463932
8e+07 0.45004
9e+07 0.451203
1e+08 0.461029
2e+08 0.548852
3e+08 0.575983
4e+08 0.590566
5e+08 0.61107
6e+08 0.62407
7e+08 0.635469
8e+08 0.63819
9e+08 0.652852
1e+09 0.662974
2e+09 0.69435
3e+09 0.704192
4e+09 0.723133
5e+09 0.734131
6e+09 0.737093
7e+09 0.741515
8e+09 0.746517
9e+09 0.754593
1e+10 0.75817
2e+10 0.783578
3e+10 0.793298
4e+10 0.798663
5e+10 0.801786
6e+10 0.809996
7e+10 0.815909
8e+10 0.816853
9e+10 0.818781


==> figs/montecarlo/imperfect/terminal/000webhost11by3_test.dat <==
../dataset/montecarlo/000webhost_test.txt
15 0.000117333
76.1435 2.73168e-05
50.0656 1.5979e-05
100.7 1.35055e-05
57.5755 1.25053e-05
115.805 1.03623e-05
87.5651 9.13606e-06
176.125 9.08448e-06
43.5353 5.51277e-06
153.152 4.70122e-06
354.25 4.06493e-06
202.543 3.94977e-06
66.2118 3.62473e-06
267.864 2.68794e-06
468.495 1.87836e-06
133.176 1.80213e-06
712.522 1.79643e-06
407.387 1.76736e-06
232.925 1.71729e-06
538.769 1.63335e-06
619.585 1.54943e-06
819.401 1.46448e-06
1433.14 1.33972e-06
942.311 1.27347e-06
1246.21 1.09131e-06
308.043 1.03882e-06
2882.55 8.32596e-07
2179.62 8.07479e-07
1895.32 5.90928e-07
1083.66 5.90593e-07
2506.57 5.10659e-07
1648.11 4.85405e-07
3812.17 4.61679e-07
4384 4.37956e-07
3314.93 4.10265e-07
5041.6 3.64964e-07
6667.51 3.47956e-07
5797.84 2.75965e-07
7667.64 2.60836e-07
11661.5 2.26386e-07
8817.79 1.99597e-07
10140.5 1.89341e-07
17735.7 1.62384e-07
13410.8 1.61065e-07
31019.9 1.39266e-07
15422.4 1.19307e-07
20396.1 1.13747e-07
23455.5 9.55e-08
26973.8 8.89752e-08
35672.9 7.62484e-08
62392.1 4.74419e-08
54254 4.27618e-08
41023.8 3.90018e-08
82513.5 3.68425e-08
47177.4 3.56103e-08
71750.9 3.23341e-08
94890.5 3.11938e-08
1.02114e+06 1.82541e-08
1.17431e+06 1.2535e-08
219488 9.8411e-09
252411 9.82526e-09
190859 9.22148e-09
1.78598e+06 9.04823e-09
583841 8.35844e-09
1.55303e+06 7.82986e-09
144317 7.76071e-09
441468 7.61097e-09
109124 7.3311e-09
507688 6.93339e-09
383885 6.87706e-09
1.35046e+06 6.87173e-09
333813 6.47069e-09
165964 6.26641e-09
290272 5.78767e-09
2.05388e+06 4.63513e-09
887950 3.51371e-09
2.36196e+06 3.35314e-09
2.71626e+06 3.2692e-09
125493 3.18744e-09
671418 2.62132e-09
3.1237e+06 2.53546e-09
3.59225e+06 2.18248e-09
4.13109e+06 1.66542e-09
5.46337e+06 1.27394e-09
4.75075e+06 1.21244e-09
6.28287e+06 7.89448e-10
7.2253e+06 7.63982e-10
9.55546e+06 5.52564e-10
8.3091e+06 5.39168e-10
1.09888e+07 4.9505e-10
772130 4.14438e-10
1.26371e+07 3.67173e-10
1.45327e+07 3.24786e-10
1.67126e+07 2.77635e-10
1.92194e+07 2.5391e-10
2.21024e+07 2.42508e-10
2.54177e+07 2.01434e-10
2.92304e+07 1.61476e-10
3.36149e+07 1.59453e-10
3.86572e+07 1.36585e-10
4.44557e+07 1.09772e-10
5.87927e+07 7.75606e-11
8.94164e+07 7.5154e-11
5.11241e+07 7.51113e-11
7.77534e+07 6.48203e-11
6.76116e+07 6.03446e-11
1.18253e+08 4.87091e-11
1.5639e+08 4.45042e-11
1.02829e+08 4.12336e-11
1.35991e+08 3.05902e-11
2.06826e+08 2.86232e-11
1.79848e+08 2.57995e-11
2.37849e+08 1.84991e-11
2.73527e+08 1.55012e-11
3.14556e+08 1.3988e-11
3.61739e+08 1.23846e-11
4.16e+08 9.42308e-12
6.32684e+08 9.23052e-12
4.784e+08 8.69565e-12
7.27587e+08 7.58673e-12
8.36725e+08 6.88399e-12
5.5016e+08 6.83438e-12
9.62233e+08 4.82212e-12
1.10657e+09 3.47019e-12
1.27255e+09 3.20615e-12
1.46344e+09 2.56929e-12
1.68295e+09 2.56692e-12
1.93539e+09 2.2321e-12
2.2257e+09 1.58152e-12
2.55956e+09 1.56277e-12
2.94349e+09 1.44047e-12
3.38502e+09 1.37075e-12
5.14819e+09 9.32367e-13
5.92042e+09 8.51291e-13
4.47669e+09 6.79074e-13
3.89277e+09 6.57629e-13
7.82975e+09 6.53916e-13
9.00421e+09 5.95277e-13
1.03548e+10 5.79439e-13
6.80848e+09 5.75753e-13
1.19081e+10 4.23242e-13
1.36943e+10 3.68037e-13
1.57484e+10 2.84473e-13
2.08273e+10 2.30467e-13
1.81107e+10 2.16447e-13
2.75441e+10 1.7717e-13
2.39514e+10 1.60325e-13
3.16757e+10 1.23754e-13
3.64271e+10 1.16397e-13
4.18911e+10 1.08854e-13
4.81748e+10 9.79765e-14
6.37112e+10 9.0408e-14
5.5401e+10 8.08649e-14
9.68967e+10 7.10034e-14
8.4258e+10 6.45636e-14
7.32678e+10 5.24104e-14
1.11431e+11 4.52297e-14
1.47368e+11 4.18002e-14
1.28146e+11 3.30873e-14
1.69473e+11 2.97393e-14
1.94894e+11 2.33973e-14
2.24128e+11 2.21302e-14
2.57747e+11 1.73814e-14
2.96409e+11 1.67336e-14
3.40871e+11 1.2204e-14
4.50801e+11 1.04702e-14
3.92001e+11 9.99997e-15
5.96185e+11 9.12468e-15
6.85613e+11 8.7513e-15
5.18422e+11 8.02436e-15
7.88455e+11 7.60982e-15
9.06723e+11 5.55848e-15
1.19914e+12 4.6033e-15
1.04273e+12 4.6033e-15
1.37901e+12 3.42274e-15
1.58586e+12 2.21961e-15
1.82374e+12 1.7985e-15
2.77369e+12 1.55749e-15
2.4119e+12 1.4926e-15
3.18974e+12 1.47975e-15
2.0973e+12 1.41134e-15
4.21843e+12 1.32751e-15
3.6682e+12 1.22131e-15
4.85119e+12 8.90502e-16
5.57887e+12 6.73971e-16
6.4157e+12 5.36184e-16
8.48477e+12 4.9029e-16
9.75748e+12 4.50936e-16
7.37806e+12 3.79504e-16
1.12211e+13 2.70918e-16
1.48399e+13 2.04853e-16
1.29043e+13 1.79785e-16
1.96258e+13 1.63051e-16
2.25697e+13 1.48872e-16
1.70659e+13 1.12505e-16
3.94745e+13 9.11982e-17
2.98484e+13 9.11273e-17
3.43256e+13 7.92411e-17
2.59551e+13 7.08917e-17
1.01026e+34 2.33287e-35
total number of guesses 1.01026e+34
number of equivalence classes 200
prob sanity 1
total 1
group 0.07112
group 0.07552
group 0.07424
group 0.08024
group 0.07608
group 0.07768
group 0.07592
group 0.07696
group 0.07696
group 0.0796
group 0.23568
sanity check for all groups 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
matrix: 
0.435774 0.485503 0.444418 0.222124 0.0726869 0.517058 0.58975 0.391227 0.501413 0.463872 0.23233 0.523268 0.255268 0.292482 0.392873 0.439752 0.382526 0.454275 0.445614 0.40916 0.471218 0.524409 **************** 
0.43394 0.397135 0.491026 0.473217 0.489456 0.365895 0.595694 0.396354 0.60878 0.379519 0.446687 0.548161 0.368834 0.540283 0.159492 0.579453 0.608681 0.37803 0.473992 0.451266 0.539054 0.414709 **************** 
0.0916767 0.0561364 0.073754 0.0910238 0.432503 0.100712 0.0064187 0.0537989 0.396396 0.295746 0.448643 0.00125146 0.0599438 0.102242 0.316294 0.0457997 0.0409946 0.249331 0.0727946 0.0518075 0.0998958 0.0532488 **************** 
0.083234 0.142473 0.0819983 1.52162e-06 0.0567065 0.000617422 0.106202 0.12216 0.645209 0.35463 0.35592 0.286269 0.102291 0.0701592 0.580751 0.312702 5.00904e-06 0.314355 0.0757515 0.0540253 0.0889559 0.142385 **************** 
0.210883 0.110684 0.469394 0.142698 0.0927498 0.116432 0.0230069 0.153071 0.182175 0.197365 0.386629 0.176748 0.103161 0.612586 0.323987 0.000129075 0.141104 0.00146922 0.0922845 0.176908 0.282808 0.122441 **************** 
0.296051 0.299524 0.22433 0.376188 0.639089 0.324577 0.132938 0.535639 0.165639 0.453801 0.259595 0.394583 0.275374 0.60955 0.778111 0.210148 0.37769 0.508017 0.250591 0.423332 0.271865 0.248005 **************** 
0.403787 0.284504 0.187603 0.370657 0.145754 0.237994 0.179494 0.336429 0.456096 0.511693 0.110573 0.339477 0.200076 0.0365306 0.583145 0.216115 0.601021 0.334066 0.518704 0.372636 0.37137 0.553213 **************** 
0.488374 0.484532 0.479703 0.474075 0.51274 0.484662 0.489422 0.39291 0.488988 0.468075 0.370775 0.487523 0.487402 0.484214 0.488972 0.488944 0.475416 0.499523 0.489795 0.491715 0.487453 0.475782 **************** 
0.383579 0.399429 0.439686 0.398524 0.343626 0.518096 0.467417 0.400738 0.361176 0.509782 0.26179 0.274711 0.651685 0.344726 0.445959 0.541885 0.478655 0.465542 0.276002 0.692646 0.416606 0.34402 **************** 
0.217829 0.283445 0.850975 0.0798085 0.0244767 0.971891 0.024369 0.727343 0.508306 0.324686 0.311665 0.0942336 0.311784 0.535748 0.308378 0.25341 0.502807 0.171085 0.158998 0.732526 0.0482142 0.0811305 **************** 
0.14728 0.116306 0.183373 0.120935 0.343268 0.083195 0.0438225 0.330282 0.887864 0.10866 0.355985 0.1148 0.104394 0.136795 0.316302 0.0889236 0.201256 0.11191 0.00827743 0.0866519 0.138771 0.0995093 **************** 
0.306788 0.139048 0.224569 0.0175781 0.330022 0.0811065 0.413735 0.000214855 0.264637 0.0981946 0.0175299 0.00130983 0.144731 0.0115176 0.229874 0.0273579 0.361553 0.0205129 0.0661111 0.0726898 0.061832 0.229436 **************** 
0.120378 0.0485769 0.0987635 0.034382 0.193503 0.343016 0.22054 0.0744295 0.491868 0.305692 0.458295 0.0214838 0.377783 0.270022 0.308173 0.0682495 0.092852 0.0185484 0.0656767 3.55346e-06 0.0751909 0.0452239 **************** 
0.498276 0.454388 0.452672 0.478016 0.440183 0.555096 0.555594 0.415748 0.425992 0.554875 0.636284 0.358806 0.400705 0.593951 0.441355 0.460967 0.545257 0.374729 0.611148 0.384889 0.456755 0.487071 **************** 
0.478891 0.47299 0.487257 0.511322 0.482108 0.508876 0.484663 0.504206 0.455461 0.471264 0.524589 0.4745 0.510878 0.478878 0.486658 0.460201 0.500621 0.499107 0.522313 0.477215 0.487317 0.48666 **************** 
0.345671 0.430752 0.449035 0.0125492 0.35719 0.446237 0.116796 0.311318 0.364359 0.331136 0.476106 0.0517511 0.33689 0.575842 0.485607 0.338803 0.591257 0.146485 0.368276 0.0654609 0.483326 0.49858 **************** 
0.0548719 0.287098 0.212015 5.6918e-08 0.0372761 2.19244e-06 0.00632749 2.03955e-06 0.448136 1.79064e-05 0.121914 1.07266e-07 0.0580179 1.17078e-05 2.18211e-05 1.16055e-05 0.00109066 6.31434e-06 0.121653 7.44495e-06 0.0285138 2.08192e-06 **************** 
0.0463299 0.364367 0.100961 2.0174e-07 9.37258e-05 8.82354e-07 0.0164511 2.85686e-06 0.153104 4.3919e-06 0.0610916 1.13387e-06 0.0472489 1.20158e-05 0.339584 1.29486e-05 0.0874186 5.47927e-06 0.00200611 1.11037e-06 0.0577301 1.62941e-06 **************** 
0.446729 0.116043 2.62247e-05 0.359366 6.96799e-06 0.204293 2.36757e-06 0.337899 4.35586e-06 0.311238 0.000171614 0.000162761 1.84654e-06 0.392295 3.30886e-06 0.455177 2.07986e-06 0.350632 9.52331e-07 0.307674 1.29901e-06 0.0626112 **************** 
0.740604 0.0523887 0.0680419 0.218199 3.67709e-05 0.578207 0.0102602 0.316598 0.0148979 0.396654 0.00937875 0.00114723 0.00768129 0.329957 0.329984 0.37553 0.000190944 0.37129 0.00201962 0.0344329 0.0675019 0.0126167 **************** 
0.625628 0.234795 0.336505 0.0457994 0.251891 0.261468 0.0937094 0.127711 0.000748288 0.0688684 0.0987376 0.0873625 0.245459 0.0402572 6.11398e-05 0.0260862 0.311476 0.039124 0.419445 0.0133014 0.19539 0.0468073 **************** 
0.0523298 0.0489352 0.400202 0.464127 0.704773 0.221973 0.00967812 0.603879 0.480449 0.325015 0.428233 0.407931 0.00615799 0.908634 0.80964 0.158655 0.480272 0.402137 0.214143 0.00319822 0.309711 0.238326 **************** 
0.505526 0.396638 0.0405719 0.02917 0.0611004 0.0596554 0.0449521 0.0238523 0.0297472 0.0704906 0.629348 0.000124616 0.132763 0.0235147 0.131084 0.0306267 0.0521122 0.0532149 0.0414652 0.0303026 0.00981131 0.00264635 **************** 
0.199471 0.718912 0.106292 0.116352 0.187589 1.00627e-05 0.0122291 3.0699e-05 0.0917891 7.40158e-06 0.156512 2.53458e-06 0.00573043 7.56858e-06 0.0291795 1.5033e-05 0.00205997 1.75249e-05 0.535116 1.1477e-06 0.105585 1.13909e-07 **************** 
0.00437608 0.922081 0.0504489 0.248259 0.0300499 1.02972e-05 0.00187112 5.42797e-05 0.0656327 6.18949e-05 0.0526159 2.0103e-05 0.0271509 3.43707e-07 0.0616309 0.000125067 0.276811 5.72452e-06 0.0281408 9.80003e-06 0.0631766 1.76334e-06 **************** 
0.932994 0.00728201 0.34602 0.0839393 9.27354e-06 0.00513223 2.01379e-05 0.145999 3.04379e-05 0.0301442 3.25511e-06 0.180778 5.02153e-05 0.684474 5.85656e-06 0.0508729 1.45917e-06 0.108055 1.61131e-05 0.0280356 1.00104e-05 0.0615707 **************** 
0.820097 0.122963 0.0348089 0.421322 0.0618925 1.11895e-05 0.245168 5.50775e-06 0.100015 1.21794e-06 0.0885621 6.00808e-06 0.0582202 3.23111e-05 0.00756897 1.76994e-05 0.000713266 3.90016e-05 0.0508477 1.37702e-06 0.0159164 5.84127e-06 **************** 
0.949166 0.00122162 0.0447887 0.481063 0.0562783 5.90954e-06 0.0742688 3.83284e-05 0.0316058 3.62856e-06 0.0216865 6.44082e-05 0.0012517 1.47285e-05 0.651695 1.15996e-05 0.000932862 0.000140575 0.0256297 2.10629e-07 0.0227803 2.11729e-06 **************** 
0.65877 0.317946 0.168007 0.610849 0.443051 0.0880689 0.000386452 0.00266866 0.00493268 0.00312906 0.000372258 0.00318833 0.000243641 0.591155 0.00615332 0.203123 0.00484292 0.083581 0.000366536 0.00328661 0.000102638 0.00189868 **************** 
0.154663 0.836003 0.85385 0.00410557 0.0304351 0.668272 0.00404271 0.00811595 0.0553459 0.000601221 0.00249598 0.00324975 0.040758 0.0981482 0.0857141 0.0127383 0.618326 0.000467631 0.0048066 0.00402414 0.0325663 0.00259465 **************** 
0.992861 2.58657e-06 0.696154 0.224894 0.538673 0.294736 0.189878 0.15249 0.0106562 0.0550663 0.515275 0.334243 0.184334 0.000172591 0.496203 0.222607 0.589181 0.130873 0.27945 0.010776 0.00724282 8.89711e-05 **************** 
0.0046615 0.00494639 0.0446126 0.0458299 0.0943647 0.0965975 0.486936 0.498137 0.505995 0.489251 0.512334 0.425567 0.451363 0.548452 0.49425 0.498683 0.411629 0.584843 0.496183 0.503367 0.493614 0.471233 **************** 
0.590264 0.40358 0.454301 0.486601 0.388158 0.486854 0.0651633 0.0552118 0.0480989 0.106145 0.050465 0.0585882 0.320401 0.44649 0.384425 0.0380969 0.0465838 0.15183 0.11443 0.0639915 0.0502851 0.0291682 **************** 
0.28565 0.708864 0.00805288 0.939664 0.0159885 0.873438 0.122987 0.0720388 3.32502e-05 0.117837 0.152768 0.0382889 0.585044 0.143158 0.119755 0.00479181 0.2662 0.200397 0.00449241 0.00103683 1.28333e-05 0.0149639 **************** 
0.223378 0.771249 0.659419 0.289066 0.0338945 0.857239 0.0140041 0.036247 0.000111117 0.051995 0.149156 0.194451 0.00612506 0.0140086 0.0228826 0.0184464 0.0799869 0.00469321 0.013006 0.0290174 0.0174324 0.0247416 **************** 
0.804669 0.190652 0.907898 0.0472194 0.897277 0.00709632 0.0267538 0.0306187 0.0258669 0.00463121 0.0171902 8.92437e-05 0.0789662 0.00488721 0.025919 0.0404953 0.0783642 0.0671372 0.0690341 0.0969521 0.0546669 0.0190113 **************** 
0.210232 0.786762 0.541521 0.429796 0.658748 0.280649 0.412601 0.147178 0.031063 0.0310283 0.179983 0.54878 0.298194 0.0281301 0.345694 0.143435 0.506962 0.347996 0.0174048 0.137879 0.0881182 0.0729917 **************** 
0.130371 0.867862 0.00425645 0.978727 0.00900118 0.954974 0.0650702 0.674561 0.105992 0.00019561 0.241686 2.40826e-05 0.0215991 0.000120469 0.463399 0.000132954 0.152509 4.17909e-05 0.485025 0.00010313 0.107291 0.00033863 **************** 
0.303427 0.69526 0.48867 0.498686 0.117218 0.856071 0.328193 0.478304 0.0319791 0.0433267 0.0507625 0.000558824 0.00828488 0.112256 0.0491358 0.138602 0.189395 0.00267681 0.00324239 0.000469758 0.00394685 0.0577725 **************** 
0.496547 0.502796 0.00208597 0.991549 0.0849966 0.901557 0.605259 0.297474 0.187184 0.301639 0.319682 0.215473 0.103821 0.137767 0.266937 0.133129 0.362324 0.148963 0.21012 0.256413 0.127556 0.145642 **************** 
0.603177 0.302775 0.438233 0.557996 0.988016 0.00315797 0.0487085 0.88132 0.22139 0.121802 0.0651139 0.391188 0.50232 0.346804 0.971062 0.0144409 0.078436 0.0284839 0.651007 0.242055 0.169076 0.177357 **************** 
0.625113 0.374359 0.403808 0.591124 0.00732949 0.981973 0.686722 0.235789 0.0485248 0.0880102 0.000154502 0.0276529 0.0924891 0.862466 0.440588 0.0229336 0.0588737 0.20105 0.0159992 0.0793904 0.0433848 0.00832613 **************** 
0.00522095 0.99431 0.430991 0.564505 0.989176 0.00131747 0.398205 0.532899 0.0506311 0.0593138 0.0814622 0.0544037 0.0475285 0.0473086 0.309591 0.471967 0.0607933 0.18733 0.0522581 0.0614645 0.0504366 0.039289 **************** 
0.239094 0.452303 0.479316 0.517611 0.470644 0.522895 0.621308 0.331774 0.250201 0.144149 0.287124 0.0522439 0.585332 0.0869453 0.377502 0.0174809 0.414364 0.267112 0.00809941 0.275143 0.0451063 0.167431 **************** 
0.384958 0.614684 0.371019 0.625546 0.499945 0.492805 0.588955 0.358546 0.0840352 0.0727303 0.0726736 0.135965 0.142697 0.231244 0.309242 0.0673517 0.101396 0.026296 0.0450865 0.0496207 0.0723623 0.089048 **************** 
0.121452 0.661233 0.808952 0.188523 0.00170319 0.992946 0.0413754 0.919931 0.20302 0.160271 0.146834 3.79464e-05 0.577813 0.420822 0.00904721 8.7863e-05 0.62063 0.159127 0.0102951 0.149779 0.102279 0.131353 **************** 
0.422629 9.10091e-05 0.997462 0.000919435 0.387973 0.609173 0.932271 0.0470505 0.566877 0.0925421 6.09762e-06 0.234638 1.67369e-05 0.509591 3.53625e-05 0.590911 3.53033e-07 0.270238 0.000107042 0.203412 2.87e-06 0.14634 **************** 
0.634305 0.0850679 0.000589874 0.000577653 0.00124376 0.00122109 0.00897567 0.010725 0.148576 0.130866 0.486197 0.479014 0.419964 0.441067 0.442154 0.487814 0.490597 0.498469 0.53463 0.427594 0.494801 0.482719 **************** 
0.0862247 0.511986 0.000429396 0.000438687 0.000912963 0.000928685 0.00652718 0.00672167 0.109071 0.110868 0.485681 0.498295 0.460748 0.492709 0.488871 0.487977 0.484415 0.482739 0.481913 0.480158 0.48496 0.493532 **************** 
0.153547 0.255985 0.999431 0.000268805 0.000377046 0.99899 0.00272841 0.00421016 0.87683 0.0551333 0.20308 0.195326 0.305367 0.430433 0.321597 0.255976 0.221947 0.125917 0.393395 0.485542 0.185707 0.331949 **************** 
1.68195e-05 0.430461 9.79376e-05 0.999494 0.998977 0.000162909 0.609076 0.383359 0.813163 0.0945089 0.0846951 0.0666197 0.0985584 0.0806586 0.311946 0.181851 0.11721 0.0509276 0.113219 0.554804 0.190581 0.0299813 **************** 
0.864418 0.0113489 0.500983 0.498556 0.885335 0.113693 0.499287 0.493678 0.474437 0.409416 0.0244728 0.003592 0.0208237 5.11256e-05 0.313083 0.000105789 0.0435648 0.000211591 0.0238876 0.00148884 0.0261701 0.019766 **************** 
0.212082 0.693129 0.00021367 0.500184 0.000451263 0.000459054 0.00396752 0.00331966 0.0541838 0.0545485 0.453881 0.459273 0.491178 0.508815 0.517242 0.482745 0.487525 0.512447 0.52001 0.479987 0.487887 0.512086 **************** 
0.00111329 0.38732 0.656108 0.343685 0.421747 0.577376 0.00146185 0.995361 0.927161 0.0205711 0.232706 0.328122 0.19244 0.256342 9.17868e-05 0.0769791 0.243352 0.144214 0.411892 0.422913 0.146438 0.336328 **************** 
******************
0th points password value: 100000
100000 0.00980987
******************
1th points password value: 200000
200000 0.0110227
******************
2th points password value: 300000
300000 0.013265
******************
3th points password value: 400000
400000 0.0140511
******************
4th points password value: 500000
500000 0.0151602
******************
5th points password value: 600000
600000 0.0191054
******************
6th points password value: 700000
700000 0.0212823
******************
7th points password value: 800000
800000 0.0238977
******************
8th points password value: 900000
900000 0.0254272
******************
9th points password value: 1e+06
1e+06 0.0270726
******************
10th points password value: 2e+06
2e+06 0.0357425
******************
11th points password value: 3e+06
3e+06 0.0435477
******************
12th points password value: 4e+06
4e+06 0.0485381
******************
13th points password value: 5e+06
5e+06 0.0523261
******************
14th points password value: 6e+06
6e+06 0.0565753
******************
15th points password value: 7e+06
7e+06 0.0618877
******************
16th points password value: 8e+06
8e+06 0.058645
******************
17th points password value: 9e+06
9e+06 0.0595769
******************
18th points password value: 1e+07
1e+07 0.0618273
******************
19th points password value: 2e+07
2e+07 0.0724624
******************
20th points password value: 3e+07
3e+07 0.091199
******************
21th points password value: 4e+07
4e+07 0.0957526
******************
22th points password value: 5e+07
5e+07 0.107046
******************
23th points password value: 6e+07
6e+07 0.112627
******************
24th points password value: 7e+07
7e+07 0.117562
******************
25th points password value: 8e+07
8e+07 0.12133
******************
26th points password value: 9e+07
9e+07 0.126262
******************
27th points password value: 1e+08
1e+08 0.126536
******************
28th points password value: 2e+08
2e+08 0.177814
******************
29th points password value: 3e+08
3e+08 0.200171
******************
30th points password value: 4e+08
4e+08 0.223512
******************
31th points password value: 5e+08
5e+08 0.226674
******************
32th points password value: 6e+08
6e+08 0.241984
******************
33th points password value: 7e+08
7e+08 0.24514
******************
34th points password value: 8e+08
8e+08 0.246302
******************
35th points password value: 9e+08
9e+08 0.247352
******************
36th points password value: 1e+09
1e+09 0.265517
******************
37th points password value: 2e+09
2e+09 0.282571
******************
38th points password value: 3e+09
3e+09 0.295044
******************
39th points password value: 4e+09
4e+09 0.309463
******************
40th points password value: 5e+09
5e+09 0.316992
******************
41th points password value: 6e+09
6e+09 0.32441
******************
42th points password value: 7e+09
7e+09 0.325595
******************
43th points password value: 8e+09
8e+09 0.332955
******************
44th points password value: 9e+09
9e+09 0.341597
******************
45th points password value: 1e+10
1e+10 0.345513
******************
46th points password value: 2e+10
2e+10 0.3615
******************
47th points password value: 3e+10
3e+10 0.37805
******************
48th points password value: 4e+10
4e+10 0.388782
******************
49th points password value: 5e+10
5e+10 0.404301
******************
50th points password value: 6e+10
6e+10 0.411221
******************
51th points password value: 7e+10
7e+10 0.414405
******************
52th points password value: 8e+10
8e+10 0.418612
******************
53th points password value: 9e+10
9e+10 0.424886


==> figs/montecarlo/imperfect/terminal/000webhost11by3_train.dat <==
../dataset/montecarlo/000webhost_train.txt
15 9.6e-05
76.1435 1.99623e-05
50.0656 1.91748e-05
100.7 1.50944e-05
176.125 9.08448e-06
87.5651 8.22246e-06
43.5353 7.35035e-06
57.5755 6.94741e-06
153.152 6.26829e-06
202.543 5.52968e-06
115.805 5.52654e-06
66.2118 4.83298e-06
354.25 4.51659e-06
538.769 2.82124e-06
267.864 2.68794e-06
619.585 2.0659e-06
712.522 1.79643e-06
407.387 1.76736e-06
468.495 1.7076e-06
232.925 1.37383e-06
308.043 1.29852e-06
133.176 1.20142e-06
819.401 1.17159e-06
1246.21 1.15551e-06
1648.11 1.11643e-06
1433.14 7.81502e-07
2882.55 7.49336e-07
1895.32 7.17556e-07
942.311 6.79181e-07
1083.66 5.90593e-07
2179.62 5.13851e-07
2506.57 5.10659e-07
3812.17 4.19708e-07
5797.84 4.00149e-07
5041.6 3.80832e-07
4384 3.64964e-07
3314.93 3.37865e-07
6667.51 2.87963e-07
10140.5 1.9723e-07
7667.64 1.87802e-07
8817.79 1.63306e-07
11661.5 1.57784e-07
15422.4 1.55618e-07
20396.1 1.41204e-07
13410.8 1.37203e-07
17735.7 1.3532e-07
31019.9 9.80017e-08
26973.8 9.78727e-08
23455.5 9.20893e-08
35672.9 6.50354e-08
62392.1 4.74419e-08
47177.4 4.57847e-08
41023.8 4.4852e-08
54254 3.68637e-08
71750.9 3.5679e-08
94890.5 2.95077e-08
82513.5 2.13298e-08
1.02114e+06 1.70006e-08
1.17431e+06 1.417e-08
219488 1.23925e-08
252411 1.17269e-08
109124 9.53043e-09
441468 8.51704e-09
1.78598e+06 8.24196e-09
1.35046e+06 8.05651e-09
583841 7.94736e-09
333813 7.18965e-09
507688 7.09097e-09
1.55303e+06 6.336e-09
144317 6.0977e-09
190859 5.86821e-09
2.05388e+06 5.80365e-09
165964 5.78438e-09
383885 5.41829e-09
125493 5.0999e-09
290272 4.68526e-09
2.36196e+06 4.03054e-09
671418 3.45538e-09
887950 3.42362e-09
2.71626e+06 3.15139e-09
3.1237e+06 2.35618e-09
3.59225e+06 2.04885e-09
4.13109e+06 1.54923e-09
5.46337e+06 1.11287e-09
4.75075e+06 1.04405e-09
6.28287e+06 9.16778e-10
9.55546e+06 8.12101e-10
7.2253e+06 7.86126e-10
8.3091e+06 6.54704e-10
1.09888e+07 5.53292e-10
772130 5.18047e-10
1.26371e+07 4.62131e-10
1.45327e+07 3.19281e-10
1.67126e+07 2.87209e-10
2.21024e+07 2.82323e-10
1.92194e+07 2.12285e-10
2.54177e+07 1.88845e-10
3.36149e+07 1.80872e-10
2.92304e+07 1.64213e-10
3.86572e+07 1.51072e-10
4.44557e+07 9.71753e-11
5.87927e+07 8.57249e-11
5.11241e+07 7.51113e-11
6.76116e+07 6.7444e-11
7.77534e+07 6.58492e-11
8.94164e+07 5.63655e-11
1.02829e+08 5.21255e-11
1.18253e+08 4.465e-11
1.35991e+08 3.70612e-11
1.5639e+08 3.0181e-11
1.79848e+08 2.66892e-11
2.37849e+08 2.3208e-11
2.06826e+08 1.97268e-11
3.14556e+08 1.90745e-11
2.73527e+08 1.49163e-11
4.16e+08 1.30769e-11
3.61739e+08 1.26058e-11
4.784e+08 8.02676e-12
6.32684e+08 7.83962e-12
5.5016e+08 7.1252e-12
8.36725e+08 5.06738e-12
7.27587e+08 4.83791e-12
9.62233e+08 4.32328e-12
1.10657e+09 4.26544e-12
1.27255e+09 3.45761e-12
1.46344e+09 3.38928e-12
1.68295e+09 3.08981e-12
1.93539e+09 2.31477e-12
2.2257e+09 2.15662e-12
2.55956e+09 1.56277e-12
3.38502e+09 1.51255e-12
2.94349e+09 1.1415e-12
3.89277e+09 9.0424e-13
5.14819e+09 8.70209e-13
4.47669e+09 8.57777e-13
6.80848e+09 6.93253e-13
5.92042e+09 6.75628e-13
7.82975e+09 6.13046e-13
9.00421e+09 5.86392e-13
1.57484e+10 4.0131e-13
1.03548e+10 3.78567e-13
1.19081e+10 3.76215e-13
1.36943e+10 3.68037e-13
1.81107e+10 2.34116e-13
2.08273e+10 1.84373e-13
2.75441e+10 1.48126e-13
3.64271e+10 1.42751e-13
2.39514e+10 1.33604e-13
3.16757e+10 1.13652e-13
4.18911e+10 1.01215e-13
5.5401e+10 9.96372e-14
4.81748e+10 8.80128e-14
7.32678e+10 7.42481e-14
6.37112e+10 7.40843e-14
9.68967e+10 6.02704e-14
8.4258e+10 5.12711e-14
1.47368e+11 4.50573e-14
1.28146e+11 3.93302e-14
1.11431e+11 3.87683e-14
1.69473e+11 3.16275e-14
1.94894e+11 2.33973e-14
2.57747e+11 1.80021e-14
2.96409e+11 1.70035e-14
2.24128e+11 1.64192e-14
3.40871e+11 1.24387e-14
3.92001e+11 1.14285e-14
4.50801e+11 1.02928e-14
5.96185e+11 9.9298e-15
5.18422e+11 9.72181e-15
6.85613e+11 7.81782e-15
9.06723e+11 7.05839e-15
7.88455e+11 5.88493e-15
1.04273e+12 4.14297e-15
1.19914e+12 3.13558e-15
1.58586e+12 3.07719e-15
1.37901e+12 2.95864e-15
1.82374e+12 1.62304e-15
3.18974e+12 1.47975e-15
2.0973e+12 1.41134e-15
3.6682e+12 1.39578e-15
4.21843e+12 1.3844e-15
2.4119e+12 1.35992e-15
2.77369e+12 1.29791e-15
4.85119e+12 1.18734e-15
5.57887e+12 8.89068e-16
7.37806e+12 6.28892e-16
6.4157e+12 6.11001e-16
8.48477e+12 5.37434e-16
9.75748e+12 4.26339e-16
1.29043e+13 2.72778e-16
1.12211e+13 2.424e-16
1.96258e+13 1.46746e-16
1.48399e+13 1.45553e-16
2.25697e+13 1.34694e-16
3.43256e+13 1.1187e-16
2.59551e+13 9.55496e-17
1.70659e+13 9.37542e-17
3.94745e+13 8.71449e-17
2.98484e+13 8.57668e-17
1.01026e+34 2.29328e-35
total number of guesses 1.01026e+34
number of equivalence classes 200
prob sanity 1
total 1
group 0.06976
group 0.07528
group 0.07376
group 0.07856
group 0.08016
group 0.0784
group 0.0764
group 0.08016
group 0.0788
group 0.07704
group 0.23168
sanity check for all groups 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
IterCount: 10000
BestCost: 0.005125
optimal matrix:
0.435774 0.485503 0.0787236
0.444418 0.222124 0.333458
0.0726869 0.517058 0.410255
0.58975 0.391227 0.0190226
0.501413 0.463872 0.0347154
0.23233 0.523268 0.244402
0.255268 0.292482 0.45225
0.392873 0.439752 0.167375
0.382526 0.454275 0.163199
0.445614 0.40916 0.145226
0.471218 0.524409 0.0043726
******************
1th points password value: 200000
IterCount: 10000
BestCost: 0.010440
optimal matrix:
0.43394 0.397135 0.168925
0.491026 0.473217 0.0357565
0.489456 0.365895 0.14465
0.595694 0.396354 0.00795178
0.60878 0.379519 0.0117006
0.446687 0.548161 0.00515216
0.368834 0.540283 0.0908834
0.159492 0.579453 0.261055
0.608681 0.37803 0.013289
0.473992 0.451266 0.074742
0.539054 0.414709 0.0462371
******************
2th points password value: 300000
IterCount: 10000
BestCost: 0.012488
optimal matrix:
0.0916767 0.0561364 0.852187
0.073754 0.0910238 0.835222
0.432503 0.100712 0.466785
0.0064187 0.0537989 0.939782
0.396396 0.295746 0.307858
0.448643 0.00125146 0.550105
0.0599438 0.102242 0.837814
0.316294 0.0457997 0.637906
0.0409946 0.249331 0.709674
0.0727946 0.0518075 0.875398
0.0998958 0.0532488 0.846855
******************
3th points password value: 400000
IterCount: 10000
BestCost: 0.014548
optimal matrix:
0.083234 0.142473 0.774293
0.0819983 1.52162e-06 0.918
0.0567065 0.000617422 0.942676
0.106202 0.12216 0.771638
0.645209 0.35463 0.00016022
0.35592 0.286269 0.35781
0.102291 0.0701592 0.82755
0.580751 0.312702 0.106546
5.00904e-06 0.314355 0.68564
0.0757515 0.0540253 0.870223
0.0889559 0.142385 0.768659
******************
4th points password value: 500000
IterCount: 10000
BestCost: 0.015980
optimal matrix:
0.210883 0.110684 0.678434
0.469394 0.142698 0.387908
0.0927498 0.116432 0.790818
0.0230069 0.153071 0.823922
0.182175 0.197365 0.620461
0.386629 0.176748 0.436623
0.103161 0.612586 0.284253
0.323987 0.000129075 0.675884
0.141104 0.00146922 0.857427
0.0922845 0.176908 0.730807
0.282808 0.122441 0.59475
******************
5th points password value: 600000
IterCount: 10000
BestCost: 0.017680
optimal matrix:
0.296051 0.299524 0.404424
0.22433 0.376188 0.399481
0.639089 0.324577 0.0363341
0.132938 0.535639 0.331423
0.165639 0.453801 0.380561
0.259595 0.394583 0.345823
0.275374 0.60955 0.115076
0.778111 0.210148 0.0117414
0.37769 0.508017 0.114293
0.250591 0.423332 0.326077
0.271865 0.248005 0.48013
******************
6th points password value: 700000
IterCount: 10000
BestCost: 0.019034
optimal matrix:
0.403787 0.284504 0.311709
0.187603 0.370657 0.44174
0.145754 0.237994 0.616252
0.179494 0.336429 0.484077
0.456096 0.511693 0.0322104
0.110573 0.339477 0.54995
0.200076 0.0365306 0.763393
0.583145 0.216115 0.20074
0.601021 0.334066 0.0649133
0.518704 0.372636 0.10866
0.37137 0.553213 0.0754169
******************
7th points password value: 800000
IterCount: 10000
BestCost: 0.020030
optimal matrix:
0.488374 0.484532 0.0270939
0.479703 0.474075 0.0462219
0.51274 0.484662 0.00259877
0.489422 0.39291 0.117668
0.488988 0.468075 0.042937
0.370775 0.487523 0.141702
0.487402 0.484214 0.0283838
0.488972 0.488944 0.0220835
0.475416 0.499523 0.0250608
0.489795 0.491715 0.0184904
0.487453 0.475782 0.0367646
******************
8th points password value: 900000
IterCount: 10000
BestCost: 0.021240
optimal matrix:
0.383579 0.399429 0.216992
0.439686 0.398524 0.16179
0.343626 0.518096 0.138278
0.467417 0.400738 0.131845
0.361176 0.509782 0.129042
0.26179 0.274711 0.4635
0.651685 0.344726 0.00358921
0.445959 0.541885 0.0121568
0.478655 0.465542 0.0558039
0.276002 0.692646 0.0313523
0.416606 0.34402 0.239374
******************
9th points password value: 1e+06
IterCount: 10000
BestCost: 0.022435
optimal matrix:
0.217829 0.283445 0.498726
0.850975 0.0798085 0.0692167
0.0244767 0.971891 0.00363258
0.024369 0.727343 0.248288
0.508306 0.324686 0.167007
0.311665 0.0942336 0.594102
0.311784 0.535748 0.152467
0.308378 0.25341 0.438212
0.502807 0.171085 0.326108
0.158998 0.732526 0.108476
0.0482142 0.0811305 0.870655
******************
10th points password value: 2e+06
IterCount: 10000
BestCost: 0.031375
optimal matrix:
0.14728 0.116306 0.736414
0.183373 0.120935 0.695693
0.343268 0.083195 0.573537
0.0438225 0.330282 0.625896
0.887864 0.10866 0.00347624
0.355985 0.1148 0.529215
0.104394 0.136795 0.758811
0.316302 0.0889236 0.594775
0.201256 0.11191 0.686834
0.00827743 0.0866519 0.905071
0.138771 0.0995093 0.761719
******************
11th points password value: 3e+06
IterCount: 10000
BestCost: 0.037552
optimal matrix:
0.306788 0.139048 0.554164
0.224569 0.0175781 0.757853
0.330022 0.0811065 0.588871
0.413735 0.000214855 0.58605
0.264637 0.0981946 0.637168
0.0175299 0.00130983 0.98116
0.144731 0.0115176 0.843751
0.229874 0.0273579 0.742768
0.361553 0.0205129 0.617934
0.0661111 0.0726898 0.861199
0.061832 0.229436 0.708732
******************
12th points password value: 4e+06
IterCount: 10000
BestCost: 0.041473
optimal matrix:
0.120378 0.0485769 0.831045
0.0987635 0.034382 0.866854
0.193503 0.343016 0.463481
0.22054 0.0744295 0.705031
0.491868 0.305692 0.20244
0.458295 0.0214838 0.520221
0.377783 0.270022 0.352195
0.308173 0.0682495 0.623578
0.092852 0.0185484 0.8886
0.0656767 3.55346e-06 0.93432
0.0751909 0.0452239 0.879585
******************
13th points password value: 5e+06
IterCount: 10000
BestCost: 0.044519
optimal matrix:
0.498276 0.454388 0.0473363
0.452672 0.478016 0.069312
0.440183 0.555096 0.00472093
0.555594 0.415748 0.0286583
0.425992 0.554875 0.0191333
0.636284 0.358806 0.00491069
0.400705 0.593951 0.00534308
0.441355 0.460967 0.0976775
0.545257 0.374729 0.0800146
0.611148 0.384889 0.00396312
0.456755 0.487071 0.0561736
******************
14th points password value: 6e+06
IterCount: 10000
BestCost: 0.047793
optimal matrix:
0.478891 0.47299 0.0481187
0.487257 0.511322 0.0014211
0.482108 0.508876 0.00901586
0.484663 0.504206 0.0111307
0.455461 0.471264 0.073275
0.524589 0.4745 0.000910459
0.510878 0.478878 0.0102446
0.486658 0.460201 0.0531407
0.500621 0.499107 0.000272103
0.522313 0.477215 0.000472669
0.487317 0.48666 0.0260227
******************
15th points password value: 7e+06
IterCount: 10000
BestCost: 0.052314
optimal matrix:
0.345671 0.430752 0.223577
0.449035 0.0125492 0.538415
0.35719 0.446237 0.196572
0.116796 0.311318 0.571885
0.364359 0.331136 0.304504
0.476106 0.0517511 0.472143
0.33689 0.575842 0.0872679
0.485607 0.338803 0.17559
0.591257 0.146485 0.262257
0.368276 0.0654609 0.566264
0.483326 0.49858 0.0180938
******************
16th points password value: 8e+06
IterCount: 10000
BestCost: 0.053203
optimal matrix:
0.0548719 0.287098 0.65803
0.212015 5.6918e-08 0.787984
0.0372761 2.19244e-06 0.962722
0.00632749 2.03955e-06 0.99367
0.448136 1.79064e-05 0.551846
0.121914 1.07266e-07 0.878086
0.0580179 1.17078e-05 0.94197
2.18211e-05 1.16055e-05 0.999967
0.00109066 6.31434e-06 0.998903
0.121653 7.44495e-06 0.87834
0.0285138 2.08192e-06 0.971484
******************
17th points password value: 9e+06
IterCount: 10000
BestCost: 0.055099
optimal matrix:
0.0463299 0.364367 0.589303
0.100961 2.0174e-07 0.899038
9.37258e-05 8.82354e-07 0.999905
0.0164511 2.85686e-06 0.983546
0.153104 4.3919e-06 0.846892
0.0610916 1.13387e-06 0.938907
0.0472489 1.20158e-05 0.952739
0.339584 1.29486e-05 0.660403
0.0874186 5.47927e-06 0.912576
0.00200611 1.11037e-06 0.997993
0.0577301 1.62941e-06 0.942268
******************
18th points password value: 1e+07
IterCount: 10000
BestCost: 0.056658
optimal matrix:
0.446729 0.116043 0.437228
2.62247e-05 0.359366 0.640608
6.96799e-06 0.204293 0.7957
2.36757e-06 0.337899 0.662099
4.35586e-06 0.311238 0.688757
0.000171614 0.000162761 0.999666
1.84654e-06 0.392295 0.607704
3.30886e-06 0.455177 0.54482
2.07986e-06 0.350632 0.649366
9.52331e-07 0.307674 0.692325
1.29901e-06 0.0626112 0.937388
******************
19th points password value: 2e+07
IterCount: 10000
BestCost: 0.064098
optimal matrix:
0.740604 0.0523887 0.207007
0.0680419 0.218199 0.713759
3.67709e-05 0.578207 0.421756
0.0102602 0.316598 0.673142
0.0148979 0.396654 0.588448
0.00937875 0.00114723 0.989474
0.00768129 0.329957 0.662362
0.329984 0.37553 0.294486
0.000190944 0.37129 0.628519
0.00201962 0.0344329 0.963547
0.0675019 0.0126167 0.919881
******************
20th points password value: 3e+07
IterCount: 10000
BestCost: 0.076265
optimal matrix:
0.625628 0.234795 0.139577
0.336505 0.0457994 0.617696
0.251891 0.261468 0.486641
0.0937094 0.127711 0.778579
0.000748288 0.0688684 0.930383
0.0987376 0.0873625 0.8139
0.245459 0.0402572 0.714283
6.11398e-05 0.0260862 0.973853
0.311476 0.039124 0.6494
0.419445 0.0133014 0.567253
0.19539 0.0468073 0.757803
******************
21th points password value: 4e+07
IterCount: 10000
BestCost: 0.080629
optimal matrix:
0.0523298 0.0489352 0.898735
0.400202 0.464127 0.135671
0.704773 0.221973 0.0732537
0.00967812 0.603879 0.386443
0.480449 0.325015 0.194536
0.428233 0.407931 0.163836
0.00615799 0.908634 0.0852076
0.80964 0.158655 0.0317053
0.480272 0.402137 0.117592
0.214143 0.00319822 0.782659
0.309711 0.238326 0.451963
******************
22th points password value: 5e+07
IterCount: 10000
BestCost: 0.083061
optimal matrix:
0.505526 0.396638 0.0978359
0.0405719 0.02917 0.930258
0.0611004 0.0596554 0.879244
0.0449521 0.0238523 0.931196
0.0297472 0.0704906 0.899762
0.629348 0.000124616 0.370527
0.132763 0.0235147 0.843723
0.131084 0.0306267 0.838289
0.0521122 0.0532149 0.894673
0.0414652 0.0303026 0.928232
0.00981131 0.00264635 0.987542
******************
23th points password value: 6e+07
IterCount: 10000
BestCost: 0.090854
optimal matrix:
0.199471 0.718912 0.0816169
0.106292 0.116352 0.777355
0.187589 1.00627e-05 0.812401
0.0122291 3.0699e-05 0.98774
0.0917891 7.40158e-06 0.908203
0.156512 2.53458e-06 0.843485
0.00573043 7.56858e-06 0.994262
0.0291795 1.5033e-05 0.970805
0.00205997 1.75249e-05 0.997923
0.535116 1.1477e-06 0.464883
0.105585 1.13909e-07 0.894415
******************
24th points password value: 7e+07
IterCount: 10000
BestCost: 0.098733
optimal matrix:
0.00437608 0.922081 0.0735428
0.0504489 0.248259 0.701292
0.0300499 1.02972e-05 0.96994
0.00187112 5.42797e-05 0.998075
0.0656327 6.18949e-05 0.934305
0.0526159 2.0103e-05 0.947364
0.0271509 3.43707e-07 0.972849
0.0616309 0.000125067 0.938244
0.276811 5.72452e-06 0.723183
0.0281408 9.80003e-06 0.971849
0.0631766 1.76334e-06 0.936822
******************
25th points password value: 8e+07
IterCount: 10000
BestCost: 0.104761
optimal matrix:
0.932994 0.00728201 0.0597239
0.34602 0.0839393 0.570041
9.27354e-06 0.00513223 0.994858
2.01379e-05 0.145999 0.853981
3.04379e-05 0.0301442 0.969825
3.25511e-06 0.180778 0.819219
5.02153e-05 0.684474 0.315476
5.85656e-06 0.0508729 0.949121
1.45917e-06 0.108055 0.891944
1.61131e-05 0.0280356 0.971948
1.00104e-05 0.0615707 0.938419
******************
26th points password value: 9e+07
IterCount: 10000
BestCost: 0.109475
optimal matrix:
0.820097 0.122963 0.0569399
0.0348089 0.421322 0.543869
0.0618925 1.11895e-05 0.938096
0.245168 5.50775e-06 0.754826
0.100015 1.21794e-06 0.899983
0.0885621 6.00808e-06 0.911432
0.0582202 3.23111e-05 0.941747
0.00756897 1.76994e-05 0.992413
0.000713266 3.90016e-05 0.999248
0.0508477 1.37702e-06 0.949151
0.0159164 5.84127e-06 0.984078
******************
27th points password value: 1e+08
IterCount: 10000
BestCost: 0.113180
optimal matrix:
0.949166 0.00122162 0.0496127
0.0447887 0.481063 0.474148
0.0562783 5.90954e-06 0.943716
0.0742688 3.83284e-05 0.925693
0.0316058 3.62856e-06 0.968391
0.0216865 6.44082e-05 0.978249
0.0012517 1.47285e-05 0.998734
0.651695 1.15996e-05 0.348293
0.000932862 0.000140575 0.998927
0.0256297 2.10629e-07 0.97437
0.0227803 2.11729e-06 0.977218
******************
28th points password value: 2e+08
IterCount: 10000
BestCost: 0.168558
optimal matrix:
0.65877 0.317946 0.0232839
0.168007 0.610849 0.221143
0.443051 0.0880689 0.46888
0.000386452 0.00266866 0.996945
0.00493268 0.00312906 0.991938
0.000372258 0.00318833 0.996439
0.000243641 0.591155 0.408601
0.00615332 0.203123 0.790723
0.00484292 0.083581 0.911576
0.000366536 0.00328661 0.996347
0.000102638 0.00189868 0.997999
******************
29th points password value: 3e+08
IterCount: 10000
BestCost: 0.185616
optimal matrix:
0.154663 0.836003 0.00933436
0.85385 0.00410557 0.142045
0.0304351 0.668272 0.301293
0.00404271 0.00811595 0.987841
0.0553459 0.000601221 0.944053
0.00249598 0.00324975 0.994254
0.040758 0.0981482 0.861094
0.0857141 0.0127383 0.901548
0.618326 0.000467631 0.381206
0.0048066 0.00402414 0.991169
0.0325663 0.00259465 0.964839
******************
30th points password value: 4e+08
IterCount: 10000
BestCost: 0.209725
optimal matrix:
0.992861 2.58657e-06 0.00713621
0.696154 0.224894 0.0789517
0.538673 0.294736 0.166591
0.189878 0.15249 0.657632
0.0106562 0.0550663 0.934277
0.515275 0.334243 0.150482
0.184334 0.000172591 0.815494
0.496203 0.222607 0.28119
0.589181 0.130873 0.279946
0.27945 0.010776 0.709774
0.00724282 8.89711e-05 0.992668
******************
31th points password value: 5e+08
IterCount: 10000
BestCost: 0.213757
optimal matrix:
0.0046615 0.00494639 0.990392
0.0446126 0.0458299 0.909558
0.0943647 0.0965975 0.809038
0.486936 0.498137 0.0149278
0.505995 0.489251 0.00475368
0.512334 0.425567 0.0620989
0.451363 0.548452 0.000185835
0.49425 0.498683 0.0070672
0.411629 0.584843 0.00352816
0.496183 0.503367 0.000450125
0.493614 0.471233 0.0351521
******************
32th points password value: 6e+08
IterCount: 10000
BestCost: 0.224519
optimal matrix:
0.590264 0.40358 0.00615665
0.454301 0.486601 0.0590983
0.388158 0.486854 0.124988
0.0651633 0.0552118 0.879625
0.0480989 0.106145 0.845756
0.050465 0.0585882 0.890947
0.320401 0.44649 0.233109
0.384425 0.0380969 0.577478
0.0465838 0.15183 0.801586
0.11443 0.0639915 0.821579
0.0502851 0.0291682 0.920547
******************
33th points password value: 7e+08
IterCount: 10000
BestCost: 0.227682
optimal matrix:
0.28565 0.708864 0.00548661
0.00805288 0.939664 0.0522836
0.0159885 0.873438 0.110574
0.122987 0.0720388 0.804975
3.32502e-05 0.117837 0.88213
0.152768 0.0382889 0.808943
0.585044 0.143158 0.271798
0.119755 0.00479181 0.875453
0.2662 0.200397 0.533403
0.00449241 0.00103683 0.994471
1.28333e-05 0.0149639 0.985023
******************
34th points password value: 8e+08
IterCount: 10000
BestCost: 0.238906
optimal matrix:
0.223378 0.771249 0.00537375
0.659419 0.289066 0.0515147
0.0338945 0.857239 0.108866
0.0140041 0.036247 0.949749
0.000111117 0.051995 0.947894
0.149156 0.194451 0.656394
0.00612506 0.0140086 0.979866
0.0228826 0.0184464 0.958671
0.0799869 0.00469321 0.91532
0.013006 0.0290174 0.957977
0.0174324 0.0247416 0.957826
******************
35th points password value: 9e+08
IterCount: 10000
BestCost: 0.246183
optimal matrix:
0.804669 0.190652 0.00467892
0.907898 0.0472194 0.0448825
0.897277 0.00709632 0.0956271
0.0267538 0.0306187 0.942628
0.0258669 0.00463121 0.969502
0.0171902 8.92437e-05 0.982721
0.0789662 0.00488721 0.916147
0.025919 0.0404953 0.933586
0.0783642 0.0671372 0.854499
0.0690341 0.0969521 0.834014
0.0546669 0.0190113 0.926322
******************
36th points password value: 1e+09
IterCount: 10000
BestCost: 0.255960
optimal matrix:
0.210232 0.786762 0.00300628
0.541521 0.429796 0.0286838
0.658748 0.280649 0.0606032
0.412601 0.147178 0.440221
0.031063 0.0310283 0.937909
0.179983 0.54878 0.271237
0.298194 0.0281301 0.673676
0.345694 0.143435 0.510871
0.506962 0.347996 0.145042
0.0174048 0.137879 0.844716
0.0881182 0.0729917 0.83889
******************
37th points password value: 2e+09
IterCount: 10000
BestCost: 0.274046
optimal matrix:
0.130371 0.867862 0.00176701
0.00425645 0.978727 0.0170161
0.00900118 0.954974 0.036025
0.0650702 0.674561 0.260369
0.105992 0.00019561 0.893812
0.241686 2.40826e-05 0.75829
0.0215991 0.000120469 0.97828
0.463399 0.000132954 0.536468
0.152509 4.17909e-05 0.84745
0.485025 0.00010313 0.514872
0.107291 0.00033863 0.89237
******************
38th points password value: 3e+09
IterCount: 10000
BestCost: 0.289266
optimal matrix:
0.303427 0.69526 0.00131313
0.48867 0.498686 0.0126444
0.117218 0.856071 0.0267105
0.328193 0.478304 0.193503
0.0319791 0.0433267 0.924694
0.0507625 0.000558824 0.948679
0.00828488 0.112256 0.87946
0.0491358 0.138602 0.812262
0.189395 0.00267681 0.807928
0.00324239 0.000469758 0.996288
0.00394685 0.0577725 0.938281
******************
39th points password value: 4e+09
IterCount: 10000
BestCost: 0.304991
optimal matrix:
0.496547 0.502796 0.000656444
0.00208597 0.991549 0.00636523
0.0849966 0.901557 0.0134463
0.605259 0.297474 0.0972677
0.187184 0.301639 0.511177
0.319682 0.215473 0.464844
0.103821 0.137767 0.758412
0.266937 0.133129 0.599934
0.362324 0.148963 0.488713
0.21012 0.256413 0.533467
0.127556 0.145642 0.726802
******************
40th points password value: 5e+09
IterCount: 10000
BestCost: 0.313937
optimal matrix:
0.603177 0.302775 0.0940473
0.438233 0.557996 0.00377172
0.988016 0.00315797 0.00882571
0.0487085 0.88132 0.0699715
0.22139 0.121802 0.656808
0.0651139 0.391188 0.543698
0.50232 0.346804 0.150875
0.971062 0.0144409 0.0144974
0.078436 0.0284839 0.89308
0.651007 0.242055 0.106938
0.169076 0.177357 0.653567
******************
41th points password value: 6e+09
IterCount: 10000
BestCost: 0.320512
optimal matrix:
0.625113 0.374359 0.000528215
0.403808 0.591124 0.00506821
0.00732949 0.981973 0.0106977
0.686722 0.235789 0.0774892
0.0485248 0.0880102 0.863465
0.000154502 0.0276529 0.972193
0.0924891 0.862466 0.045045
0.440588 0.0229336 0.536478
0.0588737 0.20105 0.740076
0.0159992 0.0793904 0.90461
0.0433848 0.00832613 0.948289
******************
42th points password value: 7e+09
IterCount: 10000
BestCost: 0.326197
optimal matrix:
0.00522095 0.99431 0.000469431
0.430991 0.564505 0.00450408
0.989176 0.00131747 0.00950702
0.398205 0.532899 0.0688964
0.0506311 0.0593138 0.890055
0.0814622 0.0544037 0.864134
0.0475285 0.0473086 0.905163
0.309591 0.471967 0.218442
0.0607933 0.18733 0.751876
0.0522581 0.0614645 0.886277
0.0504366 0.039289 0.910274
******************
43th points password value: 8e+09
IterCount: 10000
BestCost: 0.331428
optimal matrix:
0.239094 0.452303 0.308603
0.479316 0.517611 0.0030725
0.470644 0.522895 0.00646179
0.621308 0.331774 0.0469181
0.250201 0.144149 0.60565
0.287124 0.0522439 0.660632
0.585332 0.0869453 0.327723
0.377502 0.0174809 0.605017
0.414364 0.267112 0.318524
0.00809941 0.275143 0.716757
0.0451063 0.167431 0.787463
******************
44th points password value: 9e+09
IterCount: 10000
BestCost: 0.336569
optimal matrix:
0.384958 0.614684 0.000357789
0.371019 0.625546 0.00343488
0.499945 0.492805 0.00724926
0.588955 0.358546 0.0524997
0.0840352 0.0727303 0.843234
0.0726736 0.135965 0.791361
0.142697 0.231244 0.626059
0.309242 0.0673517 0.623406
0.101396 0.026296 0.872308
0.0450865 0.0496207 0.905293
0.0723623 0.089048 0.83859
******************
45th points password value: 1e+10
IterCount: 10000
BestCost: 0.340668
optimal matrix:
0.121452 0.661233 0.217315
0.808952 0.188523 0.00252546
0.00170319 0.992946 0.00535103
0.0413754 0.919931 0.0386939
0.20302 0.160271 0.63671
0.146834 3.79464e-05 0.853128
0.577813 0.420822 0.00136496
0.00904721 8.7863e-05 0.990865
0.62063 0.159127 0.220243
0.0102951 0.149779 0.839926
0.102279 0.131353 0.766368
******************
46th points password value: 2e+10
IterCount: 10000
BestCost: 0.359602
optimal matrix:
0.422629 9.10091e-05 0.57728
0.997462 0.000919435 0.00161807
0.387973 0.609173 0.0028537
0.932271 0.0470505 0.0206783
0.566877 0.0925421 0.340581
6.09762e-06 0.234638 0.765356
1.67369e-05 0.509591 0.490392
3.53625e-05 0.590911 0.409054
3.53033e-07 0.270238 0.729762
0.000107042 0.203412 0.796481
2.87e-06 0.14634 0.853657
******************
47th points password value: 3e+10
IterCount: 10000
BestCost: 0.375900
optimal matrix:
0.634305 0.0850679 0.280627
0.000589874 0.000577653 0.998832
0.00124376 0.00122109 0.997535
0.00897567 0.010725 0.980299
0.148576 0.130866 0.720558
0.486197 0.479014 0.0347893
0.419964 0.441067 0.138969
0.442154 0.487814 0.070032
0.490597 0.498469 0.0109336
0.53463 0.427594 0.0377763
0.494801 0.482719 0.0224798
******************
48th points password value: 4e+10
IterCount: 10000
BestCost: 0.388921
optimal matrix:
0.0862247 0.511986 0.40179
0.000429396 0.000438687 0.999132
0.000912963 0.000928685 0.998158
0.00652718 0.00672167 0.986751
0.109071 0.110868 0.780062
0.485681 0.498295 0.0160242
0.460748 0.492709 0.0465424
0.488871 0.487977 0.0231524
0.484415 0.482739 0.0328454
0.481913 0.480158 0.0379288
0.48496 0.493532 0.0215076
******************
49th points password value: 5e+10
IterCount: 10000
BestCost: 0.399379
optimal matrix:
0.153547 0.255985 0.590469
0.999431 0.000268805 0.00030055
0.000377046 0.99899 0.000633279
0.00272841 0.00421016 0.993061
0.87683 0.0551333 0.0680366
0.20308 0.195326 0.601594
0.305367 0.430433 0.2642
0.321597 0.255976 0.422426
0.221947 0.125917 0.652136
0.393395 0.485542 0.121063
0.185707 0.331949 0.482345
******************
50th points password value: 6e+10
IterCount: 10000
BestCost: 0.404291
optimal matrix:
1.68195e-05 0.430461 0.569522
9.79376e-05 0.999494 0.000407942
0.998977 0.000162909 0.000860186
0.609076 0.383359 0.00756553
0.813163 0.0945089 0.0923277
0.0846951 0.0666197 0.848685
0.0985584 0.0806586 0.820783
0.311946 0.181851 0.506204
0.11721 0.0509276 0.831862
0.113219 0.554804 0.331977
0.190581 0.0299813 0.779437
******************
51th points password value: 7e+10
IterCount: 10000
BestCost: 0.406605
optimal matrix:
0.864418 0.0113489 0.124233
0.500983 0.498556 0.000460458
0.885335 0.113693 0.0009716
0.499287 0.493678 0.00703481
0.474437 0.409416 0.116146
0.0244728 0.003592 0.971935
0.0208237 5.11256e-05 0.979125
0.313083 0.000105789 0.686811
0.0435648 0.000211591 0.956224
0.0238876 0.00148884 0.974624
0.0261701 0.019766 0.954064
******************
52th points password value: 8e+10
IterCount: 10000
BestCost: 0.411541
optimal matrix:
0.212082 0.693129 0.0947893
0.00021367 0.500184 0.499602
0.000451263 0.000459054 0.99909
0.00396752 0.00331966 0.992713
0.0541838 0.0545485 0.891268
0.453881 0.459273 0.086846
0.491178 0.508815 6.66669e-06
0.517242 0.482745 1.29652e-05
0.487525 0.512447 2.78983e-05
0.52001 0.479987 2.6364e-06
0.487887 0.512086 2.7715e-05
******************
53th points password value: 9e+10
IterCount: 10000
BestCost: 0.416118
optimal matrix:
0.00111329 0.38732 0.611567
0.656108 0.343685 0.00020701
0.421747 0.577376 0.000877066
0.00146185 0.995361 0.00317721
0.927161 0.0205711 0.0522684
0.232706 0.328122 0.439172
0.19244 0.256342 0.551218
9.17868e-05 0.0769791 0.922929
0.243352 0.144214 0.612434
0.411892 0.422913 0.165195
0.146438 0.336328 0.517234


==> figs/montecarlo/imperfect/terminal/000webhostbenchmark.dat <==
../dataset/montecarlo/000webhost_test.txt15 0.000117333
76.1435 2.73168e-05
50.0656 1.5979e-05
100.7 1.35055e-05
57.5755 1.25053e-05
115.805 1.03623e-05
87.5651 9.13606e-06
176.125 9.08448e-06
43.5353 5.51277e-06
153.152 4.70122e-06
354.25 4.06493e-06
202.543 3.94977e-06
66.2118 3.62473e-06
267.864 2.68794e-06
468.495 1.87836e-06
133.176 1.80213e-06
712.522 1.79643e-06
407.387 1.76736e-06
232.925 1.71729e-06
538.769 1.63335e-06
619.585 1.54943e-06
819.401 1.46448e-06
1433.14 1.33972e-06
942.311 1.27347e-06
1246.21 1.09131e-06
308.043 1.03882e-06
2882.55 8.32596e-07
2179.62 8.07479e-07
1895.32 5.90928e-07
1083.66 5.90593e-07
2506.57 5.10659e-07
1648.11 4.85405e-07
3812.17 4.61679e-07
4384 4.37956e-07
3314.93 4.10265e-07
5041.6 3.64964e-07
6667.51 3.47956e-07
5797.84 2.75965e-07
7667.64 2.60836e-07
11661.5 2.26386e-07
8817.79 1.99597e-07
10140.5 1.89341e-07
17735.7 1.62384e-07
13410.8 1.61065e-07
31019.9 1.39266e-07
15422.4 1.19307e-07
20396.1 1.13747e-07
23455.5 9.55e-08
26973.8 8.89752e-08
35672.9 7.62484e-08
62392.1 4.74419e-08
54254 4.27618e-08
41023.8 3.90018e-08
82513.5 3.68425e-08
47177.4 3.56103e-08
71750.9 3.23341e-08
94890.5 3.11938e-08
1.02114e+06 1.82541e-08
1.17431e+06 1.2535e-08
219488 9.8411e-09
252411 9.82526e-09
190859 9.22148e-09
1.78598e+06 9.04823e-09
583841 8.35844e-09
1.55303e+06 7.82986e-09
144317 7.76071e-09
441468 7.61097e-09
109124 7.3311e-09
507688 6.93339e-09
383885 6.87706e-09
1.35046e+06 6.87173e-09
333813 6.47069e-09
165964 6.26641e-09
290272 5.78767e-09
2.05388e+06 4.63513e-09
887950 3.51371e-09
2.36196e+06 3.35314e-09
2.71626e+06 3.2692e-09
125493 3.18744e-09
671418 2.62132e-09
3.1237e+06 2.53546e-09
3.59225e+06 2.18248e-09
4.13109e+06 1.66542e-09
5.46337e+06 1.27394e-09
4.75075e+06 1.21244e-09
6.28287e+06 7.89448e-10
7.2253e+06 7.63982e-10
9.55546e+06 5.52564e-10
8.3091e+06 5.39168e-10
1.09888e+07 4.9505e-10
772130 4.14438e-10
1.26371e+07 3.67173e-10
1.45327e+07 3.24786e-10
1.67126e+07 2.77635e-10
1.92194e+07 2.5391e-10
2.21024e+07 2.42508e-10
2.54177e+07 2.01434e-10
2.92304e+07 1.61476e-10
3.36149e+07 1.59453e-10
3.86572e+07 1.36585e-10
4.44557e+07 1.09772e-10
5.87927e+07 7.75606e-11
8.94164e+07 7.5154e-11
5.11241e+07 7.51113e-11
7.77534e+07 6.48203e-11
6.76116e+07 6.03446e-11
1.18253e+08 4.87091e-11
1.5639e+08 4.45042e-11
1.02829e+08 4.12336e-11
1.35991e+08 3.05902e-11
2.06826e+08 2.86232e-11
1.79848e+08 2.57995e-11
2.37849e+08 1.84991e-11
2.73527e+08 1.55012e-11
3.14556e+08 1.3988e-11
3.61739e+08 1.23846e-11
4.16e+08 9.42308e-12
6.32684e+08 9.23052e-12
4.784e+08 8.69565e-12
7.27587e+08 7.58673e-12
8.36725e+08 6.88399e-12
5.5016e+08 6.83438e-12
9.62233e+08 4.82212e-12
1.10657e+09 3.47019e-12
1.27255e+09 3.20615e-12
1.46344e+09 2.56929e-12
1.68295e+09 2.56692e-12
1.93539e+09 2.2321e-12
2.2257e+09 1.58152e-12
2.55956e+09 1.56277e-12
2.94349e+09 1.44047e-12
3.38502e+09 1.37075e-12
5.14819e+09 9.32367e-13
5.92042e+09 8.51291e-13
4.47669e+09 6.79074e-13
3.89277e+09 6.57629e-13
7.82975e+09 6.53916e-13
9.00421e+09 5.95277e-13
1.03548e+10 5.79439e-13
6.80848e+09 5.75753e-13
1.19081e+10 4.23242e-13
1.36943e+10 3.68037e-13
1.57484e+10 2.84473e-13
2.08273e+10 2.30467e-13
1.81107e+10 2.16447e-13
2.75441e+10 1.7717e-13
2.39514e+10 1.60325e-13
3.16757e+10 1.23754e-13
3.64271e+10 1.16397e-13
4.18911e+10 1.08854e-13
4.81748e+10 9.79765e-14
6.37112e+10 9.0408e-14
5.5401e+10 8.08649e-14
9.68967e+10 7.10034e-14
8.4258e+10 6.45636e-14
7.32678e+10 5.24104e-14
1.11431e+11 4.52297e-14
1.47368e+11 4.18002e-14
1.28146e+11 3.30873e-14
1.69473e+11 2.97393e-14
1.94894e+11 2.33973e-14
2.24128e+11 2.21302e-14
2.57747e+11 1.73814e-14
2.96409e+11 1.67336e-14
3.40871e+11 1.2204e-14
4.50801e+11 1.04702e-14
3.92001e+11 9.99997e-15
5.96185e+11 9.12468e-15
6.85613e+11 8.7513e-15
5.18422e+11 8.02436e-15
7.88455e+11 7.60982e-15
9.06723e+11 5.55848e-15
1.19914e+12 4.6033e-15
1.04273e+12 4.6033e-15
1.37901e+12 3.42274e-15
1.58586e+12 2.21961e-15
1.82374e+12 1.7985e-15
2.77369e+12 1.55749e-15
2.4119e+12 1.4926e-15
3.18974e+12 1.47975e-15
2.0973e+12 1.41134e-15
4.21843e+12 1.32751e-15
3.6682e+12 1.22131e-15
4.85119e+12 8.90502e-16
5.57887e+12 6.73971e-16
6.4157e+12 5.36184e-16
8.48477e+12 4.9029e-16
9.75748e+12 4.50936e-16
7.37806e+12 3.79504e-16
1.12211e+13 2.70918e-16
1.48399e+13 2.04853e-16
1.29043e+13 1.79785e-16
1.96258e+13 1.63051e-16
2.25697e+13 1.48872e-16
1.70659e+13 1.12505e-16
3.94745e+13 9.11982e-17
2.98484e+13 9.11273e-17
3.43256e+13 7.92411e-17
2.59551e+13 7.08917e-17
1.01026e+34 2.33287e-35
total number of guesses 1.01026e+34
number of equivalence classes 200
prob sanity 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
(100000,0.00792)
******************
1th points password value: 200000
(200000,0.01056)
******************
2th points password value: 300000
(300000,0.01376)
******************
3th points password value: 400000
(400000,0.01448)
******************
4th points password value: 500000
(500000,0.01448)
******************
5th points password value: 600000
(600000,0.018)
******************
6th points password value: 700000
(700000,0.02104)
******************
7th points password value: 800000
(800000,0.02416)
******************
8th points password value: 900000
(900000,0.02552)
******************
9th points password value: 1e+06
(1e+06,0.02584)
******************
10th points password value: 2e+06
(2e+06,0.03384)
******************
11th points password value: 3e+06
(3e+06,0.04304)
******************
12th points password value: 4e+06
(4e+06,0.04664)
******************
13th points password value: 5e+06
(5e+06,0.05104)
******************
14th points password value: 6e+06
(6e+06,0.058)
******************
15th points password value: 7e+06
(7e+06,0.06232)
******************
16th points password value: 8e+06
(8e+06,0.06416)
******************
17th points password value: 9e+06
(9e+06,0.06648)
******************
18th points password value: 1e+07
(1e+07,0.06872)
******************
19th points password value: 2e+07
(2e+07,0.0768)
******************
20th points password value: 3e+07
(3e+07,0.09072)
******************
21th points password value: 4e+07
(4e+07,0.09072)
******************
22th points password value: 5e+07
(5e+07,0.10936)
******************
23th points password value: 6e+07
(6e+07,0.10936)
******************
24th points password value: 7e+07
(7e+07,0.10936)
******************
25th points password value: 8e+07
(8e+07,0.12408)
******************
26th points password value: 9e+07
(9e+07,0.12872)
******************
27th points password value: 1e+08
(1e+08,0.14664)
******************
28th points password value: 2e+08
(2e+08,0.1988)
******************
29th points password value: 3e+08
(3e+08,0.22088)
******************
30th points password value: 4e+08
(4e+08,0.23664)
******************
31th points password value: 5e+08
(5e+08,0.24352)
******************
32th points password value: 6e+08
(6e+08,0.25048)
******************
33th points password value: 7e+08
(7e+08,0.25624)
******************
34th points password value: 8e+08
(8e+08,0.25624)
******************
35th points password value: 9e+08
(9e+08,0.25624)
******************
36th points password value: 1e+09
(1e+09,0.26672)
******************
37th points password value: 2e+09
(2e+09,0.28688)
******************
38th points password value: 3e+09
(3e+09,0.30648)
******************
39th points password value: 4e+09
(4e+09,0.3116)
******************
40th points password value: 5e+09
(5e+09,0.32696)
******************
41th points password value: 6e+09
(6e+09,0.32696)
******************
42th points password value: 7e+09
(7e+09,0.33184)
******************
43th points password value: 8e+09
(8e+09,0.33184)
******************
44th points password value: 9e+09
(9e+09,0.34696)
******************
45th points password value: 1e+10
(1e+10,0.34696)
******************
46th points password value: 2e+10
(2e+10,0.37304)
******************
47th points password value: 3e+10
(3e+10,0.38776)
******************
48th points password value: 4e+10
(4e+10,0.3964)
******************
49th points password value: 5e+10
(5e+10,0.40528)
******************
50th points password value: 6e+10
(6e+10,0.40528)
******************
51th points password value: 7e+10
(7e+10,0.4192)
******************
52th points password value: 8e+10
(8e+10,0.42472)
******************
53th points password value: 9e+10
(9e+10,0.43424)


==> figs/montecarlo/imperfect/terminal/bfield11by3_test.dat <==
../dataset/montecarlo/bfield_test.txt
15 0.000816
43.5353 0.000119443
50.0656 0.00010706
57.5755 8.05899e-05
76.1435 6.93427e-05
66.2118 6.28287e-05
100.7 4.52831e-05
115.805 3.59225e-05
87.5651 3.38034e-05
133.176 2.7032e-05
176.125 2.45281e-05
153.152 2.35061e-05
267.864 2.06075e-05
202.543 1.89589e-05
232.925 1.78598e-05
354.25 1.33239e-05
407.387 1.23715e-05
308.043 1.19464e-05
538.769 1.14335e-05
468.495 1.04163e-05
712.522 8.53307e-06
619.585 6.71418e-06
819.401 5.85794e-06
942.311 5.77304e-06
1433.14 4.29826e-06
1083.66 4.20797e-06
1246.21 4.04427e-06
1895.32 3.16569e-06
1648.11 2.96097e-06
2506.57 2.39371e-06
2179.62 2.20222e-06
2882.55 1.99823e-06
3812.17 1.61588e-06
4384 1.49635e-06
3314.93 1.32733e-06
5041.6 1.1901e-06
5797.84 9.93474e-07
6667.51 8.99886e-07
8817.79 7.53023e-07
11661.5 5.89974e-07
10140.5 5.68022e-07
7667.64 5.32106e-07
13410.8 5.30917e-07
15422.4 4.5648e-07
17735.7 4.14982e-07
23455.5 3.03554e-07
20396.1 2.98097e-07
26973.8 2.43199e-07
31019.9 2.11477e-07
35672.9 1.43526e-07
41023.8 1.42356e-07
47177.4 9.32651e-08
62392.1 8.59084e-08
71750.9 8.25077e-08
54254 7.66764e-08
94890.5 5.14277e-08
82513.5 5.13855e-08
1.02114e+06 3.3061e-08
1.17431e+06 2.04375e-08
190859 1.67663e-08
1.35046e+06 1.56391e-08
144317 1.55214e-08
125493 1.46622e-08
441468 1.44971e-08
507688 1.43395e-08
583841 1.39764e-08
252411 1.33116e-08
219488 1.31215e-08
333813 1.27017e-08
109124 1.24629e-08
383885 1.12534e-08
290272 1.04729e-08
1.55303e+06 9.83883e-09
1.78598e+06 8.95865e-09
165964 8.67657e-09
2.05388e+06 6.42686e-09
887950 5.85619e-09
2.71626e+06 4.59456e-09
2.36196e+06 4.36925e-09
772130 4.3516e-09
671418 4.05113e-09
3.1237e+06 3.09889e-09
3.59225e+06 2.40518e-09
4.13109e+06 2.20765e-09
4.75075e+06 1.49871e-09
5.46337e+06 1.31787e-09
7.2253e+06 1.08508e-09
6.28287e+06 1.06957e-09
9.55546e+06 7.20007e-10
1.09888e+07 6.40653e-10
8.3091e+06 5.87308e-10
1.26371e+07 4.55801e-10
1.45327e+07 4.45892e-10
1.67126e+07 3.35077e-10
2.21024e+07 3.32996e-10
1.92194e+07 3.20509e-10
2.54177e+07 2.42351e-10
2.92304e+07 2.1895e-10
3.36149e+07 1.57073e-10
5.11241e+07 1.42399e-10
4.44557e+07 1.36765e-10
3.86572e+07 1.36585e-10
5.87927e+07 1.143e-10
7.77534e+07 8.64271e-11
6.76116e+07 7.80931e-11
8.94164e+07 6.62071e-11
1.02829e+08 5.36814e-11
1.18253e+08 5.27681e-11
1.35991e+08 4.11792e-11
1.5639e+08 3.83657e-11
1.79848e+08 2.89133e-11
2.06826e+08 2.16608e-11
2.37849e+08 1.6481e-11
2.73527e+08 1.57937e-11
3.61739e+08 1.34904e-11
3.14556e+08 1.2462e-11
4.16e+08 1e-11
5.5016e+08 8.43391e-12
4.784e+08 7.69231e-12
6.32684e+08 7.58673e-12
8.36725e+08 5.83227e-12
7.27587e+08 5.82749e-12
9.62233e+08 4.5727e-12
1.27255e+09 4.02341e-12
1.10657e+09 3.47019e-12
1.46344e+09 2.4053e-12
1.68295e+09 2.1391e-12
1.93539e+09 2.02543e-12
2.2257e+09 1.94096e-12
2.94349e+09 1.60354e-12
3.38502e+09 1.25258e-12
2.55956e+09 1.15645e-12
4.47669e+09 8.75648e-13
3.89277e+09 8.22037e-13
5.14819e+09 7.45893e-13
5.92042e+09 7.16166e-13
6.80848e+09 6.58003e-13
7.82975e+09 5.72177e-13
1.03548e+10 3.70841e-13
9.00421e+09 3.3762e-13
1.36943e+10 3.21302e-13
1.19081e+10 2.62007e-13
1.57484e+10 2.13355e-13
1.81107e+10 1.9436e-13
2.08273e+10 1.49803e-13
2.75441e+10 9.00374e-14
3.16757e+10 8.33446e-14
3.64271e+10 7.68659e-14
4.18911e+10 7.44788e-14
2.39514e+10 6.6802e-14
5.5401e+10 6.35367e-14
4.81748e+10 5.64611e-14
7.32678e+10 5.24104e-14
6.37112e+10 4.64597e-14
9.68967e+10 3.55017e-14
1.11431e+11 2.87173e-14
8.4258e+10 2.56355e-14
1.47368e+11 1.84572e-14
1.69473e+11 1.7938e-14
1.28146e+11 1.74801e-14
1.94894e+11 1.14934e-14
2.24128e+11 1.10651e-14
2.57747e+11 8.69069e-15
2.96409e+11 7.01732e-15
5.18422e+11 6.63552e-15
5.96185e+11 6.30677e-15
4.50801e+11 6.21116e-15
3.40871e+11 5.63263e-15
3.92001e+11 5.51019e-15
6.85613e+11 4.66736e-15
7.88455e+11 2.33368e-15
9.06723e+11 1.94106e-15
1.04273e+12 1.91804e-15
1.37901e+12 1.56634e-15
1.19914e+12 1.13415e-15
2.0973e+12 8.39172e-16
2.77369e+12 8.36432e-16
3.18974e+12 7.02252e-16
1.82374e+12 6.57987e-16
1.58586e+12 6.55794e-16
3.6682e+12 5.45227e-16
4.21843e+12 5.31003e-16
2.4119e+12 5.30702e-16
5.57887e+12 3.87175e-16
4.85119e+12 3.79288e-16
6.4157e+12 3.74082e-16
7.37806e+12 2.16859e-16
9.75748e+12 1.47579e-16
8.48477e+12 1.4143e-16
1.12211e+13 1.06941e-16
1.29043e+13 9.9192e-17
1.48399e+13 7.54721e-17
1.96258e+13 6.52203e-17
2.25697e+13 6.38025e-17
1.70659e+13 6.09402e-17
2.59551e+13 4.31514e-17
3.43256e+13 4.19512e-17
3.94745e+13 3.44527e-17
2.98484e+13 2.68021e-17
2.00936e+30 1.84337e-32
total number of guesses 2.00936e+30
number of equivalence classes 200
prob sanity 1
total 1
group 0.08336
group 0.08456
group 0.0868
group 0.0868
group 0.09344
group 0.09832
group 0.09432
group 0.09624
group 0.09104
group 0.09208
group 0.09304
sanity check for all groups 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
matrix: 
0.49947 0.222963 0.107639 0.153651 0.0791056 0.00343505 0.0767661 0.0957825 0.506748 0.00109289 0.191421 0.0119084 0.138302 0.434337 0.0565262 0.134986 0.0556292 0.000474788 4.46245e-05 0.515506 0.0615902 0.51815 **************** 
0.0784489 0.0930909 0.50773 0.392987 0.474535 0.329053 0.50059 0.49941 0.450081 0.543021 0.0016469 0.585653 0.496499 0.498549 0.510333 0.453775 0.586607 0.40823 0.51157 0.428481 0.48057 0.519294 **************** 
0.238527 0.653508 0.0220396 0.0370001 0.00108005 0.0537396 0.0171175 0.0267785 0.122442 0.0448267 0.0247813 0.0514628 0.000364148 2.40542e-05 0.0115592 0.0150844 0.0380787 0.0528998 0.0143546 0.0751357 2.04723e-06 0.0111958 **************** 
0.508291 0.416928 0.0867851 0.481382 0.251982 3.08718e-05 0.134439 0.000641947 0.464892 0.000388607 0.159584 0.000105943 0.105266 5.43047e-05 0.105105 0.000330259 0.0432544 5.92794e-05 0.257451 0.000112122 0.406476 8.60037e-06 **************** 
0.484041 0.453219 0.454686 0.0556867 6.93256e-06 0.00890921 0.000334217 6.99838e-05 1.20584e-06 0.0865449 1.29617e-05 0.0465418 5.34161e-05 0.601934 1.88217e-05 0.0972647 8.02974e-05 0.551578 1.62785e-05 0.0844108 3.35427e-05 0.0907573 **************** 
0.0282443 0.0313797 0.247796 0.244368 0.494077 0.505796 0.529575 0.470307 0.471297 0.528683 0.491816 0.507852 0.509632 0.490291 0.526156 0.473754 0.507408 0.491888 0.506002 0.493915 0.496735 0.503263 **************** 
0.112412 0.8435 0.49015 0.165943 0.101154 0.0464423 0.125661 1.7211e-05 0.147953 0.0761063 9.00433e-05 0.184713 0.340356 0.0741267 0.169591 0.0107449 0.0529399 0.0921464 0.113393 0.000112768 0.00374542 0.000194282 **************** 
0.964241 0.00882246 0.75796 0.0866888 0.148523 0.178239 0.0695884 0.179266 0.0968797 0.0838616 9.65068e-05 0.178326 0.0243029 0.721836 0.405899 0.171552 0.496128 0.155134 0.145321 0.172138 0.211023 0.300719 **************** 
0.0721585 0.894863 0.700424 0.011453 0.00352493 0.0728159 0.00126676 0.0625559 0.00950455 0.150577 0.0002229 0.00305197 0.00116155 0.212389 0.00680998 0.0851852 0.000206671 0.126498 0.000365498 0.112556 0.0228183 2.59153e-05 **************** 
0.0152294 0.0156741 0.0982558 0.101125 0.475626 0.488045 0.459312 0.4879 0.46232 0.484434 0.473922 0.505412 0.475176 0.483506 0.49659 0.475479 0.422033 0.433399 0.452446 0.487997 0.478702 0.471189 **************** 
0.196647 0.790889 0.434449 0.435837 0.0130334 0.519647 0.0665755 0.00203797 0.000320305 0.0149047 0.000444578 0.000312304 0.0187374 0.000306477 0.193845 0.00383037 0.0123554 6.04067e-05 4.98521e-06 5.73157e-05 0.0478974 0.00232558 **************** 
0.304675 0.683888 0.28712 0.623783 0.49149 0.186697 5.7921e-06 3.5254e-06 2.84535e-05 8.93836e-06 2.22106e-06 4.73785e-05 1.64788e-05 1.96532e-09 1.16031e-05 4.30491e-06 3.59809e-05 1.07904e-05 2.69485e-05 1.00472e-05 6.15141e-06 1.07843e-05 **************** 
0.878435 0.115563 0.12451 0.836673 0.785581 0.0247125 0.165755 0.198544 0.0221153 0.0145888 0.00944293 0.00319372 0.049599 0.109781 0.248548 0.133171 0.0703002 0.159391 0.118042 0.0883299 0.0703484 0.188005 **************** 
0.496202 0.500459 0.961645 0.0122756 0.439849 0.465869 0.100663 0.200158 0.362445 0.407641 0.0574928 0.198915 0.0943509 0.26509 0.39421 0.382781 4.21932e-05 0.316278 0.197072 0.394729 0.0592915 0.380446 **************** 
0.986624 0.0102166 0.468697 0.502689 0.157894 0.738487 0.0725518 0.0924445 0.100002 0.460158 0.120577 0.13314 0.325115 0.361101 0.304417 0.0750438 0.0228757 0.0155198 0.0725382 0.143947 0.101399 0.114907 **************** 
0.535359 0.460613 0.498769 0.469537 0.0196233 0.86552 0.0630772 0.00752228 0.0329374 0.0107345 0.0208611 0.0362149 0.0358015 0.00703894 0.482829 0.000140694 0.021665 0.00782986 0.117596 0.0193544 0.0427678 0.0471119 **************** 
0.496053 0.501166 0.209209 0.766496 0.445833 0.466533 0.188119 0.0986511 0.000394464 0.0019489 0.212566 6.91023e-06 0.0015358 0.0881016 0.426996 0.381263 0.0021825 0.199917 0.0944558 0.00575002 0.0754573 0.0927683 **************** 
0.99761 0.000643226 0.429749 0.553117 0.15694 0.78126 0.294167 0.203085 0.173535 0.703063 0.00574543 0.0521829 0.0714025 0.738362 0.243422 0.0581105 0.0254462 0.0585834 0.111414 0.121233 0.228184 0.0111034 **************** 
0.313152 0.684987 0.0401806 0.945283 0.756124 0.19139 0.148813 0.423985 0.0842331 0.298755 0.0907814 0.00121422 0.198035 0.37279 0.129144 0.349365 0.392915 0.0842258 0.498269 0.213839 0.0660522 0.0587921 **************** 
0.887858 0.1109 0.394682 0.594473 0.625426 0.335331 0.0557671 0.00554704 0.0169832 0.000467671 0.0825401 0.00633917 0.265969 0.0421364 0.0631548 0.00112267 0.0907359 0.0025543 0.0503456 0.0106633 0.0712197 0.000526938 **************** 
0.854689 0.144358 0.224893 0.767635 1.42614e-06 0.972962 0.335839 0.0117525 4.15805e-07 0.000671815 2.66779e-06 0.00963468 4.75807e-06 0.00858048 1.84775e-05 0.219296 2.81314e-05 0.0676949 1.81056e-05 0.0194994 5.96183e-07 0.0391483 **************** 
0.231055 0.344955 0.00206432 0.00286442 0.0100888 0.0103673 0.238239 0.244005 0.390254 0.400453 0.499949 0.50005 0.513797 0.486202 0.508446 0.491464 0.498523 0.501471 0.434469 0.565503 0.509138 0.490838 **************** 
0.615318 0.384296 0.500579 0.496409 0.872249 0.112998 0.235516 0.414044 0.387394 0.0407109 1.91553e-05 0.0625456 0.000124065 0.187908 6.66602e-05 0.0472528 3.17712e-05 0.0104388 8.70062e-06 0.000870183 3.40277e-05 0.102427 **************** 
0.633724 0.000175145 0.997247 0.0012193 0.535695 0.458738 0.762482 0.104903 0.613322 0.171586 0.306002 0.313539 0.000258619 0.583438 0.529431 0.355805 0.413744 0.369177 0.0761435 0.121762 0.0147868 0.331108 **************** 
0.384106 0.615653 0.672758 0.324876 0.412782 0.578657 0.734765 0.0600171 0.412233 0.254999 0.0463478 0.0693781 0.00683568 0.0847166 0.239133 0.0863701 0.0432015 0.307447 0.0477524 0.0480077 0.0232491 0.01412 **************** 
0.682687 0.000145153 0.000837908 0.00110335 0.00410246 0.00410511 0.0986204 0.0997402 0.159607 0.15857 0.485968 0.46581 0.506564 0.481065 0.471924 0.346364 0.41429 0.493084 0.497467 0.496717 0.379997 0.473908 **************** 
0.256273 0.283148 0.218357 0.780236 0.320795 0.672318 0.772581 0.0667877 0.0317947 0.700117 0.118566 0.0165121 0.00431796 0.00743353 0.328858 0.000457679 0.163198 0.0152427 0.000888027 0.00137278 0.0399729 0.0655999 **************** 
0.527607 0.0717823 0.344022 0.654337 0.964595 0.029287 0.036371 0.820034 0.0457612 0.715767 0.052337 0.176939 0.060244 4.52849e-06 0.279034 2.4427e-05 0.00213837 1.42257e-05 0.188966 1.16113e-05 0.0555952 8.30864e-05 **************** 
0.416552 0.503418 0.219961 0.738562 0.46916 0.527986 0.444977 0.485328 0.0639387 0.823384 0.0173402 0.610769 0.110795 1.27334e-08 0.105966 3.16155e-07 0.0889312 6.18904e-10 0.0863687 2.26531e-06 0.0250131 5.20539e-10 **************** 
1.28196e-05 0.967055 0.986595 0.012645 0.996931 0.00158929 0.314473 0.649498 0.0431395 0.898811 0.0530234 0.757548 0.286478 0.0389703 0.234167 0.0427316 0.0518063 0.043007 0.0504594 0.0605774 0.506841 0.03716 **************** 
0.134415 0.864694 0.509675 0.490029 0.000311072 0.998728 0.101734 0.874811 0.0940223 0.868219 0.0563483 0.819631 0.333459 0.0607185 0.289489 0.0918794 0.0632014 0.0500652 0.0850153 0.121897 0.493131 0.137815 **************** 
0.102695 0.196542 0.500005 0.499947 0.999413 0.000351239 0.0948338 0.89938 0.0187152 0.972028 0.0612229 0.0506971 0.403672 0.395785 0.449434 0.264695 0.493619 0.418472 0.578667 0.121986 0.184569 0.625358 **************** 
0.205478 0.521655 0.634365 0.365455 0.000114517 0.999307 0.902813 0.081245 0.0453341 0.929251 0.0535701 0.862893 0.052691 0.0644396 0.380194 0.297732 0.0352381 0.301744 0.0211572 0.0425408 0.112267 0.0270633 **************** 
0.957078 0.00056774 0.676488 0.0149405 0.437345 0.562028 0.342412 0.642209 0.00320712 0.972194 0.0105854 0.908734 0.0525367 0.05561 0.0747929 0.114234 0.0590182 0.0953659 0.147954 0.0624906 0.159415 0.0812599 **************** 
0.222953 0.388764 2.59799e-07 0.602039 0.885409 0.114052 0.88571 0.101105 0.4899 0.489026 0.510598 0.419903 0.114534 0.103113 0.182369 0.0140983 0.0716816 0.0125396 0.110381 0.156008 0.122134 0.0806751 **************** 
0.140649 0.0182383 0.367483 0.421942 0.195987 0.803512 0.497103 0.490719 0.0164515 0.964067 0.0489087 0.886766 0.0391343 0.238429 6.62565e-07 0.122966 1.86582e-06 0.034053 1.5483e-06 0.0308079 2.25827e-06 0.390561 **************** 
0.568308 0.268934 0.500087 0.433132 0.935608 0.0638956 0.733921 0.253924 0.322525 0.657888 0.0266549 0.909208 0.0167061 0.264071 0.012779 2.47476e-06 0.0302145 1.53714e-05 0.0798421 3.07979e-05 0.0322105 4.06501e-06 **************** 
0.606692 0.189411 0.293086 0.613152 0.55579 0.000118926 0.00246638 0.00305644 0.00396507 0.00487466 0.00877104 0.0159787 0.145439 0.178955 0.510512 0.43552 0.458126 0.495858 0.509147 0.487224 0.235346 0.603377 **************** 
0.488082 0.475973 0.059565 0.757458 0.99969 2.89803e-05 0.564058 0.433881 0.00174542 0.994948 0.985331 0.00376416 0.440533 0.43786 0.197436 0.343945 0.203581 0.290047 0.152304 0.0253203 0.364877 0.24862 **************** 
0.397192 0.347544 0.077761 0.901859 0.03752 0.72025 0.997895 0.000387756 0.452139 0.545117 0.00351092 0.987486 0.483893 0.415001 0.112753 0.0852965 0.0852634 0.224228 0.0773579 0.140013 0.46444 0.104594 **************** 
0.112369 0.601155 0.46061 0.332543 0.500616 0.126187 0.715673 0.283168 0.000950468 0.997157 0.992013 0.00182176 0.518867 0.411525 0.249583 0.174611 0.301315 0.271145 0.399734 0.141233 0.0516048 0.110877 **************** 
0.880198 0.115652 0.192008 0.700595 0.377061 0.155221 0.500719 0.497766 0.497635 0.499947 0.546419 0.445535 0.151663 0.758048 0.187996 0.0619749 2.82777e-06 0.183823 9.39502e-07 0.000680704 1.7212e-06 0.0494377 **************** 
0.697379 0.250524 0.295915 0.0714429 0.361894 0.00541006 0.00910465 0.989689 0.985573 0.0124876 0.635557 0.358073 0.471683 0.456819 0.303132 0.100373 1.95439e-07 0.229967 1.17335e-08 0.0239671 1.9174e-06 0.125114 **************** 
0.30141 0.320307 0.0621303 0.500028 0.499955 0.5 0.99954 6.50931e-05 0.118503 0.879705 0.442172 0.551905 0.0606718 0.872924 0.369732 0.0760577 8.49159e-05 0.0722936 2.45272e-06 0.0309927 0.000532768 0.0661746 **************** 
0.46398 0.169164 0.30059 0.482769 0.130761 0.350808 0.499983 0.499654 0.574069 0.425348 0.00358887 0.994489 0.04038 0.938092 0.379077 0.418158 0.486742 9.92243e-07 0.954801 4.74895e-06 0.504296 1.83645e-05 **************** 
0.738961 0.069945 0.154562 0.545527 0.262608 0.5 0.513058 0.14926 0.522528 0.476081 0.498047 0.497382 0.396653 0.5521 0.522493 0.0471479 1.65102e-06 0.0454863 1.73932e-05 0.0418411 6.75001e-06 0.106594 **************** 
0.0490774 0.382087 0.108604 0.5725 0.367109 0.281363 0.999482 0.000383296 0.653222 0.346405 0.883971 0.114792 0.00855823 0.977633 0.0805668 0.803655 0.432202 0.165384 0.399013 0.0931027 0.213338 0.101201 **************** 
0.62152 0.175364 0.375983 0.386274 0.0286232 0.720939 0.57471 0.000105909 0.42233 0.548086 0.000648113 0.000548724 0.604267 0.391558 0.0463606 0.0526555 0.329734 0.374514 0.363568 0.379647 0.326963 0.406077 **************** 
0.789408 0.126635 0.689966 0.149782 0.721145 0.0892047 0.000407642 0.569654 1.12521e-05 0.00013515 0.998991 0.000442772 0.415257 0.579242 0.912823 0.0412611 0.0545753 0.407024 0.0645303 0.461726 0.108437 0.411855 **************** 
0.830171 0.16688 0.323815 0.173802 0.228628 0.563994 0.843323 6.89082e-05 0.0693597 0.715738 0.999304 0.000437266 0.175178 0.821912 0.926611 0.0459397 0.0510092 0.402866 0.0721505 0.426649 0.140567 0.734344 **************** 
0.0979497 0.242172 0.47974 0.478474 0.669665 0.299216 0.489696 0.401616 0.880142 0.0639524 6.09043e-05 0.000311521 0.376216 0.621295 0.949882 0.0293056 0.0603692 0.455668 0.213532 0.49044 0.093827 0.516252 **************** 
0.394137 0.544047 0.507154 0.29924 0.612924 0.0370218 0.317456 0.28384 0.18389 0.623284 0.0197338 0.979884 0.277221 0.71823 0.477956 0.484035 0.0940129 0.0134457 0.196996 0.0249427 0.2128 0.0504674 **************** 
0.256609 0.0310342 0.615033 0.0467984 0.691327 0.162668 0.36006 0.00685523 0.105865 0.56688 0.500347 0.499229 0.00019854 0.994983 0.919611 0.0357249 0.0389891 0.0125962 0.0488617 0.0262517 0.0297643 0.00257839 **************** 
0.675939 0.263726 0.208318 0.624251 0.198585 0.520408 0.628578 0.293283 0.0380947 0.861868 0.000131251 0.000126997 0.00217435 0.00109115 0.654977 0.335662 0.428769 0.328242 0.487812 0.106825 0.505393 0.398118 **************** 
******************
0th points password value: 100000
100000 0.0948345
******************
1th points password value: 200000
200000 0.123512
******************
2th points password value: 300000
300000 0.141592
******************
3th points password value: 400000
400000 0.147386
******************
4th points password value: 500000
500000 0.159088
******************
5th points password value: 600000
600000 0.161685
******************
6th points password value: 700000
700000 0.174505
******************
7th points password value: 800000
800000 0.181929
******************
8th points password value: 900000
900000 0.1874
******************
9th points password value: 1e+06
1e+06 0.188331
******************
10th points password value: 2e+06
2e+06 0.223209
******************
11th points password value: 3e+06
3e+06 0.233739
******************
12th points password value: 4e+06
4e+06 0.253718
******************
13th points password value: 5e+06
5e+06 0.266971
******************
14th points password value: 6e+06
6e+06 0.269142
******************
15th points password value: 7e+06
7e+06 0.269731
******************
16th points password value: 8e+06
8e+06 0.276804
******************
17th points password value: 9e+06
9e+06 0.293188
******************
18th points password value: 1e+07
1e+07 0.30197
******************
19th points password value: 2e+07
2e+07 0.336332
******************
20th points password value: 3e+07
3e+07 0.339021
******************
21th points password value: 4e+07
4e+07 0.378731
******************
22th points password value: 5e+07
5e+07 0.390472
******************
23th points password value: 6e+07
6e+07 0.414112
******************
24th points password value: 7e+07
7e+07 0.440227
******************
25th points password value: 8e+07
8e+07 0.443475
******************
26th points password value: 9e+07
9e+07 0.459462
******************
27th points password value: 1e+08
1e+08 0.469918
******************
28th points password value: 2e+08
2e+08 0.505108
******************
29th points password value: 3e+08
3e+08 0.528981
******************
30th points password value: 4e+08
4e+08 0.548845
******************
31th points password value: 5e+08
5e+08 0.563437
******************
32th points password value: 6e+08
6e+08 0.578309
******************
33th points password value: 7e+08
7e+08 0.580532
******************
34th points password value: 8e+08
8e+08 0.588177
******************
35th points password value: 9e+08
9e+08 0.594273
******************
36th points password value: 1e+09
1e+09 0.594924
******************
37th points password value: 2e+09
2e+09 0.616414
******************
38th points password value: 3e+09
3e+09 0.652209
******************
39th points password value: 4e+09
4e+09 0.664619
******************
40th points password value: 5e+09
5e+09 0.679335
******************
41th points password value: 6e+09
6e+09 0.686343
******************
42th points password value: 7e+09
7e+09 0.691922
******************
43th points password value: 8e+09
8e+09 0.697043
******************
44th points password value: 9e+09
9e+09 0.69717
******************
45th points password value: 1e+10
1e+10 0.702688
******************
46th points password value: 2e+10
2e+10 0.720737
******************
47th points password value: 3e+10
3e+10 0.733869
******************
48th points password value: 4e+10
4e+10 0.750249
******************
49th points password value: 5e+10
5e+10 0.75835
******************
50th points password value: 6e+10
6e+10 0.763688
******************
51th points password value: 7e+10
7e+10 0.767818
******************
52th points password value: 8e+10
8e+10 0.770346
******************
53th points password value: 9e+10
9e+10 0.776861


==> figs/montecarlo/imperfect/terminal/bfield11by3_train.dat <==
../dataset/montecarlo/bfield_train.txt
15 0.000752
43.5353 0.000134144
50.0656 9.907e-05
57.5755 9.17057e-05
76.1435 5.77856e-05
66.2118 5.19545e-05
100.7 5.16386e-05
87.5651 3.10626e-05
115.805 2.83235e-05
133.176 2.52299e-05
202.543 2.25137e-05
176.125 2.18027e-05
153.152 2.08943e-05
232.925 1.85468e-05
267.864 1.43357e-05
308.043 1.37643e-05
354.25 1.21948e-05
407.387 1.11933e-05
468.495 1.05871e-05
538.769 1.03941e-05
819.401 7.51769e-06
619.585 7.23065e-06
712.522 7.07346e-06
942.311 5.34855e-06
1083.66 5.02004e-06
1433.14 3.90751e-06
1648.11 3.49492e-06
1246.21 2.88877e-06
1895.32 2.87022e-06
2179.62 2.75277e-06
2506.57 2.45755e-06
2882.55 2.44228e-06
3314.93 1.47213e-06
3812.17 1.38504e-06
4384 1.24088e-06
5041.6 1.14249e-06
5797.84 8.96886e-07
8817.79 7.98386e-07
10140.5 7.96808e-07
6667.51 7.79901e-07
7667.64 6.99042e-07
13410.8 5.48813e-07
11661.5 4.93932e-07
15422.4 4.72042e-07
17735.7 3.65364e-07
23455.5 3.10375e-07
26973.8 2.40233e-07
20396.1 2.39262e-07
31019.9 2.34688e-07
35672.9 2.01834e-07
41023.8 1.71608e-07
47177.4 9.83522e-08
54254 9.73201e-08
62392.1 9.23194e-08
71750.9 8.02778e-08
82513.5 5.52637e-08
94890.5 4.88984e-08
1.02114e+06 3.25126e-08
1.17431e+06 2.03693e-08
252411 1.77489e-08
190859 1.5928e-08
441468 1.55844e-08
507688 1.48122e-08
109124 1.46622e-08
165964 1.4461e-08
1.35046e+06 1.44543e-08
144317 1.33041e-08
583841 1.27432e-08
1.55303e+06 1.21569e-08
290272 1.21265e-08
219488 1.16635e-08
383885 1.1045e-08
333813 1.07845e-08
1.78598e+06 9.18261e-09
125493 8.92482e-09
887950 6.21657e-09
2.05388e+06 6.1542e-09
2.36196e+06 4.74182e-09
671418 4.64688e-09
3.1237e+06 3.55988e-09
2.71626e+06 3.47537e-09
772130 3.00467e-09
3.59225e+06 2.33837e-09
4.13109e+06 1.76225e-09
4.75075e+06 1.65026e-09
6.28287e+06 1.24784e-09
5.46337e+06 1.23001e-09
7.2253e+06 9.30065e-10
8.3091e+06 7.31728e-10
1.09888e+07 5.53292e-10
9.55546e+06 5.35819e-10
1.45327e+07 5.00941e-10
1.26371e+07 4.62131e-10
1.67126e+07 3.87732e-10
2.21024e+07 3.18518e-10
1.92194e+07 2.74722e-10
2.54177e+07 2.51793e-10
2.92304e+07 2.24424e-10
3.86572e+07 1.92461e-10
3.36149e+07 1.47553e-10
4.44557e+07 1.36765e-10
5.87927e+07 1.17021e-10
5.11241e+07 1.07973e-10
6.76116e+07 8.99254e-11
8.94164e+07 6.62071e-11
7.77534e+07 5.8647e-11
1.02829e+08 5.52374e-11
1.18253e+08 5.00621e-11
1.35991e+08 4.05909e-11
1.5639e+08 3.83657e-11
1.79848e+08 2.75788e-11
2.06826e+08 2.66892e-11
2.37849e+08 2.4217e-11
3.14556e+08 1.90745e-11
2.73527e+08 1.7841e-11
3.61739e+08 1.45962e-11
4.16e+08 9.23077e-12
5.5016e+08 8.43391e-12
4.784e+08 7.52508e-12
6.32684e+08 6.70161e-12
7.27587e+08 6.15734e-12
8.36725e+08 5.54543e-12
9.62233e+08 5.23782e-12
1.27255e+09 4.212e-12
1.10657e+09 4.04855e-12
1.46344e+09 2.78796e-12
1.93539e+09 2.52145e-12
1.68295e+09 2.47185e-12
2.2257e+09 1.79718e-12
2.94349e+09 1.49482e-12
2.55956e+09 1.40649e-12
3.89277e+09 1.06865e-12
3.38502e+09 9.68976e-13
4.47669e+09 9.29259e-13
5.92042e+09 8.91829e-13
5.14819e+09 6.52657e-13
6.80848e+09 5.40502e-13
7.82975e+09 5.21089e-13
9.00421e+09 3.64274e-13
1.03548e+10 3.39937e-13
1.19081e+10 3.2247e-13
1.57484e+10 1.87955e-13
1.36943e+10 1.86939e-13
2.08273e+10 1.80532e-13
1.81107e+10 1.72274e-13
2.75441e+10 8.13241e-14
2.39514e+10 8.01624e-14
4.18911e+10 7.82982e-14
3.16757e+10 6.8191e-14
4.81748e+10 5.81217e-14
6.37112e+10 5.39937e-14
5.5401e+10 5.34286e-14
3.64271e+10 4.83157e-14
8.4258e+10 4.17764e-14
9.68967e+10 3.7153e-14
7.32678e+10 3.60322e-14
1.11431e+11 2.87173e-14
1.28146e+11 2.3723e-14
1.47368e+11 1.73715e-14
1.69473e+11 1.32174e-14
1.94894e+11 1.23144e-14
2.57747e+11 1.08634e-14
2.24128e+11 9.28041e-15
2.96409e+11 8.09691e-15
3.40871e+11 7.04079e-15
3.92001e+11 5.91835e-15
5.18422e+11 5.55532e-15
5.96185e+11 5.50165e-15
4.50801e+11 4.25908e-15
6.85613e+11 3.03378e-15
7.88455e+11 2.43514e-15
1.04273e+12 2.22493e-15
9.06723e+11 1.94106e-15
1.19914e+12 1.868e-15
1.37901e+12 1.45031e-15
1.82374e+12 8.77316e-16
3.6682e+12 8.50554e-16
1.58586e+12 7.56685e-16
2.77369e+12 6.9222e-16
2.0973e+12 6.86595e-16
4.21843e+12 5.31003e-16
4.85119e+12 4.45251e-16
2.4119e+12 4.31195e-16
3.18974e+12 4.01287e-16
6.4157e+12 2.86796e-16
5.57887e+12 2.72456e-16
7.37806e+12 2.60231e-16
8.48477e+12 1.88573e-16
9.75748e+12 1.3938e-16
1.12211e+13 9.98119e-17
1.29043e+13 9.29925e-17
1.48399e+13 7.54721e-17
1.70659e+13 6.09402e-17
2.59551e+13 5.23982e-17
2.25697e+13 4.96242e-17
2.98484e+13 4.02032e-17
1.96258e+13 3.66864e-17
3.94745e+13 3.03994e-17
3.43256e+13 2.56368e-17
2.00936e+30 1.77967e-32
total number of guesses 2.00936e+30
number of equivalence classes 200
prob sanity 1
total 1
group 0.07808
group 0.08576
group 0.088
group 0.09024
group 0.10112
group 0.09168
group 0.092
group 0.09336
group 0.0932
group 0.0952
group 0.09136
sanity check for all groups 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
IterCount: 10000
BestCost: 0.081389
optimal matrix:
0.49947 0.222963 0.277567
0.107639 0.153651 0.73871
0.0791056 0.00343505 0.917459
0.0767661 0.0957825 0.827451
0.506748 0.00109289 0.492159
0.191421 0.0119084 0.79667
0.138302 0.434337 0.427361
0.0565262 0.134986 0.808488
0.0556292 0.000474788 0.943896
4.46245e-05 0.515506 0.484449
0.0615902 0.51815 0.42026
******************
1th points password value: 200000
IterCount: 10000
BestCost: 0.110676
optimal matrix:
0.0784489 0.0930909 0.82846
0.50773 0.392987 0.099283
0.474535 0.329053 0.196413
0.50059 0.49941 6.43046e-07
0.450081 0.543021 0.00689783
0.0016469 0.585653 0.4127
0.496499 0.498549 0.00495168
0.510333 0.453775 0.035892
0.586607 0.40823 0.00516329
0.51157 0.428481 0.0599492
0.48057 0.519294 0.000136021
******************
2th points password value: 300000
IterCount: 10000
BestCost: 0.127173
optimal matrix:
0.238527 0.653508 0.107964
0.0220396 0.0370001 0.94096
0.00108005 0.0537396 0.94518
0.0171175 0.0267785 0.956104
0.122442 0.0448267 0.832732
0.0247813 0.0514628 0.923756
0.000364148 2.40542e-05 0.999612
0.0115592 0.0150844 0.973356
0.0380787 0.0528998 0.909021
0.0143546 0.0751357 0.91051
2.04723e-06 0.0111958 0.988802
******************
3th points password value: 400000
IterCount: 10000
BestCost: 0.137745
optimal matrix:
0.508291 0.416928 0.074781
0.0867851 0.481382 0.431833
0.251982 3.08718e-05 0.747987
0.134439 0.000641947 0.864919
0.464892 0.000388607 0.534719
0.159584 0.000105943 0.84031
0.105266 5.43047e-05 0.89468
0.105105 0.000330259 0.894565
0.0432544 5.92794e-05 0.956686
0.257451 0.000112122 0.742437
0.406476 8.60037e-06 0.593515
******************
4th points password value: 500000
IterCount: 10000
BestCost: 0.142786
optimal matrix:
0.484041 0.453219 0.06274
0.454686 0.0556867 0.489627
6.93256e-06 0.00890921 0.991084
0.000334217 6.99838e-05 0.999596
1.20584e-06 0.0865449 0.913454
1.29617e-05 0.0465418 0.953445
5.34161e-05 0.601934 0.398012
1.88217e-05 0.0972647 0.902716
8.02974e-05 0.551578 0.448342
1.62785e-05 0.0844108 0.915573
3.35427e-05 0.0907573 0.909209
******************
5th points password value: 600000
IterCount: 10000
BestCost: 0.145756
optimal matrix:
0.0282443 0.0313797 0.940376
0.247796 0.244368 0.507837
0.494077 0.505796 0.00012684
0.529575 0.470307 0.000118551
0.471297 0.528683 1.96462e-05
0.491816 0.507852 0.000331748
0.509632 0.490291 7.66215e-05
0.526156 0.473754 8.98796e-05
0.507408 0.491888 0.000703851
0.506002 0.493915 8.31899e-05
0.496735 0.503263 1.76801e-06
******************
6th points password value: 700000
IterCount: 10000
BestCost: 0.160339
optimal matrix:
0.112412 0.8435 0.0440886
0.49015 0.165943 0.343906
0.101154 0.0464423 0.852404
0.125661 1.7211e-05 0.874322
0.147953 0.0761063 0.77594
9.00433e-05 0.184713 0.815197
0.340356 0.0741267 0.585517
0.169591 0.0107449 0.819664
0.0529399 0.0921464 0.854914
0.113393 0.000112768 0.886494
0.00374542 0.000194282 0.99606
******************
7th points password value: 800000
IterCount: 10000
BestCost: 0.164867
optimal matrix:
0.964241 0.00882246 0.0269362
0.75796 0.0866888 0.155352
0.148523 0.178239 0.673238
0.0695884 0.179266 0.751145
0.0968797 0.0838616 0.819259
9.65068e-05 0.178326 0.821578
0.0243029 0.721836 0.253861
0.405899 0.171552 0.422548
0.496128 0.155134 0.348738
0.145321 0.172138 0.68254
0.211023 0.300719 0.488258
******************
8th points password value: 900000
IterCount: 10000
BestCost: 0.168465
optimal matrix:
0.0721585 0.894863 0.0329786
0.700424 0.011453 0.288123
0.00352493 0.0728159 0.923659
0.00126676 0.0625559 0.936177
0.00950455 0.150577 0.839918
0.0002229 0.00305197 0.996725
0.00116155 0.212389 0.786449
0.00680998 0.0851852 0.908005
0.000206671 0.126498 0.873295
0.000365498 0.112556 0.887079
0.0228183 2.59153e-05 0.977156
******************
9th points password value: 1e+06
IterCount: 10000
BestCost: 0.175077
optimal matrix:
0.0152294 0.0156741 0.969096
0.0982558 0.101125 0.800619
0.475626 0.488045 0.0363285
0.459312 0.4879 0.0527878
0.46232 0.484434 0.0532454
0.473922 0.505412 0.0206665
0.475176 0.483506 0.0413181
0.49659 0.475479 0.0279314
0.422033 0.433399 0.144569
0.452446 0.487997 0.0595567
0.478702 0.471189 0.0501091
******************
10th points password value: 2e+06
IterCount: 10000
BestCost: 0.215037
optimal matrix:
0.196647 0.790889 0.0124643
0.434449 0.435837 0.129714
0.0130334 0.519647 0.46732
0.0665755 0.00203797 0.931387
0.000320305 0.0149047 0.984775
0.000444578 0.000312304 0.999243
0.0187374 0.000306477 0.980956
0.193845 0.00383037 0.802324
0.0123554 6.04067e-05 0.987584
4.98521e-06 5.73157e-05 0.999938
0.0478974 0.00232558 0.949777
******************
11th points password value: 3e+06
IterCount: 10000
BestCost: 0.227223
optimal matrix:
0.304675 0.683888 0.0114364
0.28712 0.623783 0.0890972
0.49149 0.186697 0.321813
5.7921e-06 3.5254e-06 0.999991
2.84535e-05 8.93836e-06 0.999963
2.22106e-06 4.73785e-05 0.99995
1.64788e-05 1.96532e-09 0.999984
1.16031e-05 4.30491e-06 0.999984
3.59809e-05 1.07904e-05 0.999953
2.69485e-05 1.00472e-05 0.999963
6.15141e-06 1.07843e-05 0.999983
******************
12th points password value: 4e+06
IterCount: 10000
BestCost: 0.245320
optimal matrix:
0.878435 0.115563 0.0060019
0.12451 0.836673 0.0388168
0.785581 0.0247125 0.189707
0.165755 0.198544 0.635701
0.0221153 0.0145888 0.963296
0.00944293 0.00319372 0.987363
0.049599 0.109781 0.84062
0.248548 0.133171 0.61828
0.0703002 0.159391 0.770309
0.118042 0.0883299 0.793628
0.0703484 0.188005 0.741647
******************
13th points password value: 5e+06
IterCount: 10000
BestCost: 0.262541
optimal matrix:
0.496202 0.500459 0.00333906
0.961645 0.0122756 0.0260793
0.439849 0.465869 0.0942817
0.100663 0.200158 0.699179
0.362445 0.407641 0.229914
0.0574928 0.198915 0.743592
0.0943509 0.26509 0.640559
0.39421 0.382781 0.223009
4.21932e-05 0.316278 0.68368
0.197072 0.394729 0.408199
0.0592915 0.380446 0.560262
******************
14th points password value: 6e+06
IterCount: 10000
BestCost: 0.265964
optimal matrix:
0.986624 0.0102166 0.00315971
0.468697 0.502689 0.0286138
0.157894 0.738487 0.103619
0.0725518 0.0924445 0.835004
0.100002 0.460158 0.43984
0.120577 0.13314 0.746284
0.325115 0.361101 0.313784
0.304417 0.0750438 0.620539
0.0228757 0.0155198 0.961605
0.0725382 0.143947 0.783514
0.101399 0.114907 0.783694
******************
15th points password value: 7e+06
IterCount: 10000
BestCost: 0.268019
optimal matrix:
0.535359 0.460613 0.00402878
0.498769 0.469537 0.0316943
0.0196233 0.86552 0.114857
0.0630772 0.00752228 0.929401
0.0329374 0.0107345 0.956328
0.0208611 0.0362149 0.942924
0.0358015 0.00703894 0.95716
0.482829 0.000140694 0.51703
0.021665 0.00782986 0.970505
0.117596 0.0193544 0.863049
0.0427678 0.0471119 0.91012
******************
16th points password value: 8e+06
IterCount: 10000
BestCost: 0.275569
optimal matrix:
0.496053 0.501166 0.00278038
0.209209 0.766496 0.0242952
0.445833 0.466533 0.0876337
0.188119 0.0986511 0.71323
0.000394464 0.0019489 0.997657
0.212566 6.91023e-06 0.787427
0.0015358 0.0881016 0.910363
0.426996 0.381263 0.191741
0.0021825 0.199917 0.797901
0.0944558 0.00575002 0.899794
0.0754573 0.0927683 0.831774
******************
17th points password value: 9e+06
IterCount: 10000
BestCost: 0.282502
optimal matrix:
0.99761 0.000643226 0.00174668
0.429749 0.553117 0.0171335
0.15694 0.78126 0.0617996
0.294167 0.203085 0.502748
0.173535 0.703063 0.123402
0.00574543 0.0521829 0.942072
0.0714025 0.738362 0.190235
0.243422 0.0581105 0.698467
0.0254462 0.0585834 0.91597
0.111414 0.121233 0.767353
0.228184 0.0111034 0.760712
******************
18th points password value: 1e+07
IterCount: 10000
BestCost: 0.287216
optimal matrix:
0.313152 0.684987 0.00186089
0.0401806 0.945283 0.0145364
0.756124 0.19139 0.0524861
0.148813 0.423985 0.427202
0.0842331 0.298755 0.617012
0.0907814 0.00121422 0.908004
0.198035 0.37279 0.429175
0.129144 0.349365 0.521492
0.392915 0.0842258 0.52286
0.498269 0.213839 0.287892
0.0660522 0.0587921 0.875156
******************
19th points password value: 2e+07
IterCount: 10000
BestCost: 0.305315
optimal matrix:
0.887858 0.1109 0.00124207
0.394682 0.594473 0.0108448
0.625426 0.335331 0.0392424
0.0557671 0.00554704 0.938686
0.0169832 0.000467671 0.982549
0.0825401 0.00633917 0.911121
0.265969 0.0421364 0.691894
0.0631548 0.00112267 0.935723
0.0907359 0.0025543 0.90671
0.0503456 0.0106633 0.938991
0.0712197 0.000526938 0.928253
******************
20th points password value: 3e+07
IterCount: 10000
BestCost: 0.317602
optimal matrix:
0.854689 0.144358 0.000953837
0.224893 0.767635 0.007473
1.42614e-06 0.972962 0.0270364
0.335839 0.0117525 0.652409
4.15805e-07 0.000671815 0.999328
2.66779e-06 0.00963468 0.990363
4.75807e-06 0.00858048 0.991415
1.84775e-05 0.219296 0.780685
2.81314e-05 0.0676949 0.932277
1.81056e-05 0.0194994 0.980482
5.96183e-07 0.0391483 0.960851
******************
21th points password value: 4e+07
IterCount: 10000
BestCost: 0.345690
optimal matrix:
0.231055 0.344955 0.42399
0.00206432 0.00286442 0.995071
0.0100888 0.0103673 0.979544
0.238239 0.244005 0.517755
0.390254 0.400453 0.209292
0.499949 0.50005 1.01084e-06
0.513797 0.486202 8.91714e-07
0.508446 0.491464 8.98012e-05
0.498523 0.501471 6.6447e-06
0.434469 0.565503 2.80012e-05
0.509138 0.490838 2.32724e-05
******************
22th points password value: 5e+07
IterCount: 10000
BestCost: 0.368493
optimal matrix:
0.615318 0.384296 0.000386104
0.500579 0.496409 0.00301176
0.872249 0.112998 0.0147533
0.235516 0.414044 0.35044
0.387394 0.0407109 0.571895
1.91553e-05 0.0625456 0.937435
0.000124065 0.187908 0.811968
6.66602e-05 0.0472528 0.95268
3.17712e-05 0.0104388 0.989529
8.70062e-06 0.000870183 0.999121
3.40277e-05 0.102427 0.897539
******************
23th points password value: 6e+07
IterCount: 10000
BestCost: 0.405096
optimal matrix:
0.633724 0.000175145 0.366101
0.997247 0.0012193 0.00153323
0.535695 0.458738 0.00556769
0.762482 0.104903 0.132615
0.613322 0.171586 0.215092
0.306002 0.313539 0.38046
0.000258619 0.583438 0.416304
0.529431 0.355805 0.114764
0.413744 0.369177 0.217079
0.0761435 0.121762 0.802095
0.0147868 0.331108 0.654106
******************
24th points password value: 7e+07
IterCount: 10000
BestCost: 0.426772
optimal matrix:
0.384106 0.615653 0.000240849
0.672758 0.324876 0.00236663
0.412782 0.578657 0.00856051
0.734765 0.0600171 0.205218
0.412233 0.254999 0.332768
0.0463478 0.0693781 0.884274
0.00683568 0.0847166 0.908448
0.239133 0.0863701 0.674497
0.0432015 0.307447 0.649351
0.0477524 0.0480077 0.90424
0.0232491 0.01412 0.962631
******************
25th points password value: 8e+07
IterCount: 10000
BestCost: 0.430392
optimal matrix:
0.682687 0.000145153 0.317167
0.000837908 0.00110335 0.998059
0.00410246 0.00410511 0.991792
0.0986204 0.0997402 0.801639
0.159607 0.15857 0.681823
0.485968 0.46581 0.0482223
0.506564 0.481065 0.0123717
0.471924 0.346364 0.181712
0.41429 0.493084 0.0926265
0.497467 0.496717 0.00581538
0.379997 0.473908 0.146095
******************
26th points password value: 9e+07
IterCount: 10000
BestCost: 0.437097
optimal matrix:
0.256273 0.283148 0.46058
0.218357 0.780236 0.00140686
0.320795 0.672318 0.00688733
0.772581 0.0667877 0.160632
0.0317947 0.700117 0.268088
0.118566 0.0165121 0.864922
0.00431796 0.00743353 0.988249
0.328858 0.000457679 0.670684
0.163198 0.0152427 0.821559
0.000888027 0.00137278 0.997739
0.0399729 0.0655999 0.894427
******************
27th points password value: 1e+08
IterCount: 10000
BestCost: 0.450145
optimal matrix:
0.527607 0.0717823 0.400611
0.344022 0.654337 0.00164161
0.964595 0.029287 0.00611756
0.036371 0.820034 0.143595
0.0457612 0.715767 0.238472
0.052337 0.176939 0.770724
0.060244 4.52849e-06 0.939752
0.279034 2.4427e-05 0.720941
0.00213837 1.42257e-05 0.997847
0.188966 1.16113e-05 0.811022
0.0555952 8.30864e-05 0.944322
******************
28th points password value: 2e+08
IterCount: 10000
BestCost: 0.495681
optimal matrix:
0.416552 0.503418 0.0800305
0.219961 0.738562 0.041477
0.46916 0.527986 0.00285419
0.444977 0.485328 0.0696957
0.0639387 0.823384 0.112678
0.0173402 0.610769 0.371891
0.110795 1.27334e-08 0.889205
0.105966 3.16155e-07 0.894034
0.0889312 6.18904e-10 0.911069
0.0863687 2.26531e-06 0.913629
0.0250131 5.20539e-10 0.974987
******************
29th points password value: 3e+08
IterCount: 10000
BestCost: 0.520756
optimal matrix:
1.28196e-05 0.967055 0.0329318
0.986595 0.012645 0.000759517
0.996931 0.00158929 0.00147972
0.314473 0.649498 0.0360291
0.0431395 0.898811 0.0580495
0.0530234 0.757548 0.189429
0.286478 0.0389703 0.674552
0.234167 0.0427316 0.723102
0.0518063 0.043007 0.905187
0.0504594 0.0605774 0.888963
0.506841 0.03716 0.455999
******************
30th points password value: 4e+08
IterCount: 10000
BestCost: 0.541014
optimal matrix:
0.134415 0.864694 0.000891119
0.509675 0.490029 0.000295942
0.000311072 0.998728 0.000960658
0.101734 0.874811 0.0234547
0.0940223 0.868219 0.0377583
0.0563483 0.819631 0.124021
0.333459 0.0607185 0.605822
0.289489 0.0918794 0.618631
0.0632014 0.0500652 0.886733
0.0850153 0.121897 0.793088
0.493131 0.137815 0.369054
******************
31th points password value: 5e+08
IterCount: 10000
BestCost: 0.557020
optimal matrix:
0.102695 0.196542 0.700762
0.500005 0.499947 4.83038e-05
0.999413 0.000351239 0.000235645
0.0948338 0.89938 0.00578648
0.0187152 0.972028 0.00925678
0.0612229 0.0506971 0.88808
0.403672 0.395785 0.200543
0.449434 0.264695 0.285871
0.493619 0.418472 0.0879086
0.578667 0.121986 0.299347
0.184569 0.625358 0.190073
******************
32th points password value: 6e+08
IterCount: 10000
BestCost: 0.563904
optimal matrix:
0.205478 0.521655 0.272867
0.634365 0.365455 0.000179886
0.000114517 0.999307 0.000578149
0.902813 0.081245 0.0159424
0.0453341 0.929251 0.0254147
0.0535701 0.862893 0.0835372
0.052691 0.0644396 0.882869
0.380194 0.297732 0.322074
0.0352381 0.301744 0.663018
0.0211572 0.0425408 0.936302
0.112267 0.0270633 0.86067
******************
33th points password value: 7e+08
IterCount: 10000
BestCost: 0.566028
optimal matrix:
0.957078 0.00056774 0.0423544
0.676488 0.0149405 0.308571
0.437345 0.562028 0.000627076
0.342412 0.642209 0.0153794
0.00320712 0.972194 0.0245987
0.0105854 0.908734 0.0806811
0.0525367 0.05561 0.891853
0.0747929 0.114234 0.810973
0.0590182 0.0953659 0.845616
0.147954 0.0624906 0.789556
0.159415 0.0812599 0.759325
******************
34th points password value: 8e+08
IterCount: 10000
BestCost: 0.573500
optimal matrix:
0.222953 0.388764 0.388283
2.59799e-07 0.602039 0.397961
0.885409 0.114052 0.000539183
0.88571 0.101105 0.013185
0.4899 0.489026 0.0210744
0.510598 0.419903 0.0694998
0.114534 0.103113 0.782353
0.182369 0.0140983 0.803532
0.0716816 0.0125396 0.915779
0.110381 0.156008 0.733611
0.122134 0.0806751 0.797191
******************
35th points password value: 9e+08
IterCount: 10000
BestCost: 0.583070
optimal matrix:
0.140649 0.0182383 0.841113
0.367483 0.421942 0.210575
0.195987 0.803512 0.000501254
0.497103 0.490719 0.0121782
0.0164515 0.964067 0.0194817
0.0489087 0.886766 0.0643253
0.0391343 0.238429 0.722436
6.62565e-07 0.122966 0.877034
1.86582e-06 0.034053 0.965945
1.5483e-06 0.0308079 0.969191
2.25827e-06 0.390561 0.609437
******************
36th points password value: 1e+09
IterCount: 10000
BestCost: 0.583716
optimal matrix:
0.568308 0.268934 0.162758
0.500087 0.433132 0.0667811
0.935608 0.0638956 0.000496108
0.733921 0.253924 0.0121554
0.322525 0.657888 0.0195871
0.0266549 0.909208 0.0641369
0.0167061 0.264071 0.719223
0.012779 2.47476e-06 0.987219
0.0302145 1.53714e-05 0.96977
0.0798421 3.07979e-05 0.920127
0.0322105 4.06501e-06 0.967785
******************
37th points password value: 2e+09
IterCount: 10000
BestCost: 0.615146
optimal matrix:
0.606692 0.189411 0.203898
0.293086 0.613152 0.0937613
0.55579 0.000118926 0.444091
0.00246638 0.00305644 0.994477
0.00396507 0.00487466 0.99116
0.00877104 0.0159787 0.97525
0.145439 0.178955 0.675607
0.510512 0.43552 0.0539679
0.458126 0.495858 0.0460161
0.509147 0.487224 0.00362864
0.235346 0.603377 0.161277
******************
38th points password value: 3e+09
IterCount: 10000
BestCost: 0.644548
optimal matrix:
0.488082 0.475973 0.0359456
0.059565 0.757458 0.182977
0.99969 2.89803e-05 0.000280624
0.564058 0.433881 0.00206076
0.00174542 0.994948 0.0033062
0.985331 0.00376416 0.0109049
0.440533 0.43786 0.121607
0.197436 0.343945 0.45862
0.203581 0.290047 0.506372
0.152304 0.0253203 0.822376
0.364877 0.24862 0.386503
******************
39th points password value: 4e+09
IterCount: 10000
BestCost: 0.658465
optimal matrix:
0.397192 0.347544 0.255264
0.077761 0.901859 0.0203802
0.03752 0.72025 0.24223
0.997895 0.000387756 0.00171745
0.452139 0.545117 0.00274396
0.00351092 0.987486 0.00900281
0.483893 0.415001 0.101106
0.112753 0.0852965 0.801951
0.0852634 0.224228 0.690508
0.0773579 0.140013 0.782629
0.46444 0.104594 0.430966
******************
40th points password value: 5e+09
IterCount: 10000
BestCost: 0.667178
optimal matrix:
0.112369 0.601155 0.286476
0.46061 0.332543 0.206847
0.500616 0.126187 0.373198
0.715673 0.283168 0.00115879
0.000950468 0.997157 0.00189302
0.992013 0.00182176 0.00616555
0.518867 0.411525 0.0696079
0.249583 0.174611 0.575805
0.301315 0.271145 0.42754
0.399734 0.141233 0.459033
0.0516048 0.110877 0.837518
******************
41th points password value: 6e+09
IterCount: 10000
BestCost: 0.674491
optimal matrix:
0.880198 0.115652 0.00415
0.192008 0.700595 0.107397
0.377061 0.155221 0.467718
0.500719 0.497766 0.00151478
0.497635 0.499947 0.00241855
0.546419 0.445535 0.00804636
0.151663 0.758048 0.0902883
0.187996 0.0619749 0.750029
2.82777e-06 0.183823 0.816174
9.39502e-07 0.000680704 0.999318
1.7212e-06 0.0494377 0.950561
******************
42th points password value: 7e+09
IterCount: 10000
BestCost: 0.682377
optimal matrix:
0.697379 0.250524 0.0520976
0.295915 0.0714429 0.632642
0.361894 0.00541006 0.632696
0.00910465 0.989689 0.00120589
0.985573 0.0124876 0.0019393
0.635557 0.358073 0.00636986
0.471683 0.456819 0.0714981
0.303132 0.100373 0.596494
1.95439e-07 0.229967 0.770033
1.17335e-08 0.0239671 0.976033
1.9174e-06 0.125114 0.874885
******************
43th points password value: 8e+09
IterCount: 10000
BestCost: 0.687509
optimal matrix:
0.30141 0.320307 0.378282
0.0621303 0.500028 0.437842
0.499955 0.5 4.51899e-05
0.99954 6.50931e-05 0.000394958
0.118503 0.879705 0.0017919
0.442172 0.551905 0.0059235
0.0606718 0.872924 0.0664037
0.369732 0.0760577 0.554211
8.49159e-05 0.0722936 0.927621
2.45272e-06 0.0309927 0.969005
0.000532768 0.0661746 0.933293
******************
44th points password value: 9e+09
IterCount: 10000
BestCost: 0.691197
optimal matrix:
0.46398 0.169164 0.366857
0.30059 0.482769 0.216641
0.130761 0.350808 0.518431
0.499983 0.499654 0.000363874
0.574069 0.425348 0.000582954
0.00358887 0.994489 0.00192198
0.04038 0.938092 0.0215284
0.379077 0.418158 0.202765
0.486742 9.92243e-07 0.513257
0.954801 4.74895e-06 0.0451943
0.504296 1.83645e-05 0.495685
******************
45th points password value: 1e+10
IterCount: 10000
BestCost: 0.694512
optimal matrix:
0.738961 0.069945 0.191094
0.154562 0.545527 0.299911
0.262608 0.5 0.237392
0.513058 0.14926 0.337682
0.522528 0.476081 0.00139101
0.498047 0.497382 0.00457141
0.396653 0.5521 0.0512465
0.522493 0.0471479 0.430359
1.65102e-06 0.0454863 0.954512
1.73932e-05 0.0418411 0.958141
6.75001e-06 0.106594 0.8934
******************
46th points password value: 2e+10
IterCount: 10000
BestCost: 0.719358
optimal matrix:
0.0490774 0.382087 0.568835
0.108604 0.5725 0.318895
0.367109 0.281363 0.351528
0.999482 0.000383296 0.00013497
0.653222 0.346405 0.000373735
0.883971 0.114792 0.00123694
0.00855823 0.977633 0.0138087
0.0805668 0.803655 0.115778
0.432202 0.165384 0.402415
0.399013 0.0931027 0.507884
0.213338 0.101201 0.685461
******************
47th points password value: 3e+10
IterCount: 10000
BestCost: 0.733698
optimal matrix:
0.62152 0.175364 0.203116
0.375983 0.386274 0.237743
0.0286232 0.720939 0.250438
0.57471 0.000105909 0.425184
0.42233 0.548086 0.0295836
0.000648113 0.000548724 0.998803
0.604267 0.391558 0.00417532
0.0463606 0.0526555 0.900984
0.329734 0.374514 0.295752
0.363568 0.379647 0.256785
0.326963 0.406077 0.26696
******************
48th points password value: 4e+10
IterCount: 10000
BestCost: 0.747829
optimal matrix:
0.789408 0.126635 0.0839565
0.689966 0.149782 0.160251
0.721145 0.0892047 0.18965
0.000407642 0.569654 0.429939
1.12521e-05 0.00013515 0.999854
0.998991 0.000442772 0.000566015
0.415257 0.579242 0.00550118
0.912823 0.0412611 0.045916
0.0545753 0.407024 0.538401
0.0645303 0.461726 0.473743
0.108437 0.411855 0.479708
******************
49th points password value: 5e+10
IterCount: 10000
BestCost: 0.759872
optimal matrix:
0.830171 0.16688 0.00294901
0.323815 0.173802 0.502383
0.228628 0.563994 0.207378
0.843323 6.89082e-05 0.156608
0.0693597 0.715738 0.214902
0.999304 0.000437266 0.000258782
0.175178 0.821912 0.00290978
0.926611 0.0459397 0.0274489
0.0510092 0.402866 0.546125
0.0721505 0.426649 0.5012
0.140567 0.734344 0.12509
******************
50th points password value: 6e+10
IterCount: 10000
BestCost: 0.767156
optimal matrix:
0.0979497 0.242172 0.659879
0.47974 0.478474 0.0417862
0.669665 0.299216 0.0311198
0.489696 0.401616 0.108688
0.880142 0.0639524 0.0559054
6.09043e-05 0.000311521 0.999628
0.376216 0.621295 0.00248855
0.949882 0.0293056 0.020812
0.0603692 0.455668 0.483963
0.213532 0.49044 0.296028
0.093827 0.516252 0.389921
******************
51th points password value: 7e+10
IterCount: 10000
BestCost: 0.771431
optimal matrix:
0.394137 0.544047 0.0618156
0.507154 0.29924 0.193606
0.612924 0.0370218 0.350055
0.317456 0.28384 0.398703
0.18389 0.623284 0.192826
0.0197338 0.979884 0.000382204
0.277221 0.71823 0.004549
0.477956 0.484035 0.0380082
0.0940129 0.0134457 0.892541
0.196996 0.0249427 0.778061
0.2128 0.0504674 0.736732
******************
52th points password value: 8e+10
IterCount: 10000
BestCost: 0.774483
optimal matrix:
0.256609 0.0310342 0.712356
0.615033 0.0467984 0.338168
0.691327 0.162668 0.146004
0.36006 0.00685523 0.633085
0.105865 0.56688 0.327255
0.500347 0.499229 0.000424051
0.00019854 0.994983 0.0048187
0.919611 0.0357249 0.0446646
0.0389891 0.0125962 0.948415
0.0488617 0.0262517 0.924887
0.0297643 0.00257839 0.967657
******************
53th points password value: 9e+10
IterCount: 10000
BestCost: 0.781373
optimal matrix:
0.675939 0.263726 0.0603345
0.208318 0.624251 0.167432
0.198585 0.520408 0.281008
0.628578 0.293283 0.0781395
0.0380947 0.861868 0.100037
0.000131251 0.000126997 0.999742
0.00217435 0.00109115 0.996735
0.654977 0.335662 0.00936048
0.428769 0.328242 0.242989
0.487812 0.106825 0.405363
0.505393 0.398118 0.0964889


==> figs/montecarlo/imperfect/terminal/bfieldbenchmark.dat <==
../dataset/montecarlo/bfield_test.txt15 0.000816
43.5353 0.000119443
50.0656 0.00010706
57.5755 8.05899e-05
76.1435 6.93427e-05
66.2118 6.28287e-05
100.7 4.52831e-05
115.805 3.59225e-05
87.5651 3.38034e-05
133.176 2.7032e-05
176.125 2.45281e-05
153.152 2.35061e-05
267.864 2.06075e-05
202.543 1.89589e-05
232.925 1.78598e-05
354.25 1.33239e-05
407.387 1.23715e-05
308.043 1.19464e-05
538.769 1.14335e-05
468.495 1.04163e-05
712.522 8.53307e-06
619.585 6.71418e-06
819.401 5.85794e-06
942.311 5.77304e-06
1433.14 4.29826e-06
1083.66 4.20797e-06
1246.21 4.04427e-06
1895.32 3.16569e-06
1648.11 2.96097e-06
2506.57 2.39371e-06
2179.62 2.20222e-06
2882.55 1.99823e-06
3812.17 1.61588e-06
4384 1.49635e-06
3314.93 1.32733e-06
5041.6 1.1901e-06
5797.84 9.93474e-07
6667.51 8.99886e-07
8817.79 7.53023e-07
11661.5 5.89974e-07
10140.5 5.68022e-07
7667.64 5.32106e-07
13410.8 5.30917e-07
15422.4 4.5648e-07
17735.7 4.14982e-07
23455.5 3.03554e-07
20396.1 2.98097e-07
26973.8 2.43199e-07
31019.9 2.11477e-07
35672.9 1.43526e-07
41023.8 1.42356e-07
47177.4 9.32651e-08
62392.1 8.59084e-08
71750.9 8.25077e-08
54254 7.66764e-08
94890.5 5.14277e-08
82513.5 5.13855e-08
1.02114e+06 3.3061e-08
1.17431e+06 2.04375e-08
190859 1.67663e-08
1.35046e+06 1.56391e-08
144317 1.55214e-08
125493 1.46622e-08
441468 1.44971e-08
507688 1.43395e-08
583841 1.39764e-08
252411 1.33116e-08
219488 1.31215e-08
333813 1.27017e-08
109124 1.24629e-08
383885 1.12534e-08
290272 1.04729e-08
1.55303e+06 9.83883e-09
1.78598e+06 8.95865e-09
165964 8.67657e-09
2.05388e+06 6.42686e-09
887950 5.85619e-09
2.71626e+06 4.59456e-09
2.36196e+06 4.36925e-09
772130 4.3516e-09
671418 4.05113e-09
3.1237e+06 3.09889e-09
3.59225e+06 2.40518e-09
4.13109e+06 2.20765e-09
4.75075e+06 1.49871e-09
5.46337e+06 1.31787e-09
7.2253e+06 1.08508e-09
6.28287e+06 1.06957e-09
9.55546e+06 7.20007e-10
1.09888e+07 6.40653e-10
8.3091e+06 5.87308e-10
1.26371e+07 4.55801e-10
1.45327e+07 4.45892e-10
1.67126e+07 3.35077e-10
2.21024e+07 3.32996e-10
1.92194e+07 3.20509e-10
2.54177e+07 2.42351e-10
2.92304e+07 2.1895e-10
3.36149e+07 1.57073e-10
5.11241e+07 1.42399e-10
4.44557e+07 1.36765e-10
3.86572e+07 1.36585e-10
5.87927e+07 1.143e-10
7.77534e+07 8.64271e-11
6.76116e+07 7.80931e-11
8.94164e+07 6.62071e-11
1.02829e+08 5.36814e-11
1.18253e+08 5.27681e-11
1.35991e+08 4.11792e-11
1.5639e+08 3.83657e-11
1.79848e+08 2.89133e-11
2.06826e+08 2.16608e-11
2.37849e+08 1.6481e-11
2.73527e+08 1.57937e-11
3.61739e+08 1.34904e-11
3.14556e+08 1.2462e-11
4.16e+08 1e-11
5.5016e+08 8.43391e-12
4.784e+08 7.69231e-12
6.32684e+08 7.58673e-12
8.36725e+08 5.83227e-12
7.27587e+08 5.82749e-12
9.62233e+08 4.5727e-12
1.27255e+09 4.02341e-12
1.10657e+09 3.47019e-12
1.46344e+09 2.4053e-12
1.68295e+09 2.1391e-12
1.93539e+09 2.02543e-12
2.2257e+09 1.94096e-12
2.94349e+09 1.60354e-12
3.38502e+09 1.25258e-12
2.55956e+09 1.15645e-12
4.47669e+09 8.75648e-13
3.89277e+09 8.22037e-13
5.14819e+09 7.45893e-13
5.92042e+09 7.16166e-13
6.80848e+09 6.58003e-13
7.82975e+09 5.72177e-13
1.03548e+10 3.70841e-13
9.00421e+09 3.3762e-13
1.36943e+10 3.21302e-13
1.19081e+10 2.62007e-13
1.57484e+10 2.13355e-13
1.81107e+10 1.9436e-13
2.08273e+10 1.49803e-13
2.75441e+10 9.00374e-14
3.16757e+10 8.33446e-14
3.64271e+10 7.68659e-14
4.18911e+10 7.44788e-14
2.39514e+10 6.6802e-14
5.5401e+10 6.35367e-14
4.81748e+10 5.64611e-14
7.32678e+10 5.24104e-14
6.37112e+10 4.64597e-14
9.68967e+10 3.55017e-14
1.11431e+11 2.87173e-14
8.4258e+10 2.56355e-14
1.47368e+11 1.84572e-14
1.69473e+11 1.7938e-14
1.28146e+11 1.74801e-14
1.94894e+11 1.14934e-14
2.24128e+11 1.10651e-14
2.57747e+11 8.69069e-15
2.96409e+11 7.01732e-15
5.18422e+11 6.63552e-15
5.96185e+11 6.30677e-15
4.50801e+11 6.21116e-15
3.40871e+11 5.63263e-15
3.92001e+11 5.51019e-15
6.85613e+11 4.66736e-15
7.88455e+11 2.33368e-15
9.06723e+11 1.94106e-15
1.04273e+12 1.91804e-15
1.37901e+12 1.56634e-15
1.19914e+12 1.13415e-15
2.0973e+12 8.39172e-16
2.77369e+12 8.36432e-16
3.18974e+12 7.02252e-16
1.82374e+12 6.57987e-16
1.58586e+12 6.55794e-16
3.6682e+12 5.45227e-16
4.21843e+12 5.31003e-16
2.4119e+12 5.30702e-16
5.57887e+12 3.87175e-16
4.85119e+12 3.79288e-16
6.4157e+12 3.74082e-16
7.37806e+12 2.16859e-16
9.75748e+12 1.47579e-16
8.48477e+12 1.4143e-16
1.12211e+13 1.06941e-16
1.29043e+13 9.9192e-17
1.48399e+13 7.54721e-17
1.96258e+13 6.52203e-17
2.25697e+13 6.38025e-17
1.70659e+13 6.09402e-17
2.59551e+13 4.31514e-17
3.43256e+13 4.19512e-17
3.94745e+13 3.44527e-17
2.98484e+13 2.68021e-17
2.00936e+30 1.84337e-32
total number of guesses 2.00936e+30
number of equivalence classes 200
prob sanity 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
(100000,0.09808)
******************
1th points password value: 200000
(200000,0.11856)
******************
2th points password value: 300000
(300000,0.1452)
******************
3th points password value: 400000
(400000,0.156)
******************
4th points password value: 500000
(500000,0.16176)
******************
5th points password value: 600000
(600000,0.17448)
******************
6th points password value: 700000
(700000,0.18488)
******************
7th points password value: 800000
(800000,0.18488)
******************
8th points password value: 900000
(900000,0.19664)
******************
9th points password value: 1e+06
(1e+06,0.19664)
******************
10th points password value: 2e+06
(2e+06,0.24152)
******************
11th points password value: 3e+06
(3e+06,0.25472)
******************
12th points password value: 4e+06
(4e+06,0.26784)
******************
13th points password value: 5e+06
(5e+06,0.26784)
******************
14th points password value: 6e+06
(6e+06,0.2788)
******************
15th points password value: 7e+06
(7e+06,0.2788)
******************
16th points password value: 8e+06
(8e+06,0.2832)
******************
17th points password value: 9e+06
(9e+06,0.29448)
******************
18th points password value: 1e+07
(1e+07,0.29864)
******************
19th points password value: 2e+07
(2e+07,0.30776)
******************
20th points password value: 3e+07
(3e+07,0.34152)
******************
21th points password value: 4e+07
(4e+07,0.39208)
******************
22th points password value: 5e+07
(5e+07,0.4276)
******************
23th points password value: 6e+07
(6e+07,0.45024)
******************
24th points password value: 7e+07
(7e+07,0.46768)
******************
25th points password value: 8e+07
(8e+07,0.46768)
******************
26th points password value: 9e+07
(9e+07,0.48608)
******************
27th points password value: 1e+08
(1e+08,0.48608)
******************
28th points password value: 2e+08
(2e+08,0.53328)
******************
29th points password value: 3e+08
(3e+08,0.5424)
******************
30th points password value: 4e+08
(4e+08,0.55672)
******************
31th points password value: 5e+08
(5e+08,0.57128)
******************
32th points password value: 6e+08
(6e+08,0.57816)
******************
33th points password value: 7e+08
(7e+08,0.5852)
******************
34th points password value: 8e+08
(8e+08,0.59008)
******************
35th points password value: 9e+08
(9e+08,0.60232)
******************
36th points password value: 1e+09
(1e+09,0.60232)
******************
37th points password value: 2e+09
(2e+09,0.634)
******************
38th points password value: 3e+09
(3e+09,0.66464)
******************
39th points password value: 4e+09
(4e+09,0.67136)
******************
40th points password value: 5e+09
(5e+09,0.68256)
******************
41th points password value: 6e+09
(6e+09,0.69432)
******************
42th points password value: 7e+09
(7e+09,0.69432)
******************
43th points password value: 8e+09
(8e+09,0.70592)
******************
44th points password value: 9e+09
(9e+09,0.70592)
******************
45th points password value: 1e+10
(1e+10,0.70592)
******************
46th points password value: 2e+10
(2e+10,0.72384)
******************
47th points password value: 3e+10
(3e+10,0.7368)
******************
48th points password value: 4e+10
(4e+10,0.74992)
******************
49th points password value: 5e+10
(5e+10,0.75904)
******************
50th points password value: 6e+10
(6e+10,0.76856)
******************
51th points password value: 7e+10
(7e+10,0.7724)
******************
52th points password value: 8e+10
(8e+10,0.7724)
******************
53th points password value: 9e+10
(9e+10,0.7724)


==> figs/montecarlo/imperfect/terminal/brazzers11by3_test.dat <==
../dataset/montecarlo/brazzers_test.txt
15 0.000912
43.5353 0.000222348
50.0656 0.000158192
57.5755 0.000127832
66.2118 0.000112367
76.1435 9.66595e-05
87.5651 7.03477e-05
115.805 5.45746e-05
100.7 5.16386e-05
133.176 4.08483e-05
176.125 3.99717e-05
153.152 3.81321e-05
202.543 3.35731e-05
267.864 2.21008e-05
232.925 2.19813e-05
354.25 1.91955e-05
407.387 1.70845e-05
308.043 1.61016e-05
468.495 1.40023e-05
538.769 1.24729e-05
619.585 1.22663e-05
712.522 9.76811e-06
942.311 8.74446e-06
819.401 8.39638e-06
1083.66 6.49652e-06
1246.21 6.48368e-06
1433.14 5.4147e-06
1648.11 3.88324e-06
1895.32 3.58778e-06
2506.57 3.28737e-06
2179.62 3.26662e-06
2882.55 2.41453e-06
3314.93 2.26852e-06
3812.17 2.22445e-06
4384 1.91606e-06
5041.6 1.66614e-06
5797.84 1.15905e-06
8817.79 8.25604e-07
7667.64 8.1381e-07
6667.51 8.03898e-07
10140.5 6.94249e-07
11661.5 5.48813e-07
15422.4 5.1354e-07
13410.8 5.13021e-07
23455.5 3.92232e-07
20396.1 3.53009e-07
17735.7 3.51832e-07
26973.8 2.72857e-07
31019.9 2.60478e-07
35672.9 2.46686e-07
41023.8 1.26756e-07
71750.9 1.14842e-07
47177.4 1.05135e-07
62392.1 1.00013e-07
54254 9.87946e-08
82513.5 5.52637e-08
94890.5 4.72123e-08
1.02114e+06 3.81534e-08
1.17431e+06 2.52062e-08
441468 1.93899e-08
125493 1.78496e-08
252411 1.7115e-08
1.35046e+06 1.64685e-08
507688 1.6388e-08
144317 1.55214e-08
290272 1.51582e-08
165964 1.4943e-08
333813 1.39e-08
190859 1.38322e-08
383885 1.31289e-08
219488 1.31215e-08
1.55303e+06 1.20023e-08
583841 1.1921e-08
1.78598e+06 1.14223e-08
109124 9.53043e-09
887950 6.75714e-09
2.05388e+06 6.42686e-09
671418 5.60009e-09
2.36196e+06 5.41922e-09
2.71626e+06 3.79934e-09
3.1237e+06 2.89401e-09
4.13109e+06 2.42067e-09
772130 2.38302e-09
3.59225e+06 2.33837e-09
5.46337e+06 1.52287e-09
6.28287e+06 1.3497e-09
4.75075e+06 1.2798e-09
7.2253e+06 1.02971e-09
9.55546e+06 8.03729e-10
8.3091e+06 7.50984e-10
1.09888e+07 5.53292e-10
1.26371e+07 4.4947e-10
1.45327e+07 3.35795e-10
1.67126e+07 3.06356e-10
1.92194e+07 2.74722e-10
2.21024e+07 2.46128e-10
2.54177e+07 2.36056e-10
2.92304e+07 2.05266e-10
3.36149e+07 1.47553e-10
3.86572e+07 1.13821e-10
4.44557e+07 1.13371e-10
5.87927e+07 9.38892e-11
5.11241e+07 9.38892e-11
6.76116e+07 6.86272e-11
8.94164e+07 5.63655e-11
7.77534e+07 5.35025e-11
1.02829e+08 4.51235e-11
1.18253e+08 3.92379e-11
1.35991e+08 3.52964e-11
1.5639e+08 2.60887e-11
1.79848e+08 2.40202e-11
2.37849e+08 2.08535e-11
2.06826e+08 1.77928e-11
2.73527e+08 1.72561e-11
3.14556e+08 1.14447e-11
3.61739e+08 9.06731e-12
5.5016e+08 8.57932e-12
4.784e+08 7.69231e-12
4.16e+08 6.73077e-12
6.32684e+08 5.18426e-12
7.27587e+08 4.94786e-12
8.36725e+08 4.01566e-12
9.62233e+08 3.57502e-12
1.10657e+09 3.10871e-12
1.27255e+09 2.70323e-12
1.46344e+09 2.0773e-12
2.2257e+09 1.50963e-12
1.68295e+09 1.4736e-12
1.93539e+09 1.4054e-12
3.38502e+09 9.92609e-13
4.47669e+09 8.22037e-13
2.94349e+09 7.88179e-13
2.55956e+09 6.25108e-13
5.14819e+09 6.21578e-13
3.89277e+09 5.34324e-13
5.92042e+09 4.32402e-13
6.80848e+09 3.52502e-13
7.82975e+09 2.86088e-13
9.00421e+09 2.66542e-13
1.36943e+10 2.16149e-13
1.03548e+10 2.08598e-13
1.19081e+10 1.74671e-13
1.57484e+10 1.37157e-13
1.81107e+10 1.14849e-13
2.39514e+10 1.00203e-13
2.08273e+10 7.68223e-14
2.75441e+10 6.38975e-14
3.64271e+10 5.27081e-14
3.16757e+10 4.79863e-14
5.5401e+10 4.04325e-14
4.18911e+10 3.24651e-14
4.81748e+10 2.65699e-14
6.37112e+10 2.51133e-14
8.4258e+10 2.46861e-14
7.32678e+10 1.74701e-14
9.68967e+10 1.7338e-14
1.47368e+11 9.77147e-15
1.28146e+11 8.74004e-15
1.11431e+11 6.46138e-15
2.24128e+11 6.06796e-15
1.94894e+11 5.74672e-15
1.69473e+11 5.66462e-15
2.57747e+11 5.58687e-15
2.96409e+11 4.04846e-15
3.92001e+11 3.2653e-15
4.50801e+11 2.48446e-15
5.18422e+11 2.46903e-15
3.40871e+11 2.34693e-15
5.96185e+11 2.28117e-15
9.06723e+11 1.67637e-15
7.88455e+11 1.31904e-15
1.04273e+12 1.22755e-15
6.85613e+11 1.16684e-15
1.19914e+12 7.33859e-16
1.58586e+12 6.55794e-16
1.82374e+12 6.14121e-16
1.37901e+12 5.80125e-16
2.4119e+12 5.30702e-16
2.77369e+12 4.32637e-16
4.21843e+12 3.60324e-16
3.18974e+12 3.00965e-16
4.85119e+12 2.1438e-16
3.6682e+12 1.96282e-16
5.57887e+12 1.86418e-16
6.4157e+12 1.37163e-16
8.48477e+12 1.03715e-16
7.37806e+12 8.67437e-17
2.0973e+12 7.62884e-17
1.12211e+13 5.70354e-17
9.75748e+12 4.9193e-17
1.48399e+13 4.31269e-17
2.98484e+13 4.02032e-17
2.25697e+13 3.89904e-17
1.29043e+13 3.09975e-17
1.70659e+13 1.87508e-17
3.43256e+13 1.39837e-17
3.94745e+13 1.21598e-17
2.59551e+13 9.24674e-18
1.96258e+13 8.15254e-18
1.13955e+27 2.44308e-29
total number of guesses 1.13955e+27
number of equivalence classes 200
prob sanity 1
total 1
group 0.07656
group 0.08552
group 0.08968
group 0.09224
group 0.09488
group 0.09168
group 0.09072
group 0.10048
group 0.09384
group 0.09168
group 0.09272
sanity check for all groups 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
matrix: 
0.924061 0.0263273 0.634057 0.162097 0.248113 0.296593 0.286449 0.645345 0.0659343 0.826305 0.148659 0.351939 0.218978 0.312123 0.273976 0.133019 0.248372 0.272454 0.194205 0.260459 0.00318818 0.204788 **************** 
0.844076 0.111826 0.477586 0.341357 0.123335 0.202002 0.00171261 0.000207963 0.00565091 0.000102482 0.0582434 0.00429872 0.0392672 0.00558626 0.411192 0.000257617 0.528463 0.000255261 0.0527577 4.77823e-05 0.135412 0.000195035 **************** 
0.627568 0.343228 0.019281 0.860334 0.0602817 0.490436 0.124216 2.15929e-06 0.183867 2.14766e-05 0.07773 3.41045e-05 0.000280551 5.59469e-06 0.101498 3.04435e-05 0.31583 2.86006e-05 0.0925072 4.43163e-06 0.235087 6.8503e-06 **************** 
0.0160663 0.97485 0.0502341 0.0139602 0.187634 0.671813 0.476851 0.166291 0.0545539 0.246865 0.451694 0.0512935 0.378672 0.0357134 0.383699 0.103014 0.525585 0.41822 0.727894 0.10803 0.903561 0.0290701 **************** 
0.777804 0.205495 0.0788888 0.852096 0.416543 0.327591 0.0617626 0.114972 0.00148395 0.0211716 0.0387734 0.000906187 0.00872406 0.171396 0.250991 0.248712 0.00154114 0.0889857 0.00179855 0.163793 0.000661023 0.054207 **************** 
0.00786027 0.00495385 0.0325647 0.0306811 0.122138 0.113931 0.392462 0.542721 0.467167 0.527815 0.404396 0.582137 0.539832 0.459849 0.536757 0.463022 0.586169 0.161447 0.48898 0.509769 0.483046 0.514349 **************** 
0.224281 0.768195 0.0144216 0.954159 0.466041 0.416532 0.235359 0.208098 0.133756 0.296974 0.000180028 0.352751 0.0741912 0.00553428 0.246844 0.51809 0.237458 0.213997 0.268024 0.410083 0.261815 0.0680356 **************** 
0.00253447 0.990523 0.502056 0.469277 0.196631 0.6962 0.186859 0.304551 0.0386686 0.234242 0.249863 0.0110088 0.149136 0.690262 0.269768 0.0487178 0.338609 0.178735 0.202003 0.0728715 0.274795 0.118166 **************** 
0.98802 0.00502265 0.492539 0.478841 0.495523 0.397332 0.163247 0.327839 0.0933387 1.08124e-05 0.546227 8.49944e-06 0.453024 3.8435e-05 0.317524 1.31577e-05 0.420147 3.29401e-06 0.361239 4.27729e-07 0.0019358 2.71708e-06 **************** 
0.885789 0.106823 0.964664 0.00459781 0.868843 0.0158483 0.366111 0.085683 3.43586e-06 0.139135 4.35035e-05 0.0466303 7.07335e-06 0.743313 1.39468e-06 0.078136 6.05212e-05 0.0979312 1.13474e-05 0.180798 1.75902e-06 0.0794528 **************** 
0.499336 0.497198 0.481823 0.503862 0.0735865 0.872967 0.482998 0.26236 0.103486 0.251434 0.0811715 0.072616 0.0829788 0.0838706 0.320814 0.0353943 0.0903782 0.0160067 0.000276094 0.0845681 0.0871625 0.238856 **************** 
0.552437 0.445824 0.509271 0.483591 0.429444 0.54369 0.450114 0.422519 0.344924 0.333376 0.0652111 0.158269 0.0948901 0.187225 0.0543738 0.366617 0.498474 0.0578724 0.396552 0.047962 0.0517241 0.279846 **************** 
0.497416 0.501332 0.992868 0.0018313 0.475491 0.504657 0.88296 0.0220726 0.0588898 0.100537 0.128076 0.100012 0.0736558 0.56853 0.254635 0.0895573 0.0413066 0.199523 0.0478523 0.331156 0.428876 0.0790417 **************** 
0.000768857 0.0011118 0.00317357 0.00313449 0.0118627 0.0117311 0.0567066 0.056008 0.496408 0.485223 0.505843 0.408958 0.510619 0.484799 0.504027 0.450486 0.461834 0.463288 0.511747 0.475474 0.319622 0.530756 **************** 
0.0464133 0.388375 0.498695 0.498506 0.984488 0.00495657 0.918598 0.0319457 0.213644 0.337436 0.348838 0.128969 0.305065 0.535333 0.176253 0.23996 0.15144 0.303325 0.34404 0.0887319 0.114564 0.207367 **************** 
0.560386 0.160815 0.00204741 0.000896019 0.00667717 0.00517009 0.0313101 0.0243625 0.289344 0.221209 0.39329 0.300918 0.389733 0.304084 0.244329 0.268282 0.412151 0.354333 0.387423 0.0466748 0.494609 0.499751 **************** 
0.000358034 0.999145 0.635466 0.361483 0.510228 0.47836 0.961547 0.00191604 0.163488 0.350846 0.253752 0.000137514 0.150677 0.000341386 0.743156 2.69334e-05 0.00266069 4.94314e-06 0.16052 0.00113898 0.202967 4.27968e-05 **************** 
0.014587 0.984882 0.493114 0.503571 0.9147 0.0728347 0.146206 0.794516 0.0175546 0.452099 0.0462988 1.44374e-06 0.016542 1.57822e-05 0.387291 1.20675e-06 0.00371749 3.08309e-06 0.00428753 7.6911e-06 0.0188385 2.75811e-06 **************** 
0.411619 0.587674 0.385878 0.611219 0.619403 0.369684 0.35005 0.597899 0.484403 0.0511651 5.59587e-07 0.0318228 1.19441e-07 0.141275 1.46429e-06 0.0949703 6.60346e-06 0.0660003 1.69189e-06 0.222068 1.22695e-05 0.0642884 **************** 
0.134441 0.540325 0.000219856 0.99888 0.406858 0.589754 0.638639 0.345163 0.0999397 0.755973 0.165973 0.122849 0.165987 0.13961 0.389601 0.169316 0.0803639 0.141718 0.371557 0.134053 0.157044 0.287576 **************** 
0.468391 0.0163283 0.737634 0.261528 0.000399783 0.996464 0.624839 0.360172 0.0533323 0.815532 0.0513861 0.283231 0.0591963 1.94856e-05 0.0749957 2.65151e-05 0.0759453 7.64536e-06 0.114271 3.86222e-06 0.253148 8.51597e-05 **************** 
0.659047 0.149399 0.000323296 0.345292 0.00123089 0.00117227 0.00582135 0.0055959 0.0509669 0.0486796 0.261231 0.245332 0.484258 0.482264 0.471081 0.437328 0.509169 0.481227 0.49411 0.503074 0.488119 0.480803 **************** 
0.279678 0.0211727 0.310586 0.689146 0.000963862 0.997342 0.499972 0.495134 0.0475163 0.909417 0.230779 0.549198 0.329428 0.263975 0.714529 3.5808e-05 0.194385 1.47126e-05 0.47315 0.000218228 0.428072 4.52678e-05 **************** 
0.394575 0.21806 0.5 0.148135 0.65363 0.345038 0.228241 0.767495 0.483616 0.459851 0.0347884 0.686877 0.406441 0.0516948 2.57538e-08 0.0598234 7.48787e-06 0.0441717 2.44858e-05 0.150956 3.62289e-06 0.195936 **************** 
0.417292 0.400193 0.991649 0.00809029 0.295573 0.703445 0.356917 0.638386 0.489702 0.468396 0.495144 0.298449 0.178367 0.421538 0.0394388 1.20947e-06 0.457749 1.46564e-06 5.15462e-06 1.38574e-06 0.351702 2.27925e-06 **************** 
0.0258941 0.718979 0.380271 0.158279 0.336747 0.662242 0.331596 0.663569 0.490491 0.466388 0.0608047 0.723085 0.0220547 0.569713 0.0212456 4.15421e-06 0.0325067 1.02467e-05 0.0745905 1.00105e-07 0.0869387 6.01305e-06 **************** 
0.0836777 0.0410382 0.46304 0.382292 0.463065 0.535857 0.77447 0.221131 0.709598 0.250844 0.454807 0.347762 0.21975 0.398751 1.49755e-06 0.00031074 0.000165576 0.000695263 7.12259e-05 9.21166e-05 1.25102e-06 4.76237e-05 **************** 
0.297222 0.1799 0.000109596 0.109777 0.000453762 0.000414746 0.00216273 0.001194 0.0191855 0.0158462 0.0963748 0.0796275 0.186068 0.152805 0.525422 0.474482 0.665307 0.334459 0.499213 0.500517 0.500147 0.49985 **************** 
0.633318 0.362581 0.0181951 0.605059 0.000177665 0.0844165 0.406576 0.592676 0.180625 0.812631 0.021045 0.945068 0.0410065 0.894115 0.274305 0.294883 0.235064 0.346355 0.290807 0.195619 0.320448 0.27835 **************** 
0.251442 0.606645 0.842617 0.0515319 0.499786 0.500017 0.508957 0.490107 0.323354 0.668215 0.500069 0.458058 0.0836158 0.836495 0.310973 0.0529107 5.2299e-08 0.11582 5.23277e-07 0.109429 2.72508e-06 0.0484582 **************** 
0.372791 0.113416 0.481517 0.496977 0.421552 0.578307 0.640659 0.264099 0.520155 0.473835 0.346712 0.623159 0.179928 0.76191 0.493646 0.0516145 4.66691e-08 0.067529 9.8043e-08 0.0946024 3.67756e-06 0.12029 **************** 
0.326084 0.454415 0.198267 0.532139 0.743249 0.256642 0.116697 0.882275 0.734726 0.260596 0.102501 0.874004 0.389795 0.565109 0.608277 0.0373168 1.6442e-07 0.0768355 6.27562e-07 0.0440445 2.88012e-08 0.171792 **************** 
0.204447 0.255905 0.355907 0.398304 0.597706 0.402195 0.795818 0.203707 0.497674 0.498078 0.947156 0.031467 0.255761 0.703269 0.504824 0.173155 2.4511e-05 1.10722e-05 6.08574e-06 0.000141467 5.26673e-05 9.17027e-06 **************** 
0.321852 0.310828 0.249989 0.749989 0.596239 0.290396 0.275415 0.209411 0.460877 0.536495 0.00453774 0.982477 0.516789 0.45826 0.0915658 0.708453 0.206327 0.0164145 0.12459 4.12236e-05 0.357276 0.0412262 **************** 
0.476972 0.455209 0.462097 0.0214108 0.514743 0.372769 0.139686 0.195235 0.00148191 0.00127593 0.00750699 0.00637674 0.0143202 0.0124733 0.112281 0.0963938 0.525385 0.381968 0.423238 0.45719 0.549776 0.431213 **************** 
0.397243 0.514306 0.499984 0.500005 0.530048 0.349426 0.529697 0.469887 0.216508 0.781608 0.482798 0.507702 0.632317 0.349598 0.0522418 0.804857 0.173289 0.00700248 0.562935 0.000895023 0.0143235 0.0237451 **************** 
0.621051 0.307745 0.4082 0.319458 0.336754 0.641154 0.511028 0.488921 0.000735598 0.998783 0.0041343 0.00489145 0.986037 0.00928063 0.0532266 0.0718469 0.449496 0.343912 0.142792 0.451618 0.531052 0.426153 **************** 
0.417686 0.414661 0.148958 0.509229 0.148212 0.51674 0.602751 4.14789e-05 0.0822373 0.000369086 0.00214171 0.00188017 0.00407419 0.00357343 0.508648 0.47562 0.453133 0.40119 0.393545 0.31671 0.448207 0.420058 **************** 
0.0315204 0.585935 0.510006 0.00127916 0.0641331 0.439739 0.319013 0.155698 0.00027194 0.000244037 0.00140672 0.00124877 0.00295446 0.00236958 0.028958 0.0187041 0.338593 0.476488 0.462171 0.316296 0.43534 0.476206 **************** 
0.358877 0.573983 0.0582258 0.463042 0.0181903 0.826297 0.0500568 0.606586 0.829745 0.140044 0.000861239 0.998295 0.484573 0.513818 0.486866 0.500503 0.332049 0.341945 0.421991 0.275269 0.350351 0.201033 **************** 
0.0713948 0.410248 0.519854 0.0590958 0.0369718 0.624079 0.599945 0.400032 0.970776 0.028906 0.00585045 0.992533 0.904023 0.0929023 0.96983 0.00278006 0.323378 0.0523762 8.74658e-08 0.108577 1.36999e-05 0.0461917 **************** 
0.463829 0.120898 0.502493 0.398723 0.48091 0.263874 0.251855 0.476689 0.730153 0.269791 0.998488 0.000418914 0.816772 0.181135 0.863783 0.119721 0.66386 0.0710879 1.35457e-06 0.227206 0.000338458 0.23701 **************** 
0.66511 0.072605 0.558184 0.0711085 0.592867 0.313744 0.43572 0.310403 0.0531409 0.261329 0.516928 0.482365 0.99788 0.000772723 0.460874 0.528515 0.396846 0.328926 9.57418e-06 0.456114 0.000101863 0.376259 **************** 
0.0925954 0.00313973 0.230918 0.671417 0.0953744 0.0766014 0.138858 0.453134 0.000215289 0.000104936 0.000513506 0.000323892 0.000983334 0.00101717 0.00771741 0.0109632 0.20043 0.207215 0.5016 0.498384 0.481418 0.518571 **************** 
0.261537 0.344102 0.451701 0.0510769 0.253003 0.585441 0.499711 0.487967 0.488633 3.24237e-05 0.000291715 0.000470933 0.000906915 0.000704662 0.00606995 0.00556455 0.184195 0.141178 0.510758 0.394317 0.528779 0.40692 **************** 
0.478287 0.121614 0.46373 0.281331 0.54862 0.367372 0.544839 0.455144 0.25316 0.296514 0.499998 0.499229 0.923545 0.0749856 0.586999 0.401361 0.12661 0.685911 0.00762542 0.00949752 0.0105595 0.0131516 **************** 
0.483244 0.0341667 0.448269 0.26119 0.507213 0.423936 0.453041 0.516927 0.00110736 0.118192 0.499996 0.499632 0.503457 0.495993 0.488847 0.506273 0.0706772 0.816821 0.0749822 0.0299342 0.123896 0.112386 **************** 
0.00702311 0.646245 0.202979 0.239133 0.0970648 0.345328 0.245989 0.120578 0.535557 0.264124 0.201111 0.591242 0.703933 0.295781 0.991736 0.00601272 0.891993 0.0494376 0.315588 0.0636304 0.148807 0.141551 **************** 
0.636763 0.131172 0.5664 0.287727 0.75159 0.160907 0.332209 0.549124 0.0230113 1.73952e-05 0.636624 0.16401 0.677303 0.000191517 0.593968 0.405358 0.025631 0.0217195 0.488144 0.408408 0.400582 0.3422 **************** 
0.107383 0.437287 0.0108748 0.0953924 0.595455 0.148946 0.196764 0.388259 0.616606 0.118533 0.328941 0.146154 0.530124 0.176659 0.000220518 0.99804 0.91096 0.0490024 0.0320922 0.0579903 0.0766643 0.0869741 **************** 
0.520941 0.0121438 0.0363976 0.0990228 0.0354505 0.815777 0.0250124 0.157304 0.5 0.199495 0.0698053 0.00490532 0.0733747 0.524536 0.000548999 0.998741 0.969693 0.0145244 0.275663 0.288064 0.149238 0.416846 **************** 
0.208373 0.387879 0.235773 0.521554 0.39707 0.549896 0.234495 0.425253 0.478861 0.385567 0.60827 0.225561 0.337862 0.662035 0.499374 0.499815 0.972526 0.00641127 0.26412 0.174845 0.184655 0.12065 **************** 
0.666289 0.0472795 0.37221 0.297086 0.517357 0.414877 0.259467 0.2259 0.219878 0.57443 0.352086 0.553002 0.0476127 0.0608007 0.487804 0.511333 0.894318 0.083253 0.0247876 0.0501566 0.104705 0.106467 **************** 
0.49638 0.259855 0.0197109 0.58029 0.351156 0.497055 0.239489 0.0881288 0.351265 0.166534 0.448981 0.499607 0.481159 0.500259 0.0436014 0.95552 0.471998 0.505143 0.0307665 0.018235 0.0309816 0.0183492 **************** 
******************
0th points password value: 100000
100000 0.146726
******************
1th points password value: 200000
200000 0.194234
******************
2th points password value: 300000
300000 0.213249
******************
3th points password value: 400000
400000 0.229833
******************
4th points password value: 500000
500000 0.241545
******************
5th points password value: 600000
600000 0.247916
******************
6th points password value: 700000
700000 0.260781
******************
7th points password value: 800000
800000 0.266757
******************
8th points password value: 900000
900000 0.282917
******************
9th points password value: 1e+06
1e+06 0.284259
******************
10th points password value: 2e+06
2e+06 0.324636
******************
11th points password value: 3e+06
3e+06 0.343635
******************
12th points password value: 4e+06
4e+06 0.351789
******************
13th points password value: 5e+06
5e+06 0.355186
******************
14th points password value: 6e+06
6e+06 0.367088
******************
15th points password value: 7e+06
7e+06 0.373072
******************
16th points password value: 8e+06
8e+06 0.387703
******************
17th points password value: 9e+06
9e+06 0.393108
******************
18th points password value: 1e+07
1e+07 0.396521
******************
19th points password value: 2e+07
2e+07 0.443134
******************
20th points password value: 3e+07
3e+07 0.473587
******************
21th points password value: 4e+07
4e+07 0.500278
******************
22th points password value: 5e+07
5e+07 0.525801
******************
23th points password value: 6e+07
6e+07 0.549892
******************
24th points password value: 7e+07
7e+07 0.565476
******************
25th points password value: 8e+07
8e+07 0.568663
******************
26th points password value: 9e+07
9e+07 0.574152
******************
27th points password value: 1e+08
1e+08 0.57942
******************
28th points password value: 2e+08
2e+08 0.648148
******************
29th points password value: 3e+08
3e+08 0.6699
******************
30th points password value: 4e+08
4e+08 0.68423
******************
31th points password value: 5e+08
5e+08 0.692326
******************
32th points password value: 6e+08
6e+08 0.697084
******************
33th points password value: 7e+08
7e+08 0.70276
******************
34th points password value: 8e+08
8e+08 0.706249
******************
35th points password value: 9e+08
9e+08 0.71183
******************
36th points password value: 1e+09
1e+09 0.723207
******************
37th points password value: 2e+09
2e+09 0.755754
******************
38th points password value: 3e+09
3e+09 0.771088
******************
39th points password value: 4e+09
4e+09 0.784271
******************
40th points password value: 5e+09
5e+09 0.788883
******************
41th points password value: 6e+09
6e+09 0.796982
******************
42th points password value: 7e+09
7e+09 0.798707
******************
43th points password value: 8e+09
8e+09 0.799532
******************
44th points password value: 9e+09
9e+09 0.803579
******************
45th points password value: 1e+10
1e+10 0.805046
******************
46th points password value: 2e+10
2e+10 0.829688
******************
47th points password value: 3e+10
3e+10 0.843169
******************
48th points password value: 4e+10
4e+10 0.852287
******************
49th points password value: 5e+10
5e+10 0.859817
******************
50th points password value: 6e+10
6e+10 0.86294
******************
51th points password value: 7e+10
7e+10 0.865592
******************
52th points password value: 8e+10
8e+10 0.869298
******************
53th points password value: 9e+10
9e+10 0.870629


==> figs/montecarlo/imperfect/terminal/brazzers11by3_train.dat <==
../dataset/montecarlo/brazzers_train.txt
15 0.000842667
43.5353 0.000227861
50.0656 0.000153399
57.5755 0.000118106
66.2118 0.000108742
76.1435 7.87985e-05
87.5651 7.12613e-05
100.7 5.40219e-05
115.805 4.76664e-05
133.176 4.14491e-05
153.152 3.76097e-05
176.125 3.36126e-05
202.543 2.92283e-05
232.925 2.85071e-05
308.043 1.92181e-05
354.25 1.8518e-05
267.864 1.82182e-05
407.387 1.57099e-05
468.495 1.38315e-05
538.769 1.30668e-05
619.585 1.18789e-05
819.401 1.07396e-05
712.522 1.05541e-05
942.311 8.65956e-06
1246.21 6.1627e-06
1433.14 5.13559e-06
1083.66 5.02004e-06
1895.32 4.43196e-06
2179.62 4.14751e-06
1648.11 3.78616e-06
2506.57 2.87246e-06
2882.55 2.41453e-06
3314.93 2.26852e-06
3812.17 2.03558e-06
4384 1.60584e-06
5041.6 1.55506e-06
5797.84 1.35223e-06
7667.64 1.07465e-06
6667.51 1.06786e-06
8817.79 9.70765e-07
10140.5 7.33695e-07
13410.8 5.42848e-07
11661.5 5.14513e-07
15422.4 4.35731e-07
20396.1 4.27533e-07
17735.7 4.10471e-07
23455.5 3.51304e-07
26973.8 3.05481e-07
31019.9 2.50162e-07
35672.9 2.39958e-07
47177.4 1.20397e-07
41023.8 1.18955e-07
71750.9 1.12612e-07
62392.1 8.46261e-08
54254 7.52019e-08
94890.5 5.64861e-08
82513.5 4.94464e-08
1.02114e+06 3.88584e-08
1.17431e+06 2.37075e-08
144317 2.21735e-08
190859 1.8443e-08
252411 1.83827e-08
441468 1.81214e-08
507688 1.81214e-08
109124 1.75946e-08
165964 1.68711e-08
1.35046e+06 1.55799e-08
125493 1.52997e-08
583841 1.52096e-08
1.55303e+06 1.2466e-08
290272 1.12997e-08
219488 1.09346e-08
333813 1.05448e-08
1.78598e+06 1.04368e-08
383885 8.54422e-09
2.05388e+06 6.89426e-09
887950 6.75714e-09
671418 6.67245e-09
2.36196e+06 4.80956e-09
2.71626e+06 3.8877e-09
3.1237e+06 3.22695e-09
772130 2.90107e-09
3.59225e+06 2.7615e-09
4.13109e+06 1.83971e-09
4.75075e+06 1.58291e-09
6.28287e+06 1.40063e-09
5.46337e+06 1.1568e-09
7.2253e+06 1.02971e-09
9.55546e+06 7.95357e-10
8.3091e+06 6.64332e-10
1.09888e+07 5.82412e-10
1.26371e+07 5.25437e-10
1.45327e+07 4.67912e-10
1.67126e+07 4.02093e-10
1.92194e+07 3.32996e-10
2.54177e+07 2.6753e-10
2.21024e+07 2.13552e-10
2.92304e+07 1.69687e-10
3.36149e+07 1.52313e-10
4.44557e+07 1.34966e-10
3.86572e+07 1.09682e-10
5.87927e+07 9.79713e-11
5.11241e+07 9.5454e-11
6.76116e+07 9.22918e-11
8.94164e+07 6.0839e-11
7.77534e+07 5.65892e-11
1.02829e+08 5.13475e-11
1.35991e+08 3.52964e-11
1.18253e+08 3.17962e-11
1.5639e+08 3.0181e-11
2.06826e+08 2.20476e-11
1.79848e+08 2.09065e-11
2.37849e+08 1.81628e-11
2.73527e+08 1.57937e-11
3.14556e+08 1.14447e-11
3.61739e+08 9.28846e-12
4.16e+08 7.5e-12
5.5016e+08 6.68896e-12
4.784e+08 5.68562e-12
6.32684e+08 5.31071e-12
7.27587e+08 5.27772e-12
8.36725e+08 3.82444e-12
9.62233e+08 3.07618e-12
1.27255e+09 2.64036e-12
1.46344e+09 2.2413e-12
1.10657e+09 2.24116e-12
1.93539e+09 1.44673e-12
1.68295e+09 1.28346e-12
2.2257e+09 1.22209e-12
2.55956e+09 1.03143e-12
3.38502e+09 9.68976e-13
3.89277e+09 8.42588e-13
2.94349e+09 8.42536e-13
4.47669e+09 7.32685e-13
5.14819e+09 4.66183e-13
5.92042e+09 4.59427e-13
7.82975e+09 3.88263e-13
6.80848e+09 2.93751e-13
9.00421e+09 2.75427e-13
1.03548e+10 2.62679e-13
1.19081e+10 1.94826e-13
1.36943e+10 1.34363e-13
1.57484e+10 1.21917e-13
2.08273e+10 9.60278e-14
1.81107e+10 7.06765e-14
2.75441e+10 6.38975e-14
3.64271e+10 5.05119e-14
2.39514e+10 5.01015e-14
4.81748e+10 4.31761e-14
3.16757e+10 4.29351e-14
4.18911e+10 4.0104e-14
5.5401e+10 3.89885e-14
6.37112e+10 3.13917e-14
8.4258e+10 2.08882e-14
7.32678e+10 1.96539e-14
9.68967e+10 1.15587e-14
1.69473e+11 8.96898e-15
1.11431e+11 8.61518e-15
2.24128e+11 8.56653e-15
1.94894e+11 6.56768e-15
1.47368e+11 5.97145e-15
1.28146e+11 4.99431e-15
2.57747e+11 4.65572e-15
3.40871e+11 3.5204e-15
2.96409e+11 2.96887e-15
4.50801e+11 2.48446e-15
3.92001e+11 2.24489e-15
6.85613e+11 2.10031e-15
5.96185e+11 1.87861e-15
7.88455e+11 1.82636e-15
9.06723e+11 1.49991e-15
5.18422e+11 1.38883e-15
1.19914e+12 9.34002e-16
1.04273e+12 9.20659e-16
1.37901e+12 5.80125e-16
1.82374e+12 5.2639e-16
1.58586e+12 4.54011e-16
3.18974e+12 4.26367e-16
2.4119e+12 3.98026e-16
3.6682e+12 3.48945e-16
2.77369e+12 3.17267e-16
4.85119e+12 1.97889e-16
4.21843e+12 1.51715e-16
5.57887e+12 1.43398e-16
6.4157e+12 1.37163e-16
8.48477e+12 1.13144e-16
7.37806e+12 8.67437e-17
2.0973e+12 7.62884e-17
1.70659e+13 3.2814e-17
9.75748e+12 3.27953e-17
1.12211e+13 2.85177e-17
1.96258e+13 2.44576e-17
1.48399e+13 2.15635e-17
2.98484e+13 2.14417e-17
3.94745e+13 2.02663e-17
2.25697e+13 1.41783e-17
3.43256e+13 1.39837e-17
1.29043e+13 1.2399e-17
2.59551e+13 6.16449e-18
1.13955e+27 2.46414e-29
total number of guesses 1.13955e+27
number of equivalence classes 200
prob sanity 1
total 1
group 0.07296
group 0.07768
group 0.08152
group 0.08184
group 0.08624
group 0.12376
group 0.09536
group 0.09664
group 0.09704
group 0.09392
group 0.09304
sanity check for all groups 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
IterCount: 10000
BestCost: 0.135849
optimal matrix:
0.924061 0.0263273 0.0496118
0.634057 0.162097 0.203846
0.248113 0.296593 0.455294
0.286449 0.645345 0.0682061
0.0659343 0.826305 0.10776
0.148659 0.351939 0.499402
0.218978 0.312123 0.4689
0.273976 0.133019 0.593004
0.248372 0.272454 0.479174
0.194205 0.260459 0.545336
0.00318818 0.204788 0.792024
******************
1th points password value: 200000
IterCount: 10000
BestCost: 0.174806
optimal matrix:
0.844076 0.111826 0.0440987
0.477586 0.341357 0.181057
0.123335 0.202002 0.674664
0.00171261 0.000207963 0.998079
0.00565091 0.000102482 0.994247
0.0582434 0.00429872 0.937458
0.0392672 0.00558626 0.955147
0.411192 0.000257617 0.588551
0.528463 0.000255261 0.471281
0.0527577 4.77823e-05 0.947195
0.135412 0.000195035 0.864393
******************
2th points password value: 300000
IterCount: 10000
BestCost: 0.193758
optimal matrix:
0.627568 0.343228 0.0292046
0.019281 0.860334 0.120384
0.0602817 0.490436 0.449282
0.124216 2.15929e-06 0.875782
0.183867 2.14766e-05 0.816112
0.07773 3.41045e-05 0.922236
0.000280551 5.59469e-06 0.999714
0.101498 3.04435e-05 0.898472
0.31583 2.86006e-05 0.684141
0.0925072 4.43163e-06 0.907488
0.235087 6.8503e-06 0.764906
******************
3th points password value: 400000
IterCount: 10000
BestCost: 0.210407
optimal matrix:
0.0160663 0.97485 0.00908328
0.0502341 0.0139602 0.935806
0.187634 0.671813 0.140554
0.476851 0.166291 0.356858
0.0545539 0.246865 0.698581
0.451694 0.0512935 0.497013
0.378672 0.0357134 0.585615
0.383699 0.103014 0.513288
0.525585 0.41822 0.0561949
0.727894 0.10803 0.164076
0.903561 0.0290701 0.0673692
******************
4th points password value: 500000
IterCount: 10000
BestCost: 0.223985
optimal matrix:
0.777804 0.205495 0.0167008
0.0788888 0.852096 0.0690149
0.416543 0.327591 0.255866
0.0617626 0.114972 0.823266
0.00148395 0.0211716 0.977344
0.0387734 0.000906187 0.96032
0.00872406 0.171396 0.81988
0.250991 0.248712 0.500296
0.00154114 0.0889857 0.909473
0.00179855 0.163793 0.834408
0.000661023 0.054207 0.945132
******************
5th points password value: 600000
IterCount: 10000
BestCost: 0.237727
optimal matrix:
0.00786027 0.00495385 0.987186
0.0325647 0.0306811 0.936754
0.122138 0.113931 0.763931
0.392462 0.542721 0.0648168
0.467167 0.527815 0.00501807
0.404396 0.582137 0.013467
0.539832 0.459849 0.000319123
0.536757 0.463022 0.000220631
0.586169 0.161447 0.252384
0.48898 0.509769 0.00125145
0.483046 0.514349 0.00260441
******************
6th points password value: 700000
IterCount: 10000
BestCost: 0.257681
optimal matrix:
0.224281 0.768195 0.00752361
0.0144216 0.954159 0.0314192
0.466041 0.416532 0.117426
0.235359 0.208098 0.556543
0.133756 0.296974 0.56927
0.000180028 0.352751 0.647069
0.0741912 0.00553428 0.920274
0.246844 0.51809 0.235066
0.237458 0.213997 0.548545
0.268024 0.410083 0.321893
0.261815 0.0680356 0.670149
******************
7th points password value: 800000
IterCount: 10000
BestCost: 0.264154
optimal matrix:
0.00253447 0.990523 0.00694295
0.502056 0.469277 0.028667
0.196631 0.6962 0.107169
0.186859 0.304551 0.50859
0.0386686 0.234242 0.72709
0.249863 0.0110088 0.739129
0.149136 0.690262 0.160601
0.269768 0.0487178 0.681514
0.338609 0.178735 0.482656
0.202003 0.0728715 0.725126
0.274795 0.118166 0.607039
******************
8th points password value: 900000
IterCount: 10000
BestCost: 0.267808
optimal matrix:
0.98802 0.00502265 0.0069572
0.492539 0.478841 0.0286197
0.495523 0.397332 0.107145
0.163247 0.327839 0.508914
0.0933387 1.08124e-05 0.90665
0.546227 8.49944e-06 0.453764
0.453024 3.8435e-05 0.546937
0.317524 1.31577e-05 0.682463
0.420147 3.29401e-06 0.57985
0.361239 4.27729e-07 0.638761
0.0019358 2.71708e-06 0.998061
******************
9th points password value: 1e+06
IterCount: 10000
BestCost: 0.269459
optimal matrix:
0.885789 0.106823 0.00738754
0.964664 0.00459781 0.0307383
0.868843 0.0158483 0.115309
0.366111 0.085683 0.548206
3.43586e-06 0.139135 0.860861
4.35035e-05 0.0466303 0.953326
7.07335e-06 0.743313 0.25668
1.39468e-06 0.078136 0.921863
6.05212e-05 0.0979312 0.902008
1.13474e-05 0.180798 0.81919
1.75902e-06 0.0794528 0.920545
******************
10th points password value: 2e+06
IterCount: 10000
BestCost: 0.310874
optimal matrix:
0.499336 0.497198 0.00346608
0.481823 0.503862 0.0143147
0.0735865 0.872967 0.0534463
0.482998 0.26236 0.254643
0.103486 0.251434 0.64508
0.0811715 0.072616 0.846212
0.0829788 0.0838706 0.833151
0.320814 0.0353943 0.643792
0.0903782 0.0160067 0.893615
0.000276094 0.0845681 0.915156
0.0871625 0.238856 0.673982
******************
11th points password value: 3e+06
IterCount: 10000
BestCost: 0.338566
optimal matrix:
0.552437 0.445824 0.00173905
0.509271 0.483591 0.0071384
0.429444 0.54369 0.0268657
0.450114 0.422519 0.127367
0.344924 0.333376 0.3217
0.0652111 0.158269 0.77652
0.0948901 0.187225 0.717885
0.0543738 0.366617 0.579009
0.498474 0.0578724 0.443654
0.396552 0.047962 0.555486
0.0517241 0.279846 0.66843
******************
12th points password value: 4e+06
IterCount: 10000
BestCost: 0.348544
optimal matrix:
0.497416 0.501332 0.001252
0.992868 0.0018313 0.00530099
0.475491 0.504657 0.0198522
0.88296 0.0220726 0.0949677
0.0588898 0.100537 0.840573
0.128076 0.100012 0.771911
0.0736558 0.56853 0.357814
0.254635 0.0895573 0.655808
0.0413066 0.199523 0.75917
0.0478523 0.331156 0.620991
0.428876 0.0790417 0.492082
******************
13th points password value: 5e+06
IterCount: 10000
BestCost: 0.354365
optimal matrix:
0.000768857 0.0011118 0.998119
0.00317357 0.00313449 0.993692
0.0118627 0.0117311 0.976406
0.0567066 0.056008 0.887285
0.496408 0.485223 0.0183693
0.505843 0.408958 0.0851987
0.510619 0.484799 0.00458159
0.504027 0.450486 0.0454869
0.461834 0.463288 0.074878
0.511747 0.475474 0.0127787
0.319622 0.530756 0.149622
******************
14th points password value: 6e+06
IterCount: 10000
BestCost: 0.366403
optimal matrix:
0.0464133 0.388375 0.565212
0.498695 0.498506 0.00279887
0.984488 0.00495657 0.0105558
0.918598 0.0319457 0.049456
0.213644 0.337436 0.44892
0.348838 0.128969 0.522193
0.305065 0.535333 0.159601
0.176253 0.23996 0.583787
0.15144 0.303325 0.545235
0.34404 0.0887319 0.567228
0.114564 0.207367 0.678068
******************
15th points password value: 7e+06
IterCount: 10000
BestCost: 0.372823
optimal matrix:
0.560386 0.160815 0.278799
0.00204741 0.000896019 0.997057
0.00667717 0.00517009 0.988153
0.0313101 0.0243625 0.944327
0.289344 0.221209 0.489447
0.39329 0.300918 0.305792
0.389733 0.304084 0.306183
0.244329 0.268282 0.487389
0.412151 0.354333 0.233516
0.387423 0.0466748 0.565903
0.494609 0.499751 0.00564025
******************
16th points password value: 8e+06
IterCount: 10000
BestCost: 0.372375
optimal matrix:
0.000358034 0.999145 0.000496815
0.635466 0.361483 0.00305169
0.510228 0.47836 0.0114124
0.961547 0.00191604 0.0365366
0.163488 0.350846 0.485666
0.253752 0.000137514 0.74611
0.150677 0.000341386 0.848981
0.743156 2.69334e-05 0.256817
0.00266069 4.94314e-06 0.997334
0.16052 0.00113898 0.838341
0.202967 4.27968e-05 0.79699
******************
17th points password value: 9e+06
IterCount: 10000
BestCost: 0.375326
optimal matrix:
0.014587 0.984882 0.000530657
0.493114 0.503571 0.0033152
0.9147 0.0728347 0.012465
0.146206 0.794516 0.0592782
0.0175546 0.452099 0.530347
0.0462988 1.44374e-06 0.9537
0.016542 1.57822e-05 0.983442
0.387291 1.20675e-06 0.612708
0.00371749 3.08309e-06 0.996279
0.00428753 7.6911e-06 0.995705
0.0188385 2.75811e-06 0.981159
******************
18th points password value: 1e+07
IterCount: 10000
BestCost: 0.377453
optimal matrix:
0.411619 0.587674 0.000707334
0.385878 0.611219 0.00290291
0.619403 0.369684 0.0109133
0.35005 0.597899 0.0520511
0.484403 0.0511651 0.464432
5.59587e-07 0.0318228 0.968177
1.19441e-07 0.141275 0.858724
1.46429e-06 0.0949703 0.905028
6.60346e-06 0.0660003 0.933993
1.69189e-06 0.222068 0.777931
1.22695e-05 0.0642884 0.935699
******************
19th points password value: 2e+07
IterCount: 10000
BestCost: 0.421030
optimal matrix:
0.134441 0.540325 0.325234
0.000219856 0.99888 0.000900008
0.406858 0.589754 0.00338727
0.638639 0.345163 0.0161979
0.0999397 0.755973 0.144087
0.165973 0.122849 0.711179
0.165987 0.13961 0.694403
0.389601 0.169316 0.441083
0.0803639 0.141718 0.777918
0.371557 0.134053 0.494391
0.157044 0.287576 0.55538
******************
20th points password value: 3e+07
IterCount: 10000
BestCost: 0.455768
optimal matrix:
0.468391 0.0163283 0.515281
0.737634 0.261528 0.000837967
0.000399783 0.996464 0.00313606
0.624839 0.360172 0.0149886
0.0533323 0.815532 0.131136
0.0513861 0.283231 0.665383
0.0591963 1.94856e-05 0.940784
0.0749957 2.65151e-05 0.924978
0.0759453 7.64536e-06 0.924047
0.114271 3.86222e-06 0.885725
0.253148 8.51597e-05 0.746767
******************
21th points password value: 4e+07
IterCount: 10000
BestCost: 0.486462
optimal matrix:
0.659047 0.149399 0.191554
0.000323296 0.345292 0.654385
0.00123089 0.00117227 0.997597
0.00582135 0.0055959 0.988583
0.0509669 0.0486796 0.900353
0.261231 0.245332 0.493437
0.484258 0.482264 0.0334776
0.471081 0.437328 0.0915915
0.509169 0.481227 0.00960484
0.49411 0.503074 0.00281569
0.488119 0.480803 0.031078
******************
22th points password value: 5e+07
IterCount: 10000
BestCost: 0.522117
optimal matrix:
0.279678 0.0211727 0.699149
0.310586 0.689146 0.000268737
0.000963862 0.997342 0.00169366
0.499972 0.495134 0.00489354
0.0475163 0.909417 0.0430666
0.230779 0.549198 0.220023
0.329428 0.263975 0.406598
0.714529 3.5808e-05 0.285435
0.194385 1.47126e-05 0.8056
0.47315 0.000218228 0.526632
0.428072 4.52678e-05 0.571883
******************
23th points password value: 6e+07
IterCount: 10000
BestCost: 0.541658
optimal matrix:
0.394575 0.21806 0.387365
0.5 0.148135 0.351865
0.65363 0.345038 0.00133231
0.228241 0.767495 0.00426448
0.483616 0.459851 0.0565322
0.0347884 0.686877 0.278334
0.406441 0.0516948 0.541864
2.57538e-08 0.0598234 0.940177
7.48787e-06 0.0441717 0.955821
2.44858e-05 0.150956 0.84902
3.62289e-06 0.195936 0.80406
******************
24th points password value: 7e+07
IterCount: 10000
BestCost: 0.559103
optimal matrix:
0.417292 0.400193 0.182515
0.991649 0.00809029 0.000260235
0.295573 0.703445 0.000982389
0.356917 0.638386 0.00469678
0.489702 0.468396 0.0419023
0.495144 0.298449 0.206406
0.178367 0.421538 0.400095
0.0394388 1.20947e-06 0.96056
0.457749 1.46564e-06 0.54225
5.15462e-06 1.38574e-06 0.999993
0.351702 2.27925e-06 0.648296
******************
25th points password value: 8e+07
IterCount: 10000
BestCost: 0.562057
optimal matrix:
0.0258941 0.718979 0.255127
0.380271 0.158279 0.461449
0.336747 0.662242 0.00101119
0.331596 0.663569 0.00483525
0.490491 0.466388 0.0431207
0.0608047 0.723085 0.21611
0.0220547 0.569713 0.408232
0.0212456 4.15421e-06 0.97875
0.0325067 1.02467e-05 0.967483
0.0745905 1.00105e-07 0.925409
0.0869387 6.01305e-06 0.913055
******************
26th points password value: 9e+07
IterCount: 10000
BestCost: 0.568012
optimal matrix:
0.0836777 0.0410382 0.875284
0.46304 0.382292 0.154668
0.463065 0.535857 0.00107801
0.77447 0.221131 0.00439876
0.709598 0.250844 0.0395573
0.454807 0.347762 0.197431
0.21975 0.398751 0.3815
1.49755e-06 0.00031074 0.999688
0.000165576 0.000695263 0.999139
7.12259e-05 9.21166e-05 0.999837
1.25102e-06 4.76237e-05 0.999951
******************
27th points password value: 1e+08
IterCount: 10000
BestCost: 0.573694
optimal matrix:
0.297222 0.1799 0.522878
0.000109596 0.109777 0.890113
0.000453762 0.000414746 0.999131
0.00216273 0.001194 0.996643
0.0191855 0.0158462 0.964968
0.0963748 0.0796275 0.823998
0.186068 0.152805 0.661127
0.525422 0.474482 9.62206e-05
0.665307 0.334459 0.000233775
0.499213 0.500517 0.00027015
0.500147 0.49985 3.34121e-06
******************
28th points password value: 2e+08
IterCount: 10000
BestCost: 0.640331
optimal matrix:
0.633318 0.362581 0.00410016
0.0181951 0.605059 0.376746
0.000177665 0.0844165 0.915406
0.406576 0.592676 0.000748162
0.180625 0.812631 0.00674385
0.021045 0.945068 0.0338874
0.0410065 0.894115 0.0648786
0.274305 0.294883 0.430812
0.235064 0.346355 0.418581
0.290807 0.195619 0.513574
0.320448 0.27835 0.401202
******************
29th points password value: 3e+08
IterCount: 10000
BestCost: 0.666042
optimal matrix:
0.251442 0.606645 0.141913
0.842617 0.0515319 0.105851
0.499786 0.500017 0.000197631
0.508957 0.490107 0.000935343
0.323354 0.668215 0.00843049
0.500069 0.458058 0.0418726
0.0836158 0.836495 0.0798891
0.310973 0.0529107 0.636116
5.2299e-08 0.11582 0.884179
5.23277e-07 0.109429 0.890571
2.72508e-06 0.0484582 0.951539
******************
30th points password value: 4e+08
IterCount: 10000
BestCost: 0.680114
optimal matrix:
0.372791 0.113416 0.513793
0.481517 0.496977 0.021506
0.421552 0.578307 0.0001412
0.640659 0.264099 0.0952426
0.520155 0.473835 0.00601033
0.346712 0.623159 0.0301293
0.179928 0.76191 0.0581616
0.493646 0.0516145 0.454739
4.66691e-08 0.067529 0.932471
9.8043e-08 0.0946024 0.905397
3.67756e-06 0.12029 0.879706
******************
31th points password value: 5e+08
IterCount: 10000
BestCost: 0.687892
optimal matrix:
0.326084 0.454415 0.219501
0.198267 0.532139 0.269594
0.743249 0.256642 0.000109944
0.116697 0.882275 0.00102736
0.734726 0.260596 0.00467785
0.102501 0.874004 0.0234949
0.389795 0.565109 0.0450968
0.608277 0.0373168 0.354406
1.6442e-07 0.0768355 0.923164
6.27562e-07 0.0440445 0.955955
2.88012e-08 0.171792 0.828208
******************
32th points password value: 6e+08
IterCount: 10000
BestCost: 0.692360
optimal matrix:
0.204447 0.255905 0.539648
0.355907 0.398304 0.245789
0.597706 0.402195 9.96765e-05
0.795818 0.203707 0.000474952
0.497674 0.498078 0.00424805
0.947156 0.031467 0.021377
0.255761 0.703269 0.0409703
0.504824 0.173155 0.322021
2.4511e-05 1.10722e-05 0.999964
6.08574e-06 0.000141467 0.999852
5.26673e-05 9.17027e-06 0.999938
******************
33th points password value: 7e+08
IterCount: 10000
BestCost: 0.703372
optimal matrix:
0.321852 0.310828 0.36732
0.249989 0.749989 2.2619e-05
0.596239 0.290396 0.113366
0.275415 0.209411 0.515174
0.460877 0.536495 0.00262839
0.00453774 0.982477 0.0129853
0.516789 0.45826 0.0249515
0.0915658 0.708453 0.199981
0.206327 0.0164145 0.777258
0.12459 4.12236e-05 0.875369
0.357276 0.0412262 0.601498
******************
34th points password value: 8e+08
IterCount: 10000
BestCost: 0.712223
optimal matrix:
0.476972 0.455209 0.0678193
0.462097 0.0214108 0.516493
0.514743 0.372769 0.112487
0.139686 0.195235 0.665079
0.00148191 0.00127593 0.997242
0.00750699 0.00637674 0.986116
0.0143202 0.0124733 0.973206
0.112281 0.0963938 0.791326
0.525385 0.381968 0.0926472
0.423238 0.45719 0.119572
0.549776 0.431213 0.0190114
******************
35th points password value: 9e+08
IterCount: 10000
BestCost: 0.719304
optimal matrix:
0.397243 0.514306 0.0884511
0.499984 0.500005 1.17756e-05
0.530048 0.349426 0.120526
0.529697 0.469887 0.000416871
0.216508 0.781608 0.00188382
0.482798 0.507702 0.00949975
0.632317 0.349598 0.018085
0.0522418 0.804857 0.142902
0.173289 0.00700248 0.819709
0.562935 0.000895023 0.43617
0.0143235 0.0237451 0.961931
******************
36th points password value: 1e+09
IterCount: 10000
BestCost: 0.727322
optimal matrix:
0.621051 0.307745 0.0712039
0.4082 0.319458 0.272342
0.336754 0.641154 0.0220916
0.511028 0.488921 5.13324e-05
0.000735598 0.998783 0.000481881
0.0041343 0.00489145 0.990974
0.986037 0.00928063 0.00468187
0.0532266 0.0718469 0.874927
0.449496 0.343912 0.206592
0.142792 0.451618 0.405589
0.531052 0.426153 0.0427944
******************
37th points password value: 2e+09
IterCount: 10000
BestCost: 0.759277
optimal matrix:
0.417686 0.414661 0.167653
0.148958 0.509229 0.341813
0.148212 0.51674 0.335048
0.602751 4.14789e-05 0.397207
0.0822373 0.000369086 0.917394
0.00214171 0.00188017 0.995978
0.00407419 0.00357343 0.992352
0.508648 0.47562 0.0157321
0.453133 0.40119 0.145676
0.393545 0.31671 0.289745
0.448207 0.420058 0.131735
******************
38th points password value: 3e+09
IterCount: 10000
BestCost: 0.776071
optimal matrix:
0.0315204 0.585935 0.382544
0.510006 0.00127916 0.488715
0.0641331 0.439739 0.496128
0.319013 0.155698 0.525289
0.00027194 0.000244037 0.999484
0.00140672 0.00124877 0.997345
0.00295446 0.00236958 0.994676
0.028958 0.0187041 0.952338
0.338593 0.476488 0.184919
0.462171 0.316296 0.221533
0.43534 0.476206 0.0884533
******************
39th points password value: 4e+09
IterCount: 10000
BestCost: 0.788817
optimal matrix:
0.358877 0.573983 0.0671405
0.0582258 0.463042 0.478732
0.0181903 0.826297 0.155513
0.0500568 0.606586 0.343358
0.829745 0.140044 0.0302119
0.000861239 0.998295 0.000843424
0.484573 0.513818 0.00160982
0.486866 0.500503 0.0126307
0.332049 0.341945 0.326005
0.421991 0.275269 0.30274
0.350351 0.201033 0.448615
******************
40th points password value: 5e+09
IterCount: 10000
BestCost: 0.791963
optimal matrix:
0.0713948 0.410248 0.518357
0.519854 0.0590958 0.42105
0.0369718 0.624079 0.338949
0.599945 0.400032 2.30821e-05
0.970776 0.028906 0.000318175
0.00585045 0.992533 0.00161694
0.904023 0.0929023 0.00307468
0.96983 0.00278006 0.0273903
0.323378 0.0523762 0.624246
8.74658e-08 0.108577 0.891423
1.36999e-05 0.0461917 0.953795
******************
41th points password value: 6e+09
IterCount: 10000
BestCost: 0.796290
optimal matrix:
0.463829 0.120898 0.415273
0.502493 0.398723 0.0987839
0.48091 0.263874 0.255215
0.251855 0.476689 0.271456
0.730153 0.269791 5.64239e-05
0.998488 0.000418914 0.00109295
0.816772 0.181135 0.00209325
0.863783 0.119721 0.0164958
0.66386 0.0710879 0.265052
1.35457e-06 0.227206 0.772793
0.000338458 0.23701 0.762651
******************
42th points password value: 7e+09
IterCount: 10000
BestCost: 0.800037
optimal matrix:
0.66511 0.072605 0.262285
0.558184 0.0711085 0.370707
0.592867 0.313744 0.0933889
0.43572 0.310403 0.253877
0.0531409 0.261329 0.68553
0.516928 0.482365 0.000707247
0.99788 0.000772723 0.00134765
0.460874 0.528515 0.0106105
0.396846 0.328926 0.274228
9.57418e-06 0.456114 0.543877
0.000101863 0.376259 0.623639
******************
43th points password value: 8e+09
IterCount: 10000
BestCost: 0.800329
optimal matrix:
0.0925954 0.00313973 0.904265
0.230918 0.671417 0.0976646
0.0953744 0.0766014 0.828024
0.138858 0.453134 0.408008
0.000215289 0.000104936 0.99968
0.000513506 0.000323892 0.999163
0.000983334 0.00101717 0.997999
0.00771741 0.0109632 0.981319
0.20043 0.207215 0.592355
0.5016 0.498384 1.56403e-05
0.481418 0.518571 1.16409e-05
******************
44th points password value: 9e+09
IterCount: 10000
BestCost: 0.804097
optimal matrix:
0.261537 0.344102 0.394361
0.451701 0.0510769 0.497222
0.253003 0.585441 0.161556
0.499711 0.487967 0.0123215
0.488633 3.24237e-05 0.511335
0.000291715 0.000470933 0.999237
0.000906915 0.000704662 0.998388
0.00606995 0.00556455 0.988365
0.184195 0.141178 0.674627
0.510758 0.394317 0.0949256
0.528779 0.40692 0.0643006
******************
45th points password value: 1e+10
IterCount: 10000
BestCost: 0.811881
optimal matrix:
0.478287 0.121614 0.400099
0.46373 0.281331 0.254939
0.54862 0.367372 0.0840086
0.544839 0.455144 1.70548e-05
0.25316 0.296514 0.450326
0.499998 0.499229 0.000772383
0.923545 0.0749856 0.00146917
0.586999 0.401361 0.0116406
0.12661 0.685911 0.18748
0.00762542 0.00949752 0.982877
0.0105595 0.0131516 0.976289
******************
46th points password value: 2e+10
IterCount: 10000
BestCost: 0.832222
optimal matrix:
0.483244 0.0341667 0.482589
0.448269 0.26119 0.290541
0.507213 0.423936 0.0688509
0.453041 0.516927 0.0300316
0.00110736 0.118192 0.8807
0.499996 0.499632 0.000371449
0.503457 0.495993 0.000549106
0.488847 0.506273 0.00487999
0.0706772 0.816821 0.112502
0.0749822 0.0299342 0.895084
0.123896 0.112386 0.763718
******************
47th points password value: 3e+10
IterCount: 10000
BestCost: 0.845439
optimal matrix:
0.00702311 0.646245 0.346732
0.202979 0.239133 0.557887
0.0970648 0.345328 0.557607
0.245989 0.120578 0.633434
0.535557 0.264124 0.200319
0.201111 0.591242 0.207647
0.703933 0.295781 0.000286196
0.991736 0.00601272 0.00225147
0.891993 0.0494376 0.0585691
0.315588 0.0636304 0.620782
0.148807 0.141551 0.709642
******************
48th points password value: 4e+10
IterCount: 10000
BestCost: 0.853441
optimal matrix:
0.636763 0.131172 0.232065
0.5664 0.287727 0.145873
0.75159 0.160907 0.0875026
0.332209 0.549124 0.118667
0.0230113 1.73952e-05 0.976971
0.636624 0.16401 0.199367
0.677303 0.000191517 0.322505
0.593968 0.405358 0.000674087
0.025631 0.0217195 0.952649
0.488144 0.408408 0.103448
0.400582 0.3422 0.257218
******************
49th points password value: 5e+10
IterCount: 10000
BestCost: 0.857739
optimal matrix:
0.107383 0.437287 0.45533
0.0108748 0.0953924 0.893733
0.595455 0.148946 0.255599
0.196764 0.388259 0.414977
0.616606 0.118533 0.264861
0.328941 0.146154 0.524905
0.530124 0.176659 0.293217
0.000220518 0.99804 0.00173977
0.91096 0.0490024 0.0400377
0.0320922 0.0579903 0.909918
0.0766643 0.0869741 0.836362
******************
50th points password value: 6e+10
IterCount: 10000
BestCost: 0.862062
optimal matrix:
0.520941 0.0121438 0.466915
0.0363976 0.0990228 0.86458
0.0354505 0.815777 0.148772
0.0250124 0.157304 0.817683
0.5 0.199495 0.300505
0.0698053 0.00490532 0.925289
0.0733747 0.524536 0.40209
0.000548999 0.998741 0.000709623
0.969693 0.0145244 0.0157827
0.275663 0.288064 0.436273
0.149238 0.416846 0.433916
******************
51th points password value: 7e+10
IterCount: 10000
BestCost: 0.864991
optimal matrix:
0.208373 0.387879 0.403748
0.235773 0.521554 0.242672
0.39707 0.549896 0.0530336
0.234495 0.425253 0.340251
0.478861 0.385567 0.135573
0.60827 0.225561 0.166169
0.337862 0.662035 0.000102862
0.499374 0.499815 0.000810645
0.972526 0.00641127 0.0210627
0.26412 0.174845 0.561034
0.184655 0.12065 0.694696
******************
52th points password value: 8e+10
IterCount: 10000
BestCost: 0.867044
optimal matrix:
0.666289 0.0472795 0.286432
0.37221 0.297086 0.330704
0.517357 0.414877 0.0677666
0.259467 0.2259 0.514633
0.219878 0.57443 0.205692
0.352086 0.553002 0.0949118
0.0476127 0.0608007 0.891587
0.487804 0.511333 0.000862412
0.894318 0.083253 0.0224288
0.0247876 0.0501566 0.925056
0.104705 0.106467 0.788828
******************
53th points password value: 9e+10
IterCount: 10000
BestCost: 0.868261
optimal matrix:
0.49638 0.259855 0.243765
0.0197109 0.58029 0.399999
0.351156 0.497055 0.151789
0.239489 0.0881288 0.672382
0.351265 0.166534 0.4822
0.448981 0.499607 0.0514116
0.481159 0.500259 0.0185815
0.0436014 0.95552 0.000879092
0.471998 0.505143 0.0228591
0.0307665 0.018235 0.950998
0.0309816 0.0183492 0.950669


==> figs/montecarlo/imperfect/terminal/brazzersbenchmark.dat <==
../dataset/montecarlo/brazzers_test.txt15 0.000912
43.5353 0.000222348
50.0656 0.000158192
57.5755 0.000127832
66.2118 0.000112367
76.1435 9.66595e-05
87.5651 7.03477e-05
115.805 5.45746e-05
100.7 5.16386e-05
133.176 4.08483e-05
176.125 3.99717e-05
153.152 3.81321e-05
202.543 3.35731e-05
267.864 2.21008e-05
232.925 2.19813e-05
354.25 1.91955e-05
407.387 1.70845e-05
308.043 1.61016e-05
468.495 1.40023e-05
538.769 1.24729e-05
619.585 1.22663e-05
712.522 9.76811e-06
942.311 8.74446e-06
819.401 8.39638e-06
1083.66 6.49652e-06
1246.21 6.48368e-06
1433.14 5.4147e-06
1648.11 3.88324e-06
1895.32 3.58778e-06
2506.57 3.28737e-06
2179.62 3.26662e-06
2882.55 2.41453e-06
3314.93 2.26852e-06
3812.17 2.22445e-06
4384 1.91606e-06
5041.6 1.66614e-06
5797.84 1.15905e-06
8817.79 8.25604e-07
7667.64 8.1381e-07
6667.51 8.03898e-07
10140.5 6.94249e-07
11661.5 5.48813e-07
15422.4 5.1354e-07
13410.8 5.13021e-07
23455.5 3.92232e-07
20396.1 3.53009e-07
17735.7 3.51832e-07
26973.8 2.72857e-07
31019.9 2.60478e-07
35672.9 2.46686e-07
41023.8 1.26756e-07
71750.9 1.14842e-07
47177.4 1.05135e-07
62392.1 1.00013e-07
54254 9.87946e-08
82513.5 5.52637e-08
94890.5 4.72123e-08
1.02114e+06 3.81534e-08
1.17431e+06 2.52062e-08
441468 1.93899e-08
125493 1.78496e-08
252411 1.7115e-08
1.35046e+06 1.64685e-08
507688 1.6388e-08
144317 1.55214e-08
290272 1.51582e-08
165964 1.4943e-08
333813 1.39e-08
190859 1.38322e-08
383885 1.31289e-08
219488 1.31215e-08
1.55303e+06 1.20023e-08
583841 1.1921e-08
1.78598e+06 1.14223e-08
109124 9.53043e-09
887950 6.75714e-09
2.05388e+06 6.42686e-09
671418 5.60009e-09
2.36196e+06 5.41922e-09
2.71626e+06 3.79934e-09
3.1237e+06 2.89401e-09
4.13109e+06 2.42067e-09
772130 2.38302e-09
3.59225e+06 2.33837e-09
5.46337e+06 1.52287e-09
6.28287e+06 1.3497e-09
4.75075e+06 1.2798e-09
7.2253e+06 1.02971e-09
9.55546e+06 8.03729e-10
8.3091e+06 7.50984e-10
1.09888e+07 5.53292e-10
1.26371e+07 4.4947e-10
1.45327e+07 3.35795e-10
1.67126e+07 3.06356e-10
1.92194e+07 2.74722e-10
2.21024e+07 2.46128e-10
2.54177e+07 2.36056e-10
2.92304e+07 2.05266e-10
3.36149e+07 1.47553e-10
3.86572e+07 1.13821e-10
4.44557e+07 1.13371e-10
5.87927e+07 9.38892e-11
5.11241e+07 9.38892e-11
6.76116e+07 6.86272e-11
8.94164e+07 5.63655e-11
7.77534e+07 5.35025e-11
1.02829e+08 4.51235e-11
1.18253e+08 3.92379e-11
1.35991e+08 3.52964e-11
1.5639e+08 2.60887e-11
1.79848e+08 2.40202e-11
2.37849e+08 2.08535e-11
2.06826e+08 1.77928e-11
2.73527e+08 1.72561e-11
3.14556e+08 1.14447e-11
3.61739e+08 9.06731e-12
5.5016e+08 8.57932e-12
4.784e+08 7.69231e-12
4.16e+08 6.73077e-12
6.32684e+08 5.18426e-12
7.27587e+08 4.94786e-12
8.36725e+08 4.01566e-12
9.62233e+08 3.57502e-12
1.10657e+09 3.10871e-12
1.27255e+09 2.70323e-12
1.46344e+09 2.0773e-12
2.2257e+09 1.50963e-12
1.68295e+09 1.4736e-12
1.93539e+09 1.4054e-12
3.38502e+09 9.92609e-13
4.47669e+09 8.22037e-13
2.94349e+09 7.88179e-13
2.55956e+09 6.25108e-13
5.14819e+09 6.21578e-13
3.89277e+09 5.34324e-13
5.92042e+09 4.32402e-13
6.80848e+09 3.52502e-13
7.82975e+09 2.86088e-13
9.00421e+09 2.66542e-13
1.36943e+10 2.16149e-13
1.03548e+10 2.08598e-13
1.19081e+10 1.74671e-13
1.57484e+10 1.37157e-13
1.81107e+10 1.14849e-13
2.39514e+10 1.00203e-13
2.08273e+10 7.68223e-14
2.75441e+10 6.38975e-14
3.64271e+10 5.27081e-14
3.16757e+10 4.79863e-14
5.5401e+10 4.04325e-14
4.18911e+10 3.24651e-14
4.81748e+10 2.65699e-14
6.37112e+10 2.51133e-14
8.4258e+10 2.46861e-14
7.32678e+10 1.74701e-14
9.68967e+10 1.7338e-14
1.47368e+11 9.77147e-15
1.28146e+11 8.74004e-15
1.11431e+11 6.46138e-15
2.24128e+11 6.06796e-15
1.94894e+11 5.74672e-15
1.69473e+11 5.66462e-15
2.57747e+11 5.58687e-15
2.96409e+11 4.04846e-15
3.92001e+11 3.2653e-15
4.50801e+11 2.48446e-15
5.18422e+11 2.46903e-15
3.40871e+11 2.34693e-15
5.96185e+11 2.28117e-15
9.06723e+11 1.67637e-15
7.88455e+11 1.31904e-15
1.04273e+12 1.22755e-15
6.85613e+11 1.16684e-15
1.19914e+12 7.33859e-16
1.58586e+12 6.55794e-16
1.82374e+12 6.14121e-16
1.37901e+12 5.80125e-16
2.4119e+12 5.30702e-16
2.77369e+12 4.32637e-16
4.21843e+12 3.60324e-16
3.18974e+12 3.00965e-16
4.85119e+12 2.1438e-16
3.6682e+12 1.96282e-16
5.57887e+12 1.86418e-16
6.4157e+12 1.37163e-16
8.48477e+12 1.03715e-16
7.37806e+12 8.67437e-17
2.0973e+12 7.62884e-17
1.12211e+13 5.70354e-17
9.75748e+12 4.9193e-17
1.48399e+13 4.31269e-17
2.98484e+13 4.02032e-17
2.25697e+13 3.89904e-17
1.29043e+13 3.09975e-17
1.70659e+13 1.87508e-17
3.43256e+13 1.39837e-17
3.94745e+13 1.21598e-17
2.59551e+13 9.24674e-18
1.96258e+13 8.15254e-18
1.13955e+27 2.44308e-29
total number of guesses 1.13955e+27
number of equivalence classes 200
prob sanity 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
(100000,0.16896)
******************
1th points password value: 200000
(200000,0.19184)
******************
2th points password value: 300000
(300000,0.2204)
******************
3th points password value: 400000
(400000,0.25176)
******************
4th points password value: 500000
(500000,0.26016)
******************
5th points password value: 600000
(600000,0.26016)
******************
6th points password value: 700000
(700000,0.26688)
******************
7th points password value: 800000
(800000,0.26688)
******************
8th points password value: 900000
(900000,0.28576)
******************
9th points password value: 1e+06
(1e+06,0.28576)
******************
10th points password value: 2e+06
(2e+06,0.33664)
******************
11th points password value: 3e+06
(3e+06,0.36088)
******************
12th points password value: 4e+06
(4e+06,0.36088)
******************
13th points password value: 5e+06
(5e+06,0.36088)
******************
14th points password value: 6e+06
(6e+06,0.37928)
******************
15th points password value: 7e+06
(7e+06,0.39088)
******************
16th points password value: 8e+06
(8e+06,0.39088)
******************
17th points password value: 9e+06
(9e+06,0.39088)
******************
18th points password value: 1e+07
(1e+07,0.39088)
******************
19th points password value: 2e+07
(2e+07,0.43888)
******************
20th points password value: 3e+07
(3e+07,0.47928)
******************
21th points password value: 4e+07
(4e+07,0.58448)
******************
22th points password value: 5e+07
(5e+07,0.58552)
******************
23th points password value: 6e+07
(6e+07,0.58552)
******************
24th points password value: 7e+07
(7e+07,0.60472)
******************
25th points password value: 8e+07
(8e+07,0.62128)
******************
26th points password value: 9e+07
(9e+07,0.62128)
******************
27th points password value: 1e+08
(1e+08,0.6316)
******************
28th points password value: 2e+08
(2e+08,0.66088)
******************
29th points password value: 3e+08
(3e+08,0.68376)
******************
30th points password value: 4e+08
(4e+08,0.70512)
******************
31th points password value: 5e+08
(5e+08,0.70512)
******************
32th points password value: 6e+08
(6e+08,0.7112)
******************
33th points password value: 7e+08
(7e+08,0.71688)
******************
34th points password value: 8e+08
(8e+08,0.71688)
******************
35th points password value: 9e+08
(9e+08,0.72688)
******************
36th points password value: 1e+09
(1e+09,0.73216)
******************
37th points password value: 2e+09
(2e+09,0.75456)
******************
38th points password value: 3e+09
(3e+09,0.77432)
******************
39th points password value: 4e+09
(4e+09,0.78816)
******************
40th points password value: 5e+09
(5e+09,0.7928)
******************
41th points password value: 6e+09
(6e+09,0.80224)
******************
42th points password value: 7e+09
(7e+09,0.80224)
******************
43th points password value: 8e+09
(8e+09,0.81064)
******************
44th points password value: 9e+09
(9e+09,0.8156)
******************
45th points password value: 1e+10
(1e+10,0.8156)
******************
46th points password value: 2e+10
(2e+10,0.8356)
******************
47th points password value: 3e+10
(3e+10,0.84208)
******************
48th points password value: 4e+10
(4e+10,0.85232)
******************
49th points password value: 5e+10
(5e+10,0.8592)
******************
50th points password value: 6e+10
(6e+10,0.86264)
******************
51th points password value: 7e+10
(7e+10,0.86568)
******************
52th points password value: 8e+10
(8e+10,0.86568)
******************
53th points password value: 9e+10
(9e+10,0.87152)


==> figs/montecarlo/imperfect/terminal/clixsense11by3_test.dat <==
../dataset/montecarlo/clixsense_test.txt
15 0.00105067
43.5353 9.73922e-05
50.0656 9.10805e-05
57.5755 5.55792e-05
66.2118 5.4371e-05
76.1435 4.93804e-05
87.5651 3.92851e-05
100.7 3.17776e-05
115.805 2.69419e-05
133.176 2.52299e-05
153.152 2.14167e-05
176.125 2.08943e-05
202.543 1.6984e-05
267.864 1.52316e-05
308.043 1.48031e-05
232.925 1.44253e-05
354.25 1.35498e-05
538.769 1.03941e-05
407.387 1.02114e-05
468.495 9.05026e-06
619.585 7.48889e-06
712.522 6.3998e-06
819.401 5.46741e-06
942.311 4.92407e-06
1246.21 4.62203e-06
1433.14 3.46094e-06
1648.11 3.3493e-06
1083.66 3.17443e-06
1895.32 3.12348e-06
2506.57 2.26605e-06
2179.62 2.16551e-06
3314.93 1.47213e-06
2882.55 1.47092e-06
3812.17 1.44799e-06
5797.84 1.06246e-06
6667.51 1.03187e-06
5041.6 9.20343e-07
4384 9.12409e-07
7667.64 7.61642e-07
8817.79 6.80443e-07
10140.5 6.23246e-07
11661.5 4.80212e-07
17735.7 4.42046e-07
15422.4 3.9942e-07
13410.8 3.69852e-07
26973.8 2.84721e-07
20396.1 2.62796e-07
23455.5 2.52393e-07
31019.9 2.2953e-07
41023.8 1.93059e-07
35672.9 1.211e-07
54254 8.84728e-08
94890.5 8.51507e-08
47177.4 7.4612e-08
62392.1 5.51352e-08
71750.9 5.12886e-08
82513.5 4.75074e-08
1.02114e+06 3.48629e-08
1.17431e+06 1.84619e-08
1.35046e+06 1.67647e-08
219488 1.56729e-08
165964 1.5425e-08
383885 1.50045e-08
441468 1.28662e-08
583841 1.27432e-08
144317 1.21954e-08
109124 1.17298e-08
290272 1.10241e-08
190859 1.0479e-08
1.55303e+06 1.0354e-08
887950 1.00907e-08
252411 9.82526e-09
333813 9.34655e-09
507688 8.35158e-09
1.78598e+06 7.34609e-09
125493 7.01236e-09
2.05388e+06 4.82988e-09
772130 4.76604e-09
2.36196e+06 4.40312e-09
671418 3.45538e-09
2.71626e+06 3.03358e-09
3.1237e+06 2.68912e-09
3.59225e+06 2.27156e-09
4.13109e+06 1.87844e-09
4.75075e+06 1.65026e-09
5.46337e+06 1.34715e-09
6.28287e+06 1.19691e-09
7.2253e+06 9.96498e-10
8.3091e+06 7.02844e-10
1.09888e+07 6.18813e-10
9.55546e+06 6.11169e-10
1.45327e+07 5.00941e-10
1.26371e+07 4.4947e-10
1.92194e+07 4.37057e-10
1.67126e+07 3.44651e-10
2.21024e+07 2.85942e-10
2.54177e+07 2.36056e-10
2.92304e+07 1.97055e-10
3.86572e+07 1.75905e-10
3.36149e+07 1.73732e-10
4.44557e+07 1.40364e-10
5.11241e+07 1.11102e-10
5.87927e+07 1.10218e-10
6.76116e+07 8.04595e-11
7.77534e+07 6.17337e-11
1.02829e+08 6.14614e-11
8.94164e+07 6.0839e-11
1.18253e+08 4.66795e-11
1.79848e+08 3.91441e-11
1.35991e+08 3.41199e-11
1.5639e+08 2.96695e-11
2.06826e+08 2.39816e-11
3.14556e+08 2.11091e-11
2.37849e+08 1.98445e-11
2.73527e+08 1.93034e-11
3.61739e+08 1.50385e-11
4.16e+08 1.32692e-11
4.784e+08 1.02007e-11
5.5016e+08 7.85226e-12
7.27587e+08 7.36682e-12
6.32684e+08 7.20739e-12
8.36725e+08 5.44982e-12
9.62233e+08 5.40409e-12
1.10657e+09 4.9884e-12
1.27255e+09 3.83481e-12
1.46344e+09 2.95196e-12
1.68295e+09 2.89967e-12
1.93539e+09 2.31477e-12
2.2257e+09 2.26445e-12
2.55956e+09 2.18788e-12
3.38502e+09 1.22894e-12
3.89277e+09 1.15085e-12
2.94349e+09 1.11432e-12
4.47669e+09 1.03648e-12
5.14819e+09 7.92512e-13
5.92042e+09 7.70216e-13
7.82975e+09 6.02829e-13
6.80848e+09 5.05252e-13
9.00421e+09 4.44236e-13
1.19081e+10 3.56061e-13
1.36943e+10 3.09618e-13
1.03548e+10 2.85856e-13
1.81107e+10 2.38533e-13
1.57484e+10 1.98115e-13
2.08273e+10 1.53645e-13
2.75441e+10 1.45222e-13
2.39514e+10 1.23584e-13
3.16757e+10 1.08601e-13
3.64271e+10 9.66314e-14
4.18911e+10 8.02079e-14
4.81748e+10 7.80491e-14
5.5401e+10 6.35367e-14
6.37112e+10 4.5204e-14
8.4258e+10 3.51302e-14
7.32678e+10 3.38484e-14
1.11431e+11 3.01531e-14
9.68967e+10 2.88967e-14
1.28146e+11 1.62315e-14
1.69473e+11 1.36895e-14
1.47368e+11 1.14e-14
1.94894e+11 1.1083e-14
2.24128e+11 9.28041e-15
3.40871e+11 8.21426e-15
2.57747e+11 7.44916e-15
2.96409e+11 5.12804e-15
3.92001e+11 4.89794e-15
5.18422e+11 4.62944e-15
4.50801e+11 4.614e-15
5.96185e+11 3.35466e-15
7.88455e+11 2.94246e-15
6.85613e+11 2.80041e-15
9.06723e+11 2.20575e-15
1.04273e+12 2.07148e-15
1.19914e+12 1.46772e-15
1.37901e+12 1.33429e-15
1.58586e+12 1.2107e-15
2.0973e+12 8.01028e-16
2.4119e+12 7.62884e-16
1.82374e+12 6.57987e-16
3.6682e+12 6.32463e-16
4.21843e+12 4.36181e-16
6.4157e+12 3.61613e-16
3.18974e+12 3.51126e-16
2.77369e+12 3.17267e-16
4.85119e+12 2.96834e-16
8.48477e+12 2.07431e-16
5.57887e+12 1.72078e-16
7.37806e+12 1.40958e-16
1.48399e+13 1.18599e-16
9.75748e+12 1.14784e-16
1.12211e+13 1.14071e-16
1.29043e+13 9.29925e-17
1.70659e+13 6.56279e-17
2.25697e+13 4.60796e-17
3.43256e+13 3.96206e-17
2.98484e+13 3.7523e-17
1.96258e+13 3.66864e-17
2.59551e+13 2.77402e-17
3.94745e+13 2.63461e-17
1.9683e+30 2.93451e-32
total number of guesses 1.9683e+30
number of equivalence classes 200
prob sanity 1
total 1
group 0.08104
group 0.08352
group 0.09224
group 0.08904
group 0.09064
group 0.1028
group 0.09472
group 0.09096
group 0.09064
group 0.092
group 0.0924
sanity check for all groups 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
matrix: 
0.0514604 0.552338 0.0973604 3.98122e-05 0.0117256 5.10639e-06 0.136898 0.000198988 0.120381 1.88978e-06 0.200628 4.16206e-05 0.000898329 5.8914e-05 0.214314 1.70178e-05 0.0920481 1.21954e-05 0.218516 1.09662e-06 0.0460609 4.63782e-06 **************** 
0.821194 0.0505184 0.170074 0.280804 0.130445 0.063023 0.185581 0.647763 0.36479 0.0235969 0.371947 0.158974 0.000886152 0.107971 0.27136 0.309697 0.048534 0.349629 0.283837 0.338805 0.000273092 0.000195358 **************** 
0.890916 0.0164327 0.140829 0.0508744 0.140812 0.104483 0.244614 0.34383 0.42 0.137826 0.350695 0.0401175 0.519974 0.0263312 0.106321 0.213837 0.143227 0.0292658 0.060518 0.110878 0.133235 0.0164654 **************** 
0.313656 0.637164 0.253374 0.229015 0.595109 0.375464 0.346686 0.173469 0.184318 0.176044 0.161286 0.144159 0.133428 0.073588 0.208706 0.619931 0.0579134 0.26086 0.367615 0.276662 0.470795 0.163199 **************** 
0.917055 0.0140072 0.275098 0.122525 5.71553e-06 0.0752008 6.17148e-06 0.0025976 2.76215e-06 0.114534 0.000141461 0.0825455 0.000826647 0.43546 9.93491e-06 0.299502 0.000834871 0.134512 1.77459e-05 0.133508 2.35293e-05 0.235641 **************** 
0.0346559 0.0339843 0.302936 0.297431 0.512904 0.486988 0.491264 0.508712 0.475275 0.524675 0.55208 0.44757 0.506898 0.492789 0.479788 0.520161 0.505813 0.494145 0.513247 0.486679 0.500412 0.499522 **************** 
0.918319 0.0327346 0.0829667 0.487736 0.020711 8.87526e-06 1.45768e-05 1.97878e-05 0.48553 1.76018e-06 0.0267754 5.92021e-07 0.000502464 7.17996e-06 0.31217 1.9041e-05 0.0612704 6.84873e-06 0.000796011 1.27988e-06 0.558268 3.17472e-05 **************** 
0.948937 0.00602154 0.52726 0.0788376 3.71352e-06 0.00699016 7.26732e-05 0.00510533 1.89542e-05 0.319915 4.26854e-06 0.177444 0.000109786 0.013338 0.00016049 0.000574919 0.000449849 0.336117 2.35795e-05 0.079352 1.96287e-05 0.115386 **************** 
0.321217 0.633495 0.480275 0.123549 9.33443e-07 1.95665e-06 3.30034e-06 2.55723e-07 1.82751e-07 3.84652e-07 1.89829e-05 3.18131e-06 6.28752e-07 1.71584e-06 3.57939e-06 1.46711e-06 2.51807e-06 4.0661e-06 7.13435e-08 2.8026e-05 4.69887e-06 4.53062e-06 **************** 
0.762033 0.207029 0.0519917 0.677346 0.192206 0.0837285 0.00213035 0.120526 0.366026 0.103653 0.166868 0.227809 0.000450318 0.0677961 3.16618e-05 0.0347888 1.32586e-06 0.0782362 0.422973 0.0638775 0.191719 0.0193087 **************** 
0.641674 0.347984 0.864165 0.0457017 0.260711 0.393666 0.18351 0.0774626 0.286717 0.470161 0.0364006 0.181776 7.06441e-06 0.431231 0.230932 0.554555 0.13945 0.272431 0.494821 0.0513733 0.100494 0.15529 **************** 
0.333087 0.655794 0.783447 0.119851 0.0560478 0.112612 0.0757795 0.0400181 0.0636326 7.46746e-05 0.0722327 0.0358813 0.0375607 0.0875837 0.084502 0.0204651 0.0654509 4.58245e-05 0.0781463 0.0806337 0.00549919 0.124928 **************** 
0.21801 0.773357 0.527425 0.396575 0.30908 0.0412132 2.64399e-05 0.0415147 0.000305179 0.0753855 2.35636e-05 6.69211e-06 0.000531858 0.000720126 0.000102862 0.155517 1.84926e-05 0.000137746 2.13455e-05 0.044871 4.18476e-06 0.165107 **************** 
0.310087 0.682578 0.935357 0.00058329 0.215272 0.235573 3.2683e-06 3.44939e-05 4.18636e-05 5.62271e-05 2.16768e-06 7.03972e-05 9.18249e-06 2.05023e-05 2.30928e-05 9.36893e-06 5.80181e-05 0.000105041 4.27003e-05 1.58304e-05 8.87516e-06 4.72054e-05 **************** 
0.0224016 0.973207 0.0177641 0.943773 0.0563613 0.614734 0.075245 3.40699e-06 0.0374579 1.35592e-05 0.337367 0.000371349 0.0177915 1.48039e-05 0.565015 2.39525e-06 0.623057 0.000137749 0.14473 7.56681e-06 0.403305 1.25945e-05 **************** 
0.00117448 0.993634 0.950014 0.00454269 0.202973 0.407963 7.84669e-05 1.19718e-05 3.58964e-05 3.01436e-05 1.7018e-05 1.41778e-05 0.000202552 2.25924e-05 8.34452e-07 1.61832e-05 0.000104355 1.0166e-06 8.3463e-05 9.43979e-06 5.13384e-05 6.52386e-07 **************** 
0.731244 0.264766 0.0437715 0.921235 0.0400007 0.66058 0.0949216 9.20618e-05 0.094161 3.61451e-05 0.226993 0.000158273 0.0587654 7.26684e-06 0.181474 0.000303819 0.27358 5.85358e-05 0.000154317 0.000621164 0.00608071 7.26327e-08 **************** 
0.835683 0.161153 0.356973 0.615202 0.0425662 0.720743 0.223476 0.0525171 0.00916642 0.176405 0.646783 0.0484198 0.0533016 0.0281669 0.0103512 0.131776 0.139216 0.00530447 0.103864 0.0228443 4.48476e-05 0.00224452 **************** 
0.000693495 0.000354521 0.00680007 0.971672 0.222386 0.592685 0.214949 0.219614 0.177974 0.0357308 0.023039 0.0264576 0.386231 0.209545 0.220606 0.0309267 0.0505824 0.134763 0.000357204 0.110756 0.574478 0.118009 **************** 
0.850215 0.148339 0.90584 0.0814892 0.494038 0.397476 0.0597127 0.028432 0.0995285 0.066744 0.0143153 0.00107483 0.312998 0.111629 0.333361 0.0015739 0.0025514 0.0266594 0.022001 0.0306484 0.0480685 0.0712953 **************** 
0.575662 0.423391 0.0247309 0.966975 0.00744033 0.921432 0.0635843 0.331771 4.53169e-05 0.000107925 0.000377222 5.54584e-05 0.0205659 1.74279e-05 0.256729 5.64894e-06 0.0371142 0.000451166 0.130983 8.92431e-06 0.609976 2.18918e-05 **************** 
0.0901204 0.71295 0.979187 0.0143445 0.00267804 0.941821 0.0519416 0.473531 0.0928135 4.62137e-05 0.0652798 4.87847e-05 0.0563188 0.000869505 0.113055 5.94924e-05 0.0889899 0.000105649 0.169399 0.00010101 0.105354 0.00250763 **************** 
0.115352 0.0614441 0.537652 0.457085 0.0706845 0.88422 0.61135 0.00721981 0.199308 0.0403542 1.74287e-08 0.0268932 1.38163e-06 0.00542304 5.05746e-07 0.00272044 2.63283e-06 0.00212625 2.28343e-05 0.0700702 1.15223e-06 0.201617 **************** 
0.000260208 0.979434 0.00233616 0.00215009 0.0122243 0.0184624 0.168376 0.155068 0.342199 0.31529 0.475293 0.524642 0.498847 0.501049 0.517632 0.48231 0.508345 0.491602 0.61799 0.382006 0.505626 0.494306 **************** 
0.224926 0.752074 0.504126 0.492329 0.465605 0.505011 0.240588 0.510217 0.14483 0.339611 0.00288449 0.0537305 2.00683e-05 0.00539495 0.000767083 0.000322044 0.00159153 0.0352702 0.00196862 0.239545 0.00479082 0.0173023 **************** 
0.172791 0.206652 0.00168677 0.996766 0.0117155 0.97503 0.358539 0.528839 0.20635 0.567448 0.373288 0.0542884 0.234774 0.227998 0.189492 0.0164666 0.786202 0.00108539 0.174859 0.0454112 0.901083 0.0647168 **************** 
0.498139 0.501492 0.626256 0.371747 0.00284936 0.986713 0.763371 0.0914059 0.081657 0.625279 0.148008 0.0587638 0.0804785 0.104937 0.304572 0.175317 0.586457 0.00198583 0.0215719 0.143682 0.0460241 0.011281 **************** 
0.345748 0.000117292 0.00120545 0.00119171 0.0104868 0.0102136 0.0896233 0.0867613 0.179582 0.175459 0.499303 0.484147 0.507527 0.487202 0.466845 0.450443 0.498784 0.501161 0.499898 0.462974 0.489569 0.496727 **************** 
0.290889 0.113433 0.000713156 0.998787 0.00411755 0.000388245 0.46989 0.493417 0.866335 0.0599056 0.253042 0.045708 0.16948 0.0586636 0.199818 0.0692242 0.614732 0.245538 0.819513 0.0328691 0.466822 0.0725264 **************** 
0.299212 0.345976 0.000337045 0.00033135 0.401306 0.598342 0.024831 0.0243994 0.0498063 0.0489509 0.496953 0.484434 0.512575 0.485885 0.486104 0.479044 0.496976 0.426096 0.486157 0.493313 0.386208 0.445239 **************** 
0.0488407 0.951057 0.389083 0.555078 0.861809 0.133952 0.88059 0.0831692 0.0342575 0.892592 0.223916 0.0396015 2.65616e-07 0.000391429 1.4803e-06 0.131622 8.63918e-07 0.0644221 3.27221e-06 0.0272106 5.47291e-06 0.034821 **************** 
0.455078 4.25628e-06 0.999594 4.60748e-05 0.391718 0.605202 0.482274 0.491386 0.0460598 0.900988 0.416101 0.0461944 9.00016e-06 0.0402771 1.91335e-06 0.042017 2.97719e-05 0.122041 1.48322e-08 0.0497933 3.41391e-06 0.383995 **************** 
0.0398321 0.8532 0.481726 0.517901 0.162321 0.836071 0.875904 0.101374 0.0478978 0.906581 0.313293 0.223006 0.0330546 0.0380513 0.039914 0.0523929 0.0429914 0.0574135 0.00693536 0.000231362 0.0578348 0.0598819 **************** 
0.5 0.488626 0.000128079 0.000147539 0.00110682 0.00117859 0.00987376 0.0102092 0.0196677 0.0203887 0.19961 0.20633 0.473229 0.48743 0.477968 0.482864 0.441834 0.481451 0.464023 0.479012 0.478399 0.48434 **************** 
0.180337 0.276837 0.122678 0.525812 0.00106046 0.000986917 0.00906716 0.0143094 0.0182417 0.016914 0.183694 0.172446 0.51389 0.475161 0.54491 0.40831 0.505199 0.494717 0.521562 0.475941 0.470389 0.527443 **************** 
0.262907 0.329743 0.535276 0.325088 0.468283 0.530556 0.97493 0.0150564 0.225754 0.754236 0.049482 0.746739 0.198821 0.0562642 0.413925 0.257797 0.303184 0.00176069 0.279353 0.036666 0.0546178 0.107329 **************** 
0.681655 0.0503857 9.26106e-05 0.814394 0.000793211 0.000720969 0.993019 0.00620737 0.0136514 0.0124515 0.138849 0.124486 0.485361 0.476433 0.459108 0.445499 0.515168 0.455836 0.509836 0.384314 0.503397 0.495081 **************** 
0.583285 0.0628888 0.387159 0.0980716 0.000347956 0.000358626 0.0031201 0.00310394 0.00656686 0.00612279 0.0659332 0.063006 0.406988 0.384124 0.529978 0.469651 0.502154 0.495542 0.515523 0.484094 0.505905 0.494077 **************** 
0.216145 0.552675 0.813022 0.0101401 0.537835 0.264336 0.00206951 0.00202625 0.00413155 0.00405184 0.0419628 0.0242999 0.259527 0.252765 0.511114 0.488882 0.515305 0.484677 0.51596 0.483968 0.482521 0.517471 **************** 
0.0996255 0.561337 0.139638 0.541666 0.00015904 0.000166977 0.0013742 0.00241819 0.00273295 0.00286402 0.0166882 0.0176211 0.171166 0.179411 0.465625 0.486466 0.399814 0.489789 0.488186 0.47918 0.488999 0.477089 **************** 
0.355067 0.499979 0.310731 0.449328 0.352377 0.219196 0.00110394 0.00113491 0.00215836 0.00231157 0.0223565 0.0233691 0.139718 0.143953 0.557214 0.420917 0.477288 0.489341 0.41876 0.572982 0.531981 0.467925 **************** 
0.266767 0.261951 0.0970972 0.0712909 0.524746 8.32884e-05 0.000904707 0.000717465 0.00180875 0.00143427 0.574006 0.421029 0.113168 0.0897288 0.444268 0.46575 0.489941 0.367655 0.494331 0.40235 0.487083 0.333119 **************** 
0.032161 0.0614777 0.0280273 1.1746e-05 8.44074e-05 0.103082 0.999205 0.000768828 0.00149382 0.00153769 0.00721535 0.0155859 0.0930984 0.0961263 0.485655 0.487934 0.485276 0.485064 0.423813 0.482241 0.489659 0.484998 **************** 
0.0324645 0.548206 0.380967 0.387824 0.364708 0.354448 0.000700781 0.000610076 0.00140932 0.00121973 0.0086143 0.0124045 0.0873313 0.0762651 0.520287 0.448056 0.589163 0.383003 0.515396 0.463914 0.440527 0.496881 **************** 
0.341842 0.51733 0.0271969 0.428612 0.499948 0.499997 0.000379497 0.000327329 0.000752325 0.000653554 0.74874 0.24158 0.700452 0.239902 0.247985 0.213774 0.294757 0.175569 0.410985 0.3521 0.287543 0.330602 **************** 
0.546765 0.413157 0.480626 0.054631 0.0248328 0.147796 0.000273434 0.999103 0.25166 0.747093 0.986354 0.00101337 0.0338599 0.888409 0.178536 0.123769 0.261055 0.0329685 0.270922 0.187694 0.263854 0.273611 **************** 
0.549546 0.318134 0.150964 0.705944 0.815458 0.0136274 0.999096 0.000441307 0.133428 0.865643 0.914197 0.0763846 0.396781 0.544711 0.430085 0.0337278 9.22528e-08 0.000523442 7.79406e-05 0.0448788 6.53046e-07 0.0533698 **************** 
0.671701 0.0191806 0.26042 0.644108 0.334227 0.552714 0.522138 0.47755 0.972064 0.0273141 0.0577538 0.938463 0.474535 0.486648 0.475285 0.16837 1.86893e-06 6.82635e-08 8.26587e-07 2.19675e-06 0.000377668 6.46287e-08 **************** 
0.499055 0.200701 0.5 0.499997 0.13019 0.73192 0.142354 0.854341 0.267641 0.73198 0.491175 0.504986 0.887117 0.0892566 0.0212745 0.761722 0.0616832 0.0381073 0.0831892 0.0695553 0.099778 0.0499606 **************** 
0.289006 0.123866 0.290813 0.705297 0.123164 0.794376 0.511535 0.279508 0.999676 2.1634e-05 0.478866 0.518024 0.469329 0.511512 0.552361 0.270918 0.0271171 0.0374789 0.0284927 0.0701849 0.000130496 0.0863976 **************** 
0.437588 0.342127 0.0599559 0.0334473 0.399191 0.552038 0.463235 0.291064 5.96396e-05 0.999765 0.570694 0.427523 0.140535 0.848477 0.533327 0.365507 0.100266 0.0585614 0.361031 0.0818404 0.15749 0.224753 **************** 
0.326192 0.551804 0.535403 0.0980188 0.347434 0.421882 0.248945 0.75098 0.324543 0.584706 0.000119497 0.998018 0.491818 0.496731 0.663525 0.230893 0.0198503 0.0839983 0.0927581 0.0765373 0.029972 0.272286 **************** 
0.0219093 0.130851 0.473708 0.224278 0.18232 0.811838 0.602638 0.00161666 0.529963 2.26741e-05 0.469762 0.529417 0.189102 0.800485 0.705865 0.196396 0.0500707 0.114081 0.0332185 1.91067e-07 0.0564933 0.206639 **************** 
0.531364 0.00449537 0.5 0.313918 0.421965 0.0810544 0.0351347 0.964811 0.467135 0.130072 0.510463 0.487873 0.23584 0.753922 0.873577 0.0304751 0.00824629 0.0238741 0.0109415 0.0140678 0.00927051 0.00709733 **************** 
******************
0th points password value: 100000
100000 0.0732276
******************
1th points password value: 200000
200000 0.104757
******************
2th points password value: 300000
300000 0.12517
******************
3th points password value: 400000
400000 0.141567
******************
4th points password value: 500000
500000 0.1398
******************
5th points password value: 600000
600000 0.144055
******************
6th points password value: 700000
700000 0.147313
******************
7th points password value: 800000
800000 0.156143
******************
8th points password value: 900000
900000 0.157909
******************
9th points password value: 1e+06
1e+06 0.171489
******************
10th points password value: 2e+06
2e+06 0.214832
******************
11th points password value: 3e+06
3e+06 0.23014
******************
12th points password value: 4e+06
4e+06 0.236021
******************
13th points password value: 5e+06
5e+06 0.240158
******************
14th points password value: 6e+06
6e+06 0.247155
******************
15th points password value: 7e+06
7e+06 0.249328
******************
16th points password value: 8e+06
8e+06 0.250991
******************
17th points password value: 9e+06
9e+06 0.256158
******************
18th points password value: 1e+07
1e+07 0.272747
******************
19th points password value: 2e+07
2e+07 0.316931
******************
20th points password value: 3e+07
3e+07 0.326057
******************
21th points password value: 4e+07
4e+07 0.353479
******************
22th points password value: 5e+07
5e+07 0.374446
******************
23th points password value: 6e+07
6e+07 0.385836
******************
24th points password value: 7e+07
7e+07 0.395176
******************
25th points password value: 8e+07
8e+07 0.411898
******************
26th points password value: 9e+07
9e+07 0.418188
******************
27th points password value: 1e+08
1e+08 0.421658
******************
28th points password value: 2e+08
2e+08 0.489238
******************
29th points password value: 3e+08
3e+08 0.508485
******************
30th points password value: 4e+08
4e+08 0.516272
******************
31th points password value: 5e+08
5e+08 0.521024
******************
32th points password value: 6e+08
6e+08 0.525361
******************
33th points password value: 7e+08
7e+08 0.5327
******************
34th points password value: 8e+08
8e+08 0.546807
******************
35th points password value: 9e+08
9e+08 0.561811
******************
36th points password value: 1e+09
1e+09 0.566003
******************
37th points password value: 2e+09
2e+09 0.596274
******************
38th points password value: 3e+09
3e+09 0.609388
******************
39th points password value: 4e+09
4e+09 0.616951
******************
40th points password value: 5e+09
5e+09 0.623785
******************
41th points password value: 6e+09
6e+09 0.637612
******************
42th points password value: 7e+09
7e+09 0.646298
******************
43th points password value: 8e+09
8e+09 0.653467
******************
44th points password value: 9e+09
9e+09 0.664876
******************
45th points password value: 1e+10
1e+10 0.666676
******************
46th points password value: 2e+10
2e+10 0.696232
******************
47th points password value: 3e+10
3e+10 0.706285
******************
48th points password value: 4e+10
4e+10 0.716715
******************
49th points password value: 5e+10
5e+10 0.729788
******************
50th points password value: 6e+10
6e+10 0.740461
******************
51th points password value: 7e+10
7e+10 0.741983
******************
52th points password value: 8e+10
8e+10 0.746086
******************
53th points password value: 9e+10
9e+10 0.754166


==> figs/montecarlo/imperfect/terminal/clixsense11by3_train.dat <==
../dataset/montecarlo/clixsense_train.txt
15 0.001008
43.5353 0.000112093
50.0656 7.98952e-05
57.5755 6.39161e-05
76.1435 4.62285e-05
66.2118 4.22886e-05
87.5651 3.38034e-05
100.7 3.09832e-05
115.805 2.97052e-05
153.152 2.08943e-05
133.176 1.98235e-05
232.925 1.82033e-05
176.125 1.77147e-05
267.864 1.55303e-05
202.543 1.38242e-05
354.25 1.26465e-05
308.043 1.09076e-05
407.387 1.04078e-05
468.495 9.90405e-06
538.769 8.16676e-06
619.585 7.10153e-06
712.522 6.3998e-06
819.401 5.66268e-06
1083.66 4.87239e-06
1433.14 4.68901e-06
942.311 4.15999e-06
1246.21 3.53072e-06
1895.32 3.03906e-06
2179.62 2.38573e-06
1648.11 2.23286e-06
2506.57 1.9788e-06
2882.55 1.85946e-06
3314.93 1.59279e-06
3812.17 1.42701e-06
4384 1.38686e-06
6667.51 8.99886e-07
5041.6 8.88607e-07
5797.84 8.55491e-07
7667.64 7.40775e-07
11661.5 6.24275e-07
10140.5 6.15357e-07
8817.79 5.9879e-07
15422.4 4.5648e-07
13410.8 4.29506e-07
17735.7 4.0145e-07
20396.1 2.78485e-07
26973.8 2.52096e-07
23455.5 2.28518e-07
41023.8 1.98909e-07
31019.9 1.98582e-07
35672.9 1.07645e-07
54254 9.14219e-08
94890.5 9.02092e-08
62392.1 8.84728e-08
47177.4 8.81779e-08
71750.9 6.80131e-08
82513.5 5.33246e-08
1.02114e+06 3.21992e-08
1.17431e+06 1.92112e-08
1.35046e+06 1.6113e-08
252411 1.45794e-08
383885 1.41709e-08
144317 1.38584e-08
109124 1.3196e-08
190859 1.25747e-08
165964 1.25328e-08
441468 1.23225e-08
583841 1.1921e-08
219488 1.16635e-08
887950 1.14421e-08
507688 1.08728e-08
125493 1.08373e-08
290272 1.01973e-08
333813 1.00655e-08
1.55303e+06 9.47825e-09
1.78598e+06 8.73468e-09
772130 5.28408e-09
2.05388e+06 5.25834e-09
2.36196e+06 4.50473e-09
671418 3.33623e-09
2.71626e+06 3.2692e-09
3.1237e+06 2.6379e-09
3.59225e+06 2.29383e-09
4.13109e+06 1.58796e-09
5.46337e+06 1.5668e-09
4.75075e+06 1.33032e-09
6.28287e+06 1.20964e-09
7.2253e+06 8.41487e-10
8.3091e+06 6.54704e-10
9.55546e+06 6.36285e-10
1.26371e+07 5.69751e-10
1.09888e+07 5.38731e-10
1.67126e+07 4.16453e-10
1.45327e+07 4.01853e-10
1.92194e+07 3.45483e-10
2.54177e+07 2.58088e-10
2.21024e+07 2.49747e-10
2.92304e+07 2.29898e-10
3.36149e+07 1.90392e-10
3.86572e+07 1.55211e-10
4.44557e+07 1.25968e-10
5.11241e+07 1.17361e-10
5.87927e+07 1.08857e-10
6.76116e+07 8.75589e-11
7.77534e+07 7.8196e-11
8.94164e+07 6.44177e-11
1.02829e+08 4.90135e-11
1.18253e+08 4.32969e-11
1.35991e+08 4.00026e-11
1.79848e+08 2.80236e-11
1.5639e+08 2.71117e-11
2.06826e+08 2.47552e-11
2.73527e+08 2.16432e-11
2.37849e+08 1.95081e-11
3.14556e+08 1.88202e-11
3.61739e+08 1.45962e-11
4.16e+08 1.34615e-11
4.784e+08 1.18729e-11
5.5016e+08 1.13422e-11
7.27587e+08 9.56587e-12
6.32684e+08 8.47184e-12
8.36725e+08 6.59715e-12
1.10657e+09 5.27758e-12
9.62233e+08 4.5727e-12
1.46344e+09 3.22529e-12
1.27255e+09 3.20615e-12
1.68295e+09 2.75706e-12
1.93539e+09 2.64546e-12
2.2257e+09 2.44417e-12
2.55956e+09 2.15662e-12
2.94349e+09 1.60354e-12
3.89277e+09 1.52077e-12
3.38502e+09 1.18168e-12
4.47669e+09 1.07222e-12
5.14819e+09 7.92512e-13
6.80848e+09 6.58003e-13
7.82975e+09 6.53916e-13
5.92042e+09 5.13477e-13
9.00421e+09 4.17582e-13
1.03548e+10 3.47663e-13
1.19081e+10 2.95598e-13
1.36943e+10 2.62883e-13
1.57484e+10 2.23514e-13
2.08273e+10 2.03579e-13
1.81107e+10 1.98778e-13
2.75441e+10 1.21986e-13
3.64271e+10 1.20789e-13
3.16757e+10 9.09214e-14
2.39514e+10 8.68426e-14
4.81748e+10 7.63885e-14
4.18911e+10 6.68399e-14
6.37112e+10 4.8971e-14
7.32678e+10 3.82159e-14
5.5401e+10 3.46564e-14
9.68967e+10 3.21992e-14
8.4258e+10 3.13323e-14
1.47368e+11 1.95429e-14
1.11431e+11 1.93842e-14
1.28146e+11 1.68558e-14
1.69473e+11 1.41615e-14
1.94894e+11 1.1083e-14
2.24128e+11 1.10651e-14
2.57747e+11 8.69069e-15
3.40871e+11 6.57141e-15
2.96409e+11 5.93774e-15
4.50801e+11 4.96893e-15
5.96185e+11 4.69653e-15
3.92001e+11 3.67346e-15
7.88455e+11 3.65271e-15
5.18422e+11 3.54923e-15
6.85613e+11 3.15047e-15
9.06723e+11 2.02929e-15
1.04273e+12 1.68787e-15
1.19914e+12 1.20086e-15
1.37901e+12 1.10224e-15
1.58586e+12 8.07131e-16
1.82374e+12 6.57987e-16
2.0973e+12 6.48451e-16
4.21843e+12 5.31003e-16
4.85119e+12 5.27705e-16
3.6682e+12 5.23418e-16
3.18974e+12 4.76528e-16
2.77369e+12 3.4611e-16
6.4157e+12 3.36674e-16
2.4119e+12 3.31689e-16
8.48477e+12 2.07431e-16
5.57887e+12 1.86418e-16
7.37806e+12 1.40958e-16
1.29043e+13 1.2399e-16
9.75748e+12 1.14784e-16
1.70659e+13 7.03157e-17
1.96258e+13 6.52203e-17
1.48399e+13 5.39087e-17
2.59551e+13 4.62337e-17
2.25697e+13 4.60796e-17
1.12211e+13 4.27765e-17
3.94745e+13 3.85059e-17
3.43256e+13 3.49593e-17
2.98484e+13 2.68021e-17
1.9683e+30 2.78819e-32
total number of guesses 1.9683e+30
number of equivalence classes 200
prob sanity 1
total 1
group 0.0804
group 0.08608
group 0.08984
group 0.08792
group 0.09184
group 0.09776
group 0.09296
group 0.09344
group 0.09376
group 0.09432
group 0.09168
sanity check for all groups 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
IterCount: 10000
BestCost: 0.063890
optimal matrix:
0.0514604 0.552338 0.396201
0.0973604 3.98122e-05 0.9026
0.0117256 5.10639e-06 0.988269
0.136898 0.000198988 0.862903
0.120381 1.88978e-06 0.879617
0.200628 4.16206e-05 0.79933
0.000898329 5.8914e-05 0.999043
0.214314 1.70178e-05 0.785669
0.0920481 1.21954e-05 0.90794
0.218516 1.09662e-06 0.781483
0.0460609 4.63782e-06 0.953934
******************
1th points password value: 200000
IterCount: 10000
BestCost: 0.096438
optimal matrix:
0.821194 0.0505184 0.128288
0.170074 0.280804 0.549122
0.130445 0.063023 0.806532
0.185581 0.647763 0.166656
0.36479 0.0235969 0.611613
0.371947 0.158974 0.46908
0.000886152 0.107971 0.891143
0.27136 0.309697 0.418943
0.048534 0.349629 0.601837
0.283837 0.338805 0.377358
0.000273092 0.000195358 0.999532
******************
2th points password value: 300000
IterCount: 10000
BestCost: 0.115042
optimal matrix:
0.890916 0.0164327 0.0926509
0.140829 0.0508744 0.808296
0.140812 0.104483 0.754705
0.244614 0.34383 0.411556
0.42 0.137826 0.442173
0.350695 0.0401175 0.609188
0.519974 0.0263312 0.453695
0.106321 0.213837 0.679842
0.143227 0.0292658 0.827507
0.060518 0.110878 0.828604
0.133235 0.0164654 0.8503
******************
3th points password value: 400000
IterCount: 10000
BestCost: 0.127263
optimal matrix:
0.313656 0.637164 0.0491794
0.253374 0.229015 0.517611
0.595109 0.375464 0.0294274
0.346686 0.173469 0.479845
0.184318 0.176044 0.639638
0.161286 0.144159 0.694555
0.133428 0.073588 0.792984
0.208706 0.619931 0.171363
0.0579134 0.26086 0.681227
0.367615 0.276662 0.355723
0.470795 0.163199 0.366006
******************
4th points password value: 500000
IterCount: 10000
BestCost: 0.132975
optimal matrix:
0.917055 0.0140072 0.0689373
0.275098 0.122525 0.602376
5.71553e-06 0.0752008 0.924793
6.17148e-06 0.0025976 0.997396
2.76215e-06 0.114534 0.885463
0.000141461 0.0825455 0.917313
0.000826647 0.43546 0.563714
9.93491e-06 0.299502 0.700488
0.000834871 0.134512 0.864653
1.77459e-05 0.133508 0.866474
2.35293e-05 0.235641 0.764336
******************
5th points password value: 600000
IterCount: 10000
BestCost: 0.138733
optimal matrix:
0.0346559 0.0339843 0.93136
0.302936 0.297431 0.399633
0.512904 0.486988 0.000107938
0.491264 0.508712 2.42775e-05
0.475275 0.524675 5.04845e-05
0.55208 0.44757 0.000349482
0.506898 0.492789 0.000313037
0.479788 0.520161 5.13044e-05
0.505813 0.494145 4.24707e-05
0.513247 0.486679 7.34681e-05
0.500412 0.499522 6.551e-05
******************
6th points password value: 700000
IterCount: 10000
BestCost: 0.143160
optimal matrix:
0.918319 0.0327346 0.0489465
0.0829667 0.487736 0.429297
0.020711 8.87526e-06 0.97928
1.45768e-05 1.97878e-05 0.999966
0.48553 1.76018e-06 0.514469
0.0267754 5.92021e-07 0.973224
0.000502464 7.17996e-06 0.99949
0.31217 1.9041e-05 0.687811
0.0612704 6.84873e-06 0.938723
0.000796011 1.27988e-06 0.999203
0.558268 3.17472e-05 0.4417
******************
7th points password value: 800000
IterCount: 10000
BestCost: 0.146255
optimal matrix:
0.948937 0.00602154 0.045042
0.52726 0.0788376 0.393902
3.71352e-06 0.00699016 0.993006
7.26732e-05 0.00510533 0.994822
1.89542e-05 0.319915 0.680066
4.26854e-06 0.177444 0.822552
0.000109786 0.013338 0.986552
0.00016049 0.000574919 0.999265
0.000449849 0.336117 0.663433
2.35795e-05 0.079352 0.920624
1.96287e-05 0.115386 0.884594
******************
8th points password value: 900000
IterCount: 10000
BestCost: 0.148170
optimal matrix:
0.321217 0.633495 0.0452884
0.480275 0.123549 0.396176
9.33443e-07 1.95665e-06 0.999997
3.30034e-06 2.55723e-07 0.999996
1.82751e-07 3.84652e-07 0.999999
1.89829e-05 3.18131e-06 0.999978
6.28752e-07 1.71584e-06 0.999998
3.57939e-06 1.46711e-06 0.999995
2.51807e-06 4.0661e-06 0.999993
7.13435e-08 2.8026e-05 0.999972
4.69887e-06 4.53062e-06 0.999991
******************
9th points password value: 1e+06
IterCount: 10000
BestCost: 0.154694
optimal matrix:
0.762033 0.207029 0.0309387
0.0519917 0.677346 0.270662
0.192206 0.0837285 0.724066
0.00213035 0.120526 0.877343
0.366026 0.103653 0.530321
0.166868 0.227809 0.605323
0.000450318 0.0677961 0.931754
3.16618e-05 0.0347888 0.96518
1.32586e-06 0.0782362 0.921762
0.422973 0.0638775 0.51315
0.191719 0.0193087 0.788973
******************
10th points password value: 2e+06
IterCount: 10000
BestCost: 0.200851
optimal matrix:
0.641674 0.347984 0.0103424
0.864165 0.0457017 0.0901332
0.260711 0.393666 0.345623
0.18351 0.0774626 0.739027
0.286717 0.470161 0.243122
0.0364006 0.181776 0.781823
7.06441e-06 0.431231 0.568762
0.230932 0.554555 0.214513
0.13945 0.272431 0.58812
0.494821 0.0513733 0.453806
0.100494 0.15529 0.744216
******************
11th points password value: 3e+06
IterCount: 10000
BestCost: 0.219470
optimal matrix:
0.333087 0.655794 0.0111184
0.783447 0.119851 0.0967019
0.0560478 0.112612 0.83134
0.0757795 0.0400181 0.884202
0.0636326 7.46746e-05 0.936293
0.0722327 0.0358813 0.891886
0.0375607 0.0875837 0.874856
0.084502 0.0204651 0.895033
0.0654509 4.58245e-05 0.934503
0.0781463 0.0806337 0.84122
0.00549919 0.124928 0.869573
******************
12th points password value: 4e+06
IterCount: 10000
BestCost: 0.227937
optimal matrix:
0.21801 0.773357 0.00863221
0.527425 0.396575 0.0759997
0.30908 0.0412132 0.649706
2.64399e-05 0.0415147 0.958459
0.000305179 0.0753855 0.924309
2.35636e-05 6.69211e-06 0.99997
0.000531858 0.000720126 0.998748
0.000102862 0.155517 0.84438
1.84926e-05 0.000137746 0.999844
2.13455e-05 0.044871 0.955108
4.18476e-06 0.165107 0.834889
******************
13th points password value: 5e+06
IterCount: 10000
BestCost: 0.233589
optimal matrix:
0.310087 0.682578 0.00733494
0.935357 0.00058329 0.0640601
0.215272 0.235573 0.549155
3.2683e-06 3.44939e-05 0.999962
4.18636e-05 5.62271e-05 0.999902
2.16768e-06 7.03972e-05 0.999927
9.18249e-06 2.05023e-05 0.99997
2.30928e-05 9.36893e-06 0.999968
5.80181e-05 0.000105041 0.999837
4.27003e-05 1.58304e-05 0.999941
8.87516e-06 4.72054e-05 0.999944
******************
14th points password value: 6e+06
IterCount: 10000
BestCost: 0.237902
optimal matrix:
0.0224016 0.973207 0.00439149
0.0177641 0.943773 0.0384631
0.0563613 0.614734 0.328905
0.075245 3.40699e-06 0.924752
0.0374579 1.35592e-05 0.962529
0.337367 0.000371349 0.662262
0.0177915 1.48039e-05 0.982194
0.565015 2.39525e-06 0.434983
0.623057 0.000137749 0.376805
0.14473 7.56681e-06 0.855263
0.403305 1.25945e-05 0.596682
******************
15th points password value: 7e+06
IterCount: 10000
BestCost: 0.240214
optimal matrix:
0.00117448 0.993634 0.00519198
0.950014 0.00454269 0.0454434
0.202973 0.407963 0.389064
7.84669e-05 1.19718e-05 0.99991
3.58964e-05 3.01436e-05 0.999934
1.7018e-05 1.41778e-05 0.999969
0.000202552 2.25924e-05 0.999775
8.34452e-07 1.61832e-05 0.999983
0.000104355 1.0166e-06 0.999895
8.3463e-05 9.43979e-06 0.999907
5.13384e-05 6.52386e-07 0.999948
******************
16th points password value: 8e+06
IterCount: 10000
BestCost: 0.242484
optimal matrix:
0.731244 0.264766 0.00399005
0.0437715 0.921235 0.0349936
0.0400007 0.66058 0.299419
0.0949216 9.20618e-05 0.904986
0.094161 3.61451e-05 0.905803
0.226993 0.000158273 0.772848
0.0587654 7.26684e-06 0.941227
0.181474 0.000303819 0.818222
0.27358 5.85358e-05 0.726361
0.000154317 0.000621164 0.999225
0.00608071 7.26327e-08 0.993919
******************
17th points password value: 9e+06
IterCount: 10000
BestCost: 0.251257
optimal matrix:
0.835683 0.161153 0.00316422
0.356973 0.615202 0.0278251
0.0425662 0.720743 0.236691
0.223476 0.0525171 0.724007
0.00916642 0.176405 0.814428
0.646783 0.0484198 0.304798
0.0533016 0.0281669 0.918532
0.0103512 0.131776 0.857873
0.139216 0.00530447 0.85548
0.103864 0.0228443 0.873291
4.48476e-05 0.00224452 0.997711
******************
18th points password value: 1e+07
IterCount: 10000
BestCost: 0.260614
optimal matrix:
0.000693495 0.000354521 0.998952
0.00680007 0.971672 0.0215275
0.222386 0.592685 0.184928
0.214949 0.219614 0.565437
0.177974 0.0357308 0.786295
0.023039 0.0264576 0.950503
0.386231 0.209545 0.404224
0.220606 0.0309267 0.748467
0.0505824 0.134763 0.814655
0.000357204 0.110756 0.888887
0.574478 0.118009 0.307513
******************
19th points password value: 2e+07
IterCount: 10000
BestCost: 0.283630
optimal matrix:
0.850215 0.148339 0.00144625
0.90584 0.0814892 0.0126704
0.494038 0.397476 0.108486
0.0597127 0.028432 0.911855
0.0995285 0.066744 0.833728
0.0143153 0.00107483 0.98461
0.312998 0.111629 0.575374
0.333361 0.0015739 0.665065
0.0025514 0.0266594 0.970789
0.022001 0.0306484 0.947351
0.0480685 0.0712953 0.880636
******************
20th points password value: 3e+07
IterCount: 10000
BestCost: 0.303554
optimal matrix:
0.575662 0.423391 0.000946691
0.0247309 0.966975 0.00829465
0.00744033 0.921432 0.0711278
0.0635843 0.331771 0.604645
4.53169e-05 0.000107925 0.999847
0.000377222 5.54584e-05 0.999567
0.0205659 1.74279e-05 0.979417
0.256729 5.64894e-06 0.743265
0.0371142 0.000451166 0.962435
0.130983 8.92431e-06 0.869008
0.609976 2.18918e-05 0.390002
******************
21th points password value: 4e+07
IterCount: 10000
BestCost: 0.312583
optimal matrix:
0.0901204 0.71295 0.19693
0.979187 0.0143445 0.00646886
0.00267804 0.941821 0.0555005
0.0519416 0.473531 0.474527
0.0928135 4.62137e-05 0.90714
0.0652798 4.87847e-05 0.934671
0.0563188 0.000869505 0.942812
0.113055 5.94924e-05 0.886886
0.0889899 0.000105649 0.910904
0.169399 0.00010101 0.8305
0.105354 0.00250763 0.892138
******************
22th points password value: 5e+07
IterCount: 10000
BestCost: 0.338919
optimal matrix:
0.115352 0.0614441 0.823204
0.537652 0.457085 0.00526317
0.0706845 0.88422 0.0450951
0.61135 0.00721981 0.381431
0.199308 0.0403542 0.760338
1.74287e-08 0.0268932 0.973107
1.38163e-06 0.00542304 0.994576
5.05746e-07 0.00272044 0.997279
2.63283e-06 0.00212625 0.997871
2.28343e-05 0.0700702 0.929907
1.15223e-06 0.201617 0.798382
******************
23th points password value: 6e+07
IterCount: 10000
BestCost: 0.356219
optimal matrix:
0.000260208 0.979434 0.0203062
0.00233616 0.00215009 0.995514
0.0122243 0.0184624 0.969313
0.168376 0.155068 0.676556
0.342199 0.31529 0.342511
0.475293 0.524642 6.42141e-05
0.498847 0.501049 0.000103929
0.517632 0.48231 5.76866e-05
0.508345 0.491602 5.314e-05
0.61799 0.382006 3.30439e-06
0.505626 0.494306 6.74939e-05
******************
24th points password value: 7e+07
IterCount: 10000
BestCost: 0.373754
optimal matrix:
0.224926 0.752074 0.0229995
0.504126 0.492329 0.00354414
0.465605 0.505011 0.0293845
0.240588 0.510217 0.249195
0.14483 0.339611 0.51556
0.00288449 0.0537305 0.943385
2.00683e-05 0.00539495 0.994585
0.000767083 0.000322044 0.998911
0.00159153 0.0352702 0.963138
0.00196862 0.239545 0.758486
0.00479082 0.0173023 0.977907
******************
25th points password value: 8e+07
IterCount: 10000
BestCost: 0.398021
optimal matrix:
0.172791 0.206652 0.620558
0.00168677 0.996766 0.00154745
0.0117155 0.97503 0.0132549
0.358539 0.528839 0.112622
0.20635 0.567448 0.226202
0.373288 0.0542884 0.572423
0.234774 0.227998 0.537227
0.189492 0.0164666 0.794041
0.786202 0.00108539 0.212712
0.174859 0.0454112 0.77973
0.901083 0.0647168 0.0342006
******************
26th points password value: 9e+07
IterCount: 10000
BestCost: 0.405156
optimal matrix:
0.498139 0.501492 0.000369303
0.626256 0.371747 0.00199681
0.00284936 0.986713 0.0104379
0.763371 0.0914059 0.145223
0.081657 0.625279 0.293064
0.148008 0.0587638 0.793228
0.0804785 0.104937 0.814584
0.304572 0.175317 0.520111
0.586457 0.00198583 0.411557
0.0215719 0.143682 0.834746
0.0460241 0.011281 0.942695
******************
27th points password value: 1e+08
IterCount: 10000
BestCost: 0.408186
optimal matrix:
0.345748 0.000117292 0.654135
0.00120545 0.00119171 0.997603
0.0104868 0.0102136 0.9793
0.0896233 0.0867613 0.823615
0.179582 0.175459 0.64496
0.499303 0.484147 0.01655
0.507527 0.487202 0.00527065
0.466845 0.450443 0.0827118
0.498784 0.501161 5.50581e-05
0.499898 0.462974 0.0371276
0.489569 0.496727 0.0137045
******************
28th points password value: 2e+08
IterCount: 10000
BestCost: 0.483673
optimal matrix:
0.290889 0.113433 0.595677
0.000713156 0.998787 0.000499834
0.00411755 0.000388245 0.995494
0.46989 0.493417 0.0366922
0.866335 0.0599056 0.0737596
0.253042 0.045708 0.70125
0.16948 0.0586636 0.771856
0.199818 0.0692242 0.730958
0.614732 0.245538 0.139731
0.819513 0.0328691 0.147618
0.466822 0.0725264 0.460652
******************
29th points password value: 3e+08
IterCount: 10000
BestCost: 0.491971
optimal matrix:
0.299212 0.345976 0.354812
0.000337045 0.00033135 0.999332
0.401306 0.598342 0.000352749
0.024831 0.0243994 0.95077
0.0498063 0.0489509 0.901243
0.496953 0.484434 0.0186129
0.512575 0.485885 0.00153971
0.486104 0.479044 0.034852
0.496976 0.426096 0.076928
0.486157 0.493313 0.0205303
0.386208 0.445239 0.168553
******************
30th points password value: 4e+08
IterCount: 10000
BestCost: 0.502421
optimal matrix:
0.0488407 0.951057 0.000102755
0.389083 0.555078 0.0558389
0.861809 0.133952 0.0042397
0.88059 0.0831692 0.0362404
0.0342575 0.892592 0.0731505
0.223916 0.0396015 0.736482
2.65616e-07 0.000391429 0.999608
1.4803e-06 0.131622 0.868377
8.63918e-07 0.0644221 0.935577
3.27221e-06 0.0272106 0.972786
5.47291e-06 0.034821 0.965174
******************
31th points password value: 5e+08
IterCount: 10000
BestCost: 0.509671
optimal matrix:
0.455078 4.25628e-06 0.544918
0.999594 4.60748e-05 0.000359723
0.391718 0.605202 0.00307936
0.482274 0.491386 0.0263407
0.0460598 0.900988 0.0529521
0.416101 0.0461944 0.537704
9.00016e-06 0.0402771 0.959714
1.91335e-06 0.042017 0.957981
2.97719e-05 0.122041 0.877929
1.48322e-08 0.0497933 0.950207
3.41391e-06 0.383995 0.616002
******************
32th points password value: 6e+08
IterCount: 10000
BestCost: 0.520479
optimal matrix:
0.0398321 0.8532 0.106967
0.481726 0.517901 0.000372801
0.162321 0.836071 0.00160858
0.875904 0.101374 0.0227219
0.0478978 0.906581 0.0455211
0.313293 0.223006 0.463701
0.0330546 0.0380513 0.928894
0.039914 0.0523929 0.907693
0.0429914 0.0574135 0.899595
0.00693536 0.000231362 0.992833
0.0578348 0.0598819 0.882283
******************
33th points password value: 7e+08
IterCount: 10000
BestCost: 0.523007
optimal matrix:
0.5 0.488626 0.0113737
0.000128079 0.000147539 0.999724
0.00110682 0.00117859 0.997715
0.00987376 0.0102092 0.979917
0.0196677 0.0203887 0.959944
0.19961 0.20633 0.59406
0.473229 0.48743 0.0393412
0.477968 0.482864 0.0391678
0.441834 0.481451 0.0767157
0.464023 0.479012 0.0569654
0.478399 0.48434 0.0372602
******************
34th points password value: 8e+08
IterCount: 10000
BestCost: 0.536844
optimal matrix:
0.180337 0.276837 0.542826
0.122678 0.525812 0.351509
0.00106046 0.000986917 0.997953
0.00906716 0.0143094 0.976623
0.0182417 0.016914 0.964844
0.183694 0.172446 0.64386
0.51389 0.475161 0.0109487
0.54491 0.40831 0.04678
0.505199 0.494717 8.47396e-05
0.521562 0.475941 0.00249755
0.470389 0.527443 0.00216778
******************
35th points password value: 9e+08
IterCount: 10000
BestCost: 0.547328
optimal matrix:
0.262907 0.329743 0.40735
0.535276 0.325088 0.139636
0.468283 0.530556 0.00116123
0.97493 0.0150564 0.0100137
0.225754 0.754236 0.0200093
0.049482 0.746739 0.203779
0.198821 0.0562642 0.744915
0.413925 0.257797 0.328278
0.303184 0.00176069 0.695055
0.279353 0.036666 0.683981
0.0546178 0.107329 0.838053
******************
36th points password value: 1e+09
IterCount: 10000
BestCost: 0.553129
optimal matrix:
0.681655 0.0503857 0.267959
9.26106e-05 0.814394 0.185514
0.000793211 0.000720969 0.998486
0.993019 0.00620737 0.000773191
0.0136514 0.0124515 0.973897
0.138849 0.124486 0.736665
0.485361 0.476433 0.0382062
0.459108 0.445499 0.095393
0.515168 0.455836 0.0289962
0.509836 0.384314 0.10585
0.503397 0.495081 0.00152149
******************
37th points password value: 2e+09
IterCount: 10000
BestCost: 0.587660
optimal matrix:
0.583285 0.0628888 0.353826
0.387159 0.0980716 0.51477
0.000347956 0.000358626 0.999293
0.0031201 0.00310394 0.993776
0.00656686 0.00612279 0.98731
0.0659332 0.063006 0.871061
0.406988 0.384124 0.208887
0.529978 0.469651 0.000370383
0.502154 0.495542 0.00230347
0.515523 0.484094 0.000382768
0.505905 0.494077 1.81425e-05
******************
38th points password value: 3e+09
IterCount: 10000
BestCost: 0.601571
optimal matrix:
0.216145 0.552675 0.23118
0.813022 0.0101401 0.176838
0.537835 0.264336 0.197829
0.00206951 0.00202625 0.995904
0.00413155 0.00405184 0.991817
0.0419628 0.0242999 0.933737
0.259527 0.252765 0.487708
0.511114 0.488882 3.32794e-06
0.515305 0.484677 1.76325e-05
0.51596 0.483968 7.21108e-05
0.482521 0.517471 8.16077e-06
******************
39th points password value: 4e+09
IterCount: 10000
BestCost: 0.615670
optimal matrix:
0.0996255 0.561337 0.339037
0.139638 0.541666 0.318695
0.00015904 0.000166977 0.999674
0.0013742 0.00241819 0.996208
0.00273295 0.00286402 0.994403
0.0166882 0.0176211 0.965691
0.171166 0.179411 0.649422
0.465625 0.486466 0.047909
0.399814 0.489789 0.110397
0.488186 0.47918 0.0326334
0.488999 0.477089 0.0339117
******************
40th points password value: 5e+09
IterCount: 10000
BestCost: 0.626271
optimal matrix:
0.355067 0.499979 0.144954
0.310731 0.449328 0.239941
0.352377 0.219196 0.428427
0.00110394 0.00113491 0.997761
0.00215836 0.00231157 0.99553
0.0223565 0.0233691 0.954274
0.139718 0.143953 0.716328
0.557214 0.420917 0.0218689
0.477288 0.489341 0.0333705
0.41876 0.572982 0.00825825
0.531981 0.467925 9.3191e-05
******************
41th points password value: 6e+09
IterCount: 10000
BestCost: 0.637584
optimal matrix:
0.266767 0.261951 0.471282
0.0970972 0.0712909 0.831612
0.524746 8.32884e-05 0.475171
0.000904707 0.000717465 0.998378
0.00180875 0.00143427 0.996757
0.574006 0.421029 0.0049644
0.113168 0.0897288 0.797103
0.444268 0.46575 0.0899826
0.489941 0.367655 0.142404
0.494331 0.40235 0.103318
0.487083 0.333119 0.179798
******************
42th points password value: 7e+09
IterCount: 10000
BestCost: 0.641204
optimal matrix:
0.032161 0.0614777 0.906361
0.0280273 1.1746e-05 0.971961
8.44074e-05 0.103082 0.896833
0.999205 0.000768828 2.56926e-05
0.00149382 0.00153769 0.996968
0.00721535 0.0155859 0.977199
0.0930984 0.0961263 0.810775
0.485655 0.487934 0.0264115
0.485276 0.485064 0.0296605
0.423813 0.482241 0.0939456
0.489659 0.484998 0.0253428
******************
43th points password value: 8e+09
IterCount: 10000
BestCost: 0.647772
optimal matrix:
0.0324645 0.548206 0.41933
0.380967 0.387824 0.231208
0.364708 0.354448 0.280844
0.000700781 0.000610076 0.998689
0.00140932 0.00121973 0.997371
0.0086143 0.0124045 0.978981
0.0873313 0.0762651 0.836404
0.520287 0.448056 0.031657
0.589163 0.383003 0.0278339
0.515396 0.463914 0.0206898
0.440527 0.496881 0.0625922
******************
44th points password value: 9e+09
IterCount: 10000
BestCost: 0.656352
optimal matrix:
0.341842 0.51733 0.140827
0.0271969 0.428612 0.544191
0.499948 0.499997 5.52032e-05
0.000379497 0.000327329 0.999293
0.000752325 0.000653554 0.998594
0.74874 0.24158 0.00968019
0.700452 0.239902 0.0596462
0.247985 0.213774 0.538241
0.294757 0.175569 0.529673
0.410985 0.3521 0.236915
0.287543 0.330602 0.381856
******************
45th points password value: 1e+10
IterCount: 10000
BestCost: 0.657077
optimal matrix:
0.546765 0.413157 0.0400783
0.480626 0.054631 0.464743
0.0248328 0.147796 0.827371
0.000273434 0.999103 0.000623867
0.25166 0.747093 0.00124706
0.986354 0.00101337 0.0126325
0.0338599 0.888409 0.0777315
0.178536 0.123769 0.697695
0.261055 0.0329685 0.705976
0.270922 0.187694 0.541384
0.263854 0.273611 0.462534
******************
46th points password value: 2e+10
IterCount: 10000
BestCost: 0.687800
optimal matrix:
0.549546 0.318134 0.13232
0.150964 0.705944 0.143092
0.815458 0.0136274 0.170914
0.999096 0.000441307 0.000462524
0.133428 0.865643 0.000929493
0.914197 0.0763846 0.00941826
0.396781 0.544711 0.058508
0.430085 0.0337278 0.536187
9.22528e-08 0.000523442 0.999476
7.79406e-05 0.0448788 0.955043
6.53046e-07 0.0533698 0.94663
******************
47th points password value: 3e+10
IterCount: 10000
BestCost: 0.699203
optimal matrix:
0.671701 0.0191806 0.309118
0.26042 0.644108 0.0954727
0.334227 0.552714 0.113059
0.522138 0.47755 0.000311129
0.972064 0.0273141 0.000622131
0.0577538 0.938463 0.00378314
0.474535 0.486648 0.0388173
0.475285 0.16837 0.356345
1.86893e-06 6.82635e-08 0.999998
8.26587e-07 2.19675e-06 0.999997
0.000377668 6.46287e-08 0.999622
******************
48th points password value: 4e+10
IterCount: 10000
BestCost: 0.717382
optimal matrix:
0.499055 0.200701 0.300244
0.5 0.499997 2.55668e-06
0.13019 0.73192 0.137891
0.142354 0.854341 0.0033053
0.267641 0.73198 0.000378249
0.491175 0.504986 0.00383867
0.887117 0.0892566 0.0236262
0.0212745 0.761722 0.217004
0.0616832 0.0381073 0.90021
0.0831892 0.0695553 0.847256
0.099778 0.0499606 0.850261
******************
49th points password value: 5e+10
IterCount: 10000
BestCost: 0.727263
optimal matrix:
0.289006 0.123866 0.587127
0.290813 0.705297 0.00388996
0.123164 0.794376 0.0824605
0.511535 0.279508 0.208957
0.999676 2.1634e-05 0.000302497
0.478866 0.518024 0.00311015
0.469329 0.511512 0.0191591
0.552361 0.270918 0.176721
0.0271171 0.0374789 0.935404
0.0284927 0.0701849 0.901322
0.000130496 0.0863976 0.913472
******************
50th points password value: 6e+10
IterCount: 10000
BestCost: 0.737886
optimal matrix:
0.437588 0.342127 0.220285
0.0599559 0.0334473 0.906597
0.399191 0.552038 0.0487711
0.463235 0.291064 0.245701
5.96396e-05 0.999765 0.000175638
0.570694 0.427523 0.00178304
0.140535 0.848477 0.0109884
0.533327 0.365507 0.101166
0.100266 0.0585614 0.841173
0.361031 0.0818404 0.557129
0.15749 0.224753 0.617757
******************
51th points password value: 7e+10
IterCount: 10000
BestCost: 0.740219
optimal matrix:
0.326192 0.551804 0.122004
0.535403 0.0980188 0.366578
0.347434 0.421882 0.230684
0.248945 0.75098 7.54531e-05
0.324543 0.584706 0.0907514
0.000119497 0.998018 0.001863
0.491818 0.496731 0.0114506
0.663525 0.230893 0.105582
0.0198503 0.0839983 0.896151
0.0927581 0.0765373 0.830705
0.029972 0.272286 0.697742
******************
52th points password value: 8e+10
IterCount: 10000
BestCost: 0.744024
optimal matrix:
0.0219093 0.130851 0.84724
0.473708 0.224278 0.302014
0.18232 0.811838 0.00584197
0.602638 0.00161666 0.395746
0.529963 2.26741e-05 0.470015
0.469762 0.529417 0.000821502
0.189102 0.800485 0.0104134
0.705865 0.196396 0.0977392
0.0500707 0.114081 0.835848
0.0332185 1.91067e-07 0.966781
0.0564933 0.206639 0.736868
******************
53th points password value: 9e+10
IterCount: 10000
BestCost: 0.752156
optimal matrix:
0.531364 0.00449537 0.46414
0.5 0.313918 0.186082
0.421965 0.0810544 0.496981
0.0351347 0.964811 5.41087e-05
0.467135 0.130072 0.402793
0.510463 0.487873 0.00166402
0.23584 0.753922 0.0102384
0.873577 0.0304751 0.0959478
0.00824629 0.0238741 0.96788
0.0109415 0.0140678 0.974991
0.00927051 0.00709733 0.983632


==> figs/montecarlo/imperfect/terminal/clixsensebenchmark.dat <==
../dataset/montecarlo/clixsense_test.txt15 0.00105067
43.5353 9.73922e-05
50.0656 9.10805e-05
57.5755 5.55792e-05
66.2118 5.4371e-05
76.1435 4.93804e-05
87.5651 3.92851e-05
100.7 3.17776e-05
115.805 2.69419e-05
133.176 2.52299e-05
153.152 2.14167e-05
176.125 2.08943e-05
202.543 1.6984e-05
267.864 1.52316e-05
308.043 1.48031e-05
232.925 1.44253e-05
354.25 1.35498e-05
538.769 1.03941e-05
407.387 1.02114e-05
468.495 9.05026e-06
619.585 7.48889e-06
712.522 6.3998e-06
819.401 5.46741e-06
942.311 4.92407e-06
1246.21 4.62203e-06
1433.14 3.46094e-06
1648.11 3.3493e-06
1083.66 3.17443e-06
1895.32 3.12348e-06
2506.57 2.26605e-06
2179.62 2.16551e-06
3314.93 1.47213e-06
2882.55 1.47092e-06
3812.17 1.44799e-06
5797.84 1.06246e-06
6667.51 1.03187e-06
5041.6 9.20343e-07
4384 9.12409e-07
7667.64 7.61642e-07
8817.79 6.80443e-07
10140.5 6.23246e-07
11661.5 4.80212e-07
17735.7 4.42046e-07
15422.4 3.9942e-07
13410.8 3.69852e-07
26973.8 2.84721e-07
20396.1 2.62796e-07
23455.5 2.52393e-07
31019.9 2.2953e-07
41023.8 1.93059e-07
35672.9 1.211e-07
54254 8.84728e-08
94890.5 8.51507e-08
47177.4 7.4612e-08
62392.1 5.51352e-08
71750.9 5.12886e-08
82513.5 4.75074e-08
1.02114e+06 3.48629e-08
1.17431e+06 1.84619e-08
1.35046e+06 1.67647e-08
219488 1.56729e-08
165964 1.5425e-08
383885 1.50045e-08
441468 1.28662e-08
583841 1.27432e-08
144317 1.21954e-08
109124 1.17298e-08
290272 1.10241e-08
190859 1.0479e-08
1.55303e+06 1.0354e-08
887950 1.00907e-08
252411 9.82526e-09
333813 9.34655e-09
507688 8.35158e-09
1.78598e+06 7.34609e-09
125493 7.01236e-09
2.05388e+06 4.82988e-09
772130 4.76604e-09
2.36196e+06 4.40312e-09
671418 3.45538e-09
2.71626e+06 3.03358e-09
3.1237e+06 2.68912e-09
3.59225e+06 2.27156e-09
4.13109e+06 1.87844e-09
4.75075e+06 1.65026e-09
5.46337e+06 1.34715e-09
6.28287e+06 1.19691e-09
7.2253e+06 9.96498e-10
8.3091e+06 7.02844e-10
1.09888e+07 6.18813e-10
9.55546e+06 6.11169e-10
1.45327e+07 5.00941e-10
1.26371e+07 4.4947e-10
1.92194e+07 4.37057e-10
1.67126e+07 3.44651e-10
2.21024e+07 2.85942e-10
2.54177e+07 2.36056e-10
2.92304e+07 1.97055e-10
3.86572e+07 1.75905e-10
3.36149e+07 1.73732e-10
4.44557e+07 1.40364e-10
5.11241e+07 1.11102e-10
5.87927e+07 1.10218e-10
6.76116e+07 8.04595e-11
7.77534e+07 6.17337e-11
1.02829e+08 6.14614e-11
8.94164e+07 6.0839e-11
1.18253e+08 4.66795e-11
1.79848e+08 3.91441e-11
1.35991e+08 3.41199e-11
1.5639e+08 2.96695e-11
2.06826e+08 2.39816e-11
3.14556e+08 2.11091e-11
2.37849e+08 1.98445e-11
2.73527e+08 1.93034e-11
3.61739e+08 1.50385e-11
4.16e+08 1.32692e-11
4.784e+08 1.02007e-11
5.5016e+08 7.85226e-12
7.27587e+08 7.36682e-12
6.32684e+08 7.20739e-12
8.36725e+08 5.44982e-12
9.62233e+08 5.40409e-12
1.10657e+09 4.9884e-12
1.27255e+09 3.83481e-12
1.46344e+09 2.95196e-12
1.68295e+09 2.89967e-12
1.93539e+09 2.31477e-12
2.2257e+09 2.26445e-12
2.55956e+09 2.18788e-12
3.38502e+09 1.22894e-12
3.89277e+09 1.15085e-12
2.94349e+09 1.11432e-12
4.47669e+09 1.03648e-12
5.14819e+09 7.92512e-13
5.92042e+09 7.70216e-13
7.82975e+09 6.02829e-13
6.80848e+09 5.05252e-13
9.00421e+09 4.44236e-13
1.19081e+10 3.56061e-13
1.36943e+10 3.09618e-13
1.03548e+10 2.85856e-13
1.81107e+10 2.38533e-13
1.57484e+10 1.98115e-13
2.08273e+10 1.53645e-13
2.75441e+10 1.45222e-13
2.39514e+10 1.23584e-13
3.16757e+10 1.08601e-13
3.64271e+10 9.66314e-14
4.18911e+10 8.02079e-14
4.81748e+10 7.80491e-14
5.5401e+10 6.35367e-14
6.37112e+10 4.5204e-14
8.4258e+10 3.51302e-14
7.32678e+10 3.38484e-14
1.11431e+11 3.01531e-14
9.68967e+10 2.88967e-14
1.28146e+11 1.62315e-14
1.69473e+11 1.36895e-14
1.47368e+11 1.14e-14
1.94894e+11 1.1083e-14
2.24128e+11 9.28041e-15
3.40871e+11 8.21426e-15
2.57747e+11 7.44916e-15
2.96409e+11 5.12804e-15
3.92001e+11 4.89794e-15
5.18422e+11 4.62944e-15
4.50801e+11 4.614e-15
5.96185e+11 3.35466e-15
7.88455e+11 2.94246e-15
6.85613e+11 2.80041e-15
9.06723e+11 2.20575e-15
1.04273e+12 2.07148e-15
1.19914e+12 1.46772e-15
1.37901e+12 1.33429e-15
1.58586e+12 1.2107e-15
2.0973e+12 8.01028e-16
2.4119e+12 7.62884e-16
1.82374e+12 6.57987e-16
3.6682e+12 6.32463e-16
4.21843e+12 4.36181e-16
6.4157e+12 3.61613e-16
3.18974e+12 3.51126e-16
2.77369e+12 3.17267e-16
4.85119e+12 2.96834e-16
8.48477e+12 2.07431e-16
5.57887e+12 1.72078e-16
7.37806e+12 1.40958e-16
1.48399e+13 1.18599e-16
9.75748e+12 1.14784e-16
1.12211e+13 1.14071e-16
1.29043e+13 9.29925e-17
1.70659e+13 6.56279e-17
2.25697e+13 4.60796e-17
3.43256e+13 3.96206e-17
2.98484e+13 3.7523e-17
1.96258e+13 3.66864e-17
2.59551e+13 2.77402e-17
3.94745e+13 2.63461e-17
1.9683e+30 2.93451e-32
total number of guesses 1.9683e+30
number of equivalence classes 200
prob sanity 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
(100000,0.0852)
******************
1th points password value: 200000
(200000,0.11352)
******************
2th points password value: 300000
(300000,0.13336)
******************
3th points password value: 400000
(400000,0.14376)
******************
4th points password value: 500000
(500000,0.14376)
******************
5th points password value: 600000
(600000,0.1584)
******************
6th points password value: 700000
(700000,0.1584)
******************
7th points password value: 800000
(800000,0.16456)
******************
8th points password value: 900000
(900000,0.17608)
******************
9th points password value: 1e+06
(1e+06,0.18008)
******************
10th points password value: 2e+06
(2e+06,0.21784)
******************
11th points password value: 3e+06
(3e+06,0.23584)
******************
12th points password value: 4e+06
(4e+06,0.2568)
******************
13th points password value: 5e+06
(5e+06,0.2568)
******************
14th points password value: 6e+06
(6e+06,0.2568)
******************
15th points password value: 7e+06
(7e+06,0.26112)
******************
16th points password value: 8e+06
(8e+06,0.26112)
******************
17th points password value: 9e+06
(9e+06,0.274)
******************
18th points password value: 1e+07
(1e+07,0.27752)
******************
19th points password value: 2e+07
(2e+07,0.32416)
******************
20th points password value: 3e+07
(3e+07,0.32416)
******************
21th points password value: 4e+07
(4e+07,0.36848)
******************
22th points password value: 5e+07
(5e+07,0.39512)
******************
23th points password value: 6e+07
(6e+07,0.42912)
******************
24th points password value: 7e+07
(7e+07,0.43648)
******************
25th points password value: 8e+07
(8e+07,0.45048)
******************
26th points password value: 9e+07
(9e+07,0.45048)
******************
27th points password value: 1e+08
(1e+08,0.45048)
******************
28th points password value: 2e+08
(2e+08,0.49344)
******************
29th points password value: 3e+08
(3e+08,0.5172)
******************
30th points password value: 4e+08
(4e+08,0.53208)
******************
31th points password value: 5e+08
(5e+08,0.53928)
******************
32th points password value: 6e+08
(6e+08,0.53928)
******************
33th points password value: 7e+08
(7e+08,0.54512)
******************
34th points password value: 8e+08
(8e+08,0.55776)
******************
35th points password value: 9e+08
(9e+08,0.56504)
******************
36th points password value: 1e+09
(1e+09,0.57912)
******************
37th points password value: 2e+09
(2e+09,0.5972)
******************
38th points password value: 3e+09
(3e+09,0.62184)
******************
39th points password value: 4e+09
(4e+09,0.634)
******************
40th points password value: 5e+09
(5e+09,0.63944)
******************
41th points password value: 6e+09
(6e+09,0.656)
******************
42th points password value: 7e+09
(7e+09,0.656)
******************
43th points password value: 8e+09
(8e+09,0.66152)
******************
44th points password value: 9e+09
(9e+09,0.66856)
******************
45th points password value: 1e+10
(1e+10,0.6732)
******************
46th points password value: 2e+10
(2e+10,0.70488)
******************
47th points password value: 3e+10
(3e+10,0.71528)
******************
48th points password value: 4e+10
(4e+10,0.72952)
******************
49th points password value: 5e+10
(5e+10,0.73928)
******************
50th points password value: 6e+10
(6e+10,0.7448)
******************
51th points password value: 7e+10
(7e+10,0.74968)
******************
52th points password value: 8e+10
(8e+10,0.74968)
******************
53th points password value: 9e+10
(9e+10,0.75888)


==> figs/montecarlo/imperfect/terminal/csdn11by3_test.dat <==
../dataset/montecarlo/csdn_test.txt
15 0.004896
66.2118 0.000245274
43.5353 8.08539e-05
100.7 5.79941e-05
133.176 4.14491e-05
57.5755 3.05686e-05
50.0656 1.75769e-05
202.543 1.50091e-05
176.125 1.31725e-05
87.5651 1.00497e-05
153.152 8.88008e-06
115.805 7.59899e-06
232.925 7.21263e-06
538.769 6.08795e-06
76.1435 5.25324e-06
354.25 4.74242e-06
308.043 3.11645e-06
468.495 2.73215e-06
712.522 2.24554e-06
1433.14 2.12122e-06
1083.66 1.69795e-06
267.864 1.4933e-06
1246.21 1.41229e-06
407.387 1.37461e-06
942.311 1.35836e-06
819.401 1.26922e-06
2179.62 1.13781e-06
619.585 9.03831e-07
1895.32 8.86392e-07
2882.55 5.82817e-07
3314.93 4.58531e-07
3812.17 4.19708e-07
2506.57 3.82994e-07
1648.11 3.39784e-07
5797.84 3.1736e-07
4384 3.10219e-07
41023.8 2.90563e-07
26973.8 2.31335e-07
6667.51 2.27971e-07
5041.6 2.22152e-07
11661.5 2.19525e-07
7667.64 1.98236e-07
94890.5 1.66086e-07
8817.79 1.54234e-07
17735.7 1.48852e-07
15422.4 1.19307e-07
13410.8 1.07377e-07
10140.5 1.02559e-07
23455.5 8.18572e-08
20396.1 5.88348e-08
31019.9 3.35269e-08
1.02114e+06 2.77337e-08
35672.9 2.69112e-08
887950 2.51366e-08
109124 1.17298e-08
71750.9 1.11497e-08
54254 1.03218e-08
62392.1 1.02577e-08
1.35046e+06 9.65597e-09
82513.5 8.72584e-09
1.17431e+06 7.49374e-09
125493 3.82492e-09
47177.4 3.39146e-09
441468 3.08063e-09
583841 3.01452e-09
1.55303e+06 2.62712e-09
772130 2.48663e-09
144317 2.21735e-09
290272 2.20483e-09
219488 2.18691e-09
2.05388e+06 2.10333e-09
190859 2.09579e-09
1.78598e+06 1.79173e-09
2.36196e+06 1.69351e-09
383885 1.66717e-09
507688 1.41819e-09
2.71626e+06 1.26645e-09
3.1237e+06 1.25492e-09
333813 9.5862e-10
252411 9.50831e-10
4.13109e+06 8.90806e-10
3.59225e+06 8.90806e-10
4.75075e+06 8.25132e-10
5.46337e+06 7.46792e-10
6.28287e+06 6.11186e-10
7.2253e+06 5.86827e-10
8.3091e+06 5.68052e-10
1.09888e+07 4.9505e-10
165964 4.82032e-10
9.55546e+06 4.77214e-10
1.26371e+07 4.55801e-10
1.45327e+07 4.01853e-10
2.21024e+07 3.47474e-10
1.92194e+07 3.41321e-10
2.54177e+07 3.27331e-10
1.67126e+07 3.20717e-10
2.92304e+07 2.46319e-10
671418 2.38302e-10
5.11241e+07 1.92473e-10
4.44557e+07 1.90752e-10
3.86572e+07 1.86253e-10
3.36149e+07 1.85632e-10
5.87927e+07 1.56482e-10
6.76116e+07 8.40092e-11
7.77534e+07 5.55603e-11
1.02829e+08 5.52374e-11
1.35991e+08 5.47094e-11
8.94164e+07 5.45761e-11
1.18253e+08 4.53265e-11
1.5639e+08 3.93888e-11
2.73527e+08 3.59745e-11
2.06826e+08 3.4812e-11
1.79848e+08 3.42511e-11
2.37849e+08 3.2962e-11
3.14556e+08 3.02649e-11
4.16e+08 2.21154e-11
3.61739e+08 2.16731e-11
4.784e+08 1.98997e-11
5.5016e+08 1.77403e-11
6.32684e+08 1.25181e-11
7.27587e+08 1.11052e-11
8.36725e+08 9.08304e-12
9.62233e+08 7.39945e-12
1.10657e+09 6.21742e-12
1.27255e+09 4.84066e-12
1.68295e+09 3.80284e-12
1.46344e+09 3.60795e-12
1.93539e+09 3.47216e-12
2.2257e+09 2.552e-12
2.55956e+09 2.12537e-12
2.94349e+09 1.92968e-12
3.38502e+09 1.72525e-12
5.14819e+09 1.28977e-12
4.47669e+09 1.28667e-12
3.89277e+09 1.10975e-12
6.80848e+09 9.98755e-13
5.92042e+09 9.18854e-13
7.82975e+09 8.68482e-13
9.00421e+09 7.28548e-13
1.03548e+10 7.03052e-13
1.19081e+10 6.71813e-13
1.36943e+10 5.25767e-13
1.57484e+10 4.82588e-13
1.81107e+10 3.66634e-13
2.39514e+10 2.83908e-13
2.08273e+10 2.80401e-13
2.75441e+10 2.12024e-13
3.64271e+10 1.80086e-13
3.16757e+10 1.64164e-13
5.5401e+10 1.09745e-13
4.81748e+10 1.0794e-13
4.18911e+10 1.06944e-13
6.37112e+10 7.534e-14
7.32678e+10 6.66049e-14
9.68967e+10 6.02704e-14
1.11431e+11 4.30759e-14
8.4258e+10 4.27259e-14
1.28146e+11 3.05901e-14
1.47368e+11 3.04001e-14
1.69473e+11 2.59628e-14
3.40871e+11 1.57244e-14
1.94894e+11 1.43668e-14
2.57747e+11 1.36568e-14
2.24128e+11 1.32067e-14
2.96409e+11 1.26852e-14
4.50801e+11 9.76039e-15
3.92001e+11 7.14283e-15
6.85613e+11 5.95088e-15
5.18422e+11 5.86395e-15
7.88455e+11 5.07322e-15
5.96185e+11 4.9649e-15
9.06723e+11 4.23503e-15
1.04273e+12 2.8387e-15
1.19914e+12 2.73529e-15
1.37901e+12 2.37851e-15
1.58586e+12 1.86649e-15
1.82374e+12 1.40371e-15
2.0973e+12 1.18247e-15
2.77369e+12 1.12486e-15
3.6682e+12 9.3779e-16
2.4119e+12 8.29222e-16
3.18974e+12 7.52413e-16
5.57887e+12 5.30573e-16
8.48477e+12 3.96004e-16
4.85119e+12 3.95779e-16
7.37806e+12 3.79504e-16
4.21843e+12 3.60324e-16
6.4157e+12 3.49143e-16
9.75748e+12 3.36152e-16
1.12211e+13 1.92494e-16
1.29043e+13 1.79785e-16
1.70659e+13 1.12505e-16
2.25697e+13 1.06337e-16
1.96258e+13 8.96779e-17
1.48399e+13 8.62539e-17
2.59551e+13 8.01384e-17
2.98484e+13 7.23658e-17
3.43256e+13 6.99186e-17
3.94745e+13 4.45858e-17
4.67015e+29 1.87232e-31
total number of guesses 4.67015e+29
number of equivalence classes 200
prob sanity 1
total 1
group 0.07344
group 0.09808
group 0.0872
group 0.09272
group 0.09352
group 0.09144
group 0.09256
group 0.09056
group 0.09736
group 0.09152
group 0.0916
sanity check for all groups 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
matrix: 
0.998474 0.000343291 0.33651 0.289393 0.395261 0.0634041 0.0451672 0.0241222 0.178684 0.00713999 0.0923107 0.16832 0.315066 0.423364 0.384429 0.351338 0.395235 0.00799278 0.0013616 0.51142 0.0119278 0.000967845 **************** 
0.858782 0.14072 0.209475 0.17748 0.021423 0.789316 0.115999 0.392388 0.438434 0.00975889 0.0493032 0.00406153 0.164255 0.299408 0.41265 0.0817944 0.484874 0.0045258 0.506408 0.32747 0.169543 0.0962133 **************** 
0.0145798 0.984886 0.0766832 0.0486634 0.0231111 0.00542038 0.0829445 0.0403597 0.0455182 0.109773 0.0163304 0.0913671 0.078237 0.0106964 0.375243 0.0915217 0.10802 0.0771041 0.0948321 0.137076 0.066076 0.000213752 **************** 
7.8909e-05 0.999648 0.132076 0.35168 0.316861 0.0806714 0.129067 0.157275 0.124233 0.123612 0.11352 0.148447 0.124322 0.640943 0.339046 0.0607508 0.174125 0.166119 0.136212 0.0143345 0.0911694 0.0481534 **************** 
0.000136876 0.510303 0.33884 0.403284 0.455096 0.471785 0.149358 0.012536 0.397267 0.056937 0.348776 0.214747 0.357254 0.427062 0.381372 0.206832 0.232541 0.0478927 0.607075 0.369724 0.361253 0.354527 **************** 
0.265941 0.311065 0.194362 0.126373 0.254703 1.29687e-05 0.588508 0.0629356 0.275151 0.300153 0.232868 0.0799706 0.195107 0.626411 0.0408595 0.120595 0.453996 0.206298 0.0252982 0.753457 0.16236 0.23788 **************** 
0.0191874 0.51841 0.0708123 0.0354997 0.218987 0.00501498 0.20791 0.0752002 0.12236 0.132238 0.445269 0.036314 0.0359224 0.13365 0.290609 0.0451045 0.0453145 0.244442 0.0504995 0.0527232 0.0513952 0.0524836 **************** 
0.132529 1.93475e-05 0.0644555 0.0866571 0.0537094 0.0317165 0.0599949 0.081262 0.319248 0.244001 0.0499077 0.0736251 0.077897 0.0327025 0.336635 0.146353 0.000183007 0.0567666 0.067056 0.00448988 0.0604054 0.0740496 **************** 
0.107128 0.37118 0.200492 0.200732 0.136471 0.168992 0.165822 0.470542 0.0610127 0.0333092 0.320058 0.125566 0.000489967 0.237654 0.355817 0.0434527 0.135777 0.474075 0.0656149 0.331821 0.00112601 0.0431678 **************** 
0.395104 0.579287 0.413796 0.464469 0.489486 0.218972 0.527706 0.461688 0.462932 0.288681 0.674689 0.0945793 0.4888 0.491365 0.46926 0.487882 0.4181 0.427245 0.44145 0.265633 0.479573 0.489028 **************** 
0.441546 0.209248 0.0732839 0.0679018 0.0543569 0.0443587 0.117974 0.00103295 0.129743 0.25995 0.436493 0.34315 0.0551804 0.0861577 0.00429964 0.0240108 0.0731956 0.0287326 0.0867252 0.142894 0.079615 0.0460651 **************** 
0.854006 0.0694034 0.375914 0.473566 0.390735 0.383254 0.475538 0.447264 0.428769 0.538148 0.425846 0.509445 0.388469 0.521426 0.133937 0.480628 0.356069 0.492072 0.404235 0.32305 0.433166 0.483419 **************** 
0.00132632 0.578552 0.267487 0.0765832 1.78534e-05 0.0874169 0.000236461 0.0777312 0.000574326 0.0455621 1.53778e-05 0.0732652 2.90795e-08 0.547761 3.60974e-07 0.0663032 4.50611e-06 0.0300457 1.38481e-06 0.0207968 2.72066e-06 0.000902996 **************** 
0.484542 0.0266005 0.212184 0.529629 0.441213 0.157823 0.566167 0.28889 0.00304634 0.486592 0.105859 4.98883e-06 0.112593 0.0811998 0.653161 0.112287 0.254217 0.00186615 0.821809 0.139681 0.430887 0.331497 **************** 
0.569782 0.320362 0.131926 0.561522 0.332172 0.192586 0.437069 0.11286 0.0380099 0.00557296 0.234383 0.0102275 0.00109766 0.381456 0.188268 0.1066 0.542763 0.0180589 0.509422 0.0013195 0.138815 0.0278438 **************** 
0.0385336 0.441632 0.215544 0.421641 0.123578 0.315084 9.68809e-05 0.0905591 0.030015 0.00376237 4.46657e-05 0.124727 0.0210224 0.050061 0.101386 0.0446855 0.00422356 0.0216938 0.0198619 0.0674691 0.0299965 0.110292 **************** 
0.773813 0.0425706 0.291231 0.428088 0.426865 0.137807 0.000531728 0.0634137 0.0734879 0.295735 0.0670148 0.0150326 0.00986543 0.013511 0.395896 0.218917 0.07535 0.00293765 0.00578869 0.0112083 0.210661 0.0496795 **************** 
0.520526 0.472774 0.096527 0.735446 0.149502 0.0739122 0.201351 0.0610376 0.0373953 0.0355991 0.115549 0.0725781 0.498506 0.484299 0.415997 0.0486821 0.185246 0.169193 0.413158 0.100981 0.686267 0.303615 **************** 
0.5 0.499989 0.370147 0.462305 0.405793 0.334645 0.0133471 0.490452 0.420884 0.00034869 0.052715 0.323399 0.322432 0.0339449 0.000169869 0.0250998 0.197138 0.382222 0.0132355 0.42645 0.0237322 0.327633 **************** 
0.390811 0.21415 0.452542 0.477808 0.211502 0.0752285 4.77431e-06 0.0268615 0.0433355 0.318949 0.308981 0.600898 0.536522 0.461914 1.87444e-05 0.966527 0.00519472 0.312874 0.173019 0.287216 0.107999 2.79657e-05 **************** 
0.6706 0.1216 0.336679 0.57181 0.0496159 0.00501946 9.20593e-07 4.45923e-06 1.52053e-07 0.0076161 2.76358e-08 0.00149763 6.71448e-06 0.0178859 1.68992e-06 0.0144425 7.35118e-07 0.000270585 1.94617e-06 7.93563e-07 3.90851e-07 0.00166361 **************** 
0.076648 0.642124 0.931651 0.0237137 0.296762 0.240133 4.95864e-05 0.305898 9.92009e-06 0.364152 4.49593e-05 0.189449 4.24313e-05 0.737692 1.09793e-05 0.269707 2.04327e-05 0.0429657 6.2236e-05 0.357902 5.84381e-06 0.486401 **************** 
0.494918 0.216265 0.483923 0.462414 0.277722 0.16413 7.75124e-06 2.05055e-07 1.9698e-05 9.43982e-06 3.21949e-06 5.80426e-05 1.37079e-06 1.448e-05 0.000214335 3.54868e-05 6.45225e-07 2.91776e-07 7.62968e-05 2.37846e-05 7.31035e-06 5.79561e-06 **************** 
0.0169586 0.855641 0.177504 0.778084 0.158342 0.378963 1.7608e-05 2.15979e-08 2.21949e-07 1.03046e-06 1.01488e-07 6.79803e-08 3.09046e-05 5.79155e-08 6.81745e-05 7.76991e-08 2.49903e-06 3.03539e-05 8.4874e-06 2.11253e-08 3.39156e-06 4.83124e-07 **************** 
0.11061 0.176415 0.486537 0.485457 0.0972916 0.616145 0.244402 0.0339842 0.306071 7.77454e-05 0.393236 0.0113157 0.0920601 0.00246907 0.371927 0.0229383 0.292057 0.000214236 0.22392 0.000855462 0.0805453 5.97373e-05 **************** 
0.504454 0.000150485 0.969403 0.00965226 0.401174 0.383784 0.210527 0.249034 0.000848773 0.394099 0.0127196 0.0765556 5.12651e-05 0.209317 0.269888 0.0154834 0.00138769 0.345047 0.0141799 0.144228 0.00469725 0.978748 **************** 
0.0858279 0.395306 0.870736 0.113738 0.492261 0.347921 0.262967 0.336045 0.00999056 0.0189825 0.400391 0.0885264 0.318406 0.0256183 0.39535 7.02655e-05 0.519303 0.115607 0.49854 0.00152134 0.433747 0.29953 **************** 
0.695391 0.207572 0.441526 0.53901 0.754586 0.0419637 0.0584989 0.443542 0.140579 1.82131e-05 0.178529 0.543343 0.0359898 0.000146973 2.21763e-05 0.0907746 0.000146703 0.132847 0.28995 0.0261613 0.000389927 0.100383 **************** 
0.418039 0.47103 0.600242 0.393023 0.0559981 0.873395 0.434926 0.0105347 0.639286 0.000178536 0.458751 0.102362 0.150085 0.0113604 0.108281 0.0354181 0.731836 0.0182386 0.638624 0.0659545 0.24817 0.00793537 **************** 
0.515081 0.440774 0.00126194 0.992086 0.574373 0.356182 0.088815 0.117242 0.00163775 0.149313 0.178424 0.0656937 0.0109464 0.187778 0.180047 0.103001 0.147041 0.0627776 0.000533001 0.145161 0.000430674 0.128757 **************** 
0.049828 0.441846 0.000987988 0.99712 0.480233 0.499996 0.275229 0.249575 0.0116635 0.860506 0.429607 0.0221712 0.39556 0.479842 0.397914 0.203344 0.448093 0.396143 0.563902 0.216113 0.428581 0.0244529 **************** 
0.344612 0.0424892 0.0680738 0.928255 0.880291 0.081168 0.0590682 0.077686 0.0482893 0.22014 0.0490763 0.0618037 0.0286523 0.429154 0.334134 0.0194999 0.0555665 0.116727 0.0275707 0.0784568 0.192819 0.0445951 **************** 
0.955794 0.0380999 0.00194232 0.00193915 0.020423 0.0203507 0.486749 0.486875 0.484803 0.474628 0.503818 0.47529 0.488096 0.48442 0.472935 0.467162 0.499093 0.481237 0.48495 0.514909 0.471871 0.496708 **************** 
0.471483 0.0823084 0.499492 0.49865 0.56436 0.416126 0.330219 0.20003 0.19358 0.176305 0.3905 0.37229 0.00967643 0.0815275 0.49499 0.230121 0.624704 0.187719 0.00788697 0.288498 0.00418498 0.0627081 **************** 
0.639283 0.0676018 0.000955198 0.000573122 0.471266 0.51407 0.421028 0.226085 0.00382661 0.382176 0.361128 0.00144873 0.396214 0.404214 0.356817 0.206129 0.476758 0.356158 0.673702 0.0173795 0.00393777 0.0106452 **************** 
0.0111382 0.656241 0.00119655 0.00122832 0.0125574 0.0128964 0.474968 0.486182 0.482244 0.485237 0.440837 0.495395 0.424172 0.44248 0.454747 0.468893 0.487972 0.472963 0.497406 0.4765 0.464242 0.48921 **************** 
0.0797546 0.0207146 0.000997526 0.000941341 0.985698 0.00988647 0.420159 0.413935 0.474426 0.465439 0.357613 0.376307 0.42958 0.387983 0.390537 0.488714 0.445175 0.242228 0.406327 0.489925 0.38385 0.400786 **************** 
0.51777 0.216775 0.616882 0.158912 0.21895 0.774028 0.0693714 0.761633 0.21462 0.257835 0.377484 0.206977 0.00440409 0.178817 0.283285 0.0701572 0.358456 0.128726 0.302113 0.158351 0.152362 0.126758 **************** 
0.148194 0.674779 0.293263 0.706085 0.993148 1.14297e-07 0.819662 0.0155481 0.0437305 0.442278 0.0631209 1.28774e-08 0.0237629 2.50325e-07 0.283886 5.33354e-06 0.0197105 0.000170734 0.0157147 3.68647e-07 0.00338053 2.29647e-09 **************** 
0.522663 0.468213 0.0149508 0.984646 0.688196 0.307572 0.0480157 0.850337 0.0863614 0.596386 0.0239836 4.88555e-07 0.151063 5.22517e-06 0.40357 2.42445e-06 0.214748 0.000174953 0.00321236 1.71374e-05 0.498272 3.34717e-08 **************** 
0.362214 0.261397 0.723182 0.0401922 0.00212063 0.00212898 0.0510578 0.0511405 0.158881 0.159513 0.508042 0.491933 0.324222 0.675778 0.331424 0.66856 0.516987 0.482992 0.697331 0.302406 0.610476 0.389521 **************** 
0.286021 0.525332 0.575 0.158923 0.711358 0.285643 0.346624 0.581287 0.74041 0.0348139 0.000148966 0.0366492 1.82863e-06 0.516659 9.81204e-05 0.297191 0.000426752 0.0212468 4.37482e-06 0.0084714 7.37073e-05 0.00174259 **************** 
0.0341738 0.418407 0.500031 0.429067 0.00139938 0.00158834 0.0337116 0.0381422 0.104883 0.118713 0.47939 0.520522 0.431252 0.568041 0.559594 0.440253 0.417665 0.582316 0.413727 0.582287 0.513264 0.486708 **************** 
0.328002 0.438232 0.311742 0.358777 0.293667 0.704027 0.211879 0.732684 0.255882 0.571537 0.0352413 0.0587131 0.0620289 0.00596058 0.00129499 0.0269043 0.0576574 0.039317 0.0486911 0.212847 0.0269174 0.0413922 **************** 
0.220869 0.4126 0.507163 0.000103834 0.00109445 0.00109236 0.0262871 0.0262191 0.0817883 0.0817552 0.479989 0.487248 0.480277 0.461877 0.516698 0.482264 0.471702 0.522991 0.481528 0.473831 0.449264 0.447258 **************** 
0.267087 0.534205 0.682256 6.00163e-05 0.00100374 0.00094401 0.0243776 0.0229008 0.0756303 0.0713248 0.470702 0.490924 0.520783 0.478851 0.493913 0.471486 0.485046 0.48379 0.47949 0.459192 0.526379 0.470917 **************** 
0.161274 0.5 0.124774 0.0732151 0.15649 0.842767 0.141419 0.840586 0.938085 0.00586682 0.124949 0.317888 0.124551 3.90152e-05 0.394191 0.00013548 0.202474 2.28184e-05 0.201277 1.99771e-06 0.00179459 2.15325e-06 **************** 
0.0681049 0.641845 0.0165956 0.446196 0.145696 0.853813 0.50927 0.478658 0.0565835 0.90583 0.400122 0.228957 0.0491853 0.211969 0.106468 0.0497361 0.0404585 0.0587213 0.0562945 0.052675 0.0467864 0.0996038 **************** 
0.0979286 0.48228 0.36318 0.463496 0.504126 0.167478 0.414183 0.577717 0.0753556 0.899443 0.721181 0.0274944 0.0491984 0.0638991 0.0365365 0.127061 0.191899 0.0806428 0.073455 0.051871 0.0412178 0.177737 **************** 
0.469756 0.455117 0.423918 0.469932 0.175118 3.28358e-05 0.184385 0.80985 0.710969 0.271079 0.148707 0.67277 0.203099 0.141966 0.249181 0.0981066 0.157021 0.131757 0.186042 0.0986349 0.00201311 0.0869352 **************** 
0.418167 0.56324 0.473364 0.49207 0.404146 0.572862 0.419948 0.575949 0.145037 0.842185 0.213164 0.659373 0.233931 0.0354983 0.469006 0.0100301 0.296774 0.00109925 0.231211 0.00625684 0.229697 0.192612 **************** 
0.494708 0.101624 0.298527 0.494999 0.650878 0.348968 0.251317 0.744877 0.701434 0.286715 0.12594 0.759292 0.23434 0.0845487 0.335744 0.0715642 4.28617e-05 0.00298757 0.404004 0.160404 0.0456292 0.131239 **************** 
0.399877 0.449645 0.468862 0.351648 0.0988319 0.730007 0.495998 0.500074 0.178744 0.809028 0.0448755 0.832866 0.059539 0.0317084 0.0301757 0.0848898 0.101736 0.0559481 0.132872 0.0684805 0.0296427 0.043461 **************** 
0.328302 0.487936 0.380104 0.589321 0.224566 0.539738 0.00297739 0.995865 0.00585184 0.00452014 0.0369505 0.0388538 0.341372 0.407481 0.459269 0.341946 0.494886 0.234697 0.524195 0.439439 0.418121 0.46512 **************** 
******************
0th points password value: 100000
100000 0.116749
******************
1th points password value: 200000
200000 0.121915
******************
2th points password value: 300000
300000 0.12356
******************
3th points password value: 400000
400000 0.129034
******************
4th points password value: 500000
500000 0.132178
******************
5th points password value: 600000
600000 0.13521
******************
6th points password value: 700000
700000 0.137336
******************
7th points password value: 800000
800000 0.138357
******************
8th points password value: 900000
900000 0.139409
******************
9th points password value: 1e+06
1e+06 0.14
******************
10th points password value: 2e+06
2e+06 0.145322
******************
11th points password value: 3e+06
3e+06 0.163562
******************
12th points password value: 4e+06
4e+06 0.167351
******************
13th points password value: 5e+06
5e+06 0.180141
******************
14th points password value: 6e+06
6e+06 0.183888
******************
15th points password value: 7e+06
7e+06 0.207401
******************
16th points password value: 8e+06
8e+06 0.210771
******************
17th points password value: 9e+06
9e+06 0.193442
******************
18th points password value: 1e+07
1e+07 0.194273
******************
19th points password value: 2e+07
2e+07 0.228174
******************
20th points password value: 3e+07
3e+07 0.233431
******************
21th points password value: 4e+07
4e+07 0.239435
******************
22th points password value: 5e+07
5e+07 0.243419
******************
23th points password value: 6e+07
6e+07 0.246036
******************
24th points password value: 7e+07
7e+07 0.238504
******************
25th points password value: 8e+07
8e+07 0.253451
******************
26th points password value: 9e+07
9e+07 0.260672
******************
27th points password value: 1e+08
1e+08 0.265553
******************
28th points password value: 2e+08
2e+08 0.278095
******************
29th points password value: 3e+08
3e+08 0.289684
******************
30th points password value: 4e+08
4e+08 0.30104
******************
31th points password value: 5e+08
5e+08 0.309044
******************
32th points password value: 6e+08
6e+08 0.312003
******************
33th points password value: 7e+08
7e+08 0.317684
******************
34th points password value: 8e+08
8e+08 0.32491
******************
35th points password value: 9e+08
9e+08 0.327263
******************
36th points password value: 1e+09
1e+09 0.328163
******************
37th points password value: 2e+09
2e+09 0.371005
******************
38th points password value: 3e+09
3e+09 0.39399
******************
39th points password value: 4e+09
4e+09 0.406786
******************
40th points password value: 5e+09
5e+09 0.414848
******************
41th points password value: 6e+09
6e+09 0.420649
******************
42th points password value: 7e+09
7e+09 0.42381
******************
43th points password value: 8e+09
8e+09 0.428571
******************
44th points password value: 9e+09
9e+09 0.429428
******************
45th points password value: 1e+10
1e+10 0.443284
******************
46th points password value: 2e+10
2e+10 0.491789
******************
47th points password value: 3e+10
3e+10 0.531025
******************
48th points password value: 4e+10
4e+10 0.550162
******************
49th points password value: 5e+10
5e+10 0.566181
******************
50th points password value: 6e+10
6e+10 0.575666
******************
51th points password value: 7e+10
7e+10 0.582302
******************
52th points password value: 8e+10
8e+10 0.583991
******************
53th points password value: 9e+10
9e+10 0.592814


==> figs/montecarlo/imperfect/terminal/csdn11by3_train.dat <==
../dataset/montecarlo/csdn_train.txt
15 0.00461867
66.2118 0.000223525
43.5353 9.18794e-05
100.7 5.64053e-05
133.176 3.54419e-05
50.0656 2.39685e-05
57.5755 2.22317e-05
87.5651 2.00993e-05
153.152 1.4626e-05
176.125 1.45352e-05
202.543 1.34292e-05
115.805 1.03623e-05
232.925 5.49534e-06
354.25 5.19408e-06
468.495 3.75671e-06
308.043 3.37615e-06
267.864 2.9866e-06
538.769 2.82124e-06
1433.14 2.67944e-06
407.387 2.55286e-06
942.311 1.86775e-06
712.522 1.79643e-06
819.401 1.75738e-06
619.585 1.29119e-06
76.1435 1.05065e-06
1083.66 1.03354e-06
1246.21 1.02712e-06
1895.32 8.86392e-07
3314.93 6.7573e-07
2179.62 6.60665e-07
2506.57 6.06407e-07
4384 5.29197e-07
2882.55 5.27311e-07
1648.11 3.88324e-07
3812.17 3.56752e-07
5797.84 2.89763e-07
41023.8 2.76912e-07
11661.5 2.53826e-07
6667.51 2.51968e-07
7667.64 2.50403e-07
26973.8 1.86848e-07
8817.79 1.81451e-07
94890.5 1.76203e-07
13410.8 1.55099e-07
15422.4 1.50431e-07
17735.7 1.48852e-07
5041.6 1.26944e-07
10140.5 1.10449e-07
20396.1 6.27572e-08
23455.5 5.11607e-08
1.02114e+06 2.7577e-08
35672.9 2.69112e-08
31019.9 2.57899e-08
887950 2.38752e-08
109124 2.05271e-08
82513.5 1.64821e-08
1.35046e+06 1.11369e-08
1.17431e+06 1.02869e-08
47177.4 1.01744e-08
125493 8.92482e-09
71750.9 6.68981e-09
62392.1 5.12886e-09
54254 4.42364e-09
441468 3.44306e-09
190859 2.51495e-09
1.55303e+06 2.42107e-09
333813 2.39655e-09
383885 2.29235e-09
772130 2.1758e-09
1.78598e+06 2.0157e-09
2.05388e+06 1.94753e-09
2.36196e+06 1.86286e-09
219488 1.82243e-09
144317 1.66301e-09
252411 1.58472e-09
507688 1.41819e-09
583841 1.23321e-09
2.71626e+06 1.14864e-09
3.59225e+06 1.11351e-09
290272 1.10241e-09
4.75075e+06 1.06088e-09
3.1237e+06 9.73206e-10
4.13109e+06 8.90806e-10
5.46337e+06 7.32149e-10
8.3091e+06 6.54704e-10
7.2253e+06 5.97899e-10
6.28287e+06 5.72986e-10
9.55546e+06 5.35819e-10
165964 4.82032e-10
1.26371e+07 4.17817e-10
1.09888e+07 4.00408e-10
1.45327e+07 3.68824e-10
1.92194e+07 3.57971e-10
1.67126e+07 3.44651e-10
2.54177e+07 3.08446e-10
2.21024e+07 2.75084e-10
2.92304e+07 2.57267e-10
3.86572e+07 2.33851e-10
3.36149e+07 2.2371e-10
4.44557e+07 1.69157e-10
5.11241e+07 1.43963e-10
5.87927e+07 1.30628e-10
671418 1.19151e-10
6.76116e+07 9.70247e-11
8.94164e+07 7.60487e-11
1.02829e+08 5.91274e-11
7.77534e+07 5.76181e-11
1.35991e+08 5.29446e-11
1.18253e+08 5.27681e-11
1.5639e+08 4.34811e-11
1.79848e+08 3.692e-11
2.06826e+08 3.32648e-11
2.37849e+08 3.2962e-11
2.73527e+08 3.10025e-11
3.14556e+08 2.74673e-11
3.61739e+08 2.41058e-11
4.16e+08 2.07692e-11
4.784e+08 1.85619e-11
5.5016e+08 1.74495e-11
6.32684e+08 1.36561e-11
7.27587e+08 1.00057e-11
8.36725e+08 8.98743e-12
1.10657e+09 6.36201e-12
9.62233e+08 5.98607e-12
1.27255e+09 4.90353e-12
1.46344e+09 4.09994e-12
1.68295e+09 4.04052e-12
1.93539e+09 2.72813e-12
2.2257e+09 2.552e-12
2.55956e+09 2.43792e-12
2.94349e+09 1.95686e-12
3.38502e+09 1.72525e-12
3.89277e+09 1.52077e-12
4.47669e+09 1.2688e-12
6.80848e+09 1.10451e-12
5.92042e+09 9.9993e-13
5.14819e+09 9.94525e-13
1.03548e+10 7.64859e-13
9.00421e+09 7.19663e-13
1.19081e+10 5.91196e-13
7.82975e+09 5.51742e-13
1.36943e+10 5.19925e-13
1.81107e+10 5.12405e-13
1.57484e+10 4.82588e-13
2.39514e+10 3.70751e-13
2.08273e+10 3.38018e-13
2.75441e+10 2.0331e-13
3.16757e+10 1.74266e-13
3.64271e+10 1.58124e-13
5.5401e+10 1.31406e-13
4.18911e+10 1.12673e-13
4.81748e+10 1.04619e-13
7.32678e+10 7.97075e-14
6.37112e+10 7.28287e-14
9.68967e+10 7.01778e-14
8.4258e+10 4.84227e-14
1.11431e+11 4.52297e-14
1.28146e+11 3.18387e-14
1.69473e+11 2.40746e-14
1.47368e+11 2.38858e-14
1.94894e+11 1.84716e-14
2.24128e+11 1.71331e-14
2.96409e+11 1.5654e-14
3.40871e+11 1.15e-14
2.57747e+11 1.11737e-14
4.50801e+11 8.69562e-15
3.92001e+11 7.551e-15
5.18422e+11 6.63552e-15
5.96185e+11 5.63583e-15
7.88455e+11 4.16004e-15
9.06723e+11 4.05857e-15
6.85613e+11 3.85057e-15
1.04273e+12 3.29903e-15
1.19914e+12 2.60186e-15
1.37901e+12 2.08845e-15
1.82374e+12 1.49144e-15
2.0973e+12 1.25876e-15
1.58586e+12 1.2107e-15
2.77369e+12 9.51802e-16
3.18974e+12 8.27654e-16
2.4119e+12 7.96053e-16
4.21843e+12 7.01683e-16
3.6682e+12 6.10654e-16
5.57887e+12 5.87932e-16
7.37806e+12 4.87933e-16
4.85119e+12 4.1227e-16
6.4157e+12 3.86552e-16
8.48477e+12 3.11146e-16
9.75748e+12 2.95158e-16
1.29043e+13 2.16982e-16
1.12211e+13 1.56847e-16
1.96258e+13 1.38593e-16
1.48399e+13 1.07817e-16
1.70659e+13 1.0313e-16
2.25697e+13 9.57037e-17
2.59551e+13 6.16449e-17
2.98484e+13 6.16449e-17
3.43256e+13 4.66124e-17
3.94745e+13 4.45858e-17
4.67015e+29 1.80722e-31
total number of guesses 4.67015e+29
number of equivalence classes 200
prob sanity 1
total 1
group 0.06928
group 0.09536
group 0.08936
group 0.1004
group 0.0896
group 0.09344
group 0.09096
group 0.09152
group 0.09536
group 0.09352
group 0.0912
sanity check for all groups 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
IterCount: 10000
BestCost: 0.108072
optimal matrix:
0.998474 0.000343291 0.0011827
0.33651 0.289393 0.374098
0.395261 0.0634041 0.541335
0.0451672 0.0241222 0.930711
0.178684 0.00713999 0.814176
0.0923107 0.16832 0.739369
0.315066 0.423364 0.26157
0.384429 0.351338 0.264233
0.395235 0.00799278 0.596772
0.0013616 0.51142 0.487218
0.0119278 0.000967845 0.987104
******************
1th points password value: 200000
IterCount: 10000
BestCost: 0.113318
optimal matrix:
0.858782 0.14072 0.000498033
0.209475 0.17748 0.613045
0.021423 0.789316 0.189261
0.115999 0.392388 0.491613
0.438434 0.00975889 0.551807
0.0493032 0.00406153 0.946635
0.164255 0.299408 0.536336
0.41265 0.0817944 0.505556
0.484874 0.0045258 0.5106
0.506408 0.32747 0.166123
0.169543 0.0962133 0.734244
******************
2th points password value: 300000
IterCount: 10000
BestCost: 0.117672
optimal matrix:
0.0145798 0.984886 0.00053372
0.0766832 0.0486634 0.874653
0.0231111 0.00542038 0.971468
0.0829445 0.0403597 0.876696
0.0455182 0.109773 0.844709
0.0163304 0.0913671 0.892302
0.078237 0.0106964 0.911067
0.375243 0.0915217 0.533236
0.10802 0.0771041 0.814876
0.0948321 0.137076 0.768091
0.066076 0.000213752 0.93371
******************
3th points password value: 400000
IterCount: 10000
BestCost: 0.122271
optimal matrix:
7.8909e-05 0.999648 0.000273519
0.132076 0.35168 0.516244
0.316861 0.0806714 0.602467
0.129067 0.157275 0.713657
0.124233 0.123612 0.752155
0.11352 0.148447 0.738033
0.124322 0.640943 0.234735
0.339046 0.0607508 0.600203
0.174125 0.166119 0.659755
0.136212 0.0143345 0.849453
0.0911694 0.0481534 0.860677
******************
4th points password value: 500000
IterCount: 10000
BestCost: 0.125421
optimal matrix:
0.000136876 0.510303 0.48956
0.33884 0.403284 0.257876
0.455096 0.471785 0.0731188
0.149358 0.012536 0.838106
0.397267 0.056937 0.545796
0.348776 0.214747 0.436477
0.357254 0.427062 0.215684
0.381372 0.206832 0.411796
0.232541 0.0478927 0.719566
0.607075 0.369724 0.0232008
0.361253 0.354527 0.28422
******************
5th points password value: 600000
IterCount: 10000
BestCost: 0.127237
optimal matrix:
0.265941 0.311065 0.422994
0.194362 0.126373 0.679265
0.254703 1.29687e-05 0.745284
0.588508 0.0629356 0.348556
0.275151 0.300153 0.424696
0.232868 0.0799706 0.687162
0.195107 0.626411 0.178482
0.0408595 0.120595 0.838546
0.453996 0.206298 0.339705
0.0252982 0.753457 0.221244
0.16236 0.23788 0.59976
******************
6th points password value: 700000
IterCount: 10000
BestCost: 0.128570
optimal matrix:
0.0191874 0.51841 0.462402
0.0708123 0.0354997 0.893688
0.218987 0.00501498 0.775998
0.20791 0.0752002 0.71689
0.12236 0.132238 0.745402
0.445269 0.036314 0.518417
0.0359224 0.13365 0.830427
0.290609 0.0451045 0.664286
0.0453145 0.244442 0.710243
0.0504995 0.0527232 0.896777
0.0513952 0.0524836 0.896121
******************
7th points password value: 800000
IterCount: 10000
BestCost: 0.129573
optimal matrix:
0.132529 1.93475e-05 0.867452
0.0644555 0.0866571 0.848887
0.0537094 0.0317165 0.914574
0.0599949 0.081262 0.858743
0.319248 0.244001 0.436752
0.0499077 0.0736251 0.876467
0.077897 0.0327025 0.8894
0.336635 0.146353 0.517012
0.000183007 0.0567666 0.94305
0.067056 0.00448988 0.928454
0.0604054 0.0740496 0.865545
******************
8th points password value: 900000
IterCount: 10000
BestCost: 0.130722
optimal matrix:
0.107128 0.37118 0.521693
0.200492 0.200732 0.598776
0.136471 0.168992 0.694537
0.165822 0.470542 0.363636
0.0610127 0.0333092 0.905678
0.320058 0.125566 0.554376
0.000489967 0.237654 0.761856
0.355817 0.0434527 0.60073
0.135777 0.474075 0.390149
0.0656149 0.331821 0.602564
0.00112601 0.0431678 0.955706
******************
9th points password value: 1e+06
IterCount: 10000
BestCost: 0.131815
optimal matrix:
0.395104 0.579287 0.0256096
0.413796 0.464469 0.121735
0.489486 0.218972 0.291542
0.527706 0.461688 0.0106067
0.462932 0.288681 0.248387
0.674689 0.0945793 0.230731
0.4888 0.491365 0.0198353
0.46926 0.487882 0.0428581
0.4181 0.427245 0.154655
0.44145 0.265633 0.292917
0.479573 0.489028 0.0313987
******************
10th points password value: 2e+06
IterCount: 10000
BestCost: 0.141764
optimal matrix:
0.441546 0.209248 0.349206
0.0732839 0.0679018 0.858814
0.0543569 0.0443587 0.901284
0.117974 0.00103295 0.880993
0.129743 0.25995 0.610306
0.436493 0.34315 0.220356
0.0551804 0.0861577 0.858662
0.00429964 0.0240108 0.97169
0.0731956 0.0287326 0.898072
0.0867252 0.142894 0.77038
0.079615 0.0460651 0.87432
******************
11th points password value: 3e+06
IterCount: 10000
BestCost: 0.145836
optimal matrix:
0.854006 0.0694034 0.076591
0.375914 0.473566 0.15052
0.390735 0.383254 0.226011
0.475538 0.447264 0.0771985
0.428769 0.538148 0.0330829
0.425846 0.509445 0.0647091
0.388469 0.521426 0.0901053
0.133937 0.480628 0.385435
0.356069 0.492072 0.151859
0.404235 0.32305 0.272714
0.433166 0.483419 0.0834154
******************
12th points password value: 4e+06
IterCount: 10000
BestCost: 0.150283
optimal matrix:
0.00132632 0.578552 0.420122
0.267487 0.0765832 0.65593
1.78534e-05 0.0874169 0.912565
0.000236461 0.0777312 0.922032
0.000574326 0.0455621 0.953864
1.53778e-05 0.0732652 0.926719
2.90795e-08 0.547761 0.452239
3.60974e-07 0.0663032 0.933696
4.50611e-06 0.0300457 0.96995
1.38481e-06 0.0207968 0.979202
2.72066e-06 0.000902996 0.999094
******************
13th points password value: 5e+06
IterCount: 10000
BestCost: 0.168834
optimal matrix:
0.484542 0.0266005 0.488857
0.212184 0.529629 0.258187
0.441213 0.157823 0.400964
0.566167 0.28889 0.144943
0.00304634 0.486592 0.510361
0.105859 4.98883e-06 0.894136
0.112593 0.0811998 0.806208
0.653161 0.112287 0.234552
0.254217 0.00186615 0.743916
0.821809 0.139681 0.0385105
0.430887 0.331497 0.237616
******************
14th points password value: 6e+06
IterCount: 10000
BestCost: 0.172772
optimal matrix:
0.569782 0.320362 0.109856
0.131926 0.561522 0.306552
0.332172 0.192586 0.475242
0.437069 0.11286 0.450071
0.0380099 0.00557296 0.956417
0.234383 0.0102275 0.75539
0.00109766 0.381456 0.617446
0.188268 0.1066 0.705132
0.542763 0.0180589 0.439178
0.509422 0.0013195 0.489259
0.138815 0.0278438 0.833341
******************
15th points password value: 7e+06
IterCount: 10000
BestCost: 0.172724
optimal matrix:
0.0385336 0.441632 0.519834
0.215544 0.421641 0.362815
0.123578 0.315084 0.561339
9.68809e-05 0.0905591 0.909344
0.030015 0.00376237 0.966223
4.46657e-05 0.124727 0.875229
0.0210224 0.050061 0.928917
0.101386 0.0446855 0.853929
0.00422356 0.0216938 0.974083
0.0198619 0.0674691 0.912669
0.0299965 0.110292 0.859712
******************
16th points password value: 8e+06
IterCount: 10000
BestCost: 0.178357
optimal matrix:
0.773813 0.0425706 0.183617
0.291231 0.428088 0.280681
0.426865 0.137807 0.435328
0.000531728 0.0634137 0.936055
0.0734879 0.295735 0.630778
0.0670148 0.0150326 0.917953
0.00986543 0.013511 0.976624
0.395896 0.218917 0.385187
0.07535 0.00293765 0.921712
0.00578869 0.0112083 0.983003
0.210661 0.0496795 0.73966
******************
17th points password value: 9e+06
IterCount: 10000
BestCost: 0.184430
optimal matrix:
0.520526 0.472774 0.00670014
0.096527 0.735446 0.168027
0.149502 0.0739122 0.776586
0.201351 0.0610376 0.737612
0.0373953 0.0355991 0.927006
0.115549 0.0725781 0.811873
0.498506 0.484299 0.017195
0.415997 0.0486821 0.535321
0.185246 0.169193 0.645561
0.413158 0.100981 0.485861
0.686267 0.303615 0.010118
******************
18th points password value: 1e+07
IterCount: 10000
BestCost: 0.186174
optimal matrix:
0.5 0.499989 1.04846e-05
0.370147 0.462305 0.167548
0.405793 0.334645 0.259562
0.0133471 0.490452 0.496201
0.420884 0.00034869 0.578768
0.052715 0.323399 0.623886
0.322432 0.0339449 0.643623
0.000169869 0.0250998 0.97473
0.197138 0.382222 0.42064
0.0132355 0.42645 0.560315
0.0237322 0.327633 0.648635
******************
19th points password value: 2e+07
IterCount: 10000
BestCost: 0.195309
optimal matrix:
0.390811 0.21415 0.395039
0.452542 0.477808 0.0696502
0.211502 0.0752285 0.713269
4.77431e-06 0.0268615 0.973134
0.0433355 0.318949 0.637716
0.308981 0.600898 0.0901208
0.536522 0.461914 0.00156324
1.87444e-05 0.966527 0.0334542
0.00519472 0.312874 0.681931
0.173019 0.287216 0.539766
0.107999 2.79657e-05 0.891973
******************
20th points password value: 3e+07
IterCount: 10000
BestCost: 0.200201
optimal matrix:
0.6706 0.1216 0.2078
0.336679 0.57181 0.091511
0.0496159 0.00501946 0.945365
9.20593e-07 4.45923e-06 0.999995
1.52053e-07 0.0076161 0.992384
2.76358e-08 0.00149763 0.998502
6.71448e-06 0.0178859 0.982107
1.68992e-06 0.0144425 0.985556
7.35118e-07 0.000270585 0.999729
1.94617e-06 7.93563e-07 0.999997
3.90851e-07 0.00166361 0.998336
******************
21th points password value: 4e+07
IterCount: 10000
BestCost: 0.214219
optimal matrix:
0.076648 0.642124 0.281228
0.931651 0.0237137 0.0446353
0.296762 0.240133 0.463105
4.95864e-05 0.305898 0.694052
9.92009e-06 0.364152 0.635838
4.49593e-05 0.189449 0.810506
4.24313e-05 0.737692 0.262266
1.09793e-05 0.269707 0.730282
2.04327e-05 0.0429657 0.957014
6.2236e-05 0.357902 0.642035
5.84381e-06 0.486401 0.513593
******************
22th points password value: 5e+07
IterCount: 10000
BestCost: 0.222406
optimal matrix:
0.494918 0.216265 0.288817
0.483923 0.462414 0.053663
0.277722 0.16413 0.558148
7.75124e-06 2.05055e-07 0.999992
1.9698e-05 9.43982e-06 0.999971
3.21949e-06 5.80426e-05 0.999939
1.37079e-06 1.448e-05 0.999984
0.000214335 3.54868e-05 0.99975
6.45225e-07 2.91776e-07 0.999999
7.62968e-05 2.37846e-05 0.9999
7.31035e-06 5.79561e-06 0.999987
******************
23th points password value: 6e+07
IterCount: 10000
BestCost: 0.227811
optimal matrix:
0.0169586 0.855641 0.1274
0.177504 0.778084 0.0444119
0.158342 0.378963 0.462696
1.7608e-05 2.15979e-08 0.999982
2.21949e-07 1.03046e-06 0.999999
1.01488e-07 6.79803e-08 1
3.09046e-05 5.79155e-08 0.999969
6.81745e-05 7.76991e-08 0.999932
2.49903e-06 3.03539e-05 0.999967
8.4874e-06 2.11253e-08 0.999991
3.39156e-06 4.83124e-07 0.999996
******************
24th points password value: 7e+07
IterCount: 10000
BestCost: 0.233526
optimal matrix:
0.11061 0.176415 0.712975
0.486537 0.485457 0.0280053
0.0972916 0.616145 0.286563
0.244402 0.0339842 0.721614
0.306071 7.77454e-05 0.693852
0.393236 0.0113157 0.595448
0.0920601 0.00246907 0.905471
0.371927 0.0229383 0.605134
0.292057 0.000214236 0.707728
0.22392 0.000855462 0.775225
0.0805453 5.97373e-05 0.919395
******************
25th points password value: 8e+07
IterCount: 10000
BestCost: 0.248218
optimal matrix:
0.504454 0.000150485 0.495396
0.969403 0.00965226 0.0209448
0.401174 0.383784 0.215042
0.210527 0.249034 0.54044
0.000848773 0.394099 0.605053
0.0127196 0.0765556 0.910725
5.12651e-05 0.209317 0.790632
0.269888 0.0154834 0.714629
0.00138769 0.345047 0.653565
0.0141799 0.144228 0.841592
0.00469725 0.978748 0.0165546
******************
26th points password value: 9e+07
IterCount: 10000
BestCost: 0.255623
optimal matrix:
0.0858279 0.395306 0.518867
0.870736 0.113738 0.0155264
0.492261 0.347921 0.159817
0.262967 0.336045 0.400988
0.00999056 0.0189825 0.971027
0.400391 0.0885264 0.511083
0.318406 0.0256183 0.655975
0.39535 7.02655e-05 0.60458
0.519303 0.115607 0.36509
0.49854 0.00152134 0.499939
0.433747 0.29953 0.266723
******************
27th points password value: 1e+08
IterCount: 10000
BestCost: 0.254063
optimal matrix:
0.695391 0.207572 0.097037
0.441526 0.53901 0.0194638
0.754586 0.0419637 0.20345
0.0584989 0.443542 0.497959
0.140579 1.82131e-05 0.859403
0.178529 0.543343 0.278128
0.0359898 0.000146973 0.963863
2.21763e-05 0.0907746 0.909203
0.000146703 0.132847 0.867006
0.28995 0.0261613 0.683889
0.000389927 0.100383 0.899227
******************
28th points password value: 2e+08
IterCount: 10000
BestCost: 0.276387
optimal matrix:
0.418039 0.47103 0.11093
0.600242 0.393023 0.006735
0.0559981 0.873395 0.0706068
0.434926 0.0105347 0.554539
0.639286 0.000178536 0.360536
0.458751 0.102362 0.438887
0.150085 0.0113604 0.838554
0.108281 0.0354181 0.856301
0.731836 0.0182386 0.249925
0.638624 0.0659545 0.295422
0.24817 0.00793537 0.743895
******************
29th points password value: 3e+08
IterCount: 10000
BestCost: 0.282462
optimal matrix:
0.515081 0.440774 0.0441452
0.00126194 0.992086 0.00665244
0.574373 0.356182 0.0694448
0.088815 0.117242 0.793943
0.00163775 0.149313 0.84905
0.178424 0.0656937 0.755882
0.0109464 0.187778 0.801276
0.180047 0.103001 0.716952
0.147041 0.0627776 0.790182
0.000533001 0.145161 0.854306
0.000430674 0.128757 0.870813
******************
30th points password value: 4e+08
IterCount: 10000
BestCost: 0.296233
optimal matrix:
0.049828 0.441846 0.508326
0.000987988 0.99712 0.00189194
0.480233 0.499996 0.0197708
0.275229 0.249575 0.475196
0.0116635 0.860506 0.12783
0.429607 0.0221712 0.548222
0.39556 0.479842 0.124598
0.397914 0.203344 0.398742
0.448093 0.396143 0.155764
0.563902 0.216113 0.219985
0.428581 0.0244529 0.546966
******************
31th points password value: 5e+08
IterCount: 10000
BestCost: 0.301604
optimal matrix:
0.344612 0.0424892 0.612899
0.0680738 0.928255 0.00367174
0.880291 0.081168 0.0385411
0.0590682 0.077686 0.863246
0.0482893 0.22014 0.73157
0.0490763 0.0618037 0.88912
0.0286523 0.429154 0.542194
0.334134 0.0194999 0.646367
0.0555665 0.116727 0.827706
0.0275707 0.0784568 0.893972
0.192819 0.0445951 0.762586
******************
32th points password value: 6e+08
IterCount: 10000
BestCost: 0.305034
optimal matrix:
0.955794 0.0380999 0.00610592
0.00194232 0.00193915 0.996119
0.020423 0.0203507 0.959226
0.486749 0.486875 0.0263763
0.484803 0.474628 0.0405687
0.503818 0.47529 0.0208923
0.488096 0.48442 0.0274842
0.472935 0.467162 0.0599035
0.499093 0.481237 0.0196696
0.48495 0.514909 0.000140837
0.471871 0.496708 0.031421
******************
33th points password value: 7e+08
IterCount: 10000
BestCost: 0.315092
optimal matrix:
0.471483 0.0823084 0.446208
0.499492 0.49865 0.00185821
0.56436 0.416126 0.0195138
0.330219 0.20003 0.469751
0.19358 0.176305 0.630115
0.3905 0.37229 0.237211
0.00967643 0.0815275 0.908796
0.49499 0.230121 0.274889
0.624704 0.187719 0.187577
0.00788697 0.288498 0.703615
0.00418498 0.0627081 0.933107
******************
34th points password value: 8e+08
IterCount: 10000
BestCost: 0.320636
optimal matrix:
0.639283 0.0676018 0.293115
0.000955198 0.000573122 0.998472
0.471266 0.51407 0.0146642
0.421028 0.226085 0.352887
0.00382661 0.382176 0.613997
0.361128 0.00144873 0.637423
0.396214 0.404214 0.199572
0.356817 0.206129 0.437055
0.476758 0.356158 0.167084
0.673702 0.0173795 0.308919
0.00393777 0.0106452 0.985417
******************
35th points password value: 9e+08
IterCount: 10000
BestCost: 0.324374
optimal matrix:
0.0111382 0.656241 0.33262
0.00119655 0.00122832 0.997575
0.0125574 0.0128964 0.974546
0.474968 0.486182 0.0388498
0.482244 0.485237 0.0325189
0.440837 0.495395 0.0637679
0.424172 0.44248 0.133349
0.454747 0.468893 0.0763606
0.487972 0.472963 0.0390651
0.497406 0.4765 0.0260941
0.464242 0.48921 0.046548
******************
36th points password value: 1e+09
IterCount: 10000
BestCost: 0.329077
optimal matrix:
0.0797546 0.0207146 0.899531
0.000997526 0.000941341 0.998061
0.985698 0.00988647 0.00441555
0.420159 0.413935 0.165906
0.474426 0.465439 0.0601348
0.357613 0.376307 0.26608
0.42958 0.387983 0.182437
0.390537 0.488714 0.120749
0.445175 0.242228 0.312596
0.406327 0.489925 0.103748
0.38385 0.400786 0.215364
******************
37th points password value: 2e+09
IterCount: 10000
BestCost: 0.361642
optimal matrix:
0.51777 0.216775 0.265455
0.616882 0.158912 0.224206
0.21895 0.774028 0.00702146
0.0693714 0.761633 0.168996
0.21462 0.257835 0.527545
0.377484 0.206977 0.41554
0.00440409 0.178817 0.816779
0.283285 0.0701572 0.646558
0.358456 0.128726 0.512818
0.302113 0.158351 0.539537
0.152362 0.126758 0.720879
******************
38th points password value: 3e+09
IterCount: 10000
BestCost: 0.389130
optimal matrix:
0.148194 0.674779 0.177028
0.293263 0.706085 0.000652483
0.993148 1.14297e-07 0.00685173
0.819662 0.0155481 0.16479
0.0437305 0.442278 0.513991
0.0631209 1.28774e-08 0.936879
0.0237629 2.50325e-07 0.976237
0.283886 5.33354e-06 0.716108
0.0197105 0.000170734 0.980119
0.0157147 3.68647e-07 0.984285
0.00338053 2.29647e-09 0.996619
******************
39th points password value: 4e+09
IterCount: 10000
BestCost: 0.403446
optimal matrix:
0.522663 0.468213 0.00912333
0.0149508 0.984646 0.000403508
0.688196 0.307572 0.00423224
0.0480157 0.850337 0.101647
0.0863614 0.596386 0.317253
0.0239836 4.88555e-07 0.976016
0.151063 5.22517e-06 0.848932
0.40357 2.42445e-06 0.596428
0.214748 0.000174953 0.785077
0.00321236 1.71374e-05 0.996771
0.498272 3.34717e-08 0.501728
******************
40th points password value: 5e+09
IterCount: 10000
BestCost: 0.411833
optimal matrix:
0.362214 0.261397 0.376389
0.723182 0.0401922 0.236626
0.00212063 0.00212898 0.99575
0.0510578 0.0511405 0.897802
0.158881 0.159513 0.681607
0.508042 0.491933 2.58316e-05
0.324222 0.675778 4.68096e-07
0.331424 0.66856 1.57608e-05
0.516987 0.482992 2.0813e-05
0.697331 0.302406 0.00026335
0.610476 0.389521 3.08627e-06
******************
41th points password value: 6e+09
IterCount: 10000
BestCost: 0.418175
optimal matrix:
0.286021 0.525332 0.188647
0.575 0.158923 0.266077
0.711358 0.285643 0.00299844
0.346624 0.581287 0.0720893
0.74041 0.0348139 0.224776
0.000148966 0.0366492 0.963202
1.82863e-06 0.516659 0.483339
9.81204e-05 0.297191 0.702711
0.000426752 0.0212468 0.978326
4.37482e-06 0.0084714 0.991524
7.37073e-05 0.00174259 0.998184
******************
42th points password value: 7e+09
IterCount: 10000
BestCost: 0.421406
optimal matrix:
0.0341738 0.418407 0.54742
0.500031 0.429067 0.0709015
0.00139938 0.00158834 0.997012
0.0337116 0.0381422 0.928146
0.104883 0.118713 0.776403
0.47939 0.520522 8.7087e-05
0.431252 0.568041 0.000707257
0.559594 0.440253 0.000153374
0.417665 0.582316 1.98057e-05
0.413727 0.582287 0.00398574
0.513264 0.486708 2.79325e-05
******************
43th points password value: 8e+09
IterCount: 10000
BestCost: 0.432723
optimal matrix:
0.328002 0.438232 0.233766
0.311742 0.358777 0.329481
0.293667 0.704027 0.00230554
0.211879 0.732684 0.0554368
0.255882 0.571537 0.17258
0.0352413 0.0587131 0.906046
0.0620289 0.00596058 0.932011
0.00129499 0.0269043 0.971801
0.0576574 0.039317 0.903026
0.0486911 0.212847 0.738462
0.0269174 0.0413922 0.93169
******************
44th points password value: 9e+09
IterCount: 10000
BestCost: 0.434052
optimal matrix:
0.220869 0.4126 0.36653
0.507163 0.000103834 0.492734
0.00109445 0.00109236 0.997813
0.0262871 0.0262191 0.947494
0.0817883 0.0817552 0.836457
0.479989 0.487248 0.0327624
0.480277 0.461877 0.0578455
0.516698 0.482264 0.00103839
0.471702 0.522991 0.00530644
0.481528 0.473831 0.0446409
0.449264 0.447258 0.103478
******************
45th points password value: 1e+10
IterCount: 10000
BestCost: 0.442314
optimal matrix:
0.267087 0.534205 0.198709
0.682256 6.00163e-05 0.317684
0.00100374 0.00094401 0.998052
0.0243776 0.0229008 0.952722
0.0756303 0.0713248 0.853045
0.470702 0.490924 0.0383742
0.520783 0.478851 0.000366452
0.493913 0.471486 0.0346005
0.485046 0.48379 0.0311645
0.47949 0.459192 0.0613177
0.526379 0.470917 0.00270421
******************
46th points password value: 2e+10
IterCount: 10000
BestCost: 0.493688
optimal matrix:
0.161274 0.5 0.338726
0.124774 0.0732151 0.802011
0.15649 0.842767 0.000742257
0.141419 0.840586 0.017995
0.938085 0.00586682 0.0560486
0.124949 0.317888 0.557163
0.124551 3.90152e-05 0.87541
0.394191 0.00013548 0.605674
0.202474 2.28184e-05 0.797503
0.201277 1.99771e-06 0.798721
0.00179459 2.15325e-06 0.998203
******************
47th points password value: 3e+10
IterCount: 10000
BestCost: 0.524530
optimal matrix:
0.0681049 0.641845 0.29005
0.0165956 0.446196 0.537209
0.145696 0.853813 0.00049169
0.50927 0.478658 0.0120723
0.0565835 0.90583 0.0375862
0.400122 0.228957 0.370921
0.0491853 0.211969 0.738846
0.106468 0.0497361 0.843796
0.0404585 0.0587213 0.90082
0.0562945 0.052675 0.89103
0.0467864 0.0996038 0.85361
******************
48th points password value: 4e+10
IterCount: 10000
BestCost: 0.543208
optimal matrix:
0.0979286 0.48228 0.419791
0.36318 0.463496 0.173323
0.504126 0.167478 0.328396
0.414183 0.577717 0.00809911
0.0753556 0.899443 0.0252011
0.721181 0.0274944 0.251324
0.0491984 0.0638991 0.886903
0.0365365 0.127061 0.836403
0.191899 0.0806428 0.727458
0.073455 0.051871 0.874674
0.0412178 0.177737 0.781045
******************
49th points password value: 5e+10
IterCount: 10000
BestCost: 0.557896
optimal matrix:
0.469756 0.455117 0.0751264
0.423918 0.469932 0.106149
0.175118 3.28358e-05 0.824849
0.184385 0.80985 0.00576523
0.710969 0.271079 0.0179521
0.148707 0.67277 0.178523
0.203099 0.141966 0.654935
0.249181 0.0981066 0.652712
0.157021 0.131757 0.711222
0.186042 0.0986349 0.715323
0.00201311 0.0869352 0.911052
******************
50th points password value: 6e+10
IterCount: 10000
BestCost: 0.568676
optimal matrix:
0.418167 0.56324 0.0185933
0.473364 0.49207 0.0345651
0.404146 0.572862 0.0229919
0.419948 0.575949 0.00410328
0.145037 0.842185 0.0127782
0.213164 0.659373 0.127463
0.233931 0.0354983 0.73057
0.469006 0.0100301 0.520964
0.296774 0.00109925 0.702127
0.231211 0.00625684 0.762532
0.229697 0.192612 0.577692
******************
51th points password value: 7e+10
IterCount: 10000
BestCost: 0.574754
optimal matrix:
0.494708 0.101624 0.403668
0.298527 0.494999 0.206475
0.650878 0.348968 0.000154293
0.251317 0.744877 0.0038058
0.701434 0.286715 0.0118519
0.12594 0.759292 0.114768
0.23434 0.0845487 0.681111
0.335744 0.0715642 0.592692
4.28617e-05 0.00298757 0.99697
0.404004 0.160404 0.435593
0.0456292 0.131239 0.823132
******************
52th points password value: 8e+10
IterCount: 10000
BestCost: 0.582469
optimal matrix:
0.399877 0.449645 0.150478
0.468862 0.351648 0.17949
0.0988319 0.730007 0.171161
0.495998 0.500074 0.00392813
0.178744 0.809028 0.0122278
0.0448755 0.832866 0.122258
0.059539 0.0317084 0.908753
0.0301757 0.0848898 0.884934
0.101736 0.0559481 0.842316
0.132872 0.0684805 0.798648
0.0296427 0.043461 0.926896
******************
53th points password value: 9e+10
IterCount: 10000
BestCost: 0.588492
optimal matrix:
0.328302 0.487936 0.183762
0.380104 0.589321 0.0305747
0.224566 0.539738 0.235696
0.00297739 0.995865 0.00115728
0.00585184 0.00452014 0.989628
0.0369505 0.0388538 0.924196
0.341372 0.407481 0.251147
0.459269 0.341946 0.198784
0.494886 0.234697 0.270417
0.524195 0.439439 0.0363657
0.418121 0.46512 0.116759


==> figs/montecarlo/imperfect/terminal/csdnbenchmark.dat <==
../dataset/montecarlo/csdn_test.txt15 0.004896
66.2118 0.000245274
43.5353 8.08539e-05
100.7 5.79941e-05
133.176 4.14491e-05
57.5755 3.05686e-05
50.0656 1.75769e-05
202.543 1.50091e-05
176.125 1.31725e-05
87.5651 1.00497e-05
153.152 8.88008e-06
115.805 7.59899e-06
232.925 7.21263e-06
538.769 6.08795e-06
76.1435 5.25324e-06
354.25 4.74242e-06
308.043 3.11645e-06
468.495 2.73215e-06
712.522 2.24554e-06
1433.14 2.12122e-06
1083.66 1.69795e-06
267.864 1.4933e-06
1246.21 1.41229e-06
407.387 1.37461e-06
942.311 1.35836e-06
819.401 1.26922e-06
2179.62 1.13781e-06
619.585 9.03831e-07
1895.32 8.86392e-07
2882.55 5.82817e-07
3314.93 4.58531e-07
3812.17 4.19708e-07
2506.57 3.82994e-07
1648.11 3.39784e-07
5797.84 3.1736e-07
4384 3.10219e-07
41023.8 2.90563e-07
26973.8 2.31335e-07
6667.51 2.27971e-07
5041.6 2.22152e-07
11661.5 2.19525e-07
7667.64 1.98236e-07
94890.5 1.66086e-07
8817.79 1.54234e-07
17735.7 1.48852e-07
15422.4 1.19307e-07
13410.8 1.07377e-07
10140.5 1.02559e-07
23455.5 8.18572e-08
20396.1 5.88348e-08
31019.9 3.35269e-08
1.02114e+06 2.77337e-08
35672.9 2.69112e-08
887950 2.51366e-08
109124 1.17298e-08
71750.9 1.11497e-08
54254 1.03218e-08
62392.1 1.02577e-08
1.35046e+06 9.65597e-09
82513.5 8.72584e-09
1.17431e+06 7.49374e-09
125493 3.82492e-09
47177.4 3.39146e-09
441468 3.08063e-09
583841 3.01452e-09
1.55303e+06 2.62712e-09
772130 2.48663e-09
144317 2.21735e-09
290272 2.20483e-09
219488 2.18691e-09
2.05388e+06 2.10333e-09
190859 2.09579e-09
1.78598e+06 1.79173e-09
2.36196e+06 1.69351e-09
383885 1.66717e-09
507688 1.41819e-09
2.71626e+06 1.26645e-09
3.1237e+06 1.25492e-09
333813 9.5862e-10
252411 9.50831e-10
4.13109e+06 8.90806e-10
3.59225e+06 8.90806e-10
4.75075e+06 8.25132e-10
5.46337e+06 7.46792e-10
6.28287e+06 6.11186e-10
7.2253e+06 5.86827e-10
8.3091e+06 5.68052e-10
1.09888e+07 4.9505e-10
165964 4.82032e-10
9.55546e+06 4.77214e-10
1.26371e+07 4.55801e-10
1.45327e+07 4.01853e-10
2.21024e+07 3.47474e-10
1.92194e+07 3.41321e-10
2.54177e+07 3.27331e-10
1.67126e+07 3.20717e-10
2.92304e+07 2.46319e-10
671418 2.38302e-10
5.11241e+07 1.92473e-10
4.44557e+07 1.90752e-10
3.86572e+07 1.86253e-10
3.36149e+07 1.85632e-10
5.87927e+07 1.56482e-10
6.76116e+07 8.40092e-11
7.77534e+07 5.55603e-11
1.02829e+08 5.52374e-11
1.35991e+08 5.47094e-11
8.94164e+07 5.45761e-11
1.18253e+08 4.53265e-11
1.5639e+08 3.93888e-11
2.73527e+08 3.59745e-11
2.06826e+08 3.4812e-11
1.79848e+08 3.42511e-11
2.37849e+08 3.2962e-11
3.14556e+08 3.02649e-11
4.16e+08 2.21154e-11
3.61739e+08 2.16731e-11
4.784e+08 1.98997e-11
5.5016e+08 1.77403e-11
6.32684e+08 1.25181e-11
7.27587e+08 1.11052e-11
8.36725e+08 9.08304e-12
9.62233e+08 7.39945e-12
1.10657e+09 6.21742e-12
1.27255e+09 4.84066e-12
1.68295e+09 3.80284e-12
1.46344e+09 3.60795e-12
1.93539e+09 3.47216e-12
2.2257e+09 2.552e-12
2.55956e+09 2.12537e-12
2.94349e+09 1.92968e-12
3.38502e+09 1.72525e-12
5.14819e+09 1.28977e-12
4.47669e+09 1.28667e-12
3.89277e+09 1.10975e-12
6.80848e+09 9.98755e-13
5.92042e+09 9.18854e-13
7.82975e+09 8.68482e-13
9.00421e+09 7.28548e-13
1.03548e+10 7.03052e-13
1.19081e+10 6.71813e-13
1.36943e+10 5.25767e-13
1.57484e+10 4.82588e-13
1.81107e+10 3.66634e-13
2.39514e+10 2.83908e-13
2.08273e+10 2.80401e-13
2.75441e+10 2.12024e-13
3.64271e+10 1.80086e-13
3.16757e+10 1.64164e-13
5.5401e+10 1.09745e-13
4.81748e+10 1.0794e-13
4.18911e+10 1.06944e-13
6.37112e+10 7.534e-14
7.32678e+10 6.66049e-14
9.68967e+10 6.02704e-14
1.11431e+11 4.30759e-14
8.4258e+10 4.27259e-14
1.28146e+11 3.05901e-14
1.47368e+11 3.04001e-14
1.69473e+11 2.59628e-14
3.40871e+11 1.57244e-14
1.94894e+11 1.43668e-14
2.57747e+11 1.36568e-14
2.24128e+11 1.32067e-14
2.96409e+11 1.26852e-14
4.50801e+11 9.76039e-15
3.92001e+11 7.14283e-15
6.85613e+11 5.95088e-15
5.18422e+11 5.86395e-15
7.88455e+11 5.07322e-15
5.96185e+11 4.9649e-15
9.06723e+11 4.23503e-15
1.04273e+12 2.8387e-15
1.19914e+12 2.73529e-15
1.37901e+12 2.37851e-15
1.58586e+12 1.86649e-15
1.82374e+12 1.40371e-15
2.0973e+12 1.18247e-15
2.77369e+12 1.12486e-15
3.6682e+12 9.3779e-16
2.4119e+12 8.29222e-16
3.18974e+12 7.52413e-16
5.57887e+12 5.30573e-16
8.48477e+12 3.96004e-16
4.85119e+12 3.95779e-16
7.37806e+12 3.79504e-16
4.21843e+12 3.60324e-16
6.4157e+12 3.49143e-16
9.75748e+12 3.36152e-16
1.12211e+13 1.92494e-16
1.29043e+13 1.79785e-16
1.70659e+13 1.12505e-16
2.25697e+13 1.06337e-16
1.96258e+13 8.96779e-17
1.48399e+13 8.62539e-17
2.59551e+13 8.01384e-17
2.98484e+13 7.23658e-17
3.43256e+13 6.99186e-17
3.94745e+13 4.45858e-17
4.67015e+29 1.87232e-31
total number of guesses 4.67015e+29
number of equivalence classes 200
prob sanity 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
(100000,0.1148)
******************
1th points password value: 200000
(200000,0.12272)
******************
2th points password value: 300000
(300000,0.12368)
******************
3th points password value: 400000
(400000,0.12656)
******************
4th points password value: 500000
(500000,0.1296)
******************
5th points password value: 600000
(600000,0.13184)
******************
6th points password value: 700000
(700000,0.13648)
******************
7th points password value: 800000
(800000,0.13896)
******************
8th points password value: 900000
(900000,0.13896)
******************
9th points password value: 1e+06
(1e+06,0.1412)
******************
10th points password value: 2e+06
(2e+06,0.1444)
******************
11th points password value: 3e+06
(3e+06,0.16264)
******************
12th points password value: 4e+06
(4e+06,0.17408)
******************
13th points password value: 5e+06
(5e+06,0.19136)
******************
14th points password value: 6e+06
(6e+06,0.19536)
******************
15th points password value: 7e+06
(7e+06,0.1972)
******************
16th points password value: 8e+06
(8e+06,0.19968)
******************
17th points password value: 9e+06
(9e+06,0.19968)
******************
18th points password value: 1e+07
(1e+07,0.2016)
******************
19th points password value: 2e+07
(2e+07,0.2028)
******************
20th points password value: 3e+07
(3e+07,0.23312)
******************
21th points password value: 4e+07
(4e+07,0.25544)
******************
22th points password value: 5e+07
(5e+07,0.25544)
******************
23th points password value: 6e+07
(6e+07,0.25544)
******************
24th points password value: 7e+07
(7e+07,0.25752)
******************
25th points password value: 8e+07
(8e+07,0.27176)
******************
26th points password value: 9e+07
(9e+07,0.27248)
******************
27th points password value: 1e+08
(1e+08,0.28128)
******************
28th points password value: 2e+08
(2e+08,0.28176)
******************
29th points password value: 3e+08
(3e+08,0.29104)
******************
30th points password value: 4e+08
(4e+08,0.3004)
******************
31th points password value: 5e+08
(5e+08,0.30576)
******************
32th points password value: 6e+08
(6e+08,0.31312)
******************
33th points password value: 7e+08
(7e+08,0.31312)
******************
34th points password value: 8e+08
(8e+08,0.32056)
******************
35th points password value: 9e+08
(9e+08,0.32448)
******************
36th points password value: 1e+09
(1e+09,0.32856)
******************
37th points password value: 2e+09
(2e+09,0.39096)
******************
38th points password value: 3e+09
(3e+09,0.39832)
******************
39th points password value: 4e+09
(4e+09,0.43928)
******************
40th points password value: 5e+09
(5e+09,0.43928)
******************
41th points password value: 6e+09
(6e+09,0.43928)
******************
42th points password value: 7e+09
(7e+09,0.44496)
******************
43th points password value: 8e+09
(8e+09,0.44496)
******************
44th points password value: 9e+09
(9e+09,0.44496)
******************
45th points password value: 1e+10
(1e+10,0.46728)
******************
46th points password value: 2e+10
(2e+10,0.51936)
******************
47th points password value: 3e+10
(3e+10,0.55568)
******************
48th points password value: 4e+10
(4e+10,0.57168)
******************
49th points password value: 5e+10
(5e+10,0.57928)
******************
50th points password value: 6e+10
(6e+10,0.5864)
******************
51th points password value: 7e+10
(7e+10,0.59328)
******************
52th points password value: 8e+10
(8e+10,0.59328)
******************
53th points password value: 9e+10
(9e+10,0.59944)


==> figs/montecarlo/imperfect/terminal/linkedin11by3_test.dat <==
../dataset/montecarlo/linkedin_test.txt
Unable to open filetotal number of guesses 0
number of equivalence classes 0
prob sanity 0
total 0
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
matrix file open error
matrix: 


==> figs/montecarlo/imperfect/terminal/neopets11by3_test.dat <==
../dataset/montecarlo/neopets_test.txt
15 9.06667e-05
43.5353 5.32901e-05
57.5755 4.72424e-05
50.0656 3.67518e-05
66.2118 3.02061e-05
76.1435 2.41649e-05
100.7 2.22443e-05
87.5651 2.00993e-05
153.152 1.72378e-05
133.176 1.50178e-05
202.543 1.38242e-05
176.125 1.27183e-05
115.805 1.10531e-05
354.25 1.03882e-05
308.043 9.08964e-06
267.864 8.06381e-06
407.387 7.06945e-06
538.769 6.6819e-06
468.495 6.14734e-06
232.925 5.49534e-06
819.401 5.36978e-06
712.522 4.49109e-06
619.585 4.26092e-06
1246.21 3.7875e-06
942.311 3.6506e-06
1433.14 3.12601e-06
1083.66 2.43619e-06
1648.11 2.37849e-06
1895.32 2.3215e-06
2179.62 1.87188e-06
2506.57 1.81922e-06
2882.55 1.7207e-06
3314.93 1.64106e-06
3812.17 1.34307e-06
4384 1.20438e-06
6667.51 9.95873e-07
5797.84 9.65877e-07
5041.6 9.36211e-07
7667.64 8.24243e-07
10140.5 7.49473e-07
8817.79 7.25806e-07
13410.8 5.90571e-07
17735.7 5.00684e-07
15422.4 4.97978e-07
11661.5 4.2533e-07
20396.1 4.11844e-07
23455.5 3.78589e-07
26973.8 2.66926e-07
31019.9 2.52741e-07
35672.9 1.97349e-07
41023.8 1.77458e-07
71750.9 1.19302e-07
62392.1 1.11553e-07
54254 1.07642e-07
47177.4 9.66565e-08
94890.5 7.08184e-08
1.02114e+06 4.7868e-08
82513.5 4.45988e-08
1.17431e+06 2.86125e-08
1.35046e+06 2.07929e-08
441468 1.83026e-08
252411 1.7115e-08
507688 1.70183e-08
165964 1.59071e-08
583841 1.53466e-08
333813 1.53379e-08
144317 1.44128e-08
1.55303e+06 1.39083e-08
1.78598e+06 1.37963e-08
190859 1.25747e-08
219488 1.2028e-08
887950 1.09015e-08
2.05388e+06 1.08283e-08
290272 1.07485e-08
109124 1.02635e-08
383885 1.0003e-08
125493 8.92482e-09
2.36196e+06 8.39979e-09
2.71626e+06 5.71374e-09
3.1237e+06 4.25137e-09
671418 3.93198e-09
772130 3.41911e-09
3.59225e+06 3.40733e-09
4.13109e+06 2.73051e-09
4.75075e+06 2.37436e-09
5.46337e+06 1.93287e-09
6.28287e+06 1.52796e-09
7.2253e+06 1.28438e-09
8.3091e+06 1.10722e-09
9.55546e+06 9.04195e-10
1.09888e+07 6.98895e-10
1.26371e+07 6.6471e-10
1.45327e+07 5.00941e-10
1.92194e+07 4.0792e-10
1.67126e+07 4.02093e-10
2.21024e+07 3.43855e-10
2.54177e+07 2.95857e-10
2.92304e+07 2.6274e-10
3.36149e+07 1.80872e-10
3.86572e+07 1.49002e-10
4.44557e+07 1.31367e-10
5.11241e+07 9.85836e-11
5.87927e+07 7.89213e-11
6.76116e+07 7.21769e-11
7.77534e+07 6.37914e-11
8.94164e+07 5.36814e-11
1.02829e+08 5.13475e-11
1.18253e+08 4.05909e-11
1.5639e+08 3.22272e-11
1.35991e+08 2.70606e-11
1.79848e+08 2.13513e-11
2.37849e+08 1.81628e-11
2.06826e+08 1.7406e-11
2.73527e+08 1.25765e-11
3.61739e+08 1.19423e-11
3.14556e+08 1.11904e-11
4.16e+08 8.07692e-12
4.784e+08 7.19064e-12
7.27587e+08 6.81706e-12
5.5016e+08 5.81649e-12
6.32684e+08 4.80493e-12
9.62233e+08 3.99072e-12
1.10657e+09 3.54248e-12
8.36725e+08 3.15516e-12
1.27255e+09 3.01755e-12
1.46344e+09 2.73329e-12
1.68295e+09 1.94896e-12
2.2257e+09 1.7253e-12
1.93539e+09 1.69474e-12
2.55956e+09 1.06268e-12
2.94349e+09 9.24072e-13
3.38502e+09 9.21709e-13
3.89277e+09 8.83689e-13
5.14819e+09 7.92512e-13
4.47669e+09 7.32685e-13
5.92042e+09 5.40502e-13
6.80848e+09 5.05252e-13
7.82975e+09 4.59785e-13
9.00421e+09 3.28735e-13
1.19081e+10 2.75443e-13
1.36943e+10 2.62883e-13
1.03548e+10 2.39501e-13
1.57484e+10 1.72716e-13
2.08273e+10 1.22916e-13
1.81107e+10 1.10432e-13
2.39514e+10 9.68629e-14
3.64271e+10 9.00429e-14
2.75441e+10 8.13241e-14
3.16757e+10 8.0819e-14
4.81748e+10 5.14792e-14
4.18911e+10 4.96525e-14
5.5401e+10 3.75444e-14
6.37112e+10 3.3903e-14
7.32678e+10 3.16646e-14
8.4258e+10 2.6585e-14
1.11431e+11 2.58455e-14
9.68967e+10 2.14662e-14
1.28146e+11 1.87286e-14
1.47368e+11 1.24858e-14
2.24128e+11 9.99429e-15
1.94894e+11 9.85151e-15
1.69473e+11 8.96898e-15
2.57747e+11 6.8284e-15
2.96409e+11 6.47753e-15
3.40871e+11 5.39794e-15
4.50801e+11 4.79147e-15
5.18422e+11 4.47512e-15
6.85613e+11 2.45036e-15
5.96185e+11 2.41536e-15
3.92001e+11 2.04081e-15
9.06723e+11 1.7646e-15
1.04273e+12 1.7646e-15
7.88455e+11 1.62343e-15
1.19914e+12 1.06743e-15
1.37901e+12 8.12176e-16
1.82374e+12 7.01853e-16
2.77369e+12 6.34535e-16
1.58586e+12 6.05348e-16
2.0973e+12 4.95874e-16
3.6682e+12 3.92563e-16
2.4119e+12 3.31689e-16
4.21843e+12 3.22395e-16
6.4157e+12 2.99266e-16
5.57887e+12 2.58117e-16
3.18974e+12 2.25724e-16
4.85119e+12 1.97889e-16
9.75748e+12 1.55778e-16
7.37806e+12 1.30116e-16
1.12211e+13 1.14071e-16
8.48477e+12 1.13144e-16
1.29043e+13 8.6793e-17
1.48399e+13 4.85178e-17
1.70659e+13 4.68771e-17
2.98484e+13 4.55636e-17
3.43256e+13 3.96206e-17
2.59551e+13 3.69869e-17
3.94745e+13 3.2426e-17
1.96258e+13 2.85339e-17
2.25697e+13 1.77229e-17
8.8594e+31 3.93706e-34
total number of guesses 8.8594e+31
number of equivalence classes 200
prob sanity 1
total 1
group 0.08016
group 0.08352
group 0.09192
group 0.08616
group 0.08952
group 0.10616
group 0.092
group 0.09208
group 0.09336
group 0.09232
group 0.0928
sanity check for all groups 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
matrix: 
0.0688857 0.0692794 0.067255 0.0516695 0.0363627 0.00556295 0.0246405 0.384819 0.038253 0.0902825 0.152432 0.0663708 0.0701548 0.159623 0.372566 0.0624064 0.0807427 0.0951955 0.0933468 0.0538986 0.0485018 0.0598909 **************** 
0.000225394 0.000499379 0.000741043 0.00064465 4.76884e-05 0.00288983 0.000391272 0.000471403 0.000577931 0.00104967 0.000661039 0.000401739 7.65225e-05 9.51023e-05 0.000705825 0.000223021 0.000546902 0.000721262 0.000137049 0.000999051 0.000376377 0.00222032 **************** 
0.192544 0.181693 0.221347 0.145471 0.303543 0.268879 0.265253 0.00747795 0.318802 0.203287 0.00256919 0.372966 0.00666798 0.519 0.505962 0.395385 0.306405 0.104616 0.365006 0.315378 0.222495 0.376813 **************** 
0.255292 0.234005 0.496945 0.502879 0.480468 0.517279 0.486711 0.512365 0.414727 0.583959 0.505662 0.492379 0.657226 0.341602 0.595135 0.40472 0.614579 0.383827 0.451044 0.548847 0.500294 0.498747 **************** 
0.192955 0.197467 0.50169 0.498237 0.405386 0.594165 0.520423 0.479436 0.500733 0.49865 0.47083 0.529139 0.573875 0.425923 0.505817 0.494117 0.506718 0.49326 0.419955 0.58004 0.535939 0.463823 **************** 
0.492182 0.23461 0.0488234 0.0776768 0.0515168 0.082552 0.182354 0.00291488 0.00412228 0.076255 0.023335 0.0278157 0.00134796 0.5019 0.0143663 0.00120623 0.151643 0.0376104 0.0159707 0.103082 0.0909301 0.000714237 **************** 
0.0700483 0.717806 0.241056 0.00625691 0.291735 0.00605303 0.189114 0.03203 0.0955005 0.00046851 0.692308 5.12748e-06 0.0308766 0.00603098 0.398663 0.0197529 0.147774 0.000334881 0.0101519 0.00851428 0.00785055 0.00925246 **************** 
0.78845 0.0723206 0.197418 0.217954 0.00479835 0.525126 3.67834e-06 0.288581 0.258635 0.441768 0.0589982 0.208679 0.144879 0.0517745 0.304627 0.0550691 0.475894 0.267915 0.108296 0.0431052 0.0029923 0.489111 **************** 
0.0980624 0.10084 0.474791 0.488253 0.473729 0.490467 0.498935 0.490356 0.342766 0.489921 0.48145 0.482444 0.490663 0.473777 0.503723 0.494417 0.489988 0.479622 0.466619 0.47482 0.479861 0.475429 **************** 
0.0834501 0.0855022 0.461783 0.476719 0.522397 0.471851 0.462354 0.479901 0.403536 0.459635 0.469089 0.398797 0.521406 0.478375 0.25743 0.444511 0.474849 0.489628 0.484056 0.4555 0.438724 0.462284 **************** 
0.328712 0.582957 0.585183 0.00800547 2.24499e-06 0.00221122 8.81795e-06 0.0138486 3.7584e-06 0.00383223 4.25235e-06 0.0131761 4.75737e-05 0.00112321 5.98912e-06 0.0499739 6.45745e-06 0.0237717 3.3948e-05 0.00428454 2.51816e-05 0.0518312 **************** 
0.600539 0.366228 0.791474 0.054689 0.424591 0.17824 0.0944975 0.486781 0.144092 0.308762 0.387148 0.117795 0.271987 0.0722597 0.272992 0.203205 0.0862114 0.0582769 0.00245933 0.225708 0.0503942 0.555111 **************** 
0.0175494 0.0116221 0.0732517 0.053567 0.209081 0.510815 0.528631 0.186462 0.200555 0.32668 0.429307 0.164639 0.84466 0.138465 0.364971 0.175324 0.288111 0.633197 0.165829 0.132047 0.522426 0.440757 **************** 
0.500042 0.483104 0.0572039 0.864974 0.122194 0.133346 0.59352 0.138971 0.447475 0.095181 0.208801 0.095631 0.162736 0.397871 0.628732 0.344949 0.176278 0.140623 0.249255 0.122132 0.0495664 0.164022 **************** 
0.276261 0.703107 0.806732 0.098327 0.0528372 0.0530954 0.101347 0.109237 0.4041 0.0903073 0.167748 0.0949177 0.0729978 0.204192 0.326043 0.000865719 0.127983 0.0301826 0.0187778 0.0952591 0.0923377 0.0923045 **************** 
0.0110171 0.0112286 0.0506993 0.047072 0.486933 0.49598 0.424247 0.491119 0.456189 0.477525 0.435653 0.495154 0.484183 0.45787 0.517939 0.472765 0.475861 0.483092 0.454319 0.475705 0.502586 0.467981 **************** 
0.00896222 0.0114821 0.0375484 0.0527537 0.396622 0.507724 0.396128 0.60371 0.472652 0.527256 0.44573 0.554233 0.450624 0.549366 0.271019 0.728714 0.478584 0.521194 0.509667 0.490227 0.482643 0.517315 **************** 
0.501066 0.48569 0.0184376 0.926109 0.105341 0.308507 0.277982 4.99436e-05 0.107747 0.000166096 0.100119 1.59008e-06 0.498111 0.000224491 0.323335 1.94276e-05 0.0586651 2.46275e-05 0.100538 9.94094e-07 0.69814 0.000103569 **************** 
0.499432 0.487253 0.0663711 0.877849 0.34727 0.062723 7.83678e-07 0.108231 5.40849e-07 0.329085 1.7107e-06 0.184965 8.70403e-05 0.335274 4.84265e-06 0.0106293 2.47918e-06 0.0549471 3.46239e-06 0.350306 4.39031e-05 0.0529422 **************** 
0.627629 0.366199 0.931702 0.0398931 0.0443125 0.682361 0.157372 0.227183 0.149864 7.09038e-06 0.0921909 1.34066e-06 0.121494 2.45718e-06 0.110929 2.85523e-07 0.554073 7.61345e-06 0.069364 1.35102e-05 0.354805 3.18709e-07 **************** 
0.494072 0.502398 0.48621 0.498523 0.0201136 0.818064 0.543935 0.0890948 0.0846622 0.180495 0.0353268 0.167517 0.00969132 0.623875 0.0604807 0.103958 0.00779941 0.0429604 0.125005 0.0226117 0.295528 0.119638 **************** 
0.265377 0.0440158 0.966438 0.0190623 0.0105165 0.87702 0.422105 0.312979 0.225046 0.109174 0.237318 7.521e-05 0.168684 3.05922e-05 0.0122296 0.000854376 0.00112688 0.000156429 0.382176 0.000253938 0.778829 0.000242961 **************** 
0.00155402 0.00157531 0.00561067 0.00612535 0.0587944 0.0561891 0.133524 0.13119 0.332194 0.332203 0.423938 0.423745 0.501799 0.498201 0.527459 0.472498 0.484341 0.515638 0.54356 0.456421 0.451346 0.548644 **************** 
0.091836 0.906542 0.00869366 0.984413 0.420381 0.506721 0.168008 0.670767 0.350428 0.232083 0.127599 0.342927 0.389811 8.2747e-06 0.184267 6.08151e-06 0.101931 1.74146e-06 0.367967 6.06406e-05 0.0251283 2.29781e-05 **************** 
0.00111366 0.226777 0.993125 0.00250001 0.681168 0.284583 0.311634 0.60987 0.687858 0.114793 0.333058 0.415163 0.349492 0.0460778 0.435293 0.491331 0.279466 0.323722 0.0973525 0.350507 0.0940339 0.255475 **************** 
0.0695564 0.929402 0.364413 0.63019 0.480504 0.468955 0.018968 0.864549 0.0389732 0.66381 0.595631 0.0247585 0.0339342 0.0463186 0.368128 0.0457396 0.0337854 0.0860375 0.186651 0.0331912 0.0858121 0.0748455 **************** 
0.000636753 0.520032 0.00295667 0.00262474 0.0285861 0.0271996 0.064193 0.0634636 0.163437 0.159256 0.208779 0.202187 0.509151 0.490801 0.505632 0.494296 0.51234 0.487537 0.518076 0.481922 0.487023 0.512955 **************** 
0.409028 0.000570868 0.00255108 0.00238785 0.0242282 0.0253434 0.0564738 0.0573094 0.140494 0.144791 0.177914 0.184887 0.501247 0.498718 0.540905 0.459064 0.501133 0.498829 0.423621 0.576374 0.495555 0.504378 **************** 
0.350954 0.050392 0.00111044 0.000938451 0.0100805 0.00994621 0.023405 0.0228218 0.0580466 0.0569595 0.0743545 0.0732033 0.496046 0.48515 0.497081 0.464683 0.448277 0.487427 0.48314 0.454434 0.505334 0.492889 **************** 
0.282958 0.349549 0.000645238 0.000826552 0.00627864 0.00658938 0.0144831 0.0152863 0.0362694 0.0386589 0.0466984 0.049415 0.327544 0.350842 0.497052 0.502911 0.460879 0.539057 0.482134 0.517857 0.495472 0.504502 **************** 
0.537826 0.261605 0.288372 0.480036 0.00441369 0.00475545 0.0107653 0.0109963 0.0259042 0.0273433 0.0340739 0.0354157 0.243402 0.250482 0.504596 0.495271 0.491529 0.508437 0.539777 0.459336 0.432673 0.567195 **************** 
0.585688 0.000173069 0.000273528 0.784062 0.0028846 0.00376101 0.00663995 0.00860699 0.016628 0.0217371 0.0214048 0.0280632 0.151535 0.197823 0.507569 0.434115 0.484319 0.506355 0.497878 0.463119 0.174372 0.641079 **************** 
6.17136e-05 0.564243 0.000223594 0.000297249 0.00277773 0.00285711 0.00638205 0.00661547 0.0158096 0.0164358 0.0206411 0.0211713 0.145703 0.149903 0.493336 0.489863 0.485424 0.453184 0.472743 0.525172 0.471427 0.507227 **************** 
5.86326e-05 0.238493 0.000211036 0.000279826 0.00225199 0.00222468 0.00523958 0.00430054 0.0129441 0.0127327 0.0167087 0.0164248 0.11817 0.116363 0.476091 0.4851 0.476264 0.496049 0.460948 0.512694 0.462644 0.358655 **************** 
0.473268 0.269608 0.000198066 0.672228 0.00207614 0.0019462 0.00489952 0.00442608 0.0121251 0.0112608 0.0155443 0.0143104 0.109635 0.101875 0.504789 0.470325 0.585068 0.403351 0.493731 0.493098 0.437238 0.50918 **************** 
0.187222 0.587066 0.366871 0.483819 0.00177149 0.00144076 0.004139 0.00332847 0.0103891 0.00844709 0.0134176 0.0106605 0.0948975 0.0768358 0.519433 0.352921 0.438002 0.490498 0.523082 0.297475 0.559456 0.440192 **************** 
0.483029 0.0729745 0.000152987 0.816884 0.998106 0.00126758 0.00279126 0.00293483 0.00694698 0.00729474 0.00894093 0.00940172 0.0636612 0.0668253 0.409093 0.438241 0.300642 0.377723 0.403826 0.396459 0.452745 0.437847 **************** 
0.423592 0.546382 0.305582 0.366892 0.501158 0.497618 0.832049 0.16508 0.499668 0.49318 0.731856 0.258859 0.619332 0.31492 0.659697 0.0388319 0.000359951 0.00299022 0.00350708 0.0421238 0.000964008 0.299947 **************** 
0.5 7.18207e-06 4.25345e-05 0.214555 0.000450975 0.000169749 0.00104988 0.00105883 0.00259199 0.0026297 0.003335 0.00340388 0.0238072 0.0241081 0.271608 0.111189 0.490917 0.508768 0.512551 0.487439 0.485284 0.514046 **************** 
0.841833 0.0001713 0.362705 0.126149 8.71801e-05 0.0156042 0.975363 0.0238363 0.741017 0.256936 0.636848 0.360515 0.665282 0.315968 0.0279051 0.885999 0.301526 0.275037 0.141484 0.227047 0.288342 0.178285 **************** 
0.0337705 0.0559136 0.0632955 0.478643 0.115965 0.279044 0.503058 0.496297 0.000481064 0.000716703 0.000485221 0.997466 0.810936 0.174289 0.669079 0.231131 0.272464 0.149839 0.168732 0.515392 0.129046 0.0651734 **************** 
0.365914 0.423262 0.205203 0.485982 0.202858 0.109714 0.0966722 0.083769 0.000656655 0.997927 0.5474 0.450761 0.007345 0.979623 0.0808523 0.859058 0.167547 0.0354253 0.374788 0.0490593 0.410834 0.0428196 **************** 
0.256482 0.627568 0.498553 0.41927 0.0226481 0.977147 0.82705 0.172328 0.96527 0.0331898 0.00112238 0.996887 0.97801 0.00784547 0.903574 0.03134 0.0208815 0.114407 0.0902573 0.170069 0.0310877 0.181981 **************** 
0.100361 0.610623 0.742965 0.0568216 0.289469 0.0501784 0.000421427 0.999536 0.000696169 0.000767741 0.000898766 0.000991923 0.00631051 0.00706285 0.0431281 0.0325095 0.395676 0.437063 0.48694 0.260494 0.340763 0.65451 **************** 
0.238403 0.644813 0.723409 0.192868 0.327236 5.2309e-05 0.000168543 0.999492 0.995882 0.00327963 0.405082 0.593834 0.491834 0.500462 0.038331 0.9097 0.241477 0.108653 0.308552 0.129341 0.284674 0.137802 **************** 
0.532045 0.426551 0.436227 0.500321 0.864004 0.0361053 0.936544 0.0631288 0.532135 0.467042 0.499475 0.499478 0.638459 0.354086 0.738913 0.226342 0.348633 0.181778 0.296686 0.156838 0.155919 0.0791448 **************** 
0.444457 0.0830073 0.398179 0.0493345 0.0135138 0.59583 0.499915 0.500002 0.0596867 0.536632 0.00023053 0.000243197 0.00160864 0.996492 0.966485 0.0116576 0.452085 0.307528 0.351349 0.351295 0.267836 0.30601 **************** 
0.318689 0.303328 0.448983 0.397551 0.00511071 0.419118 6.33217e-05 6.61586e-05 0.000160288 0.0381124 0.000213505 0.00021073 0.998206 0.00150358 0.00975806 0.0172659 0.399702 0.487214 0.456764 0.437517 0.403083 0.458159 **************** 
0.00198452 0.47308 0.560005 0.377369 0.0206927 0.313221 0.711818 2.46667e-05 0.589043 0.410752 0.450497 7.97796e-05 0.99755 0.000569894 0.863642 0.123667 0.286729 0.192339 1.81185e-05 0.298656 3.30148e-05 0.169196 **************** 
0.0981186 0.0595061 0.00172519 0.716168 0.243832 0.665076 0.482627 0.517267 0.579274 0.14777 0.00267364 0.93972 0.448029 0.550384 0.487758 0.501542 0.369449 0.093961 3.78293e-08 0.157716 2.83151e-06 0.194082 **************** 
0.499999 0.5 0.410845 0.414414 0.222602 0.500444 2.75792e-05 0.442977 0.499964 0.5 0.589135 0.254792 0.000492656 0.99843 0.0438969 0.943294 0.367547 0.261561 0.37493 0.00888801 0.20413 0.0122315 **************** 
0.319687 0.0673203 0.499999 0.5 0.665916 0.0865546 1.99408e-05 0.555327 4.94921e-05 0.681915 0.332144 0.667747 0.59639 0.402818 0.00308526 0.993239 0.316071 0.419348 0.49446 0.0608781 0.266539 3.3287e-06 **************** 
0.786781 0.206345 0.484373 0.0467936 0.635102 0.166615 0.0180354 0.354952 0.256806 0.0520135 0.499995 0.499896 0.434099 0.565127 0.965992 0.0287681 0.433677 0.307593 0.227384 0.0530778 0.224182 0.114661 **************** 
0.35898 0.638389 0.569744 0.218182 0.915391 0.0079055 0.304253 3.59021e-06 8.84053e-05 0.470037 0.000114434 0.838866 0.00142894 0.000189645 0.00374227 0.000520917 0.274073 0.0379898 0.875788 0.0628019 0.788219 0.15396 **************** 
******************
0th points password value: 100000
100000 0.0317515
******************
1th points password value: 200000
200000 0.0507061
******************
2th points password value: 300000
300000 0.0675136
******************
3th points password value: 400000
400000 0.0657551
******************
4th points password value: 500000
500000 0.0707129
******************
5th points password value: 600000
600000 0.0898412
******************
6th points password value: 700000
700000 0.097597
******************
7th points password value: 800000
800000 0.104876
******************
8th points password value: 900000
900000 0.109944
******************
9th points password value: 1e+06
1e+06 0.120218
******************
10th points password value: 2e+06
2e+06 0.151311
******************
11th points password value: 3e+06
3e+06 0.199064
******************
12th points password value: 4e+06
4e+06 0.214503
******************
13th points password value: 5e+06
5e+06 0.225451
******************
14th points password value: 6e+06
6e+06 0.233535
******************
15th points password value: 7e+06
7e+06 0.237511
******************
16th points password value: 8e+06
8e+06 0.239914
******************
17th points password value: 9e+06
9e+06 0.239558
******************
18th points password value: 1e+07
1e+07 0.242591
******************
19th points password value: 2e+07
2e+07 0.309335
******************
20th points password value: 3e+07
3e+07 0.321868
******************
21th points password value: 4e+07
4e+07 0.372384
******************
22th points password value: 5e+07
5e+07 0.400164
******************
23th points password value: 6e+07
6e+07 0.438155
******************
24th points password value: 7e+07
7e+07 0.490531
******************
25th points password value: 8e+07
8e+07 0.469222
******************
26th points password value: 9e+07
9e+07 0.470884
******************
27th points password value: 1e+08
1e+08 0.476312
******************
28th points password value: 2e+08
2e+08 0.565949
******************
29th points password value: 3e+08
3e+08 0.587061
******************
30th points password value: 4e+08
4e+08 0.598737
******************
31th points password value: 5e+08
5e+08 0.620355
******************
32th points password value: 6e+08
6e+08 0.635456
******************
33th points password value: 7e+08
7e+08 0.641935
******************
34th points password value: 8e+08
8e+08 0.648257
******************
35th points password value: 9e+08
9e+08 0.663184
******************
36th points password value: 1e+09
1e+09 0.672224
******************
37th points password value: 2e+09
2e+09 0.696981
******************
38th points password value: 3e+09
3e+09 0.707336
******************
39th points password value: 4e+09
4e+09 0.722934
******************
40th points password value: 5e+09
5e+09 0.735936
******************
41th points password value: 6e+09
6e+09 0.739028
******************
42th points password value: 7e+09
7e+09 0.743609
******************
43th points password value: 8e+09
8e+09 0.747925
******************
44th points password value: 9e+09
9e+09 0.75377
******************
45th points password value: 1e+10
1e+10 0.759193
******************
46th points password value: 2e+10
2e+10 0.77937
******************
47th points password value: 3e+10
3e+10 0.789297
******************
48th points password value: 4e+10
4e+10 0.795297
******************
49th points password value: 5e+10
5e+10 0.800706
******************
50th points password value: 6e+10
6e+10 0.808511
******************
51th points password value: 7e+10
7e+10 0.809883
******************
52th points password value: 8e+10
8e+10 0.813129
******************
53th points password value: 9e+10
9e+10 0.81215


==> figs/montecarlo/imperfect/terminal/neopets11by3_train.dat <==
../dataset/montecarlo/neopets_train.txt
15 6.93333e-05
43.5353 5.51277e-05
57.5755 4.72424e-05
76.1435 2.62662e-05
50.0656 2.55665e-05
66.2118 2.41649e-05
87.5651 2.19266e-05
133.176 2.16256e-05
100.7 2.14499e-05
153.152 1.41036e-05
202.543 1.34292e-05
115.805 1.24347e-05
176.125 1.09014e-05
354.25 9.03318e-06
232.925 8.92992e-06
308.043 8.82993e-06
468.495 8.0257e-06
407.387 6.48033e-06
819.401 4.78398e-06
538.769 4.75157e-06
267.864 4.47989e-06
712.522 4.04198e-06
619.585 3.87356e-06
1246.21 3.59491e-06
1083.66 3.54356e-06
942.311 3.31101e-06
1648.11 2.37849e-06
1895.32 2.3215e-06
2179.62 2.12881e-06
1433.14 2.00958e-06
3314.93 1.78586e-06
2882.55 1.69295e-06
3812.17 1.34307e-06
2506.57 1.24473e-06
5041.6 1.14249e-06
4384 1.04015e-06
6667.51 9.83875e-07
5797.84 8.55491e-07
7667.64 7.92943e-07
8817.79 7.53023e-07
10140.5 7.25806e-07
13410.8 6.62155e-07
15422.4 5.706e-07
11661.5 4.87072e-07
17735.7 4.0145e-07
20396.1 3.80465e-07
23455.5 3.44482e-07
31019.9 3.069e-07
26973.8 2.9955e-07
35672.9 2.17532e-07
41023.8 1.69658e-07
54254 1.07642e-07
71750.9 1.07037e-07
47177.4 9.49608e-08
62392.1 9.48839e-08
94890.5 6.576e-08
1.02114e+06 4.65361e-08
82513.5 3.87815e-08
1.17431e+06 3.052e-08
252411 2.282e-08
441468 1.88462e-08
507688 1.79638e-08
1.35046e+06 1.71201e-08
165964 1.63891e-08
1.55303e+06 1.63294e-08
219488 1.60374e-08
290272 1.51582e-08
333813 1.48586e-08
125493 1.46622e-08
109124 1.46622e-08
1.78598e+06 1.45578e-08
144317 1.38584e-08
383885 1.37541e-08
583841 1.35653e-08
190859 1.34131e-08
887950 1.15322e-08
2.05388e+06 1.03609e-08
2.36196e+06 8.12883e-09
2.71626e+06 5.09524e-09
772130 4.55882e-09
671418 4.40858e-09
3.1237e+06 4.37943e-09
3.59225e+06 3.29598e-09
4.13109e+06 2.88544e-09
5.46337e+06 2.05002e-09
4.75075e+06 1.85234e-09
6.28287e+06 1.71896e-09
8.3091e+06 1.15536e-09
7.2253e+06 1.14044e-09
9.55546e+06 9.20939e-10
1.09888e+07 8.88179e-10
1.26371e+07 5.76082e-10
1.67126e+07 4.45174e-10
1.45327e+07 4.23873e-10
2.21024e+07 3.69191e-10
1.92194e+07 3.03859e-10
2.54177e+07 2.86414e-10
2.92304e+07 2.35372e-10
3.36149e+07 1.78492e-10
3.86572e+07 1.65558e-10
4.44557e+07 1.51162e-10
5.11241e+07 1.37704e-10
6.76116e+07 8.99254e-11
5.87927e+07 8.57249e-11
7.77534e+07 7.92249e-11
1.02829e+08 5.21255e-11
8.94164e+07 4.83133e-11
1.5639e+08 3.27387e-11
1.18253e+08 3.17962e-11
1.35991e+08 3.11785e-11
1.79848e+08 2.40202e-11
2.06826e+08 2.1274e-11
2.37849e+08 1.61447e-11
2.73527e+08 1.55012e-11
3.14556e+08 1.50053e-11
4.16e+08 1.09615e-11
3.61739e+08 1.08365e-11
4.784e+08 7.35786e-12
7.27587e+08 6.04739e-12
5.5016e+08 5.9619e-12
8.36725e+08 4.30249e-12
9.62233e+08 4.07386e-12
6.32684e+08 3.91981e-12
1.27255e+09 3.64621e-12
1.10657e+09 3.3256e-12
1.46344e+09 2.18663e-12
1.93539e+09 1.86009e-12
1.68295e+09 1.56867e-12
2.2257e+09 1.4018e-12
2.55956e+09 1.34398e-12
5.14819e+09 8.70209e-13
2.94349e+09 8.42536e-13
3.89277e+09 7.19282e-13
3.38502e+09 7.09007e-13
4.47669e+09 6.43333e-13
5.92042e+09 5.40502e-13
6.80848e+09 4.46502e-13
7.82975e+09 3.37175e-13
1.03548e+10 3.24486e-13
9.00421e+09 2.84311e-13
1.36943e+10 2.45358e-13
1.19081e+10 2.28416e-13
1.81107e+10 1.89943e-13
2.08273e+10 1.34439e-13
1.57484e+10 1.21917e-13
2.75441e+10 1.0456e-13
2.39514e+10 1.03543e-13
3.16757e+10 8.33446e-14
3.64271e+10 5.92966e-14
4.81748e+10 5.48004e-14
4.18911e+10 4.96525e-14
6.37112e+10 4.26927e-14
8.4258e+10 3.60797e-14
5.5401e+10 3.46564e-14
7.32678e+10 3.05728e-14
9.68967e+10 2.31174e-14
1.28146e+11 1.68558e-14
1.11431e+11 1.50766e-14
1.69473e+11 1.03851e-14
2.24128e+11 8.92347e-15
1.47368e+11 8.14289e-15
2.96409e+11 7.82701e-15
3.40871e+11 6.10202e-15
1.94894e+11 5.74672e-15
2.57747e+11 5.58687e-15
5.18422e+11 4.62944e-15
4.50801e+11 4.43654e-15
3.92001e+11 3.87754e-15
5.96185e+11 3.08629e-15
6.85613e+11 1.98363e-15
9.06723e+11 1.67637e-15
1.19914e+12 1.66786e-15
1.37901e+12 1.10224e-15
1.04273e+12 9.97381e-16
7.88455e+11 8.11714e-16
1.58586e+12 7.56685e-16
1.82374e+12 5.70256e-16
2.4119e+12 4.64364e-16
2.77369e+12 4.32637e-16
2.0973e+12 4.19586e-16
4.21843e+12 3.60324e-16
3.18974e+12 2.75885e-16
4.85119e+12 2.63853e-16
5.57887e+12 2.58117e-16
3.6682e+12 2.399e-16
6.4157e+12 2.36919e-16
7.37806e+12 1.95173e-16
9.75748e+12 1.31181e-16
8.48477e+12 1.03715e-16
1.12211e+13 7.84236e-17
1.29043e+13 6.81945e-17
1.70659e+13 5.62525e-17
1.48399e+13 4.31269e-17
2.25697e+13 4.2535e-17
1.96258e+13 3.66864e-17
3.43256e+13 3.49593e-17
3.94745e+13 2.83728e-17
2.98484e+13 2.68021e-17
2.59551e+13 1.54112e-17
8.8594e+31 3.83773e-34
total number of guesses 8.8594e+31
number of equivalence classes 200
prob sanity 1
total 1
group 0.08088
group 0.08432
group 0.08544
group 0.08656
group 0.09072
group 0.10832
group 0.09256
group 0.09376
group 0.09128
group 0.0932
group 0.09296
sanity check for all groups 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
IterCount: 10000
BestCost: 0.025102
optimal matrix:
0.0688857 0.0692794 0.861835
0.067255 0.0516695 0.881075
0.0363627 0.00556295 0.958074
0.0246405 0.384819 0.59054
0.038253 0.0902825 0.871464
0.152432 0.0663708 0.781197
0.0701548 0.159623 0.770222
0.372566 0.0624064 0.565027
0.0807427 0.0951955 0.824062
0.0933468 0.0538986 0.852755
0.0485018 0.0598909 0.891607
******************
1th points password value: 200000
IterCount: 10000
BestCost: 0.040630
optimal matrix:
0.000225394 0.000499379 0.999275
0.000741043 0.00064465 0.998614
4.76884e-05 0.00288983 0.997062
0.000391272 0.000471403 0.999137
0.000577931 0.00104967 0.998372
0.000661039 0.000401739 0.998937
7.65225e-05 9.51023e-05 0.999828
0.000705825 0.000223021 0.999071
0.000546902 0.000721262 0.998732
0.000137049 0.000999051 0.998864
0.000376377 0.00222032 0.997403
******************
2th points password value: 300000
IterCount: 10000
BestCost: 0.057387
optimal matrix:
0.192544 0.181693 0.625764
0.221347 0.145471 0.633182
0.303543 0.268879 0.427578
0.265253 0.00747795 0.727269
0.318802 0.203287 0.477911
0.00256919 0.372966 0.624465
0.00666798 0.519 0.474332
0.505962 0.395385 0.0986531
0.306405 0.104616 0.588979
0.365006 0.315378 0.319617
0.222495 0.376813 0.400691
******************
3th points password value: 400000
IterCount: 10000
BestCost: 0.061191
optimal matrix:
0.255292 0.234005 0.510703
0.496945 0.502879 0.000176663
0.480468 0.517279 0.00225332
0.486711 0.512365 0.000924951
0.414727 0.583959 0.00131404
0.505662 0.492379 0.00195975
0.657226 0.341602 0.0011716
0.595135 0.40472 0.000144866
0.614579 0.383827 0.00159465
0.451044 0.548847 0.000109066
0.500294 0.498747 0.000959338
******************
4th points password value: 500000
IterCount: 10000
BestCost: 0.065169
optimal matrix:
0.192955 0.197467 0.609578
0.50169 0.498237 7.30352e-05
0.405386 0.594165 0.000448815
0.520423 0.479436 0.000141084
0.500733 0.49865 0.000616971
0.47083 0.529139 3.08801e-05
0.573875 0.425923 0.000202897
0.505817 0.494117 6.57836e-05
0.506718 0.49326 2.19028e-05
0.419955 0.58004 5.34713e-06
0.535939 0.463823 0.000237977
******************
5th points password value: 600000
IterCount: 10000
BestCost: 0.079320
optimal matrix:
0.492182 0.23461 0.273208
0.0488234 0.0776768 0.8735
0.0515168 0.082552 0.865931
0.182354 0.00291488 0.814731
0.00412228 0.076255 0.919623
0.023335 0.0278157 0.948849
0.00134796 0.5019 0.496752
0.0143663 0.00120623 0.984428
0.151643 0.0376104 0.810747
0.0159707 0.103082 0.880947
0.0909301 0.000714237 0.908356
******************
6th points password value: 700000
IterCount: 10000
BestCost: 0.082781
optimal matrix:
0.0700483 0.717806 0.212146
0.241056 0.00625691 0.752687
0.291735 0.00605303 0.702212
0.189114 0.03203 0.778856
0.0955005 0.00046851 0.904031
0.692308 5.12748e-06 0.307687
0.0308766 0.00603098 0.963092
0.398663 0.0197529 0.581584
0.147774 0.000334881 0.851891
0.0101519 0.00851428 0.981334
0.00785055 0.00925246 0.982897
******************
7th points password value: 800000
IterCount: 10000
BestCost: 0.093499
optimal matrix:
0.78845 0.0723206 0.139229
0.197418 0.217954 0.584628
0.00479835 0.525126 0.470076
3.67834e-06 0.288581 0.711415
0.258635 0.441768 0.299597
0.0589982 0.208679 0.732323
0.144879 0.0517745 0.803347
0.304627 0.0550691 0.640304
0.475894 0.267915 0.256191
0.108296 0.0431052 0.848598
0.0029923 0.489111 0.507896
******************
8th points password value: 900000
IterCount: 10000
BestCost: 0.101739
optimal matrix:
0.0980624 0.10084 0.801098
0.474791 0.488253 0.0369556
0.473729 0.490467 0.0358043
0.498935 0.490356 0.0107097
0.342766 0.489921 0.167313
0.48145 0.482444 0.0361061
0.490663 0.473777 0.0355608
0.503723 0.494417 0.00186006
0.489988 0.479622 0.0303908
0.466619 0.47482 0.0585612
0.479861 0.475429 0.0447099
******************
9th points password value: 1e+06
IterCount: 10000
BestCost: 0.108457
optimal matrix:
0.0834501 0.0855022 0.831048
0.461783 0.476719 0.0614982
0.522397 0.471851 0.00575273
0.462354 0.479901 0.0577451
0.403536 0.459635 0.136829
0.469089 0.398797 0.132113
0.521406 0.478375 0.000218893
0.25743 0.444511 0.298059
0.474849 0.489628 0.035523
0.484056 0.4555 0.0604442
0.438724 0.462284 0.0989912
******************
10th points password value: 2e+06
IterCount: 10000
BestCost: 0.136992
optimal matrix:
0.328712 0.582957 0.0883315
0.585183 0.00800547 0.406812
2.24499e-06 0.00221122 0.997787
8.81795e-06 0.0138486 0.986143
3.7584e-06 0.00383223 0.996164
4.25235e-06 0.0131761 0.98682
4.75737e-05 0.00112321 0.998829
5.98912e-06 0.0499739 0.95002
6.45745e-06 0.0237717 0.976222
3.3948e-05 0.00428454 0.995682
2.51816e-05 0.0518312 0.948144
******************
11th points password value: 3e+06
IterCount: 10000
BestCost: 0.175706
optimal matrix:
0.600539 0.366228 0.0332333
0.791474 0.054689 0.153837
0.424591 0.17824 0.397169
0.0944975 0.486781 0.418721
0.144092 0.308762 0.547146
0.387148 0.117795 0.495057
0.271987 0.0722597 0.655753
0.272992 0.203205 0.523803
0.0862114 0.0582769 0.855512
0.00245933 0.225708 0.771833
0.0503942 0.555111 0.394495
******************
12th points password value: 4e+06
IterCount: 10000
BestCost: 0.195655
optimal matrix:
0.0175494 0.0116221 0.970829
0.0732517 0.053567 0.873181
0.209081 0.510815 0.280103
0.528631 0.186462 0.284907
0.200555 0.32668 0.472765
0.429307 0.164639 0.406054
0.84466 0.138465 0.0168754
0.364971 0.175324 0.459705
0.288111 0.633197 0.0786919
0.165829 0.132047 0.702124
0.522426 0.440757 0.0368169
******************
13th points password value: 5e+06
IterCount: 10000
BestCost: 0.203683
optimal matrix:
0.500042 0.483104 0.0168543
0.0572039 0.864974 0.0778217
0.122194 0.133346 0.74446
0.59352 0.138971 0.267509
0.447475 0.095181 0.457344
0.208801 0.095631 0.695568
0.162736 0.397871 0.439393
0.628732 0.344949 0.0263188
0.176278 0.140623 0.6831
0.249255 0.122132 0.628613
0.0495664 0.164022 0.786412
******************
14th points password value: 6e+06
IterCount: 10000
BestCost: 0.210296
optimal matrix:
0.276261 0.703107 0.0206318
0.806732 0.098327 0.0949412
0.0528372 0.0530954 0.894067
0.101347 0.109237 0.789416
0.4041 0.0903073 0.505592
0.167748 0.0949177 0.737334
0.0729978 0.204192 0.72281
0.326043 0.000865719 0.673091
0.127983 0.0301826 0.841834
0.0187778 0.0952591 0.885963
0.0923377 0.0923045 0.815358
******************
15th points password value: 7e+06
IterCount: 10000
BestCost: 0.212804
optimal matrix:
0.0110171 0.0112286 0.977754
0.0506993 0.047072 0.902229
0.486933 0.49598 0.0170875
0.424247 0.491119 0.0846343
0.456189 0.477525 0.0662857
0.435653 0.495154 0.0691923
0.484183 0.45787 0.0579474
0.517939 0.472765 0.00929561
0.475861 0.483092 0.0410471
0.454319 0.475705 0.0699757
0.502586 0.467981 0.0294335
******************
16th points password value: 8e+06
IterCount: 10000
BestCost: 0.216951
optimal matrix:
0.00896222 0.0114821 0.979556
0.0375484 0.0527537 0.909698
0.396622 0.507724 0.0956537
0.396128 0.60371 0.000161559
0.472652 0.527256 9.17786e-05
0.44573 0.554233 3.68537e-05
0.450624 0.549366 9.67571e-06
0.271019 0.728714 0.000266905
0.478584 0.521194 0.000221984
0.509667 0.490227 0.000105675
0.482643 0.517315 4.19563e-05
******************
17th points password value: 9e+06
IterCount: 10000
BestCost: 0.222820
optimal matrix:
0.501066 0.48569 0.0132445
0.0184376 0.926109 0.0554533
0.105341 0.308507 0.586152
0.277982 4.99436e-05 0.721968
0.107747 0.000166096 0.892087
0.100119 1.59008e-06 0.899879
0.498111 0.000224491 0.501664
0.323335 1.94276e-05 0.676645
0.0586651 2.46275e-05 0.94131
0.100538 9.94094e-07 0.899461
0.69814 0.000103569 0.301757
******************
18th points password value: 1e+07
IterCount: 10000
BestCost: 0.225853
optimal matrix:
0.499432 0.487253 0.0133145
0.0663711 0.877849 0.05578
0.34727 0.062723 0.590007
7.83678e-07 0.108231 0.891769
5.40849e-07 0.329085 0.670915
1.7107e-06 0.184965 0.815034
8.70403e-05 0.335274 0.664639
4.84265e-06 0.0106293 0.989366
2.47918e-06 0.0549471 0.94505
3.46239e-06 0.350306 0.649691
4.39031e-05 0.0529422 0.947014
******************
19th points password value: 2e+07
IterCount: 10000
BestCost: 0.258478
optimal matrix:
0.627629 0.366199 0.00617168
0.931702 0.0398931 0.0284047
0.0443125 0.682361 0.273326
0.157372 0.227183 0.615445
0.149864 7.09038e-06 0.850129
0.0921909 1.34066e-06 0.907808
0.121494 2.45718e-06 0.878503
0.110929 2.85523e-07 0.889071
0.554073 7.61345e-06 0.445919
0.069364 1.35102e-05 0.930623
0.354805 3.18709e-07 0.645194
******************
20th points password value: 3e+07
IterCount: 10000
BestCost: 0.291369
optimal matrix:
0.494072 0.502398 0.00353018
0.48621 0.498523 0.0152677
0.0201136 0.818064 0.161823
0.543935 0.0890948 0.36697
0.0846622 0.180495 0.734843
0.0353268 0.167517 0.797157
0.00969132 0.623875 0.366433
0.0604807 0.103958 0.835561
0.00779941 0.0429604 0.94924
0.125005 0.0226117 0.852384
0.295528 0.119638 0.584834
******************
21th points password value: 4e+07
IterCount: 10000
BestCost: 0.324312
optimal matrix:
0.265377 0.0440158 0.690607
0.966438 0.0190623 0.0144995
0.0105165 0.87702 0.112464
0.422105 0.312979 0.264916
0.225046 0.109174 0.66578
0.237318 7.521e-05 0.762606
0.168684 3.05922e-05 0.831285
0.0122296 0.000854376 0.986916
0.00112688 0.000156429 0.998717
0.382176 0.000253938 0.61757
0.778829 0.000242961 0.220928
******************
22th points password value: 5e+07
IterCount: 10000
BestCost: 0.360757
optimal matrix:
0.00155402 0.00157531 0.996871
0.00561067 0.00612535 0.988264
0.0587944 0.0561891 0.885017
0.133524 0.13119 0.735286
0.332194 0.332203 0.335603
0.423938 0.423745 0.152317
0.501799 0.498201 4.44491e-07
0.527459 0.472498 4.35311e-05
0.484341 0.515638 2.1572e-05
0.54356 0.456421 1.90665e-05
0.451346 0.548644 9.89532e-06
******************
23th points password value: 6e+07
IterCount: 10000
BestCost: 0.412926
optimal matrix:
0.091836 0.906542 0.00162152
0.00869366 0.984413 0.00689328
0.420381 0.506721 0.0728981
0.168008 0.670767 0.161226
0.350428 0.232083 0.417489
0.127599 0.342927 0.529474
0.389811 8.2747e-06 0.61018
0.184267 6.08151e-06 0.815727
0.101931 1.74146e-06 0.898067
0.367967 6.06406e-05 0.631972
0.0251283 2.29781e-05 0.974849
******************
24th points password value: 7e+07
IterCount: 10000
BestCost: 0.463932
optimal matrix:
0.00111366 0.226777 0.77211
0.993125 0.00250001 0.00437458
0.681168 0.284583 0.0342492
0.311634 0.60987 0.0784957
0.687858 0.114793 0.197349
0.333058 0.415163 0.251779
0.349492 0.0460778 0.60443
0.435293 0.491331 0.0733764
0.279466 0.323722 0.396813
0.0973525 0.350507 0.55214
0.0940339 0.255475 0.650491
******************
25th points password value: 8e+07
IterCount: 10000
BestCost: 0.450040
optimal matrix:
0.0695564 0.929402 0.00104149
0.364413 0.63019 0.00539688
0.480504 0.468955 0.0505416
0.018968 0.864549 0.116483
0.0389732 0.66381 0.297216
0.595631 0.0247585 0.37961
0.0339342 0.0463186 0.919747
0.368128 0.0457396 0.586132
0.0337854 0.0860375 0.880177
0.186651 0.0331912 0.780157
0.0858121 0.0748455 0.839342
******************
26th points password value: 9e+07
IterCount: 10000
BestCost: 0.451203
optimal matrix:
0.000636753 0.520032 0.479331
0.00295667 0.00262474 0.994419
0.0285861 0.0271996 0.944214
0.064193 0.0634636 0.872343
0.163437 0.159256 0.677306
0.208779 0.202187 0.589033
0.509151 0.490801 4.75371e-05
0.505632 0.494296 7.18589e-05
0.51234 0.487537 0.000122819
0.518076 0.481922 1.77255e-06
0.487023 0.512955 2.17188e-05
******************
27th points password value: 1e+08
IterCount: 10000
BestCost: 0.461029
optimal matrix:
0.409028 0.000570868 0.590402
0.00255108 0.00238785 0.995061
0.0242282 0.0253434 0.950428
0.0564738 0.0573094 0.886217
0.140494 0.144791 0.714715
0.177914 0.184887 0.637199
0.501247 0.498718 3.53902e-05
0.540905 0.459064 3.16867e-05
0.501133 0.498829 3.81883e-05
0.423621 0.576374 5.04058e-06
0.495555 0.504378 6.73135e-05
******************
28th points password value: 2e+08
IterCount: 10000
BestCost: 0.548852
optimal matrix:
0.350954 0.050392 0.598654
0.00111044 0.000938451 0.997951
0.0100805 0.00994621 0.979973
0.023405 0.0228218 0.953773
0.0580466 0.0569595 0.884994
0.0743545 0.0732033 0.852442
0.496046 0.48515 0.0188037
0.497081 0.464683 0.0382361
0.448277 0.487427 0.0642955
0.48314 0.454434 0.062426
0.505334 0.492889 0.00177713
******************
29th points password value: 3e+08
IterCount: 10000
BestCost: 0.575983
optimal matrix:
0.282958 0.349549 0.367493
0.000645238 0.000826552 0.998528
0.00627864 0.00658938 0.987132
0.0144831 0.0152863 0.970231
0.0362694 0.0386589 0.925072
0.0466984 0.049415 0.903887
0.327544 0.350842 0.321615
0.497052 0.502911 3.61545e-05
0.460879 0.539057 6.36544e-05
0.482134 0.517857 9.26278e-06
0.495472 0.504502 2.50763e-05
******************
30th points password value: 4e+08
IterCount: 10000
BestCost: 0.590566
optimal matrix:
0.537826 0.261605 0.200569
0.288372 0.480036 0.231592
0.00441369 0.00475545 0.990831
0.0107653 0.0109963 0.978238
0.0259042 0.0273433 0.946752
0.0340739 0.0354157 0.93051
0.243402 0.250482 0.506116
0.504596 0.495271 0.000133252
0.491529 0.508437 3.36111e-05
0.539777 0.459336 0.000887573
0.432673 0.567195 0.000132847
******************
31th points password value: 5e+08
IterCount: 10000
BestCost: 0.611070
optimal matrix:
0.585688 0.000173069 0.414139
0.000273528 0.784062 0.215665
0.0028846 0.00376101 0.993354
0.00663995 0.00860699 0.984753
0.016628 0.0217371 0.961635
0.0214048 0.0280632 0.950532
0.151535 0.197823 0.650642
0.507569 0.434115 0.0583152
0.484319 0.506355 0.00932639
0.497878 0.463119 0.0390032
0.174372 0.641079 0.184549
******************
32th points password value: 6e+08
IterCount: 10000
BestCost: 0.624070
optimal matrix:
6.17136e-05 0.564243 0.435695
0.000223594 0.000297249 0.999479
0.00277773 0.00285711 0.994365
0.00638205 0.00661547 0.987002
0.0158096 0.0164358 0.967755
0.0206411 0.0211713 0.958188
0.145703 0.149903 0.704393
0.493336 0.489863 0.0168012
0.485424 0.453184 0.0613921
0.472743 0.525172 0.00208443
0.471427 0.507227 0.021346
******************
33th points password value: 7e+08
IterCount: 10000
BestCost: 0.635469
optimal matrix:
5.86326e-05 0.238493 0.761449
0.000211036 0.000279826 0.999509
0.00225199 0.00222468 0.995523
0.00523958 0.00430054 0.99046
0.0129441 0.0127327 0.974323
0.0167087 0.0164248 0.966866
0.11817 0.116363 0.765467
0.476091 0.4851 0.0388087
0.476264 0.496049 0.0276871
0.460948 0.512694 0.0263579
0.462644 0.358655 0.178701
******************
34th points password value: 8e+08
IterCount: 10000
BestCost: 0.638190
optimal matrix:
0.473268 0.269608 0.257125
0.000198066 0.672228 0.327573
0.00207614 0.0019462 0.995978
0.00489952 0.00442608 0.990674
0.0121251 0.0112608 0.976614
0.0155443 0.0143104 0.970145
0.109635 0.101875 0.78849
0.504789 0.470325 0.024886
0.585068 0.403351 0.0115805
0.493731 0.493098 0.0131708
0.437238 0.50918 0.0535814
******************
35th points password value: 9e+08
IterCount: 10000
BestCost: 0.652852
optimal matrix:
0.187222 0.587066 0.225712
0.366871 0.483819 0.14931
0.00177149 0.00144076 0.996788
0.004139 0.00332847 0.992533
0.0103891 0.00844709 0.981164
0.0134176 0.0106605 0.975922
0.0948975 0.0768358 0.828267
0.519433 0.352921 0.127646
0.438002 0.490498 0.0714999
0.523082 0.297475 0.179443
0.559456 0.440192 0.000351601
******************
36th points password value: 1e+09
IterCount: 10000
BestCost: 0.662974
optimal matrix:
0.483029 0.0729745 0.443997
0.000152987 0.816884 0.182963
0.998106 0.00126758 0.000626179
0.00279126 0.00293483 0.994274
0.00694698 0.00729474 0.985758
0.00894093 0.00940172 0.981657
0.0636612 0.0668253 0.869514
0.409093 0.438241 0.152666
0.300642 0.377723 0.321635
0.403826 0.396459 0.199716
0.452745 0.437847 0.109409
******************
37th points password value: 2e+09
IterCount: 10000
BestCost: 0.694350
optimal matrix:
0.423592 0.546382 0.0300256
0.305582 0.366892 0.327526
0.501158 0.497618 0.00122472
0.832049 0.16508 0.00287091
0.499668 0.49318 0.00715161
0.731856 0.258859 0.00928482
0.619332 0.31492 0.0657483
0.659697 0.0388319 0.301471
0.000359951 0.00299022 0.99665
0.00350708 0.0421238 0.954369
0.000964008 0.299947 0.699089
******************
38th points password value: 3e+09
IterCount: 10000
BestCost: 0.704192
optimal matrix:
0.5 7.18207e-06 0.499993
4.25345e-05 0.214555 0.785402
0.000450975 0.000169749 0.999379
0.00104988 0.00105883 0.997891
0.00259199 0.0026297 0.994778
0.003335 0.00340388 0.993261
0.0238072 0.0241081 0.952085
0.271608 0.111189 0.617203
0.490917 0.508768 0.000314112
0.512551 0.487439 9.711e-06
0.485284 0.514046 0.000669633
******************
39th points password value: 4e+09
IterCount: 10000
BestCost: 0.723133
optimal matrix:
0.841833 0.0001713 0.157996
0.362705 0.126149 0.511146
8.71801e-05 0.0156042 0.984309
0.975363 0.0238363 0.000800191
0.741017 0.256936 0.00204681
0.636848 0.360515 0.00263672
0.665282 0.315968 0.01875
0.0279051 0.885999 0.0860955
0.301526 0.275037 0.423437
0.141484 0.227047 0.63147
0.288342 0.178285 0.533373
******************
40th points password value: 5e+09
IterCount: 10000
BestCost: 0.734131
optimal matrix:
0.0337705 0.0559136 0.910316
0.0632955 0.478643 0.458062
0.115965 0.279044 0.604991
0.503058 0.496297 0.000644716
0.000481064 0.000716703 0.998802
0.000485221 0.997466 0.00204841
0.810936 0.174289 0.0147747
0.669079 0.231131 0.0997896
0.272464 0.149839 0.577697
0.168732 0.515392 0.315876
0.129046 0.0651734 0.80578
******************
41th points password value: 6e+09
IterCount: 10000
BestCost: 0.737093
optimal matrix:
0.365914 0.423262 0.210824
0.205203 0.485982 0.308815
0.202858 0.109714 0.687428
0.0966722 0.083769 0.819559
0.000656655 0.997927 0.00141593
0.5474 0.450761 0.00183924
0.007345 0.979623 0.0130315
0.0808523 0.859058 0.0600897
0.167547 0.0354253 0.797027
0.374788 0.0490593 0.576152
0.410834 0.0428196 0.546347
******************
42th points password value: 7e+09
IterCount: 10000
BestCost: 0.741515
optimal matrix:
0.256482 0.627568 0.11595
0.498553 0.41927 0.0821776
0.0226481 0.977147 0.000205141
0.82705 0.172328 0.000621736
0.96527 0.0331898 0.00154039
0.00112238 0.996887 0.00199053
0.97801 0.00784547 0.014145
0.903574 0.03134 0.0650857
0.0208815 0.114407 0.864712
0.0902573 0.170069 0.739674
0.0310877 0.181981 0.786931
******************
43th points password value: 8e+09
IterCount: 10000
BestCost: 0.746517
optimal matrix:
0.100361 0.610623 0.289016
0.742965 0.0568216 0.200214
0.289469 0.0501784 0.660353
0.000421427 0.999536 4.29732e-05
0.000696169 0.000767741 0.998536
0.000898766 0.000991923 0.998109
0.00631051 0.00706285 0.986627
0.0431281 0.0325095 0.924362
0.395676 0.437063 0.167262
0.48694 0.260494 0.252566
0.340763 0.65451 0.00472718
******************
44th points password value: 9e+09
IterCount: 10000
BestCost: 0.754593
optimal matrix:
0.238403 0.644813 0.116785
0.723409 0.192868 0.0837237
0.327236 5.2309e-05 0.672711
0.000168543 0.999492 0.000339524
0.995882 0.00327963 0.000838769
0.405082 0.593834 0.00108337
0.491834 0.500462 0.00770394
0.038331 0.9097 0.0519694
0.241477 0.108653 0.64987
0.308552 0.129341 0.562107
0.284674 0.137802 0.577524
******************
45th points password value: 1e+10
IterCount: 10000
BestCost: 0.758170
optimal matrix:
0.532045 0.426551 0.0414044
0.436227 0.500321 0.0634519
0.864004 0.0361053 0.0998911
0.936544 0.0631288 0.000327463
0.532135 0.467042 0.000823069
0.499475 0.499478 0.00104703
0.638459 0.354086 0.00745457
0.738913 0.226342 0.0347453
0.348633 0.181778 0.469589
0.296686 0.156838 0.546476
0.155919 0.0791448 0.764936
******************
46th points password value: 2e+10
IterCount: 10000
BestCost: 0.783578
optimal matrix:
0.444457 0.0830073 0.472535
0.398179 0.0493345 0.552487
0.0135138 0.59583 0.390656
0.499915 0.500002 8.27834e-05
0.0596867 0.536632 0.403682
0.00023053 0.000243197 0.999526
0.00160864 0.996492 0.00189887
0.966485 0.0116576 0.021857
0.452085 0.307528 0.240387
0.351349 0.351295 0.297356
0.267836 0.30601 0.426154
******************
47th points password value: 3e+10
IterCount: 10000
BestCost: 0.793298
optimal matrix:
0.318689 0.303328 0.377983
0.448983 0.397551 0.153465
0.00511071 0.419118 0.575771
6.33217e-05 6.61586e-05 0.999871
0.000160288 0.0381124 0.961727
0.000213505 0.00021073 0.999576
0.998206 0.00150358 0.000290441
0.00975806 0.0172659 0.972976
0.399702 0.487214 0.113084
0.456764 0.437517 0.105719
0.403083 0.458159 0.138758
******************
48th points password value: 4e+10
IterCount: 10000
BestCost: 0.798663
optimal matrix:
0.00198452 0.47308 0.524935
0.560005 0.377369 0.0626257
0.0206927 0.313221 0.666087
0.711818 2.46667e-05 0.288157
0.589043 0.410752 0.000204715
0.450497 7.97796e-05 0.549423
0.99755 0.000569894 0.00187992
0.863642 0.123667 0.0126914
0.286729 0.192339 0.520932
1.81185e-05 0.298656 0.701326
3.30148e-05 0.169196 0.830771
******************
49th points password value: 5e+10
IterCount: 10000
BestCost: 0.801786
optimal matrix:
0.0981186 0.0595061 0.842375
0.00172519 0.716168 0.282106
0.243832 0.665076 0.0910918
0.482627 0.517267 0.000105383
0.579274 0.14777 0.272956
0.00267364 0.93972 0.0576067
0.448029 0.550384 0.0015873
0.487758 0.501542 0.0106996
0.369449 0.093961 0.53659
3.78293e-08 0.157716 0.842284
2.83151e-06 0.194082 0.805915
******************
50th points password value: 6e+10
IterCount: 10000
BestCost: 0.809996
optimal matrix:
0.499999 0.5 5.35533e-07
0.410845 0.414414 0.17474
0.222602 0.500444 0.276954
2.75792e-05 0.442977 0.556995
0.499964 0.5 3.58167e-05
0.589135 0.254792 0.156073
0.000492656 0.99843 0.00107691
0.0438969 0.943294 0.0128092
0.367547 0.261561 0.370892
0.37493 0.00888801 0.616182
0.20413 0.0122315 0.783639
******************
51th points password value: 7e+10
IterCount: 10000
BestCost: 0.815909
optimal matrix:
0.319687 0.0673203 0.612992
0.499999 0.5 1.49431e-06
0.665916 0.0865546 0.24753
1.99408e-05 0.555327 0.444653
4.94921e-05 0.681915 0.318036
0.332144 0.667747 0.000109529
0.59639 0.402818 0.000791637
0.00308526 0.993239 0.00367537
0.316071 0.419348 0.264581
0.49446 0.0608781 0.444662
0.266539 3.3287e-06 0.733458
******************
52th points password value: 8e+10
IterCount: 10000
BestCost: 0.816853
optimal matrix:
0.786781 0.206345 0.00687393
0.484373 0.0467936 0.468833
0.635102 0.166615 0.198283
0.0180354 0.354952 0.627013
0.256806 0.0520135 0.691181
0.499995 0.499896 0.00010932
0.434099 0.565127 0.000774391
0.965992 0.0287681 0.00524033
0.433677 0.307593 0.25873
0.227384 0.0530778 0.719538
0.224182 0.114661 0.661157
******************
53th points password value: 9e+10
IterCount: 10000
BestCost: 0.818781
optimal matrix:
0.35898 0.638389 0.00263099
0.569744 0.218182 0.212074
0.915391 0.0079055 0.0767038
0.304253 3.59021e-06 0.695743
8.84053e-05 0.470037 0.529875
0.000114434 0.838866 0.16102
0.00142894 0.000189645 0.998381
0.00374227 0.000520917 0.995737
0.274073 0.0379898 0.687937
0.875788 0.0628019 0.0614102
0.788219 0.15396 0.0578218


==> figs/montecarlo/imperfect/terminal/neopetsbenchmark.dat <==
../dataset/montecarlo/neopets_test.txt15 9.06667e-05
43.5353 5.32901e-05
57.5755 4.72424e-05
50.0656 3.67518e-05
66.2118 3.02061e-05
76.1435 2.41649e-05
100.7 2.22443e-05
87.5651 2.00993e-05
153.152 1.72378e-05
133.176 1.50178e-05
202.543 1.38242e-05
176.125 1.27183e-05
115.805 1.10531e-05
354.25 1.03882e-05
308.043 9.08964e-06
267.864 8.06381e-06
407.387 7.06945e-06
538.769 6.6819e-06
468.495 6.14734e-06
232.925 5.49534e-06
819.401 5.36978e-06
712.522 4.49109e-06
619.585 4.26092e-06
1246.21 3.7875e-06
942.311 3.6506e-06
1433.14 3.12601e-06
1083.66 2.43619e-06
1648.11 2.37849e-06
1895.32 2.3215e-06
2179.62 1.87188e-06
2506.57 1.81922e-06
2882.55 1.7207e-06
3314.93 1.64106e-06
3812.17 1.34307e-06
4384 1.20438e-06
6667.51 9.95873e-07
5797.84 9.65877e-07
5041.6 9.36211e-07
7667.64 8.24243e-07
10140.5 7.49473e-07
8817.79 7.25806e-07
13410.8 5.90571e-07
17735.7 5.00684e-07
15422.4 4.97978e-07
11661.5 4.2533e-07
20396.1 4.11844e-07
23455.5 3.78589e-07
26973.8 2.66926e-07
31019.9 2.52741e-07
35672.9 1.97349e-07
41023.8 1.77458e-07
71750.9 1.19302e-07
62392.1 1.11553e-07
54254 1.07642e-07
47177.4 9.66565e-08
94890.5 7.08184e-08
1.02114e+06 4.7868e-08
82513.5 4.45988e-08
1.17431e+06 2.86125e-08
1.35046e+06 2.07929e-08
441468 1.83026e-08
252411 1.7115e-08
507688 1.70183e-08
165964 1.59071e-08
583841 1.53466e-08
333813 1.53379e-08
144317 1.44128e-08
1.55303e+06 1.39083e-08
1.78598e+06 1.37963e-08
190859 1.25747e-08
219488 1.2028e-08
887950 1.09015e-08
2.05388e+06 1.08283e-08
290272 1.07485e-08
109124 1.02635e-08
383885 1.0003e-08
125493 8.92482e-09
2.36196e+06 8.39979e-09
2.71626e+06 5.71374e-09
3.1237e+06 4.25137e-09
671418 3.93198e-09
772130 3.41911e-09
3.59225e+06 3.40733e-09
4.13109e+06 2.73051e-09
4.75075e+06 2.37436e-09
5.46337e+06 1.93287e-09
6.28287e+06 1.52796e-09
7.2253e+06 1.28438e-09
8.3091e+06 1.10722e-09
9.55546e+06 9.04195e-10
1.09888e+07 6.98895e-10
1.26371e+07 6.6471e-10
1.45327e+07 5.00941e-10
1.92194e+07 4.0792e-10
1.67126e+07 4.02093e-10
2.21024e+07 3.43855e-10
2.54177e+07 2.95857e-10
2.92304e+07 2.6274e-10
3.36149e+07 1.80872e-10
3.86572e+07 1.49002e-10
4.44557e+07 1.31367e-10
5.11241e+07 9.85836e-11
5.87927e+07 7.89213e-11
6.76116e+07 7.21769e-11
7.77534e+07 6.37914e-11
8.94164e+07 5.36814e-11
1.02829e+08 5.13475e-11
1.18253e+08 4.05909e-11
1.5639e+08 3.22272e-11
1.35991e+08 2.70606e-11
1.79848e+08 2.13513e-11
2.37849e+08 1.81628e-11
2.06826e+08 1.7406e-11
2.73527e+08 1.25765e-11
3.61739e+08 1.19423e-11
3.14556e+08 1.11904e-11
4.16e+08 8.07692e-12
4.784e+08 7.19064e-12
7.27587e+08 6.81706e-12
5.5016e+08 5.81649e-12
6.32684e+08 4.80493e-12
9.62233e+08 3.99072e-12
1.10657e+09 3.54248e-12
8.36725e+08 3.15516e-12
1.27255e+09 3.01755e-12
1.46344e+09 2.73329e-12
1.68295e+09 1.94896e-12
2.2257e+09 1.7253e-12
1.93539e+09 1.69474e-12
2.55956e+09 1.06268e-12
2.94349e+09 9.24072e-13
3.38502e+09 9.21709e-13
3.89277e+09 8.83689e-13
5.14819e+09 7.92512e-13
4.47669e+09 7.32685e-13
5.92042e+09 5.40502e-13
6.80848e+09 5.05252e-13
7.82975e+09 4.59785e-13
9.00421e+09 3.28735e-13
1.19081e+10 2.75443e-13
1.36943e+10 2.62883e-13
1.03548e+10 2.39501e-13
1.57484e+10 1.72716e-13
2.08273e+10 1.22916e-13
1.81107e+10 1.10432e-13
2.39514e+10 9.68629e-14
3.64271e+10 9.00429e-14
2.75441e+10 8.13241e-14
3.16757e+10 8.0819e-14
4.81748e+10 5.14792e-14
4.18911e+10 4.96525e-14
5.5401e+10 3.75444e-14
6.37112e+10 3.3903e-14
7.32678e+10 3.16646e-14
8.4258e+10 2.6585e-14
1.11431e+11 2.58455e-14
9.68967e+10 2.14662e-14
1.28146e+11 1.87286e-14
1.47368e+11 1.24858e-14
2.24128e+11 9.99429e-15
1.94894e+11 9.85151e-15
1.69473e+11 8.96898e-15
2.57747e+11 6.8284e-15
2.96409e+11 6.47753e-15
3.40871e+11 5.39794e-15
4.50801e+11 4.79147e-15
5.18422e+11 4.47512e-15
6.85613e+11 2.45036e-15
5.96185e+11 2.41536e-15
3.92001e+11 2.04081e-15
9.06723e+11 1.7646e-15
1.04273e+12 1.7646e-15
7.88455e+11 1.62343e-15
1.19914e+12 1.06743e-15
1.37901e+12 8.12176e-16
1.82374e+12 7.01853e-16
2.77369e+12 6.34535e-16
1.58586e+12 6.05348e-16
2.0973e+12 4.95874e-16
3.6682e+12 3.92563e-16
2.4119e+12 3.31689e-16
4.21843e+12 3.22395e-16
6.4157e+12 2.99266e-16
5.57887e+12 2.58117e-16
3.18974e+12 2.25724e-16
4.85119e+12 1.97889e-16
9.75748e+12 1.55778e-16
7.37806e+12 1.30116e-16
1.12211e+13 1.14071e-16
8.48477e+12 1.13144e-16
1.29043e+13 8.6793e-17
1.48399e+13 4.85178e-17
1.70659e+13 4.68771e-17
2.98484e+13 4.55636e-17
3.43256e+13 3.96206e-17
2.59551e+13 3.69869e-17
3.94745e+13 3.2426e-17
1.96258e+13 2.85339e-17
2.25697e+13 1.77229e-17
8.8594e+31 3.93706e-34
total number of guesses 8.8594e+31
number of equivalence classes 200
prob sanity 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
(100000,0.03072)
******************
1th points password value: 200000
(200000,0.05072)
******************
2th points password value: 300000
(300000,0.0692)
******************
3th points password value: 400000
(400000,0.08016)
******************
4th points password value: 500000
(500000,0.08424)
******************
5th points password value: 600000
(600000,0.0992)
******************
6th points password value: 700000
(700000,0.10432)
******************
7th points password value: 800000
(800000,0.1096)
******************
8th points password value: 900000
(900000,0.11624)
******************
9th points password value: 1e+06
(1e+06,0.12656)
******************
10th points password value: 2e+06
(2e+06,0.18472)
******************
11th points password value: 3e+06
(3e+06,0.1936)
******************
12th points password value: 4e+06
(4e+06,0.21568)
******************
13th points password value: 5e+06
(5e+06,0.22296)
******************
14th points password value: 6e+06
(6e+06,0.22296)
******************
15th points password value: 7e+06
(7e+06,0.23848)
******************
16th points password value: 8e+06
(8e+06,0.24888)
******************
17th points password value: 9e+06
(9e+06,0.24888)
******************
18th points password value: 1e+07
(1e+07,0.24888)
******************
19th points password value: 2e+07
(2e+07,0.30816)
******************
20th points password value: 3e+07
(3e+07,0.34176)
******************
21th points password value: 4e+07
(4e+07,0.4076)
******************
22th points password value: 5e+07
(5e+07,0.49712)
******************
23th points password value: 6e+07
(6e+07,0.52192)
******************
24th points password value: 7e+07
(7e+07,0.52192)
******************
25th points password value: 8e+07
(8e+07,0.52192)
******************
26th points password value: 9e+07
(9e+07,0.53744)
******************
27th points password value: 1e+08
(1e+08,0.53744)
******************
28th points password value: 2e+08
(2e+08,0.5908)
******************
29th points password value: 3e+08
(3e+08,0.62024)
******************
30th points password value: 4e+08
(4e+08,0.62944)
******************
31th points password value: 5e+08
(5e+08,0.63808)
******************
32th points password value: 6e+08
(6e+08,0.65416)
******************
33th points password value: 7e+08
(7e+08,0.66144)
******************
34th points password value: 8e+08
(8e+08,0.66144)
******************
35th points password value: 9e+08
(9e+08,0.676)
******************
36th points password value: 1e+09
(1e+09,0.6836)
******************
37th points password value: 2e+09
(2e+09,0.71064)
******************
38th points password value: 3e+09
(3e+09,0.72152)
******************
39th points password value: 4e+09
(4e+09,0.73104)
******************
40th points password value: 5e+09
(5e+09,0.74608)
******************
41th points password value: 6e+09
(6e+09,0.74608)
******************
42th points password value: 7e+09
(7e+09,0.75088)
******************
43th points password value: 8e+09
(8e+09,0.75592)
******************
44th points password value: 9e+09
(9e+09,0.7596)
******************
45th points password value: 1e+10
(1e+10,0.7596)
******************
46th points password value: 2e+10
(2e+10,0.78264)
******************
47th points password value: 3e+10
(3e+10,0.78944)
******************
48th points password value: 4e+10
(4e+10,0.7976)
******************
49th points password value: 5e+10
(5e+10,0.80448)
******************
50th points password value: 6e+10
(6e+10,0.8084)
******************
51th points password value: 7e+10
(7e+10,0.81888)
******************
52th points password value: 8e+10
(8e+10,0.81888)
******************
53th points password value: 9e+10
(9e+10,0.81888)


==> figs/montecarlo/imperfect/terminal/rockyou11by3_test.dat <==
../dataset/montecarlo/rockyou_test.txt
Unable to open filetotal number of guesses 0
number of equivalence classes 0
prob sanity 0
total 0
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
matrix file open error
matrix: 


==> figs/montecarlo/imperfect/terminal/yahoo11by3_test.dat <==
../dataset/montecarlo/yahoo_test.txt
Unable to open filetotal number of guesses 0
number of equivalence classes 0
prob sanity 0
total 0
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
matrix file open error
matrix: 


==> figs/montecarlo/perfect/matrix/000webhost11by3.dat <==
0.177002 0.13364 0.0828871 0.0981124 0.189974 0.192196 0.000265724 0.136763 0.0640746 0.291985 0.162117 0.0406311 0.0929297 0.805899 0.293759 0.122142 0.000164535 0.0546001 0.108266 0.130357 0.0453611 0.120968 
0.0228711 0.0131184 0.0219816 0.0202484 0.0203423 0.175872 0.00447921 0.00792548 0.0317648 0.0279028 0.0029261 0.057653 0.00758359 0.0201226 0.390292 0.0231769 0.03052 0.0289932 0.0223035 0.019723 0.0213409 0.0239093 
0.209065 0.222888 0.187841 0.435088 0.000851494 0.0100148 0.30704 0.00081377 0.199546 0.305538 0.150814 0.0128437 0.214072 0.462035 1.62153e-06 0.156854 0.0297288 0.00498844 0.228132 0.091302 0.229918 0.00153653 
0.0967903 0.11095 0.0353528 0.428833 0.225079 0.286204 0.0497496 0.378483 0.280702 0.143699 0.581032 0.016982 0.158618 0.359902 0.451499 0.107519 0.325555 0.0409667 0.0652766 0.588939 0.0393936 0.0851809 
0.0420983 0.071471 0.22503 0.102436 0.23035 0.00447469 0.0181007 0.0789559 0.00920019 0.115801 0.130246 0.00139121 0.0117247 0.0878398 0.301227 0.0798997 0.1049 0.0766152 0.00741649 0.0301675 0.0168577 0.0792191 
0.400584 0.429709 0.219751 0.487545 0.508555 0.472816 0.40164 0.273137 0.581885 0.414779 0.4237 0.513722 0.432439 0.49262 0.469681 0.514178 0.39252 0.605276 0.434755 0.477021 0.480744 0.483298 
0.082507 0.0694104 0.038403 0.000605408 0.158308 0.467595 0.126437 0.11769 0.0652642 0.0554625 0.077837 0.0918129 0.110204 0.00211012 0.409815 0.0547419 0.0700798 0.115252 0.0200714 0.0565888 0.0712203 0.0102204 
0.263597 0.364192 0.141293 0.0298115 0.33192 0.30553 0.0833571 0.496126 0.135941 0.0177173 0.158476 0.167452 0.0431665 0.325148 0.00278113 0.268348 0.110084 0.393444 0.234689 0.0358963 0.291321 0.292572 
0.387325 0.371979 0.243904 0.165979 0.00339826 0.403512 0.10588 0.281763 0.315024 0.201961 0.224649 0.211806 0.219457 0.431998 0.388606 0.381857 0.723383 0.0602991 0.25599 0.0530841 0.347765 0.40042 
0.0815496 0.0542463 0.072591 0.0861233 0.0101523 0.194186 0.117537 0.0527202 0.34837 0.327928 0.209322 0.0660884 0.0229835 0.301584 0.322719 0.0638807 0.0504497 0.0411689 0.579008 0.0326316 0.0577566 0.0425735 
0.0921043 0.0998807 0.130389 0.17304 0.0816109 0.0460981 0.0548487 0.0918564 0.0349153 0.149687 0.0697452 0.0568179 0.0547071 0.0616373 0.326796 0.00100294 0.0679931 0.355031 0.00649145 0.127207 0.0774744 0.0480965 
0.104567 0.116144 0.113053 0.104451 0.000308093 0.347864 0.250731 0.144228 0.678101 0.10925 0.133888 0.288946 0.00624898 0.473367 0.163579 0.100582 0.119764 0.0635343 0.0680012 0.0192999 0.127165 0.129363 
0.0629152 0.062485 0.114886 0.0589873 0.0502353 0.0556386 0.0534993 0.0515523 0.28756 7.26684e-05 0.0565788 0.0565917 0.039689 0.161107 0.281686 0.0695243 0.0528724 0.0715842 0.064941 0.120094 0.0550551 0.0742437 
0.47625 0.474461 0.499634 0.50036 0.495368 0.5046 0.501102 0.498887 0.506413 0.493586 0.498831 0.501103 0.502772 0.497217 0.501676 0.498313 0.499869 0.500128 0.504996 0.49499 0.500116 0.499883 
0.484489 0.400503 0.444232 0.47326 0.492216 0.487645 0.468403 0.42784 0.470906 0.470141 0.687843 0.0622015 0.529396 0.412045 0.527878 0.471932 0.513781 0.435517 0.451789 0.276985 0.469648 0.48148 
0.17475 0.292547 0.133884 7.64098e-05 0.415462 4.21444e-05 0.2941 3.75582e-05 0.0816502 4.84395e-05 0.143977 1.78775e-05 0.36993 0.000135614 0.431096 9.3453e-05 0.0437941 6.55094e-05 0.408927 0.000105973 0.0703597 9.59312e-06 
0.285642 0.043615 2.27182e-05 0.107396 2.33889e-05 0.0141109 3.34404e-06 0.0836927 0.000131016 0.00202626 4.61423e-05 0.117381 2.38559e-07 0.0001288 4.77028e-06 0.141239 1.53525e-05 0.356303 2.01763e-05 0.00022878 6.08291e-07 0.0223366 
0.378224 0.053628 1.18845e-05 4.90817e-06 0.000225686 0.109 2.54992e-05 0.101486 5.39112e-05 0.121062 5.42859e-06 0.000706949 2.61764e-05 0.588114 1.47947e-05 0.000331282 5.5943e-06 0.416624 1.13884e-05 0.0551374 1.18658e-05 0.00592042 
0.433765 0.0297711 7.00459e-07 0.0366246 2.06262e-06 9.88234e-05 9.11762e-06 0.0208881 4.09031e-06 0.0368438 1.26875e-05 0.061835 2.52446e-06 0.153788 1.13221e-05 0.14733 5.24707e-06 0.0992494 1.702e-05 0.285962 1.09125e-05 0.00525604 
0.711649 0.0913517 0.226313 0.0980117 0.740023 0.0793492 0.000981377 0.000565879 0.180579 0.3186 0.157957 0.335417 0.0183406 0.0777711 0.785621 4.50726e-05 0.00233931 0.14572 0.0112288 0.139159 0.144499 0.00669273 
0.426032 0.518147 0.584742 0.223936 0.39578 0.396926 0.00893723 0.623295 0.225131 0.321746 0.413191 0.0182078 0.372196 0.429596 0.525337 0.351007 0.459508 0.507533 0.433077 0.221319 0.318744 0.343981 
0.020076 0.901214 0.0801027 0.0701845 0.220582 0.0636201 0.0934346 0.303174 0.243433 0.189294 0.635367 0.0214889 0.0149008 0.399572 0.220532 0.393088 0.105881 0.080042 0.0931556 0.0505564 0.0870104 0.0521546 
0.262909 0.642292 0.0415264 0.115113 0.00332342 0.220158 0.0423659 0.0461635 0.00316038 0.0143608 0.0675315 0.171639 0.059913 0.00087531 0.00298429 0.174002 0.000203662 0.0451442 1.60002e-05 0.000278513 0.0460665 0.204819 
0.198691 0.754832 0.24209 0.161723 0.286991 0.0477559 0.720011 0.0258168 0.597659 0.25811 0.568332 0.0828071 0.0822489 0.822573 0.272853 0.695433 0.205812 0.0816511 0.24557 0.0532422 0.095636 0.0484196 
0.616215 0.305894 0.00615364 0.306009 1.3299e-06 2.19321e-05 1.33609e-07 1.90136e-07 7.50803e-05 6.24727e-05 0.0059601 0.000152629 0.00802746 2.83759e-06 0.0180694 1.21751e-06 0.00168231 0.000266405 0.0100998 3.76011e-05 0.0177196 7.40768e-06 
0.149944 0.785307 0.395739 0.0318705 8.32076e-06 0.0339825 1.66624e-05 0.149105 3.86607e-06 0.14639 0.000100962 0.000577458 5.37858e-06 0.000348179 3.97133e-05 0.00394198 1.59045e-05 0.0578966 5.74055e-05 0.0641258 7.45127e-05 0.04032 
0.336487 0.606299 0.222222 0.0415195 7.19411e-06 0.0147396 5.51966e-06 0.0167116 1.23919e-05 0.0760871 6.59092e-07 0.0022532 8.32451e-07 0.0919817 2.37279e-06 0.275249 4.55312e-05 0.0275213 6.51609e-06 0.0431735 9.10998e-06 0.014757 
0.0276396 0.0265718 0.24469 0.2354 0.519035 0.480952 0.561508 0.437981 0.503428 0.496557 0.524807 0.475058 0.490982 0.508979 0.514476 0.484696 0.49996 0.499949 0.494173 0.505754 0.498574 0.501283 
0.479351 0.499208 0.0473596 0.762399 0.0828328 0.499991 0.0546804 1.20108e-06 0.560968 4.70099e-05 0.449444 3.89959e-06 0.0382251 4.09088e-06 0.149342 1.04481e-06 0.0962691 3.67476e-07 0.110918 1.27281e-05 0.0428312 1.05655e-06 
0.822127 0.161963 0.561474 0.296302 0.0276623 0.660899 0.000761239 6.04208e-05 0.165645 7.79018e-05 0.0381136 1.73738e-05 0.169407 3.56156e-05 1.28015e-05 5.26377e-06 0.00232911 0.000461464 3.87896e-05 5.65944e-06 1.02047e-05 0.000241335 
0.967036 0.0260884 0.0395871 0.869988 0.0937764 0.770396 0.288618 0.0469063 0.0367735 0.109081 0.535854 0.0362538 0.499614 0.0020796 0.439494 0.000715216 0.291343 0.0185267 0.534014 0.0277041 0.347155 0.0966998 
0.480661 0.512233 0.411219 0.496632 0.704498 0.157064 0.118347 0.0349042 0.3897 0.0245107 0.371653 0.0293891 0.00985022 0.0656823 0.195391 9.96356e-06 0.0375972 0.0101085 0.205576 0.00530199 0.201316 0.132605 
0.494495 0.50034 0.942533 0.0112687 0.0401778 0.858785 0.262279 0.0792665 0.217772 0.0213375 0.677381 0.126381 0.0234923 0.448664 0.257523 0.0553051 0.332381 0.0349849 0.348426 0.0361699 0.16717 0.00508061 
0.994695 0.00121985 0.901619 0.0620686 0.861913 0.0533593 0.0656105 0.0997851 0.486748 0.271398 0.137545 0.168513 0.0897781 0.456066 0.476155 0.0949805 0.000191288 0.112156 0.178737 0.116049 0.0255593 0.315002 
0.60447 0.391271 0.559902 0.402306 0.821212 0.0905408 0.0877887 0.0551288 0.0886108 0.0900823 0.0623832 0.0323342 0.00507479 0.52511 0.0591723 0.173493 0.532184 0.266585 0.110723 0.0962713 0.0781678 0.0715095 
0.520678 0.474769 0.877005 0.0640484 0.0157322 0.895779 0.0443732 0.0321897 0.0734976 0.0594943 0.0710221 0.089669 0.0315508 0.0742224 0.27436 0.107311 0.0179338 0.00453473 0.135364 0.000519608 0.00574576 0.0398397 
0.000772796 0.00113423 0.961397 0.0146969 0.0151252 0.932541 0.215633 0.232591 0.0438714 0.126957 0.261038 5.83324e-07 0.357951 0.38689 0.0800134 0.126242 0.29464 0.691912 0.00986242 0.239017 0.159098 0.222232 
0.370532 0.627528 0.000132182 0.982641 0.485489 0.476819 0.345772 0.085664 2.95146e-06 0.00818292 6.49242e-05 0.385973 6.54823e-05 0.645699 4.16614e-05 0.102093 0.000140459 0.0421654 0.000154998 0.014797 4.17045e-05 0.00018144 
0.248959 0.513898 0.983464 0.00309538 0.00153374 0.978345 0.591892 0.102583 0.0489023 0.25965 0.00018577 0.118124 0.000257235 0.0947787 0.194534 0.16485 0.131495 0.00243608 0.000750597 0.10157 0.030031 0.470997 
0.576591 0.422676 0.0903328 0.901666 0.591007 0.391473 0.726129 0.00918319 0.070314 0.0480804 0.0542239 0.0387318 0.25682 0.0839326 0.314783 0.0644652 0.00857021 0.216626 0.0617579 0.0645608 0.0404576 0.0275447 
0.424402 0.279796 0.50693 0.487418 0.43355 0.554067 0.321593 0.490323 0.0991627 0.257997 0.11582 0.231286 0.0327487 0.147606 0.37126 0.0395771 0.171696 0.33835 0.110006 0.000370174 0.00197765 0.130068 
0.712784 0.000237123 0.00297436 0.00430884 0.00650905 0.00647164 0.0983916 0.0978206 0.492295 0.486765 0.422456 0.493743 0.456885 0.478801 0.49418 0.487951 0.49967 0.44977 0.47201 0.434621 0.492899 0.486563 
0.499768 0.49982 0.736377 0.258283 0.18423 0.807213 0.030744 0.84811 0.0841529 0.0793257 0.0438073 0.00377853 0.32645 0.610484 0.379032 0.0143123 0.0637471 0.00127077 0.474453 0.136379 0.050865 0.110115 
0.698296 0.10607 0.284583 0.711374 0.347021 0.643549 0.492671 0.37361 0.0448064 0.0197029 0.0172188 0.0740654 0.0223763 0.0388207 0.44885 0.0285048 0.0486789 0.0429028 0.0668565 0.0170064 0.0356401 0.0367306 
0.000172717 0.78048 0.00179916 0.00188549 0.00410207 0.00439443 0.0619354 0.0620114 0.440552 0.442014 0.138276 0.769001 0.341201 0.656882 0.568767 0.0175801 0.711019 0.286977 0.683756 0.301112 0.410274 0.552373 
0.443864 0.362282 0.995247 0.000320527 0.992597 0.000706596 0.824504 0.0748248 0.0885181 0.191804 0.00192058 0.0938132 0.156178 0.245832 0.0093574 0.0502504 0.0488242 0.0963244 0.0510464 0.0951302 0.0889124 0.0568811 
0.872391 0.0537883 0.459926 0.53846 0.0634388 0.932799 0.829866 0.116775 0.0160952 0.603325 0.0616871 1.2995e-05 0.0037143 0.000101354 0.0155697 3.89763e-06 0.00782876 4.36117e-06 0.000296451 1.88267e-06 0.186965 5.68086e-07 
0.00197329 0.997573 0.510343 0.488556 0.556493 0.441102 0.916855 0.0466444 0.204539 0.535592 0.0220525 0.00149508 0.00172212 0.00249946 0.161236 0.00147307 0.0325629 0.000875014 0.0202233 0.000367376 0.00288711 0.00336635 
0.43194 0.234955 0.113576 0.885854 0.000526103 0.998588 0.497999 0.488542 0.856325 0.0487206 0.263259 0.262593 0.271598 0.00765948 0.294432 0.553522 0.340782 0.0799049 0.18406 0.193261 0.272361 0.292996 
0.734227 0.0111503 0.0461029 0.953343 0.555953 0.442829 0.440717 0.540812 0.851505 0.0172392 0.0604486 0.119266 0.0897301 0.560832 0.024999 0.155717 0.0125268 0.0159232 0.00261764 0.0119601 0.0665859 0.0147069 
0.089641 0.270524 0.69755 0.301774 0.288095 0.71089 0.579637 0.405018 0.0775281 0.813138 0.075169 0.0311529 0.0871223 0.0775099 0.321112 0.0957294 0.0672355 0.0186884 0.0699749 0.0743215 0.0712224 0.027497 
0.299629 0.0790736 0.999553 3.0984e-05 0.39815 0.600876 0.94404 0.0421668 0.426504 0.47518 0.0299932 0.162479 0.100185 0.0354925 0.109423 0.0696061 0.0144927 0.0581399 0.0152123 0.0250464 6.98995e-06 0.0961465 
0.367259 0.228625 0.869781 0.0196081 0.5087 0.489885 0.988319 0.00271244 0.158429 0.777339 0.313024 0.159632 0.00118843 0.187967 0.113451 0.21068 0.0014156 0.0798586 0.224927 0.228933 0.153639 0.24519 
0.199509 0.333323 0.44574 0.389923 0.244485 0.755085 0.976697 0.0171782 0.524842 0.431533 0.4456 0.196233 0.00877606 0.00341941 0.283173 0.00979477 0.310769 0.181589 0.0342256 1.68382e-05 0.355542 0.477509 


==> figs/montecarlo/perfect/matrix/000wehbost11by3.dat <==
0.476252 0.476926 0.502401 0.473685 0.479184 0.513863 0.417923 0.478917 0.48718 0.478111 0.450425 0.31309 0.492737 0.45875 0.45289 0.50381 0.434325 0.47745 0.45429 0.480949 0.471382 0.47173 
0.0412189 0.0575481 0.0712757 0.0902041 0.0824028 0.00889683 0.0307352 0.100275 0.138217 0.043227 0.0928119 0.0689448 0.0688108 0.0548581 0.293476 0.0390902 0.0494548 0.0502332 0.0480129 0.0430089 0.0433218 0.0541831 
0.0603541 0.0770826 0.0512505 0.242455 0.0627072 0.100578 0.308915 0.128061 0.408125 0.266839 0.462773 0.121267 0.000523104 0.0763134 0.353755 0.0265738 0.0369363 0.0768677 0.21072 0.0713222 0.0622817 0.158853 
0.0732458 0.114376 0.0796175 0.221213 0.0670723 4.09787e-05 0.464391 0.0749097 0.00656489 0.0579734 0.467061 0.0616611 6.89846e-05 0.256163 0.348088 0.0748385 0.107854 0.0221611 0.0597449 0.422572 0.0469297 0.101542 
0.114075 0.128867 0.047957 0.099532 0.16196 0.182248 0.147272 0.564073 0.123146 0.13231 0.140856 0.145811 0.10762 0.114462 0.164405 0.0971405 0.0800753 0.0202792 0.196517 0.134954 0.128671 0.218176 
0.136335 0.275259 0.284176 0.266266 0.0258677 0.293401 0.0352157 0.0637415 0.387662 0.031292 4.52413e-05 0.577189 0.00254226 0.754511 0.383047 0.0833047 0.00502719 0.303503 0.00157375 0.147239 0.146935 0.0298691 
0.0614676 0.106915 0.322536 0.0533493 0.0521934 0.0868748 0.0399559 0.00196598 0.103714 0.0354073 0.000612514 0.263362 0.00497546 0.215396 0.311262 0.0131381 8.15541e-05 0.0970586 0.000660336 0.0774265 0.0481077 0.271593 
0.0748004 0.0511479 0.0367062 0.0113861 0.0331243 0.0750581 0.0876098 0.00131101 0.0137382 0.0634296 0.0777121 0.0571037 0.0736043 0.056242 0.445258 0.106011 0.037961 0.0302126 0.193097 0.0742474 0.114385 0.062318 
0.45997 0.45913 0.40633 0.48543 0.498411 0.478696 0.479883 0.422584 0.490725 0.416488 0.523802 0.474709 0.453021 0.501866 0.443128 0.467484 0.471411 0.475069 0.478965 0.491698 0.489351 0.49621 
0.242502 0.264341 0.208698 0.346342 0.544595 0.176037 0.689757 0.241258 0.476445 0.51327 0.194673 0.28646 0.12521 0.453954 0.283672 0.331918 0.263084 0.732255 0.206071 0.168213 0.13025 0.187142 
0.0611093 0.0574345 0.0369383 0.0703965 0.0435241 0.146481 0.0928008 0.058554 0.037349 0.222068 0.329073 0.0594564 0.0510473 0.234059 0.404687 0.0642556 0.00210976 0.0921161 0.0787886 0.048056 0.0513905 0.0522435 
0.340443 0.225425 0.467473 0.27816 0.22906 0.537594 0.391427 0.318837 0.214073 0.485251 0.564819 0.188394 0.504928 0.436721 0.406915 0.504705 0.572184 0.255744 0.395199 0.385511 0.460325 0.118573 
0.0676877 0.067896 0.0145738 0.024968 0.132098 0.0441577 0.0496071 0.105456 0.359914 0.0501469 0.435116 0.0445302 0.0366857 0.0508719 0.099869 0.160605 0.0744949 0.0874939 0.126248 0.0422746 0.060856 0.0510901 
0.187749 0.176918 0.0583912 0.0202032 0.235138 0.229632 0.144917 0.853649 0.168122 0.152124 0.201127 0.253919 0.0726402 0.159665 0.24264 0.205788 0.0667979 0.04211 0.26237 0.0556799 0.10515 0.178298 
0.0996126 0.102595 0.111236 0.0256237 0.124097 0.0972852 0.0887846 0.406425 0.131038 0.0957951 0.341786 0.0275334 0.0525465 0.146743 0.0360563 0.271688 0.149702 0.0948079 0.105318 0.0329204 0.106668 0.102053 
0.295524 0.25814 0.306222 0.264676 0.369421 0.395472 0.217955 0.189498 0.503935 0.0337661 0.177292 0.17218 0.037537 0.32393 0.378288 0.251339 0.476127 0.00691267 0.379635 0.271207 0.359254 0.0890852 
0.417706 0.288026 0.520587 0.479296 0.530177 0.467782 0.527538 0.472081 0.464734 0.53515 0.637885 0.361585 0.525246 0.474026 0.519005 0.480607 0.514987 0.484608 0.639192 0.3608 0.484302 0.515379 
0.457945 0.0849206 5.10898e-07 0.00197468 2.51925e-05 0.0558145 2.10217e-05 0.108233 5.09846e-06 0.0097175 0.000139632 0.0704023 5.81795e-06 0.604316 1.19522e-05 0.250154 8.20907e-06 0.152055 1.41648e-06 0.12316 5.89133e-07 0.159224 
0.403757 0.118215 4.89627e-06 0.0841428 2.21406e-05 0.0455492 8.74151e-06 0.223912 2.15677e-05 0.124865 1.18401e-05 0.0583154 2.07064e-06 0.135297 6.5871e-07 0.0095476 1.49912e-07 0.653695 1.78401e-07 0.682956 7.27158e-07 0.288051 
0.571294 0.220812 0.113171 0.0382938 0.52281 0.0345458 0.00389591 0.0734267 0.110918 0.0110024 0.116583 0.0851385 0.00227348 0.095752 0.00058224 0.0189325 0.000181776 0.0458713 9.53813e-05 0.000854631 0.125148 6.5255e-05 
0.0767534 0.0989841 0.487942 0.485339 0.488532 0.506702 0.50092 0.490441 0.454091 0.461048 0.48308 0.48353 0.479655 0.498647 0.486617 0.428521 0.482522 0.471898 0.441596 0.468327 0.499294 0.493065 
0.880089 0.0205455 0.105835 0.0646165 0.00616421 4.4533e-05 0.75362 0.0475006 0.307565 0.441611 0.264035 0.18339 0.281312 0.135391 0.507862 0.0869833 0.0624777 0.105257 0.0137699 0.318004 0.0999843 0.0651915 
0.0617499 0.0435243 0.513866 0.472285 0.475214 0.444776 0.388841 0.509175 0.710737 0.275448 0.501582 0.445643 0.379433 0.57841 0.564182 0.420104 0.469631 0.44773 0.425784 0.554048 0.543524 0.456435 
0.11095 0.836469 0.306864 0.121288 0.282628 0.0515955 0.260202 0.0990862 0.012802 0.0858301 0.0165907 0.102585 0.10856 0.583021 0.00310766 0.183167 0.000321656 0.0128822 0.182628 0.266532 0.381779 0.05793 
0.0632134 0.87471 0.155801 0.155193 0.178765 0.00171946 0.451043 0.195297 0.457947 0.208739 0.0661081 0.0202915 0.0544256 0.142603 0.32863 0.0149093 0.111495 0.102475 0.0414078 0.129639 0.0471999 0.123972 
0.0384625 0.0279905 0.323559 0.304996 0.563494 0.436477 0.480553 0.519141 0.461552 0.538056 0.450887 0.548667 0.532056 0.467839 0.523335 0.476452 0.55038 0.448912 0.493317 0.505818 0.534622 0.465347 
0.585898 0.367592 0.443296 0.0496381 3.47702e-06 0.0512685 3.4346e-06 0.00727377 5.99618e-07 0.0542465 3.86144e-06 0.000898742 2.62453e-05 0.514789 1.02569e-05 0.0895336 7.88251e-06 0.00374966 1.50892e-06 0.0698948 3.18882e-07 0.0584985 
0.00131598 0.954224 0.500488 0.0145065 5.38112e-07 0.0297056 2.42292e-05 0.0272959 3.1118e-06 0.0140469 4.81715e-05 0.00153331 1.6262e-05 0.0605537 1.11158e-05 0.000502056 9.32182e-06 0.00587766 3.36985e-06 0.1741 1.24669e-06 0.000892596 
0.916339 0.06457 0.034207 0.756969 0.0562848 0.49039 0.0242092 2.01542e-05 0.344474 2.87605e-05 0.0753012 3.37521e-06 0.133944 3.55349e-05 0.236142 0.000146635 0.0254202 0.000244969 0.0820313 1.2343e-05 0.0643929 0.000433053 
0.422439 0.559387 0.00237591 0.844226 0.302194 0.365224 1.83069e-05 1.52646e-05 0.000116934 4.54541e-05 2.73866e-05 1.9738e-06 6.02229e-05 9.07625e-05 1.08384e-05 0.00016893 4.00354e-05 3.1917e-05 6.86561e-06 4.72485e-06 0.00010631 4.3895e-06 
0.00312601 0.99057 0.398356 0.53256 0.476704 0.372638 0.390111 0.109332 0.0220093 0.234124 0.185125 0.210255 0.272671 1.7272e-05 0.354227 0.332078 0.112986 0.179377 0.247174 0.255289 0.309147 0.0210075 
0.400052 0.594402 0.927794 0.0114318 0.180218 0.688168 0.112789 0.08275 0.60262 0.279812 0.410529 0.188645 4.45969e-05 0.0471367 0.329239 0.079746 0.0856303 0.313709 0.198419 0.106507 0.0179366 0.0655854 
0.590015 0.404257 0.760794 0.178544 0.468301 0.400345 0.0213791 0.100923 0.0385043 0.00399805 0.00108643 0.0157259 0.0979192 0.0193869 0.0722146 0.000439727 0.0306849 0.0206846 0.000405627 0.697604 0.047694 0.135622 
0.313657 0.682625 0.840287 0.118977 0.886169 0.0256827 0.072339 0.0904228 0.4562 0.122065 0.133688 0.046585 0.0282508 0.545233 0.348035 0.172967 0.176471 0.110138 0.0830244 0.0181593 0.102447 0.197927 
0.877819 0.118201 0.0847278 0.871653 0.452243 0.453352 0.036776 0.0732308 0.173034 0.0470044 0.094767 5.11456e-06 0.0680281 0.0553602 0.329814 0.447454 0.0534916 0.0932936 0.0426236 0.0611062 0.0442903 0.0493326 
0.723452 0.27297 0.848498 0.112509 0.838383 0.0766464 0.081938 0.109072 0.255474 8.551e-05 0.0439791 0.0443701 0.0748726 0.0282835 0.295202 0.0451351 0.0661895 0.0107899 0.115269 0.147118 0.0765458 0.0757756 
0.000879472 0.000537395 0.66348 0.309838 0.349449 0.592816 0.198699 0.12149 0.167031 0.0868832 0.0130097 0.0906298 0.802668 0.184342 0.329356 0.0939992 0.0776774 0.491402 0.173931 0.0961438 0.162429 0.0700495 
0.153434 0.844905 0.269938 0.711903 0.899477 0.0611139 0.589434 0.0345778 9.42305e-06 0.00335553 4.6283e-05 0.134429 7.91544e-05 0.450836 3.22428e-05 0.132003 5.23891e-05 0.0231825 0.000146206 0.0425451 6.93759e-06 0.0787529 
0.673357 0.32542 0.493739 0.495859 0.516252 0.461048 0.648561 0.135849 0.0418279 0.255992 0.00559336 0.0255426 0.00698317 0.189659 0.0258121 0.143702 0.000691772 0.542326 0.000574027 0.381179 0.0803049 0.0581717 
0.000245758 0.000429209 0.00473178 0.0047059 0.0102419 0.0101926 0.0977865 0.0973241 0.486312 0.482815 0.460815 0.485283 0.482236 0.470682 0.468013 0.469308 0.498833 0.467687 0.471823 0.455051 0.47804 0.483806 
0.00434489 0.939775 0.00152571 0.994054 0.496635 0.49377 0.228832 0.679535 0.160668 0.381797 0.137837 0.322352 0.347659 0.297768 0.321395 0.192652 0.221389 0.0739074 0.0482971 0.19992 0.18205 0.239414 
0.430193 0.569317 0.413959 0.580675 0.819937 0.168453 0.6296 0.259466 0.0418354 0.0533964 0.0480514 0.125636 0.0140944 0.0912036 0.340562 0.0850237 0.0380569 0.039663 0.0649102 0.271365 0.030727 0.0466338 
0.999547 0.000139302 0.122975 0.873582 0.0338905 0.958657 0.905462 0.0233519 0.151979 0.116738 0.0284409 0.0368639 0.000748154 0.622106 0.183222 0.224509 0.195009 0.0297952 0.149879 0.616618 0.256637 0.0434355 
0.58143 0.0166119 0.486913 0.508784 0.0755556 0.915132 0.811048 0.0999938 0.0697698 0.00461714 0.189551 0.00110778 0.0273305 0.000359525 0.0892472 0.000312074 0.0727526 0.00138166 0.0186864 0.0153115 0.10156 0.0233528 
0.0625602 0.551447 0.996518 0.000814818 0.642975 0.351259 0.524168 0.420747 0.120327 0.175318 0.177113 0.11139 0.0751085 0.156153 0.343083 0.541449 0.158739 0.134425 0.151903 0.162545 0.154848 0.153674 
0.125954 0.826206 0.462371 0.534568 0.347004 0.646355 0.561411 0.375197 0.0588479 0.122703 0.0785135 0.0506115 0.00118026 0.0472345 0.105984 0.0232643 0.0768656 0.0661142 0.0366629 0.0201932 0.0148832 0.306806 
0.491033 0.385787 0.000387068 0.998725 0.996903 0.00101796 0.968743 0.0128125 0.0884383 0.718378 0.273699 0.26238 0.383517 0.44653 0.400558 0.123001 0.354424 0.603764 0.253916 0.111143 0.0481966 0.235706 
0.0531263 0.236685 0.0130023 0.650583 0.518955 0.477413 0.548863 0.435649 0.269809 0.564037 0.117377 0.237103 0.0146361 0.354068 0.2905 0.26597 0.0612859 0.0279206 0.25803 0.411835 0.152115 0.0961771 
0.581843 0.0995889 0.820942 0.178222 0.985346 0.0132821 0.935941 0.0509514 0.731302 0.13183 0.0566574 0.0964556 0.087523 0.501829 0.323932 0.061189 0.0272371 0.0578462 0.129729 0.181771 0.0476975 0.129972 
0.294006 0.297837 0.305478 0.000131381 0.998655 0.000287344 0.00422252 0.985704 0.248464 0.645765 0.0405752 0.271252 0.0483696 0.180774 0.377123 0.142762 0.0852008 0.00931944 0.0771338 0.0981305 0.020007 0.306424 
0.327753 0.502176 7.22288e-05 5.13524e-05 0.233107 0.765946 0.651228 0.339695 0.893927 0.0111742 0.0486438 0.0552357 0.0692753 0.0609719 0.170426 0.0479074 0.0758963 0.0477094 0.472127 0.0772642 0.0477072 0.14029 
0.36728 0.0802137 0.117086 0.578012 0.631031 0.36815 0.0225515 0.969544 0.215931 0.701524 0.138057 0.0762988 0.000571733 0.0358906 0.0159862 0.278553 0.0352268 0.00175804 0.297691 0.000325922 0.21287 0.0459094 
0.344715 0.263115 0.000232064 0.000201246 0.000379831 0.000431025 0.00363539 0.00418438 0.0379678 0.0538708 0.490811 0.416605 0.453703 0.518011 0.482717 0.517183 0.51053 0.473299 0.138448 0.511125 0.463185 0.460761 
0.483801 0.106296 0.551489 0.000167761 0.99954 0.000392305 0.00343875 0.00347046 0.0359195 0.0362534 0.465475 0.470042 0.461076 0.473703 0.491812 0.458301 0.474579 0.46744 0.431817 0.461272 0.442084 0.450953 


==> figs/montecarlo/perfect/matrix/bfield11by3.dat <==
0.621852 0.0832672 0.0550734 0.0418435 0.00512882 0.00621699 7.98863e-05 0.0869765 0.136409 0.0617153 0.0132121 0.0549209 0.0472671 0.0797923 0.241295 0.0430698 0.0295009 0.040858 0.0770317 0.0366584 0.0997477 0.0914094 
0.0781491 0.0748876 0.486519 0.469117 0.485842 0.46592 0.454421 0.487412 0.538362 0.46152 0.554008 0.44327 0.42986 0.420087 0.485092 0.462969 0.36119 0.492682 0.501697 0.451312 0.464759 0.421416 
0.391764 0.54146 0.100855 0.148355 0.166901 0.0248306 0.214209 0.199443 0.0481396 0.699078 0.110397 0.127184 0.0418163 0.16869 0.283983 0.0392486 0.102321 0.486315 0.0627394 0.150982 0.328707 0.0996986 
0.876424 0.0592291 0.0946047 0.501448 0.028004 9.20545e-06 0.0323654 3.78197e-08 0.0142608 1.16589e-05 0.110642 2.82113e-07 0.610843 1.82393e-05 0.662145 1.04226e-05 0.0338257 1.90584e-05 0.173607 1.93066e-06 0.00452717 5.13563e-07 
0.0367108 0.0321496 0.210258 0.235807 0.524066 0.474648 0.556943 0.392105 0.542313 0.456631 0.549099 0.44008 0.504038 0.44991 0.486192 0.501464 0.498954 0.485052 0.574114 0.364523 0.537054 0.451986 
0.54458 0.453635 0.15817 0.158471 0.510202 0.453006 0.465397 0.526577 0.4235 0.4636 0.480444 0.518197 0.583757 0.416154 0.491918 0.50795 0.423104 0.457112 0.532631 0.462793 0.456794 0.534215 
0.968745 0.0110137 0.0583707 0.814463 0.227713 0.224981 0.359378 0.540482 0.0012242 0.301061 0.520391 0.282167 0.192217 0.173405 0.343075 0.196581 0.635663 0.252714 0.0417629 0.139018 0.225289 0.18528 
0.0171687 0.0176907 0.107887 0.111153 0.462353 0.475833 0.451057 0.493587 0.526345 0.467993 0.4554 0.424124 0.403003 0.428091 0.478382 0.428927 0.423515 0.51852 0.484051 0.438748 0.353293 0.491734 
0.467586 0.506327 0.0287631 0.807304 0.208192 0.0796878 0.131971 0.120344 0.0304122 0.262073 0.206033 0.00274585 0.00014257 0.078729 0.273297 0.000117941 0.00558607 0.109966 0.058501 0.050386 0.349714 0.0927066 
0.543103 0.432113 0.500739 0.34324 0.0872594 0.037304 5.01293e-05 0.051976 0.177445 0.035669 0.0267637 0.028907 0.0146182 0.160592 0.540021 0.0938311 0.0448233 0.0728008 0.0404384 0.0379812 0.00526859 0.082993 
0.985568 0.00293552 0.119814 0.807912 0.393822 0.0798157 7.26678e-07 0.0025732 1.73534e-05 0.422261 3.10076e-06 0.0390059 1.90649e-05 0.320169 1.00145e-05 0.0894317 7.19808e-06 0.108661 7.66523e-07 0.367528 2.1123e-06 0.291273 
0.00336272 0.990534 0.0288666 0.932775 0.154856 0.565611 0.370838 2.03742e-05 0.653678 0.00108947 0.228514 0.000266116 0.11825 4.41227e-05 0.627348 6.86774e-05 0.14213 5.25789e-05 0.394685 0.000323384 0.313159 0.000751079 
0.995193 0.000944784 0.965039 0.0108791 0.388483 0.435179 0.391925 0.180446 0.0843128 0.105212 0.350987 0.222873 0.280906 0.380473 0.397388 0.0459004 0.478684 0.154808 0.395243 0.0353916 0.109654 0.0131651 
0.656394 0.338639 0.0936787 0.875017 0.0209895 0.751235 0.0860567 0.00968169 0.0410863 0.0210016 0.0887081 2.01521e-05 0.107135 2.09546e-05 0.205967 0.00708217 0.0148251 0.00241117 0.103962 0.0797494 0.0135478 0.00811447 
0.997274 0.00152321 0.011251 0.00934223 0.0816645 0.0749369 0.485149 0.309412 0.135387 0.379358 0.435016 0.357353 0.377624 0.614558 0.280428 0.28005 0.41861 0.312131 0.508186 0.379259 0.56118 0.228856 
0.436251 0.56047 0.498767 0.482215 0.00781762 0.853521 0.0720704 0.0577783 0.0809362 0.0150911 0.134154 0.0870722 0.127515 0.000502827 0.0550903 0.126831 0.00343173 0.0279765 0.13404 0.077 0.171786 0.530338 
0.00157951 0.00163752 0.00999912 0.0103748 0.0729584 0.0754433 0.460894 0.479088 0.487695 0.510072 0.471956 0.480533 0.458474 0.539489 0.469001 0.520481 0.465269 0.432572 0.432058 0.521338 0.532729 0.438133 
0.000465533 0.997799 0.0123354 0.976747 0.028068 0.892318 0.225997 0.229467 0.221833 0.237622 0.372889 0.207954 0.000963087 0.179052 0.318226 0.0240858 0.355119 0.0932109 0.408261 0.164196 0.176699 0.12807 
0.499803 0.499187 0.00892259 0.984724 0.151368 0.802366 0.433449 0.247581 0.00303583 0.503741 0.397138 0.219253 0.396629 0.429444 0.293752 0.213185 0.220531 0.31215 0.559756 0.3766 0.315831 0.06636 
0.000680588 0.000620113 0.00389312 0.00390326 0.0283735 0.0284271 0.491882 0.494445 0.492008 0.45103 0.487928 0.468056 0.456795 0.498524 0.458657 0.501071 0.490334 0.488758 0.491495 0.487814 0.489492 0.476887 
0.289687 0.528969 0.746158 0.249029 0.460422 0.50451 0.362929 0.0218952 0.000668527 0.0487192 0.00120816 0.069292 0.000180747 0.108921 0.000556997 0.0504453 0.000696933 0.248477 0.00137161 0.0471021 0.000383924 0.0698849 
0.0894342 0.909929 0.807244 0.189029 0.000551096 0.972268 0.312609 0.222304 0.0174077 0.209122 0.0116848 5.32799e-05 0.0121232 1.30401e-05 0.0464722 7.26369e-05 0.00155866 0.00012018 0.00141699 1.56333e-06 0.0617949 6.94457e-06 
0.285288 0.237856 0.000598242 0.99592 0.769046 0.212213 0.458909 0.217616 0.0784966 0.386568 0.028897 3.16388e-06 0.0422829 6.18081e-05 0.319549 4.21533e-06 0.238938 0.000108506 0.100829 4.98553e-06 0.0557646 2.54865e-08 
0.440191 0.325358 0.000716667 0.99788 0.671733 0.318121 0.58066 0.242546 0.138395 0.56845 0.287495 0.125428 0.143663 0.32952 0.159391 0.174171 0.285974 0.000625657 0.37076 0.000639631 0.468026 0.158189 
0.172914 0.40464 0.000730822 0.998314 0.00367414 0.00241087 0.428059 0.449867 0.391871 0.40752 0.217894 0.183118 0.169078 0.246004 0.35945 0.116185 0.446195 0.288128 0.138746 0.0247224 0.281521 0.499745 
7.41328e-05 0.000120082 0.441955 0.557972 0.00587473 0.00573443 0.102698 0.100159 0.168272 0.164333 0.487623 0.482468 0.488599 0.46393 0.487916 0.468201 0.458802 0.519019 0.49193 0.433298 0.491605 0.4734 
0.643264 0.22444 0.499982 0.499129 0.275344 0.718133 0.409271 0.478896 0.342096 0.472766 0.257189 0.153383 0.316504 0.0920133 0.272013 0.0551418 0.405227 3.27509e-05 2.72263e-08 0.045951 0.320534 0.41835 
0.72931 0.205325 0.461824 0.537268 0.00144804 0.00115194 0.804309 0.0791212 0.0533415 0.756287 0.131488 0.0686957 0.0990594 0.114753 0.417056 0.295217 0.117811 0.101116 0.0922066 0.0203589 0.0494844 0.118146 
0.271031 0.0992659 0.180844 0.818581 0.846113 0.149693 0.747699 0.179092 0.00278718 0.876778 0.0141262 0.453571 0.00701198 3.30475e-05 0.0573075 0.000108714 0.015423 1.61609e-06 0.0336746 1.18962e-05 0.00242383 1.72134e-06 
0.362283 0.288058 0.362928 0.529673 0.262101 0.736068 0.00869849 0.00660537 0.192784 0.755222 0.0629978 0.70287 0.189906 0.102966 0.283811 0.0840029 0.0091243 0.0325819 0.279911 0.170385 0.149334 0.321268 
0.0280635 0.40003 0.75 3.52681e-05 0.0132439 0.985043 0.145051 0.82471 0.874812 0.076122 0.00779677 0.772981 0.0463151 0.0480156 0.061901 0.0793013 0.0764916 0.0446247 0.0668317 0.0435855 0.0469885 0.0984119 
7.34499e-06 0.989331 0.982568 0.0173898 0.630754 0.368077 0.500562 0.478736 0.0675886 0.898779 0.0231095 0.869938 0.0721762 0.0603177 0.329818 0.150367 0.0678702 0.201069 0.0429839 0.0538701 0.0561469 0.027279 
0.03339 0.950131 0.401254 0.49796 0.352091 0.646863 0.000787153 0.980448 0.941055 0.0283825 0.02086 0.843639 0.0918175 0.0536099 0.297191 0.00831179 0.0231181 0.0202831 0.0246326 0.135542 0.0216615 0.0558679 
0.0826942 0.228618 0.00653142 0.0607281 0.870425 0.128765 0.485691 0.500145 0.969438 0.00724846 0.110419 0.787265 0.0123635 0.329831 0.00264142 0.154676 0.0335634 0.306594 0.00487333 0.207805 0.0881616 0.0932599 
0.136837 0.427379 0.534734 0.00717017 0.000368532 0.62172 0.00658064 0.00441239 0.985074 0.0110938 0.0338007 0.0492375 0.458452 0.489206 0.225283 0.462844 0.510465 0.376582 0.441329 0.455298 0.491844 0.418439 
0.0576335 0.704892 0.00979385 0.67446 0.903394 0.0958387 0.488767 0.497629 0.501604 0.475978 0.0014462 0.899217 0.00266417 0.00233665 0.00354648 0.000907638 0.000822025 0.011195 0.0240935 0.00232461 0.00356102 0.00078363 
0.132379 0.598288 0.5 0.496201 0.499795 0.499581 0.468967 0.520079 0.418844 0.563375 0.047137 0.872852 0.0598033 0.139294 0.0140955 4.33465e-05 0.0822002 3.26863e-07 0.236399 1.78985e-08 0.0998355 5.95085e-05 
0.0247168 0.0186526 0.307677 0.530587 0.94834 0.0513976 0.40268 0.592643 0.00114454 0.9913 0.5323 0.433976 0.0528527 0.606635 0.10893 0.0554667 0.0725952 0.112668 0.194222 0.0431247 0.12129 0.0530192 
0.515712 0.314457 0.700832 0.273918 0.195704 0.608858 0.94056 0.0570597 0.432301 0.563805 0.00324293 0.988598 0.314539 0.510313 0.13516 0.306343 0.175903 0.0763309 0.294663 0.280104 0.0918367 0.0570496 
0.307577 0.0399192 0.687128 0.230288 0.600068 6.7689e-05 0.000489113 0.998349 0.0012313 0.0013316 0.0038865 0.990121 0.0735501 0.842044 0.288131 0.145293 0.177337 0.310631 0.434308 0.0854855 0.271172 0.373928 
0.379579 0.355086 0.272324 0.256834 0.158888 0.365652 0.559783 0.43867 0.148069 0.848656 0.883423 0.108607 0.0121331 0.835282 0.0382065 0.0542668 0.091261 0.256769 0.121927 0.0541109 0.0491805 0.102451 
0.517333 0.231192 0.754743 0.0278288 0.410484 0.379994 0.143782 0.446696 0.00121975 0.0012162 0.00384832 0.00243532 0.0544358 0.0529711 0.458283 0.458476 0.491755 0.505538 0.619249 0.38065 0.285834 0.505998 
0.739639 0.00120952 0.303467 0.537026 0.478759 0.240258 0.338086 0.660869 0.531961 0.466342 0.000364023 0.994235 0.0982956 0.825654 0.203724 0.155263 0.0683808 0.162166 0.125574 0.230282 0.0474174 0.0498964 
0.415609 0.437249 0.502873 0.497122 0.275933 0.623339 0.37963 0.619261 0.367429 0.630753 0.592878 0.401333 0.30399 0.614438 0.30258 0.0098539 4.76367e-07 0.046981 9.00746e-06 0.0092769 3.74016e-06 0.0569294 
0.383989 0.574196 0.302122 0.50034 0.158581 0.230568 0.0017427 0.997366 0.894623 0.103934 0.988464 0.00511944 0.011295 0.923571 0.396523 0.0506611 4.00481e-07 0.178499 1.08073e-06 0.0766221 4.0087e-06 0.105071 
0.348156 0.187141 0.47187 0.337991 0.471672 0.199072 0.0281205 0.971053 0.873485 0.125162 0.499617 0.496085 0.277789 0.661588 0.45927 0.028994 1.72848e-07 0.0147014 1.47439e-08 0.0011032 4.19942e-07 0.236454 
0.0481531 0.580123 0.568743 0.00445326 0.525585 0.210101 0.406789 0.447681 0.519803 0.479675 0.56041 0.43728 0.489993 0.486715 0.222295 0.579373 0.226639 3.01077e-05 0.428105 7.72918e-06 0.127089 5.1857e-05 
0.150426 0.460013 0.326926 0.110467 0.500095 0.346632 0.48212 0.347192 0.969697 0.0299265 0.712512 0.286289 0.0542265 0.928861 0.0101167 0.846562 0.0643473 0.0347807 0.124289 0.0503764 0.0899083 0.0683139 
0.171404 0.380182 0.021378 0.475382 0.518291 0.397223 0.0128054 0.821288 2.41861e-05 0.999709 0.4806 0.518847 0.0534129 0.934619 0.828642 0.0697643 0.0364766 0.0536109 0.143639 0.0998523 0.0346471 0.0519218 
0.181853 0.617025 0.336341 0.0651706 0.499993 0.5 0.161624 0.000363223 0.296797 0.702995 0.468754 0.530602 0.0813565 0.909422 0.707953 0.214036 0.0967798 0.184291 0.0181139 0.0536104 0.064816 0.104503 
0.00661973 0.527042 0.245356 0.18225 0.5 0.499996 0.643412 0.198546 0.961664 6.52257e-05 0.562271 0.0960085 0.00274809 0.00293702 0.596109 0.378474 0.147936 0.292363 0.293872 0.382682 0.392355 0.313709 
0.250407 0.278558 0.164536 0.43495 0.884301 0.100935 0.500012 0.499947 0.74744 0.0047801 0.240685 0.759098 0.48403 0.512891 0.947386 0.0266396 0.0650703 0.357268 0.0514551 0.423572 0.27559 0.463137 
0.15648 0.483321 0.657768 0.015668 0.478563 0.476379 0.221723 0.478654 0.448931 0.50599 2.7457e-05 5.73967e-05 0.994235 0.00123749 0.0984342 0.863095 0.0320444 0.122741 0.127328 0.222778 0.0802477 0.190872 
0.807451 0.0393602 0.261273 0.453172 0.12778 0.160751 0.157588 0.370478 0.533666 0.00404434 0.60697 0.392686 0.00037368 0.996183 0.949509 0.0094237 0.0454704 0.0506459 0.0471801 0.144979 0.0483825 0.0500519 


==> figs/montecarlo/perfect/matrix/brazzers11by3.dat <==
0.686742 0.261815 0.57465 0.127717 0.000228095 0.243464 6.82959e-05 0.493464 0.00215212 0.36163 8.84247e-06 2.80319e-05 7.35524e-05 0.355331 0.000276425 0.258098 6.21302e-06 0.00125618 1.119e-06 0.165522 6.0534e-05 0.276286 
0.47801 0.493607 0.341525 0.494177 0.0192547 0.0536825 0.000271636 0.0568292 0.000182296 0.12264 0.0620311 0.071884 0.10318 0.0981208 0.0148317 0.0452605 0.00167075 0.150722 0.027204 0.0687543 0.0465095 0.0892219 
0.781834 0.199211 0.0562783 0.833826 0.317783 0.0561621 7.05436e-05 0.0090567 4.7781e-05 0.0601511 1.51167e-05 0.179147 9.77726e-05 0.120236 3.95025e-06 0.19411 2.25008e-06 0.0889783 5.47426e-05 0.00501573 4.03968e-05 0.000618295 
0.00475973 0.985962 0.0343567 0.911937 0.315633 0.377937 0.401555 6.02478e-06 0.312154 0.000245578 0.0329883 0.000100389 0.952926 8.76943e-05 0.0896879 4.07038e-08 0.276387 4.97366e-05 0.604683 0.000126587 0.507136 1.78117e-05 
0.465416 0.527828 0.0238459 0.936896 0.479165 0.297684 0.364838 0.118871 0.000557136 0.0154064 0.442453 0.000286872 0.357017 0.394186 0.478285 0.137309 0.35256 0.383101 0.454866 0.0173858 0.0135054 9.60019e-05 
0.339524 0.653875 0.0144545 0.946811 0.702384 0.105931 0.16584 0.202571 0.0245322 0.0639527 0.305111 0.118882 0.129806 0.0801199 0.101042 0.125813 0.41088 0.450703 0.402563 1.34979e-06 0.245942 0.494669 
0.994124 0.000772219 0.486952 0.483452 0.80029 0.0314932 0.177188 0.0730579 0.453002 0.402317 0.477041 0.102303 0.0794636 0.00858282 0.650759 0.115856 0.0317058 0.0580958 0.164969 0.0860136 0.147127 0.0404156 
0.445837 0.547399 0.923684 0.0369208 0.507719 0.268203 0.0203775 0.0190417 0.00306754 0.0270762 9.39698e-05 0.0140318 1.7342e-05 0.054761 0.249772 0.105715 1.80378e-05 0.0014616 0.00017974 0.0411636 0.000121914 0.00378125 
0.501685 0.493068 0.37598 0.593521 0.530838 0.296252 0.105091 0.0767206 0.00510612 0.00263164 0.0853816 0.0965287 0.159548 0.0729402 1.91177e-05 0.000519417 0.0682255 0.542593 0.0105797 0.000427657 0.180158 0.0769277 
0.00772985 0.743706 0.0190749 0.971505 0.103876 0.843464 0.508442 0.123226 0.699154 0.0229148 0.00583613 0.113675 0.148556 0.183491 0.905027 0.0946018 0.902754 0.00420049 0.915442 0.0137542 0.383724 0.565403 
0.000513281 0.997416 0.047926 0.940094 0.021012 0.910745 0.0992372 0.419554 0.109154 2.05538e-05 0.407871 3.90148e-05 0.0699206 0.000247174 0.137232 0.000112978 0.0647615 0.000106589 0.737349 0.000280929 0.148054 7.92746e-06 
0.616167 0.3824 0.616643 0.375086 0.721341 0.231352 0.353721 0.42475 0.286207 0.0133826 0.339225 0.00143124 0.00280279 0.0201873 0.202489 0.0664863 0.361805 0.000157576 0.0168931 0.00383226 0.000628841 0.00252095 
0.998994 0.000174057 0.615275 0.379904 0.447743 0.524867 0.659319 0.211772 0.113088 0.105369 0.708164 0.0936889 0.082755 0.742249 0.198259 0.0506537 0.106276 0.0590046 0.0412826 0.0540299 0.0155781 0.093826 
0.000919605 0.000495723 0.0029289 0.0028645 0.0166724 0.0163347 0.0783369 0.115426 0.500128 0.490208 0.495 0.438906 0.492962 0.498245 0.478725 0.503776 0.507141 0.486218 0.495494 0.501453 0.499338 0.476989 
0.0986302 0.900724 0.49697 0.499275 0.969658 0.00885275 0.522453 0.376545 0.126939 0.151833 0.313315 0.238626 0.119748 0.0728707 0.0873077 0.00587298 0.152607 0.0138297 0.109306 0.0882093 0.0652133 0.0532845 
0.215488 0.784112 0.000814324 0.000904198 0.759956 0.226718 0.307808 0.598139 0.378861 0.173434 0.0418098 0.0948843 0.113826 0.110328 0.197892 0.198091 0.280249 0.460127 0.269949 0.195018 0.263822 0.299689 
0.000239246 0.000164129 0.000880179 0.00095014 0.811856 0.177876 0.502867 0.448814 0.13299 0.165242 0.156991 0.15387 0.337312 0.45309 0.42231 0.235616 0.099488 0.0762345 0.163746 0.326133 0.140308 0.421716 
0.000169379 0.147953 0.542333 0.456546 0.499709 0.493913 0.0394421 0.930543 0.384484 0.175883 0.198281 0.041934 0.00882346 0.990176 0.810029 0.13313 0.188831 0.0541447 0.325607 0.672949 0.286023 0.146239 
0.000113036 0.0426894 0.958174 0.0397481 0.0342954 0.953769 0.0234466 0.920463 0.0952836 0.069568 0.04793 0.0681903 0.504773 0.198122 0.32074 0.0229853 0.0645741 0.0320633 0.0606965 0.00160655 0.199533 0.00311441 
0.55105 0.0815328 0.350827 0.648039 0.457825 0.535436 0.4972 0.4551 0.0886093 0.242098 0.0573825 0.000103117 0.185795 0.000447612 0.332391 0.000310612 0.029949 0.000178272 0.00350534 1.40165e-05 0.0781785 0.000227893 
0.987879 0.000111159 0.000507109 0.000388127 0.00255246 0.00220681 0.012002 0.0156384 0.245473 0.216038 0.385555 0.329536 0.498574 0.501328 0.687001 0.312894 0.495578 0.504421 0.484446 0.515535 0.498634 0.500812 
0.5 0.499366 0.690033 0.309364 0.493896 0.503238 0.861016 0.125602 0.041532 0.682859 0.418261 0.152988 0.123201 0.0346675 0.280924 1.28526e-06 0.144227 0.0213966 0.00210289 0.0698346 0.112442 0.000194239 
0.512535 0.0173011 9.50068e-05 0.526004 0.000616193 0.997486 0.501851 0.484874 0.106827 0.708512 0.0927278 0.621508 0.181253 0.260278 0.0934317 5.20463e-05 0.294714 2.43993e-06 0.345606 1.47917e-05 0.280162 3.68687e-05 
0.195815 0.264604 0.434816 0.0244121 0.000977047 0.00112627 0.00691599 0.00708525 0.0986141 0.0984944 0.152127 0.151693 0.295964 0.295785 0.48781 0.511927 0.511575 0.488421 0.506276 0.493524 0.496765 0.503045 
0.217649 0.361026 0.557695 0.330685 0.000824866 0.000830374 0.00589834 0.0039243 0.0822038 0.0822127 0.126125 0.126382 0.245526 0.245808 0.490024 0.509923 0.508591 0.491139 0.500402 0.499527 0.500274 0.499656 
0.231589 0.470837 0.000137487 0.412303 0.116331 0.000623631 0.00371349 0.00442384 0.0797103 0.0623043 0.11918 0.0956103 0.233753 0.185677 0.519851 0.48014 0.489922 0.510074 0.663277 0.336717 0.56388 0.436086 
0.340219 0.417869 0.440727 0.000104989 0.000982929 0.000610191 0.00441995 0.00286085 0.0514149 0.061147 0.0951442 0.093846 0.184365 0.181217 0.500854 0.499131 0.493917 0.50607 0.513934 0.486031 0.508983 0.491015 
0.188347 0.002215 0.10037 0.42375 0.349125 0.000596777 0.00355882 0.0028079 0.0502979 0.0595843 0.076871 0.0907349 0.149047 0.176157 0.418099 0.581892 0.504914 0.494981 0.465497 0.534042 0.447138 0.552828 
0.0186036 0.96879 0.472904 0.279044 0.348259 0.519254 0.000835759 0.00137997 0.0180954 0.0196095 0.457637 0.529645 0.0528125 0.0628682 0.437615 0.477755 0.392796 0.459663 0.300015 0.324766 0.45607 0.468866 
0.00091514 0.095728 0.0202394 0.214236 0.834883 0.0545409 0.224557 0.425755 0.014188 0.0145247 0.0212326 0.0223276 0.0417584 0.0431028 0.356552 0.36607 0.46659 0.531856 0.538117 0.461583 0.472593 0.527394 
0.5 0.142052 0.128903 0.399968 0.528095 0.437854 0.662032 0.336629 0.540708 0.440296 0.0133546 0.957842 0.466627 0.477151 0.481673 0.0373785 8.04615e-08 0.0536414 2.16016e-06 0.133988 2.22513e-09 0.0359276 
0.378058 0.482032 0.954289 0.0233088 0.977763 0.0220913 0.313502 0.685466 0.232811 0.752532 0.0484047 0.929329 0.497983 0.458774 0.581001 0.048646 3.37255e-06 0.0438572 0.000300925 0.037807 3.47923e-07 0.170369 
0.0309443 0.905598 0.0171341 0.373799 0.114122 0.753172 0.500013 0.499188 0.312235 0.676384 0.0509321 0.931718 0.0587748 0.907843 0.665026 0.0494025 4.32652e-05 1.19944e-06 5.70105e-06 0.197801 0.000639472 0.210165 
0.886919 0.035946 0.66538 0.290652 0.0730428 0.286574 0.509359 0.490122 0.921983 0.0668981 0.0117294 0.971384 0.420003 0.547333 0.583475 0.136288 1.16098e-06 4.22255e-05 2.54993e-06 1.66139e-05 3.07944e-06 6.44375e-05 
0.405158 0.0997684 0.419017 0.282573 0.480419 0.401216 0.847223 0.152102 0.27418 0.716165 0.405171 0.580216 0.0152528 0.956453 0.299323 0.457623 1.26033e-06 2.34825e-05 4.2722e-08 0.000155851 6.95492e-06 1.2102e-08 
0.565429 0.0437351 0.0570712 0.104837 0.464443 0.50966 0.0233195 0.8191 0.549329 0.442155 0.404269 0.582819 0.0626887 0.912346 0.261752 0.523757 7.8957e-07 4.75365e-06 5.20084e-05 9.27242e-09 1.31732e-05 2.67743e-05 
0.499882 0.0284269 0.5 0.140604 0.292513 0.289708 0.60246 0.397067 0.152652 0.840355 0.525209 0.464255 0.445639 0.534008 0.328063 0.496867 0.0035714 0.0595902 0.00252884 0.0440614 0.00581181 0.0953676 
0.540389 0.439702 0.201821 0.275275 0.510615 0.278586 0.000114409 0.00472437 0.393339 0.00135502 0.00232965 0.00232562 0.00448598 0.00445589 0.0386146 0.0433903 0.484761 0.487528 0.469678 0.465824 0.454953 0.452982 
0.406083 0.0854489 0.651678 0.271004 0.428538 0.419516 0.539109 6.41197e-05 0.000826813 0.515304 0.00127562 0.00139631 0.504532 0.494726 0.0400137 0.0231327 0.462523 0.36799 0.35363 0.485028 0.472055 0.439915 
0.706951 0.0477261 0.518031 0.29266 0.653159 0.226907 0.317555 0.0160725 0.000737728 0.345796 0.00110935 0.00100827 0.00217903 0.00214798 0.018658 0.0169511 0.501357 0.452762 0.50475 0.454147 0.521278 0.473326 
0.640086 0.0103765 0.858133 0.104279 0.454157 0.133884 0.453416 0.487091 0.743473 0.217247 0.0127337 0.985704 0.0166258 0.980369 0.921759 0.0523497 0.224705 0.0824789 1.71034e-07 0.136256 3.34421e-08 0.0215752 
0.609971 0.155709 0.0531296 0.579576 0.189551 0.271421 0.363178 2.97745e-05 0.000451112 0.000435137 0.155129 0.000678122 0.00133033 0.00131165 0.011485 0.0127552 0.30788 0.303432 0.523848 0.47614 0.483807 0.516178 
0.304925 0.619371 0.558555 0.000835935 0.489599 0.120284 0.25815 0.219991 0.000379247 0.0147934 0.000756461 0.000742191 0.00111148 0.00110567 0.00958609 0.009531 0.258587 0.25675 0.492924 0.507075 0.510436 0.489554 
0.478159 0.211549 0.455406 0.191763 0.500007 0.31042 0.360621 0.444338 0.184881 0.000103034 0.000518938 0.000627057 0.0010862 0.000926073 0.00858798 0.00798197 0.230621 0.214364 0.481192 0.518797 0.554911 0.444937 
0.277338 0.401212 0.203795 0.494298 0.0526028 0.530681 0.17636 0.45834 0.373928 0.0723787 0.000419954 0.00033845 0.00156531 0.000878777 0.0068817 0.00758813 0.186854 0.205017 0.49246 0.507537 0.461325 0.538596 
0.508132 0.243379 0.34518 0.300772 0.49932 0.500041 0.719413 1.7873e-05 0.503569 0.000257037 0.000397102 0.000388082 0.00075703 0.000813393 0.00652144 0.00724862 0.176772 0.173099 0.477771 0.522153 0.531972 0.467924 
0.394315 0.495725 0.695287 0.0368793 0.686207 0.156773 0.453385 0.0972287 0.527175 0.342066 0.5996 0.400176 0.793745 0.205776 0.995073 0.000642935 0.0446866 0.853105 0.275971 0.0945233 0.291746 0.0448105 
0.505952 0.271276 0.0895061 0.353278 0.36363 0.500001 0.236896 0.5 0.428084 0.054667 0.118647 0.000103158 0.000199357 0.000198377 0.0017185 0.00171091 0.0463575 0.0461769 0.486784 0.494583 0.484923 0.47609 
0.200641 0.2888 0.0428972 0.667183 0.499391 0.45999 0.274006 0.558058 0.5943 0.201679 0.00012215 0.360749 0.30357 0.539771 0.00231328 0.00118295 0.0328637 0.0316476 0.518102 0.444947 0.488823 0.486561 
0.283251 0.0161923 0.466379 0.226366 0.0380026 0.893026 0.365129 0.628683 0.223597 0.125684 0.123877 0.754101 9.0223e-05 0.999799 0.509873 0.489209 0.0212499 0.953432 0.382193 0.162988 0.427921 0.0633845 
0.565946 0.318549 0.171251 0.471348 0.501068 0.19133 0.487033 0.332494 0.507487 0.407931 3.21746e-05 0.744427 0.999811 0.000152463 0.000790438 0.000676461 0.468753 0.522762 0.202142 0.489921 0.401491 0.430301 
0.439416 0.508133 0.462973 0.00940392 0.266458 0.529352 0.571781 0.19015 0.390217 0.216308 0.504563 0.437862 0.621099 0.0893686 0.00128056 0.000911079 0.0182545 0.0129849 0.484577 0.47537 0.536433 0.334259 
0.677057 0.0681138 0.262036 0.64663 0.623879 0.0557471 0.675326 0.146316 0.483366 0.433359 0.281318 0.493603 0.937052 5.8176e-05 0.000518247 0.000565943 0.643925 0.351977 0.456709 0.49888 0.398342 0.434882 
0.0758408 0.704522 0.269467 0.468254 0.122845 0.752216 0.241578 0.460519 0.143057 0.736543 0.777033 0.0996607 0.981739 0.0181873 0.999321 7.13912e-05 0.00738472 0.975442 0.270654 0.0961949 0.279884 0.0712519 


==> figs/montecarlo/perfect/matrix/clixsense11by3.dat <==
0.584284 0.0635399 0.0457728 0.213541 0.0155623 0.0322099 0.038902 0.0698923 0.0442762 0.318418 0.00533615 0.59687 0.0141948 0.0534685 0.120021 0.0831852 0.0215235 0.00157884 8.54688e-05 0.0536243 0.078651 0.0313304 
0.100128 0.10181 0.346312 0.352171 0.423818 0.227089 0.376457 0.345384 0.206424 0.703008 0.37317 0.537669 0.269442 0.478505 0.499384 0.241659 0.395283 0.0511169 0.491399 0.340409 0.393228 0.534881 
0.0363179 0.883703 0.36253 0.143266 0.0301157 0.110562 0.0208493 0.245968 0.458373 0.123335 0.831021 0.134894 0.0492648 0.365003 0.0030097 0.541023 0.22748 0.000241779 0.00578005 0.427307 0.000138877 0.116299 
0.0128504 0.919134 0.132082 0.22722 0.00733608 0.0512906 0.0365333 0.641192 0.0155392 0.0660555 0.00902509 0.0365993 0.000296242 0.471826 0.0272391 0.0830426 0.188389 0.119683 0.00108507 0.376327 0.534811 0.327126 
0.444186 0.495123 0.0548231 0.0674644 0.0773506 0.138139 0.00534162 0.053701 0.0550226 0.591517 0.231686 0.158078 0.0168963 0.056291 0.319185 0.0703553 0.14117 0.0685342 0.080673 0.00235408 0.0534845 0.0857467 
0.815258 0.12961 0.130204 0.0716337 3.53224e-06 0.0130042 1.62832e-05 0.15507 8.01885e-05 0.0784006 5.51265e-06 0.122815 2.73986e-06 0.343009 7.62176e-08 0.0766401 1.07777e-05 0.776785 0.000134656 0.00694118 7.44881e-07 0.000317286 
0.846974 0.0926274 0.0352209 0.668146 0.0248811 8.70155e-05 0.390889 3.39001e-08 0.482015 0.000841107 2.49269e-06 2.44328e-05 0.0591911 1.57058e-05 0.0468642 1.87008e-05 0.100257 1.7186e-05 0.356471 1.47336e-05 0.000131653 0.000927566 
0.0249756 0.024729 0.1545 0.358846 0.498685 0.501291 0.486859 0.513072 0.469072 0.530908 0.53286 0.467064 0.520197 0.479771 0.483909 0.516047 0.52618 0.473816 0.495486 0.504449 0.501027 0.498927 
0.501028 0.460559 0.741773 0.020523 0.0413344 0.068553 0.0549736 0.0143019 0.00296575 0.0838564 0.0245815 0.0463701 0.106895 0.0824333 0.0507133 0.136426 0.0702867 0.0525902 0.00256013 0.0352264 0.0615687 0.159985 
0.593635 0.369321 0.0517102 0.766634 0.122736 0.075467 0.214116 0.145571 0.0627444 0.000763544 0.00309102 0.101692 0.155296 0.144658 0.48815 0.00895084 0.140691 0.0842461 0.0358668 0.0873734 0.150644 0.191217 
0.429422 0.563162 0.375272 0.579071 0.290502 0.379707 0.293928 0.311018 0.403513 0.409152 0.347034 0.258178 0.333671 0.390748 0.465165 0.200533 0.264883 0.227048 0.10251 0.109813 0.398375 0.297868 
0.00817016 0.00562852 0.0398973 0.0815096 0.485112 0.271709 0.499985 0.49999 0.511625 0.488301 0.584603 0.415396 0.502011 0.497925 0.673105 0.326803 0.497786 0.502206 0.531335 0.467973 0.474514 0.524319 
0.00429398 0.00590622 0.0265639 0.0676348 0.19143 0.208583 0.624029 0.375875 0.411868 0.588082 0.661041 0.338682 0.455561 0.544413 0.479951 0.519981 0.499105 0.500858 0.322012 0.677971 0.358167 0.64146 
0.255318 0.737551 0.952544 0.0033049 0.26579 0.416418 6.93337e-05 1.47518e-06 0.000266992 0.000116286 2.62085e-05 6.42155e-05 0.000234911 1.25533e-05 3.15131e-05 8.42454e-05 1.96561e-05 5.74402e-05 1.53567e-05 0.000128872 0.000140738 4.79553e-05 
0.00299102 0.00284958 0.973669 0.01519 0.110902 0.113954 0.425461 0.449279 0.363024 0.454066 0.713275 0.252309 0.25209 0.739825 0.514591 0.348607 0.393951 0.321061 0.369199 0.424872 0.34552 0.501351 
0.00114682 0.995668 0.925666 0.0282143 0.42601 0.431795 0.276793 0.160921 0.0156458 0.151308 0.00482902 0.0685475 0.251871 0.311864 0.322714 0.242361 0.163175 0.10871 0.539906 0.0361946 0.313995 0.00957837 
0.336457 0.658782 0.52177 0.454776 0.0264484 0.804654 0.104611 0.000543919 0.131481 0.00021698 0.127972 4.22779e-05 0.0909705 0.000555339 0.274051 0.000858032 0.204024 0.00655532 0.08469 0.00025129 0.0644225 0.00114713 
0.996586 0.000971852 0.657211 0.306662 0.415983 0.472837 0.185569 0.207438 0.00203051 0.200547 0.3794 0.155144 0.000698095 0.23097 0.221182 0.157629 6.75121e-05 0.00242981 0.199533 0.754275 0.0227766 0.089037 
0.00161812 0.00120413 0.0101573 0.00748631 0.0731413 0.0539041 0.395891 0.458993 0.434368 0.422703 0.571184 0.286063 0.447479 0.428083 0.461392 0.206948 0.481149 0.409336 0.494608 0.294943 0.451597 0.356864 
0.0430017 0.955425 0.0230603 0.966962 0.917721 0.00406798 0.00118619 0.0323672 0.00217629 0.0121482 3.44223e-05 0.00125575 0.000696624 0.0220682 0.00704255 0.0679434 0.000679921 0.0294063 0.00139174 0.0158105 0.00178251 0.0819186 
0.0200407 0.978997 0.993548 0.00048889 0.440994 0.515833 0.347453 0.0679389 5.57093e-06 0.0692291 0.00012995 0.0536413 4.46613e-07 0.413074 0.000168361 0.00807656 0.00017987 0.0436008 5.11616e-08 0.0364744 4.6057e-05 0.101639 
0.702612 0.174699 0.18549 0.809978 0.0800118 0.887331 0.355088 0.215355 0.0108944 0.0695529 0.000380568 0.00258464 0.0016632 0.0149528 0.00446113 0.00102207 0.000295018 0.168814 0.0429921 0.0253107 0.00489508 0.23507 
0.547015 0.452268 0.500617 0.496295 0.811781 0.165819 0.463914 0.23881 0.133594 0.233342 0.195805 0.000117726 0.19365 5.2685e-05 0.262342 5.79399e-05 0.220959 1.55774e-05 0.173459 7.01527e-05 0.0331927 8.60049e-06 
0.000146798 0.999428 0.00184441 0.993256 0.401898 0.572664 0.504356 0.290872 0.187227 0.378253 0.36867 0.000189807 0.0263091 7.81131e-05 0.318662 0.000755586 0.432705 2.12969e-05 0.136143 0.00018725 0.566148 5.66171e-05 
0.203324 0.365046 0.535164 0.460729 0.432457 0.554756 0.351558 0.476988 0.161908 0.475413 0.299927 1.05013e-07 0.258304 1.41953e-05 0.327179 3.00813e-06 0.41465 0.000131467 0.415285 2.10854e-05 0.176543 6.00619e-06 
0.404279 0.187146 0.194751 0.803702 0.980082 0.00781548 0.359658 0.490093 0.546397 0.137179 0.000245053 0.307036 0.000999558 0.958637 0.000298236 0.000263464 2.06895e-05 0.255664 0.00015491 0.241234 0.00025944 0.0551443 
0.379115 0.206298 0.682398 0.31625 0.0625286 0.926912 0.39692 0.471367 0.0796501 0.643707 0.183368 0.0741467 0.267727 0.247468 0.119633 0.0816258 0.263295 0.0459436 0.344053 0.0743893 0.0547568 0.000143166 
0.175062 0.738812 0.00102229 0.996381 0.810602 0.176122 0.0466861 0.844496 0.0982162 0.675827 0.227694 0.0537588 0.0619657 0.0665297 0.411796 0.0976275 0.645254 0.179759 0.271049 0.0304943 0.076235 0.000605596 
0.590691 0.11576 0.000451078 0.000929886 0.00231523 0.00489423 0.944311 0.0395331 0.0397366 0.0834021 0.245584 0.455316 0.475816 0.520048 0.0554945 0.637723 0.360917 0.486926 0.0924177 0.304881 0.276813 0.678372 
0.903402 0.00584959 0.461713 0.0887435 0.495994 0.5002 0.504169 0.465357 0.443389 0.492921 0.184033 0.243115 0.225306 0.31051 0.153032 0.0120042 0.0241223 0.290482 0.364276 0.0912405 0.000324404 0.309024 
0.5 0.0731712 0.595331 0.404359 0.975592 0.0221406 0.964899 0.00409631 0.638651 0.297097 0.493774 0.0296845 0.000119258 0.00662359 2.5951e-05 0.074014 4.17097e-05 0.176625 0.000154647 0.232043 6.87839e-05 0.107244 
0.493074 0.0540692 0.0250692 0.974665 0.0602187 0.937865 0.233529 0.740393 0.0400956 0.905301 0.493141 0.0197401 4.52982e-07 0.0637582 9.88019e-06 0.0523456 6.70221e-05 0.0335797 1.73246e-06 0.052475 9.3683e-06 0.0744926 
0.603874 0.0675117 0.547884 0.0219154 0.878087 0.120238 0.0444121 0.932675 0.0396323 0.912624 0.4266 0.308658 3.55072e-08 1.38019e-07 3.50272e-07 2.17779e-05 2.80684e-06 7.20312e-06 0.00014324 3.41803e-06 5.03177e-05 6.53286e-05 
0.363043 0.447938 7.14521e-05 0.134156 0.562559 0.000631336 0.010534 0.00867442 0.0218039 0.0179997 0.121029 0.112263 0.51703 0.470764 0.506566 0.486115 0.466628 0.492921 0.586927 0.410512 0.609221 0.383926 
0.125833 0.301152 0.906472 0.0493186 0.380819 0.617593 0.175529 0.811199 0.0628651 0.909341 0.4901 0.353324 0.0665363 0.172465 0.0918897 0.063442 0.0591311 1.22851e-05 0.0737394 0.0434673 0.0731274 0.311847 
0.527299 0.469753 0.617588 0.382214 0.706038 0.293005 0.583952 0.403144 0.970856 0.00210599 0.162005 0.687366 0.0354433 0.0571328 0.000299803 0.0552325 0.00106388 0.124335 0.0237884 0.0531841 0.0560965 0.0603677 
0.026159 0.653047 0.539551 0.406489 0.09046 0.908909 0.00311582 0.988293 0.00785169 0.974264 0.160878 0.739169 0.227325 0.100625 0.406283 1.27855e-05 0.384524 9.40781e-05 0.0065115 0.136277 0.1541 0.1833 
0.486299 0.289376 0.968307 6.62206e-05 0.000225631 0.000203627 0.510261 0.489557 0.00595867 0.00583402 0.0329079 0.032258 0.498743 0.491009 0.486079 0.489648 0.485401 0.479986 0.492038 0.456264 0.492043 0.489565 
0.464502 0.0789069 0.919268 1.85505e-05 0.000137902 3.04795e-05 0.00189909 0.00184942 0.00390522 0.00387298 0.0351473 0.0283595 0.334032 0.328407 0.496011 0.503984 0.4728 0.527179 0.520309 0.479506 0.528007 0.471991 
0.512566 0.0629416 0.334345 0.410562 0.658049 0.000236848 0.00120191 0.00155499 0.00249808 0.00323928 0.0223028 0.0289523 0.211988 0.276247 0.495285 0.504709 0.412359 0.587625 0.473949 0.526051 0.356726 0.643268 
0.430525 0.0318566 0.00342328 0.964454 0.126794 0.794856 0.00101474 0.00196954 0.00216056 0.00219344 0.0134376 0.0121936 0.183955 0.1874 0.483768 0.494541 0.488791 0.503194 0.475202 0.519293 0.483341 0.451595 
0.130862 0.812279 0.668882 0.33008 0.304582 0.0603322 0.283363 0.714111 0.478218 0.518874 0.982182 0.00176868 0.381578 0.371594 0.0890884 0.137451 0.000128347 0.389359 0.0320438 0.022138 0.174266 0.0271226 
0.452689 0.256515 0.500753 0.459782 0.571104 0.367223 0.00115954 0.00054927 0.00128213 0.00114413 0.0130149 0.983683 0.108901 0.0971709 0.439748 0.400054 0.420027 0.460832 0.467538 0.297793 0.375267 0.366703 
0.475291 0.238977 0.218122 0.319973 3.5617e-05 0.587588 0.000490007 0.00058241 0.0013334 0.00121523 0.0055602 0.00758062 0.0868912 0.103238 0.4202 0.483139 0.401987 0.454926 0.430183 0.435065 0.334791 0.507217 
0.389712 0.107996 0.604547 0.231809 0.448759 0.469051 0.000555228 0.916502 0.0011296 0.000982644 0.00852075 0.00742423 0.0969319 0.0841087 0.490077 0.426212 0.527574 0.471013 0.514438 0.398336 0.479491 0.453644 
0.519965 0.373924 0.286917 0.00951195 0.18427 0.240301 0.000408787 0.000308839 0.559245 0.440243 0.00469454 0.0035601 0.0603826 0.0547221 0.360281 0.427639 0.42379 0.406579 0.358039 0.19166 0.494591 0.33691 
0.426557 0.0931064 0.133965 0.743119 0.444262 0.16729 0.0545451 0.945035 0.987604 0.0115236 0.501662 0.493433 0.00969181 0.914956 0.278517 0.0231886 4.58868e-05 0.0197201 2.19128e-05 0.0306056 6.88456e-06 0.0593473 
0.136822 0.744747 0.341331 0.637757 0.725845 0.0408585 0.841819 6.13908e-05 0.46951 0.263224 0.996747 0.000711903 0.0670179 0.893884 0.547081 0.0897573 6.84007e-06 0.0801234 6.49072e-08 0.0555448 4.04042e-05 0.521149 
0.515709 0.102475 0.180985 0.609079 0.0492293 0.679165 0.197247 0.80255 0.252374 0.747205 0.455016 0.542359 0.517838 0.446356 0.353239 0.314307 0.000147694 0.0359998 0.000310506 0.0495384 1.04193e-05 0.00359448 
0.499998 0.231666 0.396612 0.395388 0.248989 0.0199988 0.426293 0.57342 0.220902 0.778782 0.00237135 0.995873 0.880315 0.0926898 0.673195 0.0750793 0.0234576 0.0200818 0.0477185 0.0210476 0.021552 0.0381722 
0.620809 0.33734 0.935011 0.0263915 0.126426 0.414458 0.44813 0.000108883 0.0168383 0.00012012 0.000917614 0.998795 0.984143 0.0114333 0.0740509 0.0837892 0.477684 0.363152 0.266321 0.510748 0.386354 0.414149 
0.0826687 0.21964 0.785316 0.031054 0.00934709 0.784863 0.369562 0.630394 0.751095 0.00518067 0.676155 0.323158 0.512853 0.479245 0.539234 0.395743 0.394084 0.322514 0.313132 0.245295 0.300035 0.256331 
0.12286 0.512995 0.640728 0.0348127 0.516204 0.316395 0.485086 0.055236 0.499809 0.50002 5.11694e-05 0.998886 0.0868283 0.898641 0.844906 0.0197385 0.0282921 0.0287934 0.0483012 0.118378 0.0599141 0.0311655 
0.439603 0.149497 0.362276 0.181537 0.419056 0.481112 0.129408 0.634442 0.991489 0.00840895 0.999133 0.000114104 0.575809 0.41548 0.468784 0.459647 0.294181 0.127102 0.249296 0.16502 0.242018 0.113366 


==> figs/montecarlo/perfect/matrix/csdn11by3.dat <==
0.000201453 0.383831 0.0657866 0.104235 0.211849 0.076883 0.00582226 0.141156 0.0868206 0.179264 0.0518981 0.0929462 0.10027 0.733369 0.270774 0.0944835 0.0796296 0.228267 0.0803899 0.0675674 0.150686 1.46542e-08 
0.000244568 0.000209689 0.384642 0.330013 0.366858 0.0506136 0.0179869 0.17045 0.608495 0.129269 0.222506 0.275623 0.46892 0.530288 0.455641 0.183026 0.0718696 0.50122 0.171926 0.020927 0.0309113 0.173041 
0.000257377 0.000312162 0.462147 0.491152 0.461584 0.269429 0.481817 0.49609 0.586305 0.388104 0.269001 0.722757 0.471198 0.464942 0.42377 0.563519 0.30354 0.693837 0.395378 0.604558 0.489998 0.508886 
0.466008 0.533641 0.122188 0.111781 0.136836 7.54869e-06 0.0452387 0.0566867 0.0373569 1.76763e-05 0.134009 0.129981 0.313251 0.137856 0.133467 0.162532 0.0454164 0.0174014 0.127528 0.225183 0.164982 0.0481539 
0.606571 0.126069 0.0762135 0.050995 0.0504023 0.12191 0.0596052 0.0211903 0.0679775 0.0775291 0.414779 0.035749 0.0407871 0.0123737 0.0829441 0.137067 0.118339 0.00960787 0.0479357 0.0382445 0.00743723 0.00102976 
0.361734 0.445572 0.0371843 0.0323664 0.0393561 0.0367752 0.0185651 0.0894436 0.0197643 0.107188 0.00430741 0.0526826 0.0562924 0.0160911 0.0187975 4.15156e-07 0.0572062 0.0495223 0.148985 0.0735255 0.0310569 0.00443566 
0.54075 0.176245 0.112428 0.223303 0.195189 0.0366041 0.0161597 0.10453 0.0451877 0.0130188 0.373391 0.285686 0.105353 1.31097e-06 0.139613 0.323098 0.132272 0.0975734 0.0959019 0.0503985 0.132103 0.0100658 
1.98555e-05 0.457607 0.105735 0.349093 0.309452 0.119929 0.057533 0.0172598 0.000497707 0.10632 0.000885958 0.0498601 0.192141 0.681203 0.470466 0.000358362 0.034587 0.0612357 0.188484 0.0825989 0.0207972 0.165468 
0.208472 0.103505 0.248636 0.260169 0.174864 0.190078 0.0838205 0.217791 0.140551 0.0125555 0.146851 0.0635969 0.112584 0.00340082 0.0204047 0.18574 0.390784 0.100703 0.104516 0.249652 0.148639 0.0716863 
0.189023 0.439857 0.103001 0.0980715 0.0559763 0.0563873 0.180118 0.209318 0.508199 0.253179 0.312923 0.0550294 0.177936 0.561652 0.287756 0.685803 0.0383474 0.316015 0.200169 0.125777 0.0913101 0.0691106 
0.0356252 0.376786 0.125547 0.0766437 0.00885959 0.0685308 0.267187 0.100848 0.111661 0.0345051 0.308689 0.0872209 0.175606 0.0279087 0.0189364 0.0598248 0.0949878 0.0717244 0.133507 0.175831 0.0871589 0.115122 
0.481579 0.0162722 0.337231 0.31257 0.394908 0.252381 0.4742 0.258954 0.211878 0.341262 0.446732 0.362395 0.235125 0.479343 0.284461 0.343417 0.723372 0.000593652 0.393129 0.262568 0.221494 0.0491202 
0.456184 0.350482 0.460682 0.164713 0.193351 0.26414 0.00135012 0.265976 0.0555227 0.268254 0.499427 0.37903 0.199647 0.29539 0.224011 0.00351503 0.00197242 0.530003 0.241865 0.068023 0.273137 0.146803 
0.159383 0.243031 0.13513 0.489899 0.255668 0.0341031 0.399859 0.000887808 0.278006 7.08417e-06 0.000323629 0.0187249 4.41528e-05 3.06757e-05 0.332699 4.96407e-05 0.378317 2.52947e-06 0.61675 0.232899 0.0389723 0.000770097 
0.503473 0.355545 0.618948 0.090392 0.098133 0.351091 0.163429 1.07444e-06 0.125845 0.120711 0.0503604 0.363969 0.132955 0.544307 0.070884 0.0700961 0.199719 0.171714 0.0576582 0.141377 0.168487 0.206766 
0.453541 0.444061 0.395119 0.414536 0.503254 0.135629 0.27367 0.282768 0.106105 0.305177 0.473505 0.00296092 0.394008 0.376609 0.304416 0.00490498 0.520277 0.00247835 0.475511 0.0327523 0.243782 0.00138109 
0.175792 0.0562017 0.0859019 0.734998 0.495247 0.135793 0.171098 0.227509 0.0679422 0.283045 0.692515 0.00280448 0.146384 0.0668301 0.196566 0.147596 0.156387 0.000860586 0.786288 0.11318 0.000426289 0.000585178 
0.0725649 0.767729 0.0616936 0.711538 0.0660757 0.056198 0.218358 0.0562816 0.0738159 0.00283251 0.471424 0.202251 0.0701228 0.145302 0.0618401 0.0722125 0.0485649 0.0227872 0.00016255 0.0794324 0.0732137 0.0369032 
0.209317 0.68313 0.397332 0.447617 0.644 0.0612096 0.259315 0.00154577 0.519674 8.98058e-05 0.0357728 0.0377611 0.23067 0.466738 0.370144 0.415015 0.006037 0.0174824 0.149316 0.0495301 0.384244 0.0702021 
0.533686 0.286231 0.0338157 0.0555851 0.0644532 0.526202 0.230762 0.535667 0.455677 0.489637 0.0152265 0.0929147 0.0385694 0.756816 0.388398 0.30584 0.55504 0.387049 0.470407 0.402462 0.0792536 0.504162 
0.220735 0.717837 0.0371978 0.0418963 0.419412 0.471351 0.508358 0.456188 0.498455 0.497898 0.406444 0.537968 0.493719 0.499053 0.416122 0.492994 0.495958 0.504024 0.511491 0.484087 0.236517 0.543673 
0.453894 0.133749 0.00374888 0.934745 0.130165 0.174928 1.02935e-07 1.14326e-07 4.12492e-07 7.41675e-07 1.41423e-05 6.2411e-06 3.24585e-08 1.17208e-09 6.77316e-07 0.000391928 1.33119e-06 2.66434e-07 6.95997e-07 6.30695e-07 2.66327e-07 4.14947e-07 
0.57778 0.303585 0.263611 0.691652 0.0590493 0.417087 0.00296012 0.000190108 0.123653 0.000254943 0.0139644 0.00314803 0.00259155 0.00155928 0.000748695 0.00634912 0.0012738 5.65976e-06 0.0144958 0.00183057 0.223242 0.00166393 
0.500244 0.118775 0.00514926 0.959413 0.127578 0.47035 0.0397588 1.04638e-07 0.0139015 8.05619e-06 0.0873172 1.90277e-07 0.680642 8.9406e-07 0.0211326 1.75348e-06 0.00725353 7.02362e-06 0.038794 3.05148e-05 0.0789117 7.9331e-05 
0.108827 0.0548093 0.0174666 0.0168685 0.198747 0.191621 0.502702 0.497286 0.50113 0.49881 0.626319 0.373523 0.54318 0.456737 0.479156 0.520619 0.506992 0.493003 0.453863 0.545971 0.459047 0.540833 
0.00523782 0.454611 0.495955 0.482368 0.0562258 0.701567 0.16399 0.129315 0.00723706 0.00237062 0.156692 0.622735 0.0343097 0.071321 0.267529 0.00779753 0.180614 4.61507e-05 0.0532088 0.000236471 0.486852 0.0369733 
0.958898 0.0114599 0.091353 0.885413 0.303092 0.436405 0.208223 0.0339943 0.00388059 0.000838969 0.00129128 0.00138948 0.00970329 0.278277 0.368003 0.00694276 0.0199583 0.000135805 0.0122097 2.62057e-07 0.0614766 8.49724e-05 
0.547946 0.345665 0.0137948 0.00812317 0.143424 0.09209 0.410888 0.263398 0.804713 0.0714093 0.523099 0.34313 0.576761 0.315567 0.384691 0.510448 0.428528 0.480286 0.448816 0.447333 0.673392 0.294465 
0.0634228 0.873069 0.499977 0.490805 0.837315 0.0574702 0.0559394 0.0166482 0.0542684 0.0555518 0.499096 0.127563 0.036052 0.0199326 0.351447 0.0270332 0.0627875 0.00507751 0.0732842 0.0477356 0.0492497 0.0513104 
0.730707 0.103173 0.189707 0.805039 0.765425 0.174561 0.155971 0.0981581 0.157642 0.128205 0.133582 0.0284365 0.229708 0.186736 0.296003 0.0769509 0.186073 0.12211 0.0651022 0.130987 0.150537 0.231878 
0.0409757 0.149209 0.00150424 0.000944819 0.0171922 0.947502 0.215354 0.236216 0.201576 0.285278 0.325749 0.0020393 0.161944 0.196783 0.308018 0.296081 0.421667 0.0627547 0.349346 0.204469 0.13653 0.136926 
0.755066 0.1886 0.992669 0.00371313 0.557617 0.40103 0.060275 0.0375042 0.180943 0.119044 0.0874458 0.0459518 0.0821711 0.0741506 0.287668 0.0142799 0.0239143 0.151857 0.0137341 0.0357605 0.0991765 0.0578745 
0.42188 0.127718 0.997684 0.000892406 0.971217 0.0124886 0.36999 0.274278 0.0794355 0.290736 0.258318 0.11193 0.555478 0.441499 0.334213 0.442355 0.0149753 0.418122 0.570778 0.266303 0.352214 0.133563 
0.34559 0.27557 0.00135427 0.00147029 0.0154027 0.0168119 0.479654 0.486857 0.472189 0.485069 0.492829 0.380833 0.207352 0.48602 0.428278 0.50951 0.491756 0.483324 0.464265 0.487128 0.484712 0.482628 
0.331223 0.590114 0.486405 0.511896 0.00741139 0.97326 0.216342 0.181107 0.17251 0.238434 0.318496 0.235839 0.0992101 0.140229 0.218118 0.0751894 0.428102 0.116528 0.261978 0.00172771 0.175943 0.10484 
0.653591 0.028212 0.00112906 0.000991863 0.0129132 0.0113467 0.400086 0.507684 0.542642 0.314444 0.480529 0.518435 0.443835 0.297646 0.497737 0.481144 0.318496 0.499308 0.532002 0.413938 0.503498 0.400509 
0.552701 0.123454 0.517498 0.480845 0.944875 0.0362729 0.0586328 0.0836122 0.0619135 0.0490951 0.0222855 0.101046 0.0487411 0.0553957 0.384006 0.0366999 0.102135 0.0610088 0.10235 0.243583 0.0573359 0.230329 
0.302629 0.0158975 0.394105 0.381449 0.854132 0.139499 0.116387 0.683321 0.376168 0.114223 0.457847 0.00343733 0.615599 0.271264 0.355125 0.0702425 0.0515995 0.183613 0.0674944 0.221722 0.122087 0.26005 
0.354322 0.595877 0.000308555 0.000304187 0.00352155 0.00350065 0.109791 0.109148 0.494929 0.486564 0.456765 0.492903 0.505785 0.429474 0.47877 0.458735 0.465513 0.50706 0.473212 0.490522 0.499871 0.484986 
0.0183462 0.2161 0.999648 0.000104738 0.560335 0.436793 0.402023 0.508474 0.377144 0.392544 0.0459938 0.000525467 0.0881305 0.448493 0.373183 0.452394 0.0158415 0.399212 0.42905 0.0539129 0.422442 0.0487038 
0.103618 0.0989816 0.107202 0.792852 0.380716 0.615925 0.382499 0.512672 0.274101 0.243768 0.0267393 2.77372e-06 0.416688 2.86803e-05 0.237278 2.22914e-05 0.00143069 6.67033e-05 0.308618 6.72449e-05 0.256272 1.74974e-05 
0.671877 0.0846984 0.159867 0.49274 0.547286 0.449248 0.506803 0.384244 0.335055 0.16313 2.58495e-06 1.67141e-05 1.92483e-07 7.15543e-05 4.54348e-05 2.06622e-05 6.76955e-06 8.96867e-06 1.63266e-06 2.88019e-05 1.10813e-06 6.259e-08 
0.254187 0.499733 0.550007 0.127186 0.518797 0.478247 0.453361 0.453921 0.109712 0.462861 1.38847e-05 8.20984e-05 2.00624e-05 5.84653e-05 5.41131e-06 2.24812e-06 8.73185e-06 0.000197266 1.41172e-06 3.39414e-06 1.19273e-05 5.98702e-07 
0.388737 0.556078 0.500013 0.350943 0.000185141 0.99724 0.0111609 0.908446 0.230988 0.396538 3.61078e-07 3.44934e-06 6.70293e-06 8.05622e-06 2.31358e-08 1.84544e-05 2.24746e-06 1.25227e-05 5.3402e-05 1.83315e-06 0.000218977 9.36112e-06 
0.51939 0.0949538 0.16516 0.437557 0.928499 0.0692205 0.0907188 0.838184 0.182366 0.487764 9.96521e-06 1.24062e-05 1.49285e-05 6.52013e-07 7.39263e-06 1.30721e-06 3.05054e-06 5.92961e-05 2.07526e-07 1.18187e-05 0.00131865 9.04909e-06 
0.156003 0.610414 0.605154 3.05048e-05 0.630104 0.369045 0.496566 0.4769 0.124192 0.752735 0.420936 0.161217 0.439221 0.089899 0.304539 0.000344476 0.460462 0.207249 0.456039 0.148233 0.442869 0.366984 
0.0713677 0.539644 0.664228 0.0241139 0.000533443 0.593434 0.0164511 0.971436 0.0763285 0.868027 0.266363 0.46064 0.550104 1.67839e-08 0.794515 5.40287e-06 0.672377 1.92403e-06 0.755604 2.17799e-05 0.114978 4.14849e-06 
0.454678 0.27498 0.30821 0.377332 0.033407 0.966087 0.439816 0.544398 0.0685118 0.858508 0.705446 0.0411362 0.038182 0.046332 0.0455614 0.0160905 0.10427 0.0865909 0.0313157 0.0958622 0.0250921 0.0464102 
0.0437214 0.721591 0.0133146 0.0966211 0.180364 0.819338 0.463589 0.527112 0.846269 0.12941 0.0485153 0.740335 0.176504 0.153752 0.350444 0.0428628 0.140991 0.106743 0.274103 0.114418 0.025181 0.000136413 
0.0355633 0.842642 0.439439 0.0804343 8.29706e-06 0.999749 0.362332 0.630128 0.396997 0.568098 0.13435 0.744569 0.0691997 0.0509297 0.0186733 0.00172696 0.20695 0.24244 0.24639 0.000803956 0.200731 0.0492657 
0.394336 0.502666 0.497241 0.113164 0.933726 0.0660634 0.292145 0.70118 0.952263 0.0306184 0.016421 0.833235 0.180428 0.0240511 0.311438 0.0485007 0.0234492 0.191306 0.0185212 0.0269314 0.0661572 0.0122558 
0.0915978 0.276324 0.169801 0.327677 6.5326e-05 0.184021 0.00206361 0.99165 0.708913 0.271134 0.0328997 0.897907 0.200996 0.0176027 0.41486 0.0288293 0.701003 0.00450435 0.0685849 0.0910994 0.0217498 0.126507 
0.32925 0.0879029 0.785907 0.0235704 0.174305 0.21109 0.578099 0.417042 0.320698 0.656805 0.806096 0.115907 0.0673302 0.0500012 0.136119 0.120662 0.150912 0.0570873 0.0790205 0.0695287 0.027288 0.0485157 
0.286538 0.366477 0.600062 0.270719 0.480641 0.367725 0.997285 0.00197692 0.0111287 0.00915769 0.0545679 0.0317184 0.440272 0.453623 0.490122 0.432414 0.480307 0.491144 0.40891 0.499973 0.494931 0.100468 


==> figs/montecarlo/perfect/matrix/neopets11by3.dat <==
0.209163 0.101765 0.110331 0.00716813 0.0131024 0.0730821 0.0484875 0.189201 0.0864682 0.209558 0.180773 0.126621 0.0998071 0.0152117 0.449903 0.00899539 0.18042 0.107428 0.00182494 0.160674 0.320193 0.189501 
0.109134 0.0564853 0.0332348 0.106507 0.0310401 0.100746 0.0523697 0.0359564 0.138397 0.0480599 0.127715 0.0627828 0.106698 0.096857 0.490164 0.149917 0.0953272 0.0344668 0.0572651 0.122256 0.118069 0.0861217 
0.342993 0.179476 5.4099e-05 0.38539 7.81238e-05 0.15264 5.45162e-05 0.537416 5.11213e-05 0.80286 5.28779e-05 0.246519 9.87978e-06 0.307531 5.62298e-05 0.0719413 9.64075e-05 0.000789553 8.74949e-06 0.680494 1.56501e-06 0.0142363 
0.0730857 0.521915 0.27497 2.04477e-05 0.220042 1.41839e-06 0.0126286 7.64613e-05 0.306279 3.14001e-05 0.410439 7.10945e-07 0.0142858 2.02513e-05 0.240264 1.11252e-05 0.231282 5.96896e-05 0.43944 8.83475e-05 0.0286773 2.03757e-05 
0.213465 0.191569 0.513577 0.460919 0.547182 0.452433 0.519938 0.479066 0.498863 0.494852 0.498894 0.478362 0.508365 0.444011 0.46875 0.512521 0.524993 0.455612 0.594588 0.362863 0.495785 0.497688 
0.14805 0.605112 0.0686222 0.150609 0.00174581 0.0303164 0.00197497 0.0332819 0.0576174 0.000282137 0.149966 0.825667 0.00943902 0.466625 0.369554 0.074765 0.0993598 0.13135 0.0598704 0.0158045 0.00420746 0.000175636 
0.0617749 0.790297 0.177591 0.158795 0.137264 0.0490486 0.233579 0.421609 0.433611 0.243305 0.19929 0.120026 0.268526 0.144162 0.802305 0.173569 0.152864 0.144376 0.114045 0.167369 0.000472878 0.6638 
0.0364415 0.772796 0.0739098 0.0697241 0.0708552 0.0498026 0.0742531 0.0552205 0.145373 0.0113098 0.113433 0.0473392 0.0336949 0.529699 0.275225 0.0531601 0.0208906 0.19 0.208881 0.0557626 0.174091 0.0737633 
0.110492 0.105715 0.496509 0.480436 0.476878 0.485477 0.477844 0.511871 0.448597 0.448631 0.508772 0.491211 0.523515 0.474461 0.490283 0.507572 0.579858 0.407354 0.483181 0.516547 0.492055 0.49534 
0.332952 0.490389 0.0505901 0.155443 0.00128476 2.53909e-06 0.000503675 1.40778e-05 0.0564977 4.29819e-05 0.106515 9.43194e-06 0.108098 1.62947e-06 0.324027 6.265e-06 0.192 1.91996e-05 0.0118815 1.70666e-06 0.164303 7.30766e-07 
0.918714 0.0180449 0.149929 0.564687 0.334803 0.0950878 0.00493281 0.139344 0.143459 0.027018 0.00442845 0.0289515 0.123073 0.156068 0.504751 0.131433 0.66039 0.000271923 0.145074 0.452175 0.10938 0.00434521 
0.0294697 0.0291115 0.132737 0.131435 0.490784 0.487286 0.499272 0.463984 0.491355 0.491763 0.483221 0.470154 0.483567 0.4975 0.491506 0.481894 0.442926 0.479947 0.485469 0.482536 0.478549 0.447552 
0.444498 0.528903 0.408005 0.472402 0.0921226 0.459813 0.000377542 0.0463434 0.301434 0.463392 0.175835 0.400168 2.42217e-05 0.00654763 0.122433 0.418718 0.378869 0.267076 0.0024766 0.454026 0.00459107 0.133847 
0.00932071 0.96825 0.0519777 0.84694 0.0839273 0.0788625 0.0642146 0.0672954 0.734626 0.160269 0.505468 0.103331 0.000793466 0.0216627 0.441858 0.332383 0.112212 0.0961316 0.177 0.0038821 0.0775762 0.0144932 
0.160479 0.81628 0.563722 0.331529 0.123669 0.00749335 0.00321892 0.00116055 0.22856 0.0710474 0.151199 0.00491006 0.208261 0.0124803 0.410874 0.0062353 0.0142404 5.73871e-05 0.349042 0.0028642 0.148074 0.0284634 
0.0117586 0.00820806 0.0531557 0.0454179 0.441451 0.377041 0.568256 0.389106 0.276345 0.425389 0.42586 0.381954 0.263338 0.65754 0.504089 0.466942 0.622521 0.355909 0.540387 0.189221 0.600504 0.381491 
0.41826 0.567553 0.492796 0.4427 0.271176 0.192359 0.29793 1.29446e-06 0.174832 2.47311e-05 0.546201 1.08994e-06 0.214444 7.37999e-08 0.346013 1.9113e-05 0.501645 1.06945e-05 0.297679 9.80319e-07 0.279267 2.22657e-05 
0.948763 0.0344575 0.12929 0.794801 0.0377629 0.331527 0.198686 8.64359e-05 0.105045 0.000282531 0.199558 0.000141815 0.000221587 0.00036402 0.0246574 0.000153146 0.366892 0.000609837 0.0453713 0.000372659 0.00134398 0.000912777 
0.801405 0.183575 0.933594 0.00026247 0.0375204 0.408178 0.0803519 0.00288156 0.000302001 0.000266362 0.189471 0.0016262 0.000343962 0.00627838 0.0577629 0.0208943 0.0377423 0.00774547 0.164661 0.00577007 0.507705 0.000163323 
0.519928 0.472886 0.302786 0.664748 0.640146 0.0885769 0.0861826 0.255983 0.155327 2.64312e-06 0.0615424 2.95617e-05 0.0188033 0.000119339 0.236628 0.000302811 0.000168462 2.47797e-05 0.282383 9.35852e-06 0.0770339 5.84251e-07 
0.678648 0.316637 0.408376 0.57032 0.808999 0.0131522 0.51681 0.0479441 1.22123e-06 0.0896773 1.92067e-05 0.131593 9.78544e-06 0.135133 1.33417e-05 6.70797e-05 6.11665e-05 0.21861 2.36279e-06 0.0242859 1.11364e-05 0.090229 
0.00196549 0.00175074 0.00744917 0.00745767 0.0751532 0.0652811 0.18007 0.157739 0.421258 0.370796 0.504478 0.495496 0.484338 0.515638 0.645121 0.354827 0.511954 0.488028 0.566041 0.433945 0.487759 0.512159 
0.527533 0.342731 0.00361103 0.00545488 0.044011 0.0456222 0.101488 0.109953 0.244048 0.259208 0.43584 0.459874 0.405975 0.430509 0.480448 0.493385 0.281138 0.372167 0.484258 0.41262 0.471084 0.496468 
0.00139108 0.00101633 0.00538135 0.00462361 0.0442509 0.0385162 0.10668 0.0904709 0.247119 0.212603 0.383645 0.32869 0.640183 0.359816 0.53929 0.460634 0.483189 0.516766 0.554044 0.445934 0.47863 0.521357 
0.310343 0.468935 0.0036189 0.0045694 0.0301022 0.0377601 0.0730561 0.0918646 0.166906 0.218813 0.25476 0.323933 0.604879 0.395105 0.52096 0.478991 0.107548 0.892399 0.570732 0.429266 0.393142 0.606549 
0.000929927 0.967718 0.00355074 0.00330883 0.0299153 0.0274091 0.0722572 0.0687099 0.169069 0.158456 0.255375 0.23976 0.512832 0.48705 0.461482 0.538454 0.473692 0.526229 0.617283 0.382588 0.510701 0.489261 
0.991396 0.00775413 0.99295 0.000983388 0.941954 0.00749597 0.552674 0.325591 0.0622298 0.653678 0.518487 0.0459056 9.13363e-06 0.000134742 5.78783e-07 8.43824e-05 3.71658e-06 8.42285e-05 4.97439e-05 0.0001914 7.02541e-06 7.75271e-05 
0.169413 0.62611 0.487677 0.506934 0.468289 0.486716 0.443779 0.447201 0.0731821 0.676729 0.462923 0.151603 4.98245e-06 4.86594e-06 4.25695e-05 3.06355e-05 3.63427e-05 1.16361e-07 2.8953e-05 5.12818e-06 0.000158491 1.02022e-05 
0.00414118 0.995318 0.195793 0.802084 0.571961 0.410597 0.613182 0.344165 0.0855745 0.815471 0.787105 0.0629264 0.333748 0.0496249 2.88337e-05 0.000153451 3.00997e-05 0.0756066 0.000225358 0.087591 0.000148923 0.0669472 
0.0987845 0.641044 0.000675134 0.000716821 0.00548579 0.00605147 0.0138223 0.0152224 0.032096 0.0344096 0.0479637 0.0525832 0.243581 0.262566 0.51652 0.483444 0.442436 0.557557 0.506658 0.493338 0.454104 0.545579 
0.000109137 0.71964 0.000616907 0.000509541 0.00190652 0.00417657 0.0105119 0.0104305 0.024091 0.0242808 0.0368573 0.0363253 0.147939 0.184628 0.485599 0.514321 0.509142 0.490651 0.506596 0.493374 0.502186 0.497775 
0.174449 0.00106571 0.000347278 0.0142612 0.00320611 0.0031431 0.00789098 0.00786194 0.0183076 0.0179365 0.0276663 0.0274973 0.14011 0.13859 0.494543 0.490596 0.495653 0.49603 0.511182 0.479815 0.471363 0.486704 
6.39454e-05 0.208204 0.000449213 0.000234146 0.00200697 0.996872 0.00497461 0.00480243 0.372124 0.621451 0.759124 0.231167 0.0876895 0.0687081 0.470412 0.330846 0.657496 0.210167 0.310359 0.686411 0.18108 0.26753 
0.306903 0.501477 0.362369 0.571154 0.904021 0.0950846 0.790092 0.207681 0.0101984 0.00915554 0.485786 0.50647 0.0621229 0.0558334 0.415619 0.373961 0.441481 0.411814 0.489793 0.28624 0.310773 0.416676 
4.66273e-05 0.481345 0.142718 0.0361819 0.00174799 0.000761705 0.00435568 0.00421781 0.0100586 0.00979508 0.0151433 0.0147355 0.0761037 0.0741932 0.484904 0.482195 0.48749 0.436035 0.477486 0.476175 0.444251 0.453446 
0.000322461 0.412694 0.603009 0.00168768 0.997157 0.000527427 0.539009 0.455488 0.766063 0.220697 0.335594 0.644409 0.726851 0.172662 0.207422 0.128677 0.0627843 0.117104 0.198976 0.235776 0.0587516 0.184238 
0.0193533 0.289846 0.0624998 0.503155 0.494764 0.502546 0.964507 0.0285615 0.887784 0.0962874 0.497155 0.478665 0.736245 0.141859 0.00589988 0.190957 0.00582194 2.37881e-06 0.0159708 3.70579e-07 0.0301612 5.06958e-07 
0.00643706 0.113835 0.460833 0.539032 0.498061 0.500825 0.453094 0.544134 0.100815 0.892806 0.0154299 0.972387 0.00542717 0.945621 0.627555 0.0450307 1.78761e-05 0.0431288 3.30664e-06 0.0861414 9.94373e-06 0.239548 
0.134988 0.299483 0.462193 0.387106 0.830387 0.168788 0.36426 0.633692 0.493904 0.501384 0.307421 0.685461 0.374766 0.58931 0.38053 0.377916 2.44882e-05 3.31566e-06 8.67976e-05 2.18768e-05 2.26768e-06 1.06455e-06 
0.42349 0.510927 0.561719 0.204117 0.51478 0.378688 0.420376 0.000516772 0.00162129 0.507717 0.00244403 0.00244731 0.00986488 0.0123234 0.0815735 0.0829524 0.521753 0.42377 0.441473 0.546969 0.478807 0.427445 
0.203436 0.295356 0.500369 0.238532 0.340343 0.000114599 0.000237587 0.000399655 0.99798 0.000947643 0.997181 0.00117706 0.986249 0.0071194 0.897042 0.0479526 0.333876 0.247586 0.000164404 0.405274 0.393862 0.371517 
0.621059 0.0521975 0.137286 0.505298 0.123521 0.000162192 0.999493 0.000400488 0.998839 0.000931114 0.475778 0.523854 0.00553835 0.992973 0.0551756 0.0475312 0.461345 0.467847 0.434811 0.442225 0.422723 0.436734 
0.236616 0.499985 0.217303 0.313295 0.500006 0.27447 0.000358494 0.00032696 0.000824531 0.000807335 0.366778 0.632997 0.00501912 0.0062566 0.0498091 0.0415921 0.522929 0.41727 0.470241 0.500917 0.436595 0.451348 
0.0772571 0.183644 0.500005 0.49997 0.738431 3.56047e-05 4.35024e-05 0.999435 0.0593682 0.93943 0.498774 0.499414 0.384248 0.606618 0.634852 0.303885 0.0324937 0.0543837 0.0808289 0.244765 0.0697848 0.0731779 
0.493879 0.257863 0.12822 0.510801 0.42156 0.337411 0.000255423 0.000205291 0.000587816 0.000472165 0.000885875 0.00167201 0.00447781 0.00361358 0.502193 0.48515 0.447539 0.45598 0.427899 0.200885 0.471447 0.482892 
0.483803 0.494605 0.419005 0.0608729 0.549217 0.227188 0.000250535 0.0238201 0.999422 0.000538891 0.000893816 0.000816721 0.00360758 0.00412792 0.0302047 0.0275948 0.567474 0.407057 0.486858 0.463985 0.483149 0.47261 
0.322017 0.0311702 0.744605 0.0432826 0.337232 0.540899 6.16028e-05 9.00133e-05 0.547412 0.103628 0.000181787 0.000395433 0.69635 0.302014 0.422184 0.56684 0.306228 0.340347 0.106604 0.357359 0.327469 0.413925 
0.0270214 0.581403 0.0145279 0.0827683 0.610278 0.0632593 0.698174 0.299414 0.999871 4.38811e-07 0.929489 0.0702257 0.998257 0.000592957 0.796385 0.193981 0.312558 0.204394 0.259767 0.24919 0.174347 0.218105 
0.536005 0.102744 0.449591 0.0429761 0.00646457 0.810457 0.499998 0.499995 0.324733 0.000112634 0.228234 0.000169779 0.000880516 0.000857774 0.00589586 0.00574314 0.494741 0.477519 0.462251 0.459557 0.480526 0.459385 
0.230359 0.33948 0.371977 0.619261 0.617187 0.363546 8.07695e-05 0.38355 0.000111458 0.252918 0.000168097 0.000150209 0.000665872 0.00050272 0.00568556 0.00943808 0.32092 0.237847 0.57193 0.428061 0.576456 0.423538 
0.536504 0.0888894 0.281678 0.452049 0.0125457 0.931238 0.406535 0.5934 0.386726 0.378076 0.00273122 0.997041 0.0415262 0.957151 0.496207 0.496094 0.540923 0.0241269 7.6874e-06 0.0403501 9.50875e-06 0.0649733 
0.0678389 0.0292099 0.0245057 0.442173 0.0555646 0.545005 0.341719 0.120115 0.208641 0.508859 0.0663685 0.933374 0.576322 0.422656 0.884073 0.109037 0.568065 0.0422481 5.32451e-06 3.40403e-07 5.88942e-06 5.4748e-07 
0.286764 0.59393 0.808404 0.0988897 0.436292 0.55933 0.58327 0.371405 0.30371 0.689783 0.368736 7.95138e-05 0.99921 0.000327493 0.990743 0.00612419 0.59152 0.231074 0.00195879 0.536993 0.00337077 0.409567 
0.146014 0.405426 0.546266 0.197089 0.275706 0.479826 9.13477e-06 1.39846e-05 0.267773 0.607029 0.444124 0.438542 0.999544 0.000425301 0.00249487 0.00247942 0.141321 0.140963 0.480838 0.492893 0.485092 0.470853 


==> figs/montecarlo/perfect/successrate/000webhost.dat <==
100000 0.00792
200000 0.01056
300000 0.01376
400000 0.01448
500000 0.01448
600000 0.018
700000 0.02104
800000 0.02416
900000 0.02552
1e+06 0.02584
2e+06 0.03384
3e+06 0.04304
4e+06 0.04664
5e+06 0.05104
6e+06 0.058
7e+06 0.06232
8e+06 0.06416
9e+06 0.06648
1e+07 0.06872
2e+07 0.0768
3e+07 0.09072
4e+07 0.09072
5e+07 0.10936
6e+07 0.10936
7e+07 0.10936
8e+07 0.12408
9e+07 0.12872
1e+08 0.14664
2e+08 0.1988
3e+08 0.22088
4e+08 0.23664
5e+08 0.24352
6e+08 0.25048
7e+08 0.25624
8e+08 0.25624
9e+08 0.25624
1e+09 0.26672
2e+09 0.28688
3e+09 0.30648
4e+09 0.3116
5e+09 0.32696
6e+09 0.32696
7e+09 0.33184
8e+09 0.33184
9e+09 0.34696
1e+10 0.34696
2e+10 0.37304
3e+10 0.38776
4e+10 0.3964
5e+10 0.40528
6e+10 0.40528
7e+10 0.4192
8e+10 0.42472
9e+10 0.43424


==> figs/montecarlo/perfect/successrate/000webhost11by3.dat <==
100000 0.00707923
200000 0.0103945
300000 0.0125117
400000 0.0136657
500000 0.0143453
600000 0.0171385
700000 0.0203604
800000 0.0216117
900000 0.0231057
1e+06 0.0242974
2e+06 0.0331137
3e+06 0.0409258
4e+06 0.0459268
5e+06 0.0503565
6e+06 0.0540365
7e+06 0.0563123
8e+06 0.0579867
9e+06 0.0594896
1e+07 0.060649
2e+07 0.0709324
3e+07 0.0826967
4e+07 0.086061
5e+07 0.0897725
6e+07 0.100989
7e+07 0.106418
8e+07 0.111674
9e+07 0.116605
1e+08 0.118809
2e+08 0.17137
3e+08 0.188906
4e+08 0.209426
5e+08 0.226208
6e+08 0.230177
7e+08 0.240697
8e+08 0.244862
9e+08 0.246069
1e+09 0.251572
2e+09 0.274818
3e+09 0.286198
4e+09 0.298961
5e+09 0.310116
6e+09 0.318373
7e+09 0.322075
8e+09 0.325054
9e+09 0.329604
1e+10 0.337692
2e+10 0.356694
3e+10 0.374228
4e+10 0.38617
5e+10 0.394113
6e+10 0.398616
7e+10 0.405713
8e+10 0.41493
9e+10 0.420764


==> figs/montecarlo/perfect/successrate/bfield.dat <==
100000 0.09808
200000 0.11856
300000 0.1452
400000 0.156
500000 0.16176
600000 0.17448
700000 0.18488
800000 0.18488
900000 0.19664
1e+06 0.19664
2e+06 0.24152
3e+06 0.25472
4e+06 0.26784
5e+06 0.26784
6e+06 0.2788
7e+06 0.2788
8e+06 0.2832
9e+06 0.29448
1e+07 0.29864
2e+07 0.30776
3e+07 0.34152
4e+07 0.39208
5e+07 0.4276
6e+07 0.45024
7e+07 0.46768
8e+07 0.46768
9e+07 0.48608
1e+08 0.48608
2e+08 0.53328
3e+08 0.5424
4e+08 0.55672
5e+08 0.57128
6e+08 0.57816
7e+08 0.5852
8e+08 0.59008
9e+08 0.60232
1e+09 0.60232
2e+09 0.634
3e+09 0.66464
4e+09 0.67136
5e+09 0.68256
6e+09 0.69432
7e+09 0.69432
8e+09 0.70592
9e+09 0.70592
1e+10 0.70592
2e+10 0.72384
3e+10 0.7368
4e+10 0.74992
5e+10 0.75904
6e+10 0.76856
7e+10 0.7724
8e+10 0.7724
9e+10 0.7724


==> figs/montecarlo/perfect/successrate/bfield11by3.dat <==
100000 0.0863915
200000 0.112595
300000 0.136237
400000 0.141072
500000 0.147609
600000 0.155985
700000 0.167835
800000 0.171807
900000 0.178291
1e+06 0.185979
2e+06 0.218
3e+06 0.229182
4e+06 0.251556
5e+06 0.253199
6e+06 0.263995
7e+06 0.268197
8e+06 0.271239
9e+06 0.279326
1e+07 0.286961
2e+07 0.304015
3e+07 0.317337
4e+07 0.343729
5e+07 0.365626
6e+07 0.388052
7e+07 0.431296
8e+07 0.428167
9e+07 0.452443
1e+08 0.454713
2e+08 0.493629
3e+08 0.522906
4e+08 0.53868
5e+08 0.555441
6e+08 0.560913
7e+08 0.573153
8e+08 0.581218
9e+08 0.582633
1e+09 0.588342
2e+09 0.615613
3e+09 0.643794
4e+09 0.661816
5e+09 0.673167
6e+09 0.67879
7e+09 0.687685
8e+09 0.690976
9e+09 0.695449
1e+10 0.698288
2e+10 0.712789
3e+10 0.728252
4e+10 0.743541
5e+10 0.75261
6e+10 0.761959
7e+10 0.764881
8e+10 0.767807
9e+10 0.769711


==> figs/montecarlo/perfect/successrate/brazzers.dat <==
100000 0.16896
200000 0.19184
300000 0.2204
400000 0.25176
500000 0.26016
600000 0.26016
700000 0.26688
800000 0.26688
900000 0.28576
1e+06 0.28576
2e+06 0.33664
3e+06 0.36088
4e+06 0.36088
5e+06 0.36088
6e+06 0.37928
7e+06 0.39088
8e+06 0.39088
9e+06 0.39088
1e+07 0.39088
2e+07 0.43888
3e+07 0.47928
4e+07 0.58448
5e+07 0.58552
6e+07 0.58552
7e+07 0.60472
8e+07 0.62128
9e+07 0.62128
1e+08 0.6316
2e+08 0.66088
3e+08 0.68376
4e+08 0.70512
5e+08 0.70512
6e+08 0.7112
7e+08 0.71688
8e+08 0.71688
9e+08 0.72688
1e+09 0.73216
2e+09 0.75456
3e+09 0.77432
4e+09 0.78816
5e+09 0.7928
6e+09 0.80224
7e+09 0.80224
8e+09 0.81064
9e+09 0.8156
1e+10 0.8156
2e+10 0.8356
3e+10 0.84208
4e+10 0.85232
5e+10 0.8592
6e+10 0.86264
7e+10 0.86568
8e+10 0.86568
9e+10 0.87152


==> figs/montecarlo/perfect/successrate/brazzers11by3.dat <==
100000 0.134913
200000 0.178069
300000 0.202788
400000 0.217029
500000 0.237256
600000 0.241531
700000 0.248909
800000 0.249957
900000 0.256482
1e+06 0.26504
2e+06 0.305451
3e+06 0.328303
4e+06 0.345245
5e+06 0.346363
6e+06 0.360492
7e+06 0.371458
8e+06 0.377468
9e+06 0.380806
1e+07 0.382107
2e+07 0.406431
3e+07 0.444953
4e+07 0.479569
5e+07 0.511441
6e+07 0.531235
7e+07 0.546447
8e+07 0.557445
9e+07 0.565651
1e+08 0.571696
2e+08 0.644762
3e+08 0.664956
4e+08 0.681654
5e+08 0.690767
6e+08 0.696674
7e+08 0.699715
8e+08 0.702646
9e+08 0.704921
1e+09 0.712789
2e+09 0.747724
3e+09 0.76833
4e+09 0.777262
5e+09 0.786343
6e+09 0.791494
7e+09 0.795245
8e+09 0.798019
9e+09 0.800156
1e+10 0.801784
2e+10 0.823281
3e+10 0.838165
4e+10 0.848571
5e+10 0.855597
6e+10 0.860417
7e+10 0.86205
8e+10 0.86442
9e+10 0.865556


==> figs/montecarlo/perfect/successrate/clixsense.dat <==
100000 0.0852
200000 0.11352
300000 0.13336
400000 0.14376
500000 0.14376
600000 0.1584
700000 0.1584
800000 0.16456
900000 0.17608
1e+06 0.18008
2e+06 0.21784
3e+06 0.23584
4e+06 0.2568
5e+06 0.2568
6e+06 0.2568
7e+06 0.26112
8e+06 0.26112
9e+06 0.274
1e+07 0.27752
2e+07 0.32416
3e+07 0.32416
4e+07 0.36848
5e+07 0.39512
6e+07 0.42912
7e+07 0.43648
8e+07 0.45048
9e+07 0.45048
1e+08 0.45048
2e+08 0.49344
3e+08 0.5172
4e+08 0.53208
5e+08 0.53928
6e+08 0.53928
7e+08 0.54512
8e+08 0.55776
9e+08 0.56504
1e+09 0.57912
2e+09 0.5972
3e+09 0.62184
4e+09 0.634
5e+09 0.63944
6e+09 0.656
7e+09 0.656
8e+09 0.66152
9e+09 0.66856
1e+10 0.6732
2e+10 0.70488
3e+10 0.71528
4e+10 0.72952
5e+10 0.73928
6e+10 0.7448
7e+10 0.74968
8e+10 0.74968
9e+10 0.75888


==> figs/montecarlo/perfect/successrate/clixsense11by3.dat <==
100000 0.0705736
200000 0.101038
300000 0.120221
400000 0.132215
500000 0.138071
600000 0.142494
700000 0.145537
800000 0.14758
900000 0.156244
1e+06 0.165162
2e+06 0.206619
3e+06 0.221789
4e+06 0.230319
5e+06 0.235703
6e+06 0.242474
7e+06 0.249263
8e+06 0.247906
9e+06 0.256796
1e+07 0.260215
2e+07 0.283706
3e+07 0.305568
4e+07 0.319466
5e+07 0.348481
6e+07 0.367375
7e+07 0.378276
8e+07 0.385773
9e+07 0.406408
1e+08 0.407723
2e+08 0.471616
3e+08 0.500616
4e+08 0.506816
5e+08 0.513286
6e+08 0.517001
7e+08 0.523629
8e+08 0.537867
9e+08 0.545145
1e+09 0.557553
2e+09 0.59149
3e+09 0.606066
4e+09 0.61342
5e+09 0.62367
6e+09 0.630354
7e+09 0.644891
8e+09 0.651382
9e+09 0.65527
1e+10 0.663298
2e+10 0.691245
3e+10 0.703774
4e+10 0.709598
5e+10 0.717571
6e+10 0.731504
7e+10 0.740578
8e+10 0.741793
9e+10 0.748643


==> figs/montecarlo/perfect/successrate/csdn.dat <==
100000 0.1148
200000 0.12272
300000 0.12368
400000 0.12656
500000 0.1296
600000 0.13184
700000 0.13648
800000 0.13896
900000 0.13896
1e+06 0.1412
2e+06 0.1444
3e+06 0.16264
4e+06 0.17408
5e+06 0.19136
6e+06 0.19536
7e+06 0.1972
8e+06 0.19968
9e+06 0.19968
1e+07 0.2016
2e+07 0.2028
3e+07 0.23312
4e+07 0.25544
5e+07 0.25544
6e+07 0.25544
7e+07 0.25752
8e+07 0.27176
9e+07 0.27248
1e+08 0.28128
2e+08 0.28176
3e+08 0.29104
4e+08 0.3004
5e+08 0.30576
6e+08 0.31312
7e+08 0.31312
8e+08 0.32056
9e+08 0.32448
1e+09 0.32856
2e+09 0.39096
3e+09 0.39832
4e+09 0.43928
5e+09 0.43928
6e+09 0.43928
7e+09 0.44496
8e+09 0.44496
9e+09 0.44496
1e+10 0.46728
2e+10 0.51936
3e+10 0.55568
4e+10 0.57168
5e+10 0.57928
6e+10 0.5864
7e+10 0.59328
8e+10 0.59328
9e+10 0.59944


==> figs/montecarlo/perfect/successrate/csdn11by3.dat <==
100000 0.113493
200000 0.120427
300000 0.123167
400000 0.125453
500000 0.129246
600000 0.131586
700000 0.133885
800000 0.135693
900000 0.137039
1e+06 0.138413
2e+06 0.144093
3e+06 0.153367
4e+06 0.159748
5e+06 0.163941
6e+06 0.174909
7e+06 0.18608
8e+06 0.185499
9e+06 0.192404
1e+07 0.189396
2e+07 0.199327
3e+07 0.207578
4e+07 0.219107
5e+07 0.228703
6e+07 0.235278
7e+07 0.236473
8e+07 0.243601
9e+07 0.248697
1e+08 0.253886
2e+08 0.274241
3e+08 0.285789
4e+08 0.294956
5e+08 0.301624
6e+08 0.306847
7e+08 0.310612
8e+08 0.314815
9e+08 0.319852
1e+09 0.324905
2e+09 0.363936
3e+09 0.388785
4e+09 0.418175
5e+09 0.416774
6e+09 0.417251
7e+09 0.421362
8e+09 0.424411
9e+09 0.426765
1e+10 0.432378
2e+10 0.487374
3e+10 0.526149
4e+10 0.542285
5e+10 0.562112
6e+10 0.569499
7e+10 0.577446
8e+10 0.583272
9e+10 0.587916


==> figs/montecarlo/perfect/successrate/neopets.dat <==
100000 0.03072
200000 0.05072
300000 0.0692
400000 0.08016
500000 0.08424
600000 0.0992
700000 0.10432
800000 0.1096
900000 0.11624
1e+06 0.12656
2e+06 0.18472
3e+06 0.1936
4e+06 0.21568
5e+06 0.22296
6e+06 0.22296
7e+06 0.23848
8e+06 0.24888
9e+06 0.24888
1e+07 0.24888
2e+07 0.30816
3e+07 0.34176
4e+07 0.4076
5e+07 0.49712
6e+07 0.52192
7e+07 0.52192
8e+07 0.52192
9e+07 0.53744
1e+08 0.53744
2e+08 0.5908
3e+08 0.62024
4e+08 0.62944
5e+08 0.63808
6e+08 0.65416
7e+08 0.66144
8e+08 0.66144
9e+08 0.676
1e+09 0.6836
2e+09 0.71064
3e+09 0.72152
4e+09 0.73104
5e+09 0.74608
6e+09 0.74608
7e+09 0.75088
8e+09 0.75592
9e+09 0.7596
1e+10 0.7596
2e+10 0.78264
3e+10 0.78944
4e+10 0.7976
5e+10 0.80448
6e+10 0.8084
7e+10 0.81888
8e+10 0.81888
9e+10 0.81888


==> figs/montecarlo/perfect/successrate/neopets11by3.dat <==
100000 0.0288472
200000 0.0492506
300000 0.0597983
400000 0.064986
500000 0.0687214
600000 0.0877589
700000 0.0932514
800000 0.0988954
900000 0.103626
1e+06 0.111316
2e+06 0.153685
3e+06 0.176933
4e+06 0.199849
5e+06 0.208853
6e+06 0.21462
7e+06 0.221699
8e+06 0.225333
9e+06 0.228073
1e+07 0.231193
2e+07 0.266834
3e+07 0.292507
4e+07 0.325731
5e+07 0.389992
6e+07 0.400372
7e+07 0.424609
8e+07 0.441148
9e+07 0.453259
1e+08 0.462977
2e+08 0.550899
3e+08 0.578882
4e+08 0.592674
5e+08 0.610211
6e+08 0.634008
7e+08 0.64241
8e+08 0.645395
9e+08 0.658228
1e+09 0.660586
2e+09 0.694362
3e+09 0.703428
4e+09 0.714907
5e+09 0.729718
6e+09 0.738576
7e+09 0.742837
8e+09 0.74865
9e+09 0.754166
1e+10 0.753503
2e+10 0.774
3e+10 0.786571
4e+10 0.796038
5e+10 0.798056
6e+10 0.801063
7e+10 0.80313
8e+10 0.807522
9e+10 0.810299


==> figs/montecarlo/perfect/terminal/000webhost.dat <==
../dataset/montecarlo/000webhost.txt15 0.000106667
76.1435 2.36396e-05
50.0656 1.75769e-05
100.7 1.42999e-05
57.5755 9.72637e-06
176.125 9.08448e-06
87.5651 8.67926e-06
115.805 7.9444e-06
43.5353 6.43156e-06
153.152 5.48475e-06
202.543 4.73973e-06
354.25 4.29076e-06
66.2118 4.22886e-06
267.864 2.68794e-06
538.769 2.2273e-06
619.585 1.80766e-06
712.522 1.79643e-06
468.495 1.79298e-06
407.387 1.76736e-06
232.925 1.54556e-06
133.176 1.50178e-06
819.401 1.31804e-06
308.043 1.16867e-06
1246.21 1.12341e-06
1433.14 1.06061e-06
942.311 9.76323e-07
1648.11 8.00919e-07
2882.55 7.90966e-07
2179.62 6.60665e-07
1895.32 6.54242e-07
1083.66 5.90593e-07
2506.57 5.10659e-07
3812.17 4.40694e-07
4384 4.0146e-07
3314.93 3.74065e-07
5041.6 3.72898e-07
5797.84 3.38057e-07
6667.51 3.1796e-07
7667.64 2.24319e-07
10140.5 1.93285e-07
11661.5 1.92085e-07
8817.79 1.81451e-07
13410.8 1.49134e-07
17735.7 1.48852e-07
15422.4 1.37463e-07
20396.1 1.27475e-07
31019.9 1.18634e-07
23455.5 9.37947e-08
26973.8 9.34239e-08
35672.9 7.06419e-08
62392.1 4.74419e-08
41023.8 4.19269e-08
47177.4 4.06975e-08
54254 3.98128e-08
71750.9 3.40066e-08
94890.5 3.03508e-08
82513.5 2.90861e-08
1.02114e+06 1.76273e-08
1.17431e+06 1.33525e-08
219488 1.11168e-08
252411 1.07761e-08
1.78598e+06 8.64509e-09
109124 8.43077e-09
583841 8.1529e-09
441468 8.06401e-09
190859 7.54485e-09
1.35046e+06 7.46412e-09
1.55303e+06 7.08293e-09
507688 7.01218e-09
144317 6.92921e-09
333813 6.83017e-09
383885 6.14767e-09
165964 6.0254e-09
290272 5.23646e-09
2.05388e+06 5.21939e-09
125493 4.14367e-09
2.36196e+06 3.69184e-09
887950 3.46867e-09
2.71626e+06 3.2103e-09
671418 3.03835e-09
3.1237e+06 2.44582e-09
3.59225e+06 2.11566e-09
4.13109e+06 1.60732e-09
5.46337e+06 1.1934e-09
4.75075e+06 1.12824e-09
6.28287e+06 8.53113e-10
7.2253e+06 7.75054e-10
9.55546e+06 6.82332e-10
8.3091e+06 5.96936e-10
1.09888e+07 5.24171e-10
772130 4.66243e-10
1.26371e+07 4.14652e-10
1.45327e+07 3.22033e-10
1.67126e+07 2.82422e-10
2.21024e+07 2.62415e-10
1.92194e+07 2.33097e-10
2.54177e+07 1.95139e-10
3.36149e+07 1.70162e-10
2.92304e+07 1.62844e-10
3.86572e+07 1.43828e-10
4.44557e+07 1.03474e-10
5.87927e+07 8.16428e-11
5.11241e+07 7.51113e-11
8.94164e+07 6.57598e-11
7.77534e+07 6.53348e-11
6.76116e+07 6.38943e-11
1.02829e+08 4.66795e-11
1.18253e+08 4.66795e-11
1.5639e+08 3.73426e-11
1.35991e+08 3.38257e-11
1.79848e+08 2.62443e-11
2.06826e+08 2.4175e-11
2.37849e+08 2.08535e-11
3.14556e+08 1.65313e-11
2.73527e+08 1.52088e-11
3.61739e+08 1.24952e-11
4.16e+08 1.125e-11
6.32684e+08 8.53507e-12
4.784e+08 8.3612e-12
5.5016e+08 6.97979e-12
7.27587e+08 6.21232e-12
8.36725e+08 5.97568e-12
9.62233e+08 4.5727e-12
1.10657e+09 3.86781e-12
1.27255e+09 3.33188e-12
1.46344e+09 2.97929e-12
1.68295e+09 2.82836e-12
1.93539e+09 2.27344e-12
2.2257e+09 1.86907e-12
2.55956e+09 1.56277e-12
3.38502e+09 1.44165e-12
2.94349e+09 1.29098e-12
5.14819e+09 9.01288e-13
3.89277e+09 7.80935e-13
4.47669e+09 7.68426e-13
5.92042e+09 7.6346e-13
6.80848e+09 6.34503e-13
7.82975e+09 6.33481e-13
9.00421e+09 5.90834e-13
1.03548e+10 4.79003e-13
1.19081e+10 3.99729e-13
1.36943e+10 3.68037e-13
1.57484e+10 3.42891e-13
1.81107e+10 2.25281e-13
2.08273e+10 2.0742e-13
2.75441e+10 1.62648e-13
2.39514e+10 1.46964e-13
3.64271e+10 1.29574e-13
3.16757e+10 1.18703e-13
4.18911e+10 1.05034e-13
4.81748e+10 9.29947e-14
5.5401e+10 9.0251e-14
6.37112e+10 8.22462e-14
9.68967e+10 6.56369e-14
7.32678e+10 6.33293e-14
8.4258e+10 5.79173e-14
1.47368e+11 4.34288e-14
1.11431e+11 4.1999e-14
1.28146e+11 3.62087e-14
1.69473e+11 3.06834e-14
1.94894e+11 2.33973e-14
2.24128e+11 1.92747e-14
2.57747e+11 1.76918e-14
2.96409e+11 1.68686e-14
3.40871e+11 1.23214e-14
3.92001e+11 1.07143e-14
4.50801e+11 1.03815e-14
5.96185e+11 9.52724e-15
5.18422e+11 8.87309e-15
6.85613e+11 8.28456e-15
7.88455e+11 6.74738e-15
9.06723e+11 6.30843e-15
1.04273e+12 4.37313e-15
1.19914e+12 3.86944e-15
1.37901e+12 3.19069e-15
1.58586e+12 2.6484e-15
1.82374e+12 1.71077e-15
3.18974e+12 1.47975e-15
2.77369e+12 1.4277e-15
2.4119e+12 1.42626e-15
2.0973e+12 1.41134e-15
4.21843e+12 1.35595e-15
3.6682e+12 1.30854e-15
4.85119e+12 1.03892e-15
5.57887e+12 7.8152e-16
6.4157e+12 5.73593e-16
8.48477e+12 5.13862e-16
7.37806e+12 5.04198e-16
9.75748e+12 4.38638e-16
1.12211e+13 2.56659e-16
1.29043e+13 2.26282e-16
1.48399e+13 1.75203e-16
1.96258e+13 1.54898e-16
2.25697e+13 1.41783e-16
1.70659e+13 1.0313e-16
3.43256e+13 9.55554e-17
3.94745e+13 8.91716e-17
2.98484e+13 8.84471e-17
2.59551e+13 8.32206e-17
1.01026e+34 2.31307e-35
total number of guesses 1.01026e+34
number of equivalence classes 200
prob sanity 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
(100000,0.00572)
******************
1th points password value: 200000
(200000,0.01068)
******************
2th points password value: 300000
(300000,0.01344)
******************
3th points password value: 400000
(400000,0.01416)
******************
4th points password value: 500000
(500000,0.01536)
******************
5th points password value: 600000
(600000,0.01932)
******************
6th points password value: 700000
(700000,0.01988)
******************
7th points password value: 800000
(800000,0.02096)
******************
8th points password value: 900000
(900000,0.02272)
******************
9th points password value: 1e+06
(1e+06,0.02516)
******************
10th points password value: 2e+06
(2e+06,0.03336)
******************
11th points password value: 3e+06
(3e+06,0.04188)
******************
12th points password value: 4e+06
(4e+06,0.044)
******************
13th points password value: 5e+06
(5e+06,0.04992)
******************
14th points password value: 6e+06
(6e+06,0.05152)
******************
15th points password value: 7e+06
(7e+06,0.05828)
******************
16th points password value: 8e+06
(8e+06,0.06456)
******************
17th points password value: 9e+06
(9e+06,0.06456)
******************
18th points password value: 1e+07
(1e+07,0.06928)
******************
19th points password value: 2e+07
(2e+07,0.07476)
******************
20th points password value: 3e+07
(3e+07,0.083)
******************
21th points password value: 4e+07
(4e+07,0.08828)
******************
22th points password value: 5e+07
(5e+07,0.08828)
******************
23th points password value: 6e+07
(6e+07,0.10628)
******************
24th points password value: 7e+07
(7e+07,0.12196)
******************
25th points password value: 8e+07
(8e+07,0.1244)
******************
26th points password value: 9e+07
(9e+07,0.12712)
******************
27th points password value: 1e+08
(1e+08,0.12712)
******************
28th points password value: 2e+08
(2e+08,0.19728)
******************
29th points password value: 3e+08
(3e+08,0.21984)
******************
30th points password value: 4e+08
(4e+08,0.23508)
******************
31th points password value: 5e+08
(5e+08,0.24172)
******************
32th points password value: 6e+08
(6e+08,0.24172)
******************
33th points password value: 7e+08
(7e+08,0.2536)
******************
34th points password value: 8e+08
(8e+08,0.2536)
******************
35th points password value: 9e+08
(9e+08,0.25896)
******************
36th points password value: 1e+09
(1e+09,0.26456)
******************
37th points password value: 2e+09
(2e+09,0.2874)
******************
38th points password value: 3e+09
(3e+09,0.30708)
******************
39th points password value: 4e+09
(4e+09,0.31204)
******************
40th points password value: 5e+09
(5e+09,0.32808)
******************
41th points password value: 6e+09
(6e+09,0.32808)
******************
42th points password value: 7e+09
(7e+09,0.33268)
******************
43th points password value: 8e+09
(8e+09,0.33268)
******************
44th points password value: 9e+09
(9e+09,0.34132)
******************
45th points password value: 1e+10
(1e+10,0.35228)
******************
46th points password value: 2e+10
(2e+10,0.37736)
******************
47th points password value: 3e+10
(3e+10,0.39204)
******************
48th points password value: 4e+10
(4e+10,0.4014)
******************
49th points password value: 5e+10
(5e+10,0.40592)
******************
50th points password value: 6e+10
(6e+10,0.4106)
******************
51th points password value: 7e+10
(7e+10,0.42)
******************
52th points password value: 8e+10
(8e+10,0.42)
******************
53th points password value: 9e+10
(9e+10,0.42384)


==> figs/montecarlo/perfect/terminal/000webhost11by3.dat <==
../dataset/montecarlo/000webhost_test.txt
15 0.000117333
76.1435 2.73168e-05
50.0656 1.5979e-05
100.7 1.35055e-05
57.5755 1.25053e-05
115.805 1.03623e-05
87.5651 9.13606e-06
176.125 9.08448e-06
43.5353 5.51277e-06
153.152 4.70122e-06
354.25 4.06493e-06
202.543 3.94977e-06
66.2118 3.62473e-06
267.864 2.68794e-06
468.495 1.87836e-06
133.176 1.80213e-06
712.522 1.79643e-06
407.387 1.76736e-06
232.925 1.71729e-06
538.769 1.63335e-06
619.585 1.54943e-06
819.401 1.46448e-06
1433.14 1.33972e-06
942.311 1.27347e-06
1246.21 1.09131e-06
308.043 1.03882e-06
2882.55 8.32596e-07
2179.62 8.07479e-07
1895.32 5.90928e-07
1083.66 5.90593e-07
2506.57 5.10659e-07
1648.11 4.85405e-07
3812.17 4.61679e-07
4384 4.37956e-07
3314.93 4.10265e-07
5041.6 3.64964e-07
6667.51 3.47956e-07
5797.84 2.75965e-07
7667.64 2.60836e-07
11661.5 2.26386e-07
8817.79 1.99597e-07
10140.5 1.89341e-07
17735.7 1.62384e-07
13410.8 1.61065e-07
31019.9 1.39266e-07
15422.4 1.19307e-07
20396.1 1.13747e-07
23455.5 9.55e-08
26973.8 8.89752e-08
35672.9 7.62484e-08
62392.1 4.74419e-08
54254 4.27618e-08
41023.8 3.90018e-08
82513.5 3.68425e-08
47177.4 3.56103e-08
71750.9 3.23341e-08
94890.5 3.11938e-08
1.02114e+06 1.82541e-08
1.17431e+06 1.2535e-08
219488 9.8411e-09
252411 9.82526e-09
190859 9.22148e-09
1.78598e+06 9.04823e-09
583841 8.35844e-09
1.55303e+06 7.82986e-09
144317 7.76071e-09
441468 7.61097e-09
109124 7.3311e-09
507688 6.93339e-09
383885 6.87706e-09
1.35046e+06 6.87173e-09
333813 6.47069e-09
165964 6.26641e-09
290272 5.78767e-09
2.05388e+06 4.63513e-09
887950 3.51371e-09
2.36196e+06 3.35314e-09
2.71626e+06 3.2692e-09
125493 3.18744e-09
671418 2.62132e-09
3.1237e+06 2.53546e-09
3.59225e+06 2.18248e-09
4.13109e+06 1.66542e-09
5.46337e+06 1.27394e-09
4.75075e+06 1.21244e-09
6.28287e+06 7.89448e-10
7.2253e+06 7.63982e-10
9.55546e+06 5.52564e-10
8.3091e+06 5.39168e-10
1.09888e+07 4.9505e-10
772130 4.14438e-10
1.26371e+07 3.67173e-10
1.45327e+07 3.24786e-10
1.67126e+07 2.77635e-10
1.92194e+07 2.5391e-10
2.21024e+07 2.42508e-10
2.54177e+07 2.01434e-10
2.92304e+07 1.61476e-10
3.36149e+07 1.59453e-10
3.86572e+07 1.36585e-10
4.44557e+07 1.09772e-10
5.87927e+07 7.75606e-11
8.94164e+07 7.5154e-11
5.11241e+07 7.51113e-11
7.77534e+07 6.48203e-11
6.76116e+07 6.03446e-11
1.18253e+08 4.87091e-11
1.5639e+08 4.45042e-11
1.02829e+08 4.12336e-11
1.35991e+08 3.05902e-11
2.06826e+08 2.86232e-11
1.79848e+08 2.57995e-11
2.37849e+08 1.84991e-11
2.73527e+08 1.55012e-11
3.14556e+08 1.3988e-11
3.61739e+08 1.23846e-11
4.16e+08 9.42308e-12
6.32684e+08 9.23052e-12
4.784e+08 8.69565e-12
7.27587e+08 7.58673e-12
8.36725e+08 6.88399e-12
5.5016e+08 6.83438e-12
9.62233e+08 4.82212e-12
1.10657e+09 3.47019e-12
1.27255e+09 3.20615e-12
1.46344e+09 2.56929e-12
1.68295e+09 2.56692e-12
1.93539e+09 2.2321e-12
2.2257e+09 1.58152e-12
2.55956e+09 1.56277e-12
2.94349e+09 1.44047e-12
3.38502e+09 1.37075e-12
5.14819e+09 9.32367e-13
5.92042e+09 8.51291e-13
4.47669e+09 6.79074e-13
3.89277e+09 6.57629e-13
7.82975e+09 6.53916e-13
9.00421e+09 5.95277e-13
1.03548e+10 5.79439e-13
6.80848e+09 5.75753e-13
1.19081e+10 4.23242e-13
1.36943e+10 3.68037e-13
1.57484e+10 2.84473e-13
2.08273e+10 2.30467e-13
1.81107e+10 2.16447e-13
2.75441e+10 1.7717e-13
2.39514e+10 1.60325e-13
3.16757e+10 1.23754e-13
3.64271e+10 1.16397e-13
4.18911e+10 1.08854e-13
4.81748e+10 9.79765e-14
6.37112e+10 9.0408e-14
5.5401e+10 8.08649e-14
9.68967e+10 7.10034e-14
8.4258e+10 6.45636e-14
7.32678e+10 5.24104e-14
1.11431e+11 4.52297e-14
1.47368e+11 4.18002e-14
1.28146e+11 3.30873e-14
1.69473e+11 2.97393e-14
1.94894e+11 2.33973e-14
2.24128e+11 2.21302e-14
2.57747e+11 1.73814e-14
2.96409e+11 1.67336e-14
3.40871e+11 1.2204e-14
4.50801e+11 1.04702e-14
3.92001e+11 9.99997e-15
5.96185e+11 9.12468e-15
6.85613e+11 8.7513e-15
5.18422e+11 8.02436e-15
7.88455e+11 7.60982e-15
9.06723e+11 5.55848e-15
1.19914e+12 4.6033e-15
1.04273e+12 4.6033e-15
1.37901e+12 3.42274e-15
1.58586e+12 2.21961e-15
1.82374e+12 1.7985e-15
2.77369e+12 1.55749e-15
2.4119e+12 1.4926e-15
3.18974e+12 1.47975e-15
2.0973e+12 1.41134e-15
4.21843e+12 1.32751e-15
3.6682e+12 1.22131e-15
4.85119e+12 8.90502e-16
5.57887e+12 6.73971e-16
6.4157e+12 5.36184e-16
8.48477e+12 4.9029e-16
9.75748e+12 4.50936e-16
7.37806e+12 3.79504e-16
1.12211e+13 2.70918e-16
1.48399e+13 2.04853e-16
1.29043e+13 1.79785e-16
1.96258e+13 1.63051e-16
2.25697e+13 1.48872e-16
1.70659e+13 1.12505e-16
3.94745e+13 9.11982e-17
2.98484e+13 9.11273e-17
3.43256e+13 7.92411e-17
2.59551e+13 7.08917e-17
1.01026e+34 2.33287e-35
total number of guesses 1.01026e+34
number of equivalence classes 200
prob sanity 1
total 1
group 0.07112
group 0.07552
group 0.07424
group 0.08024
group 0.07608
group 0.07768
group 0.07592
group 0.07696
group 0.07696
group 0.0796
group 0.23568
sanity check for all groups 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
IterCount: 10000
BestCost: 0.007079
optimal matrix:
0.177002 0.13364 0.689358
0.0828871 0.0981124 0.819
0.189974 0.192196 0.61783
0.000265724 0.136763 0.862971
0.0640746 0.291985 0.64394
0.162117 0.0406311 0.797252
0.0929297 0.805899 0.101171
0.293759 0.122142 0.584099
0.000164535 0.0546001 0.945235
0.108266 0.130357 0.761377
0.0453611 0.120968 0.83367
******************
1th points password value: 200000
IterCount: 10000
BestCost: 0.010395
optimal matrix:
0.0228711 0.0131184 0.96401
0.0219816 0.0202484 0.95777
0.0203423 0.175872 0.803786
0.00447921 0.00792548 0.987595
0.0317648 0.0279028 0.940332
0.0029261 0.057653 0.939421
0.00758359 0.0201226 0.972294
0.390292 0.0231769 0.586531
0.03052 0.0289932 0.940487
0.0223035 0.019723 0.957974
0.0213409 0.0239093 0.95475
******************
2th points password value: 300000
IterCount: 10000
BestCost: 0.012512
optimal matrix:
0.209065 0.222888 0.568047
0.187841 0.435088 0.377071
0.000851494 0.0100148 0.989134
0.30704 0.00081377 0.692146
0.199546 0.305538 0.494917
0.150814 0.0128437 0.836343
0.214072 0.462035 0.323893
1.62153e-06 0.156854 0.843145
0.0297288 0.00498844 0.965283
0.228132 0.091302 0.680566
0.229918 0.00153653 0.768545
******************
3th points password value: 400000
IterCount: 10000
BestCost: 0.013666
optimal matrix:
0.0967903 0.11095 0.79226
0.0353528 0.428833 0.535814
0.225079 0.286204 0.488717
0.0497496 0.378483 0.571768
0.280702 0.143699 0.575599
0.581032 0.016982 0.401986
0.158618 0.359902 0.48148
0.451499 0.107519 0.440982
0.325555 0.0409667 0.633479
0.0652766 0.588939 0.345784
0.0393936 0.0851809 0.875426
******************
4th points password value: 500000
IterCount: 10000
BestCost: 0.014345
optimal matrix:
0.0420983 0.071471 0.886431
0.22503 0.102436 0.672534
0.23035 0.00447469 0.765175
0.0181007 0.0789559 0.902943
0.00920019 0.115801 0.874999
0.130246 0.00139121 0.868363
0.0117247 0.0878398 0.900435
0.301227 0.0798997 0.618873
0.1049 0.0766152 0.818484
0.00741649 0.0301675 0.962416
0.0168577 0.0792191 0.903923
******************
5th points password value: 600000
IterCount: 10000
BestCost: 0.017139
optimal matrix:
0.400584 0.429709 0.169706
0.219751 0.487545 0.292704
0.508555 0.472816 0.0186287
0.40164 0.273137 0.325223
0.581885 0.414779 0.0033352
0.4237 0.513722 0.0625778
0.432439 0.49262 0.0749418
0.469681 0.514178 0.0161414
0.39252 0.605276 0.00220445
0.434755 0.477021 0.0882235
0.480744 0.483298 0.0359583
******************
6th points password value: 700000
IterCount: 10000
BestCost: 0.020360
optimal matrix:
0.082507 0.0694104 0.848083
0.038403 0.000605408 0.960992
0.158308 0.467595 0.374097
0.126437 0.11769 0.755873
0.0652642 0.0554625 0.879273
0.077837 0.0918129 0.83035
0.110204 0.00211012 0.887686
0.409815 0.0547419 0.535443
0.0700798 0.115252 0.814668
0.0200714 0.0565888 0.92334
0.0712203 0.0102204 0.918559
******************
7th points password value: 800000
IterCount: 10000
BestCost: 0.021612
optimal matrix:
0.263597 0.364192 0.372211
0.141293 0.0298115 0.828895
0.33192 0.30553 0.36255
0.0833571 0.496126 0.420517
0.135941 0.0177173 0.846342
0.158476 0.167452 0.674071
0.0431665 0.325148 0.631685
0.00278113 0.268348 0.728871
0.110084 0.393444 0.496473
0.234689 0.0358963 0.729415
0.291321 0.292572 0.416107
******************
8th points password value: 900000
IterCount: 10000
BestCost: 0.023106
optimal matrix:
0.387325 0.371979 0.240696
0.243904 0.165979 0.590117
0.00339826 0.403512 0.59309
0.10588 0.281763 0.612357
0.315024 0.201961 0.483015
0.224649 0.211806 0.563546
0.219457 0.431998 0.348546
0.388606 0.381857 0.229538
0.723383 0.0602991 0.216318
0.25599 0.0530841 0.690926
0.347765 0.40042 0.251814
******************
9th points password value: 1e+06
IterCount: 10000
BestCost: 0.024297
optimal matrix:
0.0815496 0.0542463 0.864204
0.072591 0.0861233 0.841286
0.0101523 0.194186 0.795662
0.117537 0.0527202 0.829742
0.34837 0.327928 0.323702
0.209322 0.0660884 0.72459
0.0229835 0.301584 0.675433
0.322719 0.0638807 0.6134
0.0504497 0.0411689 0.908381
0.579008 0.0326316 0.388361
0.0577566 0.0425735 0.89967
******************
10th points password value: 2e+06
IterCount: 10000
BestCost: 0.033114
optimal matrix:
0.0921043 0.0998807 0.808015
0.130389 0.17304 0.696571
0.0816109 0.0460981 0.872291
0.0548487 0.0918564 0.853295
0.0349153 0.149687 0.815398
0.0697452 0.0568179 0.873437
0.0547071 0.0616373 0.883656
0.326796 0.00100294 0.672201
0.0679931 0.355031 0.576976
0.00649145 0.127207 0.866301
0.0774744 0.0480965 0.874429
******************
11th points password value: 3e+06
IterCount: 10000
BestCost: 0.040926
optimal matrix:
0.104567 0.116144 0.779289
0.113053 0.104451 0.782497
0.000308093 0.347864 0.651828
0.250731 0.144228 0.605041
0.678101 0.10925 0.212649
0.133888 0.288946 0.577166
0.00624898 0.473367 0.520384
0.163579 0.100582 0.735839
0.119764 0.0635343 0.816702
0.0680012 0.0192999 0.912699
0.127165 0.129363 0.743472
******************
12th points password value: 4e+06
IterCount: 10000
BestCost: 0.045927
optimal matrix:
0.0629152 0.062485 0.8746
0.114886 0.0589873 0.826127
0.0502353 0.0556386 0.894126
0.0534993 0.0515523 0.894948
0.28756 7.26684e-05 0.712367
0.0565788 0.0565917 0.88683
0.039689 0.161107 0.799204
0.281686 0.0695243 0.648789
0.0528724 0.0715842 0.875543
0.064941 0.120094 0.814965
0.0550551 0.0742437 0.870701
******************
13th points password value: 5e+06
IterCount: 10000
BestCost: 0.050356
optimal matrix:
0.47625 0.474461 0.0492884
0.499634 0.50036 5.9828e-06
0.495368 0.5046 3.19361e-05
0.501102 0.498887 1.10741e-05
0.506413 0.493586 1.24785e-06
0.498831 0.501103 6.62581e-05
0.502772 0.497217 1.05327e-05
0.501676 0.498313 1.1165e-05
0.499869 0.500128 2.75408e-06
0.504996 0.49499 1.35819e-05
0.500116 0.499883 1.4961e-06
******************
14th points password value: 6e+06
IterCount: 10000
BestCost: 0.054036
optimal matrix:
0.484489 0.400503 0.115008
0.444232 0.47326 0.0825083
0.492216 0.487645 0.0201387
0.468403 0.42784 0.103756
0.470906 0.470141 0.0589534
0.687843 0.0622015 0.249956
0.529396 0.412045 0.0585591
0.527878 0.471932 0.000189937
0.513781 0.435517 0.0507023
0.451789 0.276985 0.271226
0.469648 0.48148 0.0488713
******************
15th points password value: 7e+06
IterCount: 10000
BestCost: 0.056312
optimal matrix:
0.17475 0.292547 0.532703
0.133884 7.64098e-05 0.86604
0.415462 4.21444e-05 0.584496
0.2941 3.75582e-05 0.705862
0.0816502 4.84395e-05 0.918301
0.143977 1.78775e-05 0.856005
0.36993 0.000135614 0.629935
0.431096 9.3453e-05 0.56881
0.0437941 6.55094e-05 0.95614
0.408927 0.000105973 0.590967
0.0703597 9.59312e-06 0.929631
******************
16th points password value: 8e+06
IterCount: 10000
BestCost: 0.057987
optimal matrix:
0.285642 0.043615 0.670743
2.27182e-05 0.107396 0.892582
2.33889e-05 0.0141109 0.985866
3.34404e-06 0.0836927 0.916304
0.000131016 0.00202626 0.997843
4.61423e-05 0.117381 0.882573
2.38559e-07 0.0001288 0.999871
4.77028e-06 0.141239 0.858756
1.53525e-05 0.356303 0.643681
2.01763e-05 0.00022878 0.999751
6.08291e-07 0.0223366 0.977663
******************
17th points password value: 9e+06
IterCount: 10000
BestCost: 0.059490
optimal matrix:
0.378224 0.053628 0.568148
1.18845e-05 4.90817e-06 0.999983
0.000225686 0.109 0.890775
2.54992e-05 0.101486 0.898489
5.39112e-05 0.121062 0.878884
5.42859e-06 0.000706949 0.999288
2.61764e-05 0.588114 0.41186
1.47947e-05 0.000331282 0.999654
5.5943e-06 0.416624 0.58337
1.13884e-05 0.0551374 0.944851
1.18658e-05 0.00592042 0.994068
******************
18th points password value: 1e+07
IterCount: 10000
BestCost: 0.060649
optimal matrix:
0.433765 0.0297711 0.536464
7.00459e-07 0.0366246 0.963375
2.06262e-06 9.88234e-05 0.999899
9.11762e-06 0.0208881 0.979103
4.09031e-06 0.0368438 0.963152
1.26875e-05 0.061835 0.938152
2.52446e-06 0.153788 0.84621
1.13221e-05 0.14733 0.852658
5.24707e-06 0.0992494 0.900745
1.702e-05 0.285962 0.714021
1.09125e-05 0.00525604 0.994733
******************
19th points password value: 2e+07
IterCount: 10000
BestCost: 0.070932
optimal matrix:
0.711649 0.0913517 0.196999
0.226313 0.0980117 0.675675
0.740023 0.0793492 0.180627
0.000981377 0.000565879 0.998453
0.180579 0.3186 0.500821
0.157957 0.335417 0.506626
0.0183406 0.0777711 0.903888
0.785621 4.50726e-05 0.214333
0.00233931 0.14572 0.85194
0.0112288 0.139159 0.849613
0.144499 0.00669273 0.848808
******************
20th points password value: 3e+07
IterCount: 10000
BestCost: 0.082697
optimal matrix:
0.426032 0.518147 0.0558211
0.584742 0.223936 0.191321
0.39578 0.396926 0.207294
0.00893723 0.623295 0.367767
0.225131 0.321746 0.453123
0.413191 0.0182078 0.568601
0.372196 0.429596 0.198208
0.525337 0.351007 0.123657
0.459508 0.507533 0.0329587
0.433077 0.221319 0.345604
0.318744 0.343981 0.337275
******************
21th points password value: 4e+07
IterCount: 10000
BestCost: 0.086061
optimal matrix:
0.020076 0.901214 0.07871
0.0801027 0.0701845 0.849713
0.220582 0.0636201 0.715798
0.0934346 0.303174 0.603391
0.243433 0.189294 0.567273
0.635367 0.0214889 0.343144
0.0149008 0.399572 0.585527
0.220532 0.393088 0.386381
0.105881 0.080042 0.814077
0.0931556 0.0505564 0.856288
0.0870104 0.0521546 0.860835
******************
22th points password value: 5e+07
IterCount: 10000
BestCost: 0.089773
optimal matrix:
0.262909 0.642292 0.0947989
0.0415264 0.115113 0.84336
0.00332342 0.220158 0.776518
0.0423659 0.0461635 0.911471
0.00316038 0.0143608 0.982479
0.0675315 0.171639 0.760829
0.059913 0.00087531 0.939212
0.00298429 0.174002 0.823014
0.000203662 0.0451442 0.954652
1.60002e-05 0.000278513 0.999705
0.0460665 0.204819 0.749114
******************
23th points password value: 6e+07
IterCount: 10000
BestCost: 0.100989
optimal matrix:
0.198691 0.754832 0.0464766
0.24209 0.161723 0.596187
0.286991 0.0477559 0.665253
0.720011 0.0258168 0.254173
0.597659 0.25811 0.144232
0.568332 0.0828071 0.348861
0.0822489 0.822573 0.0951781
0.272853 0.695433 0.0317144
0.205812 0.0816511 0.712537
0.24557 0.0532422 0.701188
0.095636 0.0484196 0.855944
******************
24th points password value: 7e+07
IterCount: 10000
BestCost: 0.106418
optimal matrix:
0.616215 0.305894 0.077891
0.00615364 0.306009 0.687837
1.3299e-06 2.19321e-05 0.999977
1.33609e-07 1.90136e-07 1
7.50803e-05 6.24727e-05 0.999862
0.0059601 0.000152629 0.993887
0.00802746 2.83759e-06 0.99197
0.0180694 1.21751e-06 0.981929
0.00168231 0.000266405 0.998051
0.0100998 3.76011e-05 0.989863
0.0177196 7.40768e-06 0.982273
******************
25th points password value: 8e+07
IterCount: 10000
BestCost: 0.111674
optimal matrix:
0.149944 0.785307 0.0647489
0.395739 0.0318705 0.572391
8.32076e-06 0.0339825 0.966009
1.66624e-05 0.149105 0.850878
3.86607e-06 0.14639 0.853606
0.000100962 0.000577458 0.999322
5.37858e-06 0.000348179 0.999646
3.97133e-05 0.00394198 0.996018
1.59045e-05 0.0578966 0.942087
5.74055e-05 0.0641258 0.935817
7.45127e-05 0.04032 0.959605
******************
26th points password value: 9e+07
IterCount: 10000
BestCost: 0.116605
optimal matrix:
0.336487 0.606299 0.0572139
0.222222 0.0415195 0.736258
7.19411e-06 0.0147396 0.985253
5.51966e-06 0.0167116 0.983283
1.23919e-05 0.0760871 0.923901
6.59092e-07 0.0022532 0.997746
8.32451e-07 0.0919817 0.908017
2.37279e-06 0.275249 0.724749
4.55312e-05 0.0275213 0.972433
6.51609e-06 0.0431735 0.95682
9.10998e-06 0.014757 0.985234
******************
27th points password value: 1e+08
IterCount: 10000
BestCost: 0.118809
optimal matrix:
0.0276396 0.0265718 0.945789
0.24469 0.2354 0.519909
0.519035 0.480952 1.33287e-05
0.561508 0.437981 0.000511211
0.503428 0.496557 1.47306e-05
0.524807 0.475058 0.000135623
0.490982 0.508979 3.93317e-05
0.514476 0.484696 0.000827907
0.49996 0.499949 9.13743e-05
0.494173 0.505754 7.37081e-05
0.498574 0.501283 0.000143301
******************
28th points password value: 2e+08
IterCount: 10000
BestCost: 0.171370
optimal matrix:
0.479351 0.499208 0.0214416
0.0473596 0.762399 0.190241
0.0828328 0.499991 0.417176
0.0546804 1.20108e-06 0.945318
0.560968 4.70099e-05 0.438985
0.449444 3.89959e-06 0.550552
0.0382251 4.09088e-06 0.961771
0.149342 1.04481e-06 0.850657
0.0962691 3.67476e-07 0.903731
0.110918 1.27281e-05 0.889069
0.0428312 1.05655e-06 0.957168
******************
29th points password value: 3e+08
IterCount: 10000
BestCost: 0.188906
optimal matrix:
0.822127 0.161963 0.0159095
0.561474 0.296302 0.142224
0.0276623 0.660899 0.311438
0.000761239 6.04208e-05 0.999178
0.165645 7.79018e-05 0.834277
0.0381136 1.73738e-05 0.961869
0.169407 3.56156e-05 0.830557
1.28015e-05 5.26377e-06 0.999982
0.00232911 0.000461464 0.997209
3.87896e-05 5.65944e-06 0.999956
1.02047e-05 0.000241335 0.999748
******************
30th points password value: 4e+08
IterCount: 10000
BestCost: 0.209426
optimal matrix:
0.967036 0.0260884 0.0068755
0.0395871 0.869988 0.0904248
0.0937764 0.770396 0.135828
0.288618 0.0469063 0.664476
0.0367735 0.109081 0.854146
0.535854 0.0362538 0.427892
0.499614 0.0020796 0.498306
0.439494 0.000715216 0.559791
0.291343 0.0185267 0.69013
0.534014 0.0277041 0.438282
0.347155 0.0966998 0.556145
******************
31th points password value: 5e+08
IterCount: 10000
BestCost: 0.226208
optimal matrix:
0.480661 0.512233 0.00710655
0.411219 0.496632 0.0921483
0.704498 0.157064 0.138438
0.118347 0.0349042 0.846749
0.3897 0.0245107 0.585789
0.371653 0.0293891 0.598958
0.00985022 0.0656823 0.924468
0.195391 9.96356e-06 0.804599
0.0375972 0.0101085 0.952294
0.205576 0.00530199 0.789122
0.201316 0.132605 0.666079
******************
32th points password value: 6e+08
IterCount: 10000
BestCost: 0.230177
optimal matrix:
0.494495 0.50034 0.00516503
0.942533 0.0112687 0.0461987
0.0401778 0.858785 0.101037
0.262279 0.0792665 0.658454
0.217772 0.0213375 0.76089
0.677381 0.126381 0.196237
0.0234923 0.448664 0.527843
0.257523 0.0553051 0.687172
0.332381 0.0349849 0.632634
0.348426 0.0361699 0.615404
0.16717 0.00508061 0.827749
******************
33th points password value: 7e+08
IterCount: 10000
BestCost: 0.240697
optimal matrix:
0.994695 0.00121985 0.00408559
0.901619 0.0620686 0.0363128
0.861913 0.0533593 0.0847278
0.0656105 0.0997851 0.834604
0.486748 0.271398 0.241855
0.137545 0.168513 0.693942
0.0897781 0.456066 0.454155
0.476155 0.0949805 0.428865
0.000191288 0.112156 0.887653
0.178737 0.116049 0.705214
0.0255593 0.315002 0.659438
******************
34th points password value: 8e+08
IterCount: 10000
BestCost: 0.244862
optimal matrix:
0.60447 0.391271 0.00425909
0.559902 0.402306 0.0377918
0.821212 0.0905408 0.0882476
0.0877887 0.0551288 0.857082
0.0886108 0.0900823 0.821307
0.0623832 0.0323342 0.905283
0.00507479 0.52511 0.469815
0.0591723 0.173493 0.767335
0.532184 0.266585 0.201232
0.110723 0.0962713 0.793006
0.0781678 0.0715095 0.850323
******************
35th points password value: 9e+08
IterCount: 10000
BestCost: 0.246069
optimal matrix:
0.520678 0.474769 0.00455305
0.877005 0.0640484 0.0589463
0.0157322 0.895779 0.0884886
0.0443732 0.0321897 0.923437
0.0734976 0.0594943 0.867008
0.0710221 0.089669 0.839309
0.0315508 0.0742224 0.894227
0.27436 0.107311 0.618329
0.0179338 0.00453473 0.977531
0.135364 0.000519608 0.864116
0.00574576 0.0398397 0.954415
******************
36th points password value: 1e+09
IterCount: 10000
BestCost: 0.251572
optimal matrix:
0.000772796 0.00113423 0.998093
0.961397 0.0146969 0.023906
0.0151252 0.932541 0.0523336
0.215633 0.232591 0.551776
0.0438714 0.126957 0.829172
0.261038 5.83324e-07 0.738962
0.357951 0.38689 0.25516
0.0800134 0.126242 0.793744
0.29464 0.691912 0.0134476
0.00986242 0.239017 0.751121
0.159098 0.222232 0.61867
******************
37th points password value: 2e+09
IterCount: 10000
BestCost: 0.274818
optimal matrix:
0.370532 0.627528 0.00194002
0.000132182 0.982641 0.0172268
0.485489 0.476819 0.0376921
0.345772 0.085664 0.568564
2.95146e-06 0.00818292 0.991814
6.49242e-05 0.385973 0.613962
6.54823e-05 0.645699 0.354236
4.16614e-05 0.102093 0.897865
0.000140459 0.0421654 0.957694
0.000154998 0.014797 0.985048
4.17045e-05 0.00018144 0.999777
******************
38th points password value: 3e+09
IterCount: 10000
BestCost: 0.286198
optimal matrix:
0.248959 0.513898 0.237144
0.983464 0.00309538 0.0134408
0.00153374 0.978345 0.0201215
0.591892 0.102583 0.305525
0.0489023 0.25965 0.691447
0.00018577 0.118124 0.88169
0.000257235 0.0947787 0.904964
0.194534 0.16485 0.640616
0.131495 0.00243608 0.866069
0.000750597 0.10157 0.897679
0.030031 0.470997 0.498972
******************
39th points password value: 4e+09
IterCount: 10000
BestCost: 0.298961
optimal matrix:
0.576591 0.422676 0.000732581
0.0903328 0.901666 0.00800115
0.591007 0.391473 0.0175203
0.726129 0.00918319 0.264688
0.070314 0.0480804 0.881606
0.0542239 0.0387318 0.907044
0.25682 0.0839326 0.659248
0.314783 0.0644652 0.620752
0.00857021 0.216626 0.774804
0.0617579 0.0645608 0.873681
0.0404576 0.0275447 0.931998
******************
40th points password value: 5e+09
IterCount: 10000
BestCost: 0.310116
optimal matrix:
0.424402 0.279796 0.295803
0.50693 0.487418 0.00565216
0.43355 0.554067 0.0123829
0.321593 0.490323 0.188084
0.0991627 0.257997 0.64284
0.11582 0.231286 0.652894
0.0327487 0.147606 0.819645
0.37126 0.0395771 0.589163
0.171696 0.33835 0.489954
0.110006 0.000370174 0.889624
0.00197765 0.130068 0.867954
******************
41th points password value: 6e+09
IterCount: 10000
BestCost: 0.318373
optimal matrix:
0.712784 0.000237123 0.286978
0.00297436 0.00430884 0.992717
0.00650905 0.00647164 0.987019
0.0983916 0.0978206 0.803788
0.492295 0.486765 0.0209394
0.422456 0.493743 0.0838009
0.456885 0.478801 0.0643142
0.49418 0.487951 0.0178686
0.49967 0.44977 0.0505605
0.47201 0.434621 0.0933691
0.492899 0.486563 0.0205375
******************
42th points password value: 7e+09
IterCount: 10000
BestCost: 0.322075
optimal matrix:
0.499768 0.49982 0.000411828
0.736377 0.258283 0.00533956
0.18423 0.807213 0.00855656
0.030744 0.84811 0.121146
0.0841529 0.0793257 0.836521
0.0438073 0.00377853 0.952414
0.32645 0.610484 0.0630661
0.379032 0.0143123 0.606656
0.0637471 0.00127077 0.934982
0.474453 0.136379 0.389168
0.050865 0.110115 0.83902
******************
43th points password value: 8e+09
IterCount: 10000
BestCost: 0.325054
optimal matrix:
0.698296 0.10607 0.195634
0.284583 0.711374 0.00404341
0.347021 0.643549 0.00943005
0.492671 0.37361 0.133719
0.0448064 0.0197029 0.935491
0.0172188 0.0740654 0.908716
0.0223763 0.0388207 0.938803
0.44885 0.0285048 0.522645
0.0486789 0.0429028 0.908418
0.0668565 0.0170064 0.916137
0.0356401 0.0367306 0.927629
******************
44th points password value: 9e+09
IterCount: 10000
BestCost: 0.329604
optimal matrix:
0.000172717 0.78048 0.219347
0.00179916 0.00188549 0.996315
0.00410207 0.00439443 0.991504
0.0619354 0.0620114 0.876053
0.440552 0.442014 0.117434
0.138276 0.769001 0.092723
0.341201 0.656882 0.00191719
0.568767 0.0175801 0.413653
0.711019 0.286977 0.00200445
0.683756 0.301112 0.0151317
0.410274 0.552373 0.0373536
******************
45th points password value: 1e+10
IterCount: 10000
BestCost: 0.337692
optimal matrix:
0.443864 0.362282 0.193854
0.995247 0.000320527 0.0044328
0.992597 0.000706596 0.00669616
0.824504 0.0748248 0.100671
0.0885181 0.191804 0.719678
0.00192058 0.0938132 0.904266
0.156178 0.245832 0.59799
0.0093574 0.0502504 0.940392
0.0488242 0.0963244 0.854851
0.0510464 0.0951302 0.853823
0.0889124 0.0568811 0.854207
******************
46th points password value: 2e+10
IterCount: 10000
BestCost: 0.356694
optimal matrix:
0.872391 0.0537883 0.0738204
0.459926 0.53846 0.00161363
0.0634388 0.932799 0.00376264
0.829866 0.116775 0.0533588
0.0160952 0.603325 0.380579
0.0616871 1.2995e-05 0.9383
0.0037143 0.000101354 0.996184
0.0155697 3.89763e-06 0.984426
0.00782876 4.36117e-06 0.992167
0.000296451 1.88267e-06 0.999702
0.186965 5.68086e-07 0.813034
******************
47th points password value: 3e+10
IterCount: 10000
BestCost: 0.374228
optimal matrix:
0.00197329 0.997573 0.000453271
0.510343 0.488556 0.00110148
0.556493 0.441102 0.00240452
0.916855 0.0466444 0.0365004
0.204539 0.535592 0.259868
0.0220525 0.00149508 0.976452
0.00172212 0.00249946 0.995778
0.161236 0.00147307 0.837291
0.0325629 0.000875014 0.966562
0.0202233 0.000367376 0.979409
0.00288711 0.00336635 0.993747
******************
48th points password value: 4e+10
IterCount: 10000
BestCost: 0.386170
optimal matrix:
0.43194 0.234955 0.333106
0.113576 0.885854 0.000570069
0.000526103 0.998588 0.00088569
0.497999 0.488542 0.0134594
0.856325 0.0487206 0.0949548
0.263259 0.262593 0.474148
0.271598 0.00765948 0.720742
0.294432 0.553522 0.152046
0.340782 0.0799049 0.579313
0.18406 0.193261 0.622679
0.272361 0.292996 0.434643
******************
49th points password value: 5e+10
IterCount: 10000
BestCost: 0.394113
optimal matrix:
0.734227 0.0111503 0.254623
0.0461029 0.953343 0.000553954
0.555953 0.442829 0.00121789
0.440717 0.540812 0.0184711
0.851505 0.0172392 0.131255
0.0604486 0.119266 0.820285
0.0897301 0.560832 0.349438
0.024999 0.155717 0.819284
0.0125268 0.0159232 0.97155
0.00261764 0.0119601 0.985422
0.0665859 0.0147069 0.918707
******************
50th points password value: 6e+10
IterCount: 10000
BestCost: 0.398616
optimal matrix:
0.089641 0.270524 0.639835
0.69755 0.301774 0.000676109
0.288095 0.71089 0.00101512
0.579637 0.405018 0.0153456
0.0775281 0.813138 0.109334
0.075169 0.0311529 0.893678
0.0871223 0.0775099 0.835368
0.321112 0.0957294 0.583159
0.0672355 0.0186884 0.914076
0.0699749 0.0743215 0.855704
0.0712224 0.027497 0.901281
******************
51th points password value: 7e+10
IterCount: 10000
BestCost: 0.405713
optimal matrix:
0.299629 0.0790736 0.621297
0.999553 3.0984e-05 0.000415547
0.39815 0.600876 0.000973967
0.94404 0.0421668 0.0137933
0.426504 0.47518 0.0983156
0.0299932 0.162479 0.807527
0.100185 0.0354925 0.864323
0.109423 0.0696061 0.820971
0.0144927 0.0581399 0.927367
0.0152123 0.0250464 0.959741
6.98995e-06 0.0961465 0.903847
******************
52th points password value: 8e+10
IterCount: 10000
BestCost: 0.414930
optimal matrix:
0.367259 0.228625 0.404117
0.869781 0.0196081 0.110611
0.5087 0.489885 0.00141512
0.988319 0.00271244 0.00896874
0.158429 0.777339 0.0642317
0.313024 0.159632 0.527345
0.00118843 0.187967 0.810845
0.113451 0.21068 0.675869
0.0014156 0.0798586 0.918726
0.224927 0.228933 0.54614
0.153639 0.24519 0.601171
******************
53th points password value: 9e+10
IterCount: 10000
BestCost: 0.420764
optimal matrix:
0.199509 0.333323 0.467168
0.44574 0.389923 0.164337
0.244485 0.755085 0.000430198
0.976697 0.0171782 0.0061246
0.524842 0.431533 0.0436247
0.4456 0.196233 0.358166
0.00877606 0.00341941 0.987805
0.283173 0.00979477 0.707032
0.310769 0.181589 0.507642
0.0342256 1.68382e-05 0.965758
0.355542 0.477509 0.166948


==> figs/montecarlo/perfect/terminal/000webhostbenchmark.dat <==
../dataset/montecarlo/000webhost_test.txt
15 0.000117333
76.1435 2.73168e-05
50.0656 1.5979e-05
100.7 1.35055e-05
57.5755 1.25053e-05
115.805 1.03623e-05
87.5651 9.13606e-06
176.125 9.08448e-06
43.5353 5.51277e-06
153.152 4.70122e-06
354.25 4.06493e-06
202.543 3.94977e-06
66.2118 3.62473e-06
267.864 2.68794e-06
468.495 1.87836e-06
133.176 1.80213e-06
712.522 1.79643e-06
407.387 1.76736e-06
232.925 1.71729e-06
538.769 1.63335e-06
619.585 1.54943e-06
819.401 1.46448e-06
1433.14 1.33972e-06
942.311 1.27347e-06
1246.21 1.09131e-06
308.043 1.03882e-06
2882.55 8.32596e-07
2179.62 8.07479e-07
1895.32 5.90928e-07
1083.66 5.90593e-07
2506.57 5.10659e-07
1648.11 4.85405e-07
3812.17 4.61679e-07
4384 4.37956e-07
3314.93 4.10265e-07
5041.6 3.64964e-07
6667.51 3.47956e-07
5797.84 2.75965e-07
7667.64 2.60836e-07
11661.5 2.26386e-07
8817.79 1.99597e-07
10140.5 1.89341e-07
17735.7 1.62384e-07
13410.8 1.61065e-07
31019.9 1.39266e-07
15422.4 1.19307e-07
20396.1 1.13747e-07
23455.5 9.55e-08
26973.8 8.89752e-08
35672.9 7.62484e-08
62392.1 4.74419e-08
54254 4.27618e-08
41023.8 3.90018e-08
82513.5 3.68425e-08
47177.4 3.56103e-08
71750.9 3.23341e-08
94890.5 3.11938e-08
1.02114e+06 1.82541e-08
1.17431e+06 1.2535e-08
219488 9.8411e-09
252411 9.82526e-09
190859 9.22148e-09
1.78598e+06 9.04823e-09
583841 8.35844e-09
1.55303e+06 7.82986e-09
144317 7.76071e-09
441468 7.61097e-09
109124 7.3311e-09
507688 6.93339e-09
383885 6.87706e-09
1.35046e+06 6.87173e-09
333813 6.47069e-09
165964 6.26641e-09
290272 5.78767e-09
2.05388e+06 4.63513e-09
887950 3.51371e-09
2.36196e+06 3.35314e-09
2.71626e+06 3.2692e-09
125493 3.18744e-09
671418 2.62132e-09
3.1237e+06 2.53546e-09
3.59225e+06 2.18248e-09
4.13109e+06 1.66542e-09
5.46337e+06 1.27394e-09
4.75075e+06 1.21244e-09
6.28287e+06 7.89448e-10
7.2253e+06 7.63982e-10
9.55546e+06 5.52564e-10
8.3091e+06 5.39168e-10
1.09888e+07 4.9505e-10
772130 4.14438e-10
1.26371e+07 3.67173e-10
1.45327e+07 3.24786e-10
1.67126e+07 2.77635e-10
1.92194e+07 2.5391e-10
2.21024e+07 2.42508e-10
2.54177e+07 2.01434e-10
2.92304e+07 1.61476e-10
3.36149e+07 1.59453e-10
3.86572e+07 1.36585e-10
4.44557e+07 1.09772e-10
5.87927e+07 7.75606e-11
8.94164e+07 7.5154e-11
5.11241e+07 7.51113e-11
7.77534e+07 6.48203e-11
6.76116e+07 6.03446e-11
1.18253e+08 4.87091e-11
1.5639e+08 4.45042e-11
1.02829e+08 4.12336e-11
1.35991e+08 3.05902e-11
2.06826e+08 2.86232e-11
1.79848e+08 2.57995e-11
2.37849e+08 1.84991e-11
2.73527e+08 1.55012e-11
3.14556e+08 1.3988e-11
3.61739e+08 1.23846e-11
4.16e+08 9.42308e-12
6.32684e+08 9.23052e-12
4.784e+08 8.69565e-12
7.27587e+08 7.58673e-12
8.36725e+08 6.88399e-12
5.5016e+08 6.83438e-12
9.62233e+08 4.82212e-12
1.10657e+09 3.47019e-12
1.27255e+09 3.20615e-12
1.46344e+09 2.56929e-12
1.68295e+09 2.56692e-12
1.93539e+09 2.2321e-12
2.2257e+09 1.58152e-12
2.55956e+09 1.56277e-12
2.94349e+09 1.44047e-12
3.38502e+09 1.37075e-12
5.14819e+09 9.32367e-13
5.92042e+09 8.51291e-13
4.47669e+09 6.79074e-13
3.89277e+09 6.57629e-13
7.82975e+09 6.53916e-13
9.00421e+09 5.95277e-13
1.03548e+10 5.79439e-13
6.80848e+09 5.75753e-13
1.19081e+10 4.23242e-13
1.36943e+10 3.68037e-13
1.57484e+10 2.84473e-13
2.08273e+10 2.30467e-13
1.81107e+10 2.16447e-13
2.75441e+10 1.7717e-13
2.39514e+10 1.60325e-13
3.16757e+10 1.23754e-13
3.64271e+10 1.16397e-13
4.18911e+10 1.08854e-13
4.81748e+10 9.79765e-14
6.37112e+10 9.0408e-14
5.5401e+10 8.08649e-14
9.68967e+10 7.10034e-14
8.4258e+10 6.45636e-14
7.32678e+10 5.24104e-14
1.11431e+11 4.52297e-14
1.47368e+11 4.18002e-14
1.28146e+11 3.30873e-14
1.69473e+11 2.97393e-14
1.94894e+11 2.33973e-14
2.24128e+11 2.21302e-14
2.57747e+11 1.73814e-14
2.96409e+11 1.67336e-14
3.40871e+11 1.2204e-14
4.50801e+11 1.04702e-14
3.92001e+11 9.99997e-15
5.96185e+11 9.12468e-15
6.85613e+11 8.7513e-15
5.18422e+11 8.02436e-15
7.88455e+11 7.60982e-15
9.06723e+11 5.55848e-15
1.19914e+12 4.6033e-15
1.04273e+12 4.6033e-15
1.37901e+12 3.42274e-15
1.58586e+12 2.21961e-15
1.82374e+12 1.7985e-15
2.77369e+12 1.55749e-15
2.4119e+12 1.4926e-15
3.18974e+12 1.47975e-15
2.0973e+12 1.41134e-15
4.21843e+12 1.32751e-15
3.6682e+12 1.22131e-15
4.85119e+12 8.90502e-16
5.57887e+12 6.73971e-16
6.4157e+12 5.36184e-16
8.48477e+12 4.9029e-16
9.75748e+12 4.50936e-16
7.37806e+12 3.79504e-16
1.12211e+13 2.70918e-16
1.48399e+13 2.04853e-16
1.29043e+13 1.79785e-16
1.96258e+13 1.63051e-16
2.25697e+13 1.48872e-16
1.70659e+13 1.12505e-16
3.94745e+13 9.11982e-17
2.98484e+13 9.11273e-17
3.43256e+13 7.92411e-17
2.59551e+13 7.08917e-17
1.01026e+34 2.33287e-35
total number of guesses 1.01026e+34
number of equivalence classes 200
prob sanity 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
(100000,0.00792)
******************
1th points password value: 200000
(200000,0.01056)
******************
2th points password value: 300000
(300000,0.01376)
******************
3th points password value: 400000
(400000,0.01448)
******************
4th points password value: 500000
(500000,0.01448)
******************
5th points password value: 600000
(600000,0.018)
******************
6th points password value: 700000
(700000,0.02104)
******************
7th points password value: 800000
(800000,0.02416)
******************
8th points password value: 900000
(900000,0.02552)
******************
9th points password value: 1e+06
(1e+06,0.02584)
******************
10th points password value: 2e+06
(2e+06,0.03384)
******************
11th points password value: 3e+06
(3e+06,0.04304)
******************
12th points password value: 4e+06
(4e+06,0.04664)
******************
13th points password value: 5e+06
(5e+06,0.05104)
******************
14th points password value: 6e+06
(6e+06,0.058)
******************
15th points password value: 7e+06
(7e+06,0.06232)
******************
16th points password value: 8e+06
(8e+06,0.06416)
******************
17th points password value: 9e+06
(9e+06,0.06648)
******************
18th points password value: 1e+07
(1e+07,0.06872)
******************
19th points password value: 2e+07
(2e+07,0.0768)
******************
20th points password value: 3e+07
(3e+07,0.09072)
******************
21th points password value: 4e+07
(4e+07,0.09072)
******************
22th points password value: 5e+07
(5e+07,0.10936)
******************
23th points password value: 6e+07
(6e+07,0.10936)
******************
24th points password value: 7e+07
(7e+07,0.10936)
******************
25th points password value: 8e+07
(8e+07,0.12408)
******************
26th points password value: 9e+07
(9e+07,0.12872)
******************
27th points password value: 1e+08
(1e+08,0.14664)
******************
28th points password value: 2e+08
(2e+08,0.1988)
******************
29th points password value: 3e+08
(3e+08,0.22088)
******************
30th points password value: 4e+08
(4e+08,0.23664)
******************
31th points password value: 5e+08
(5e+08,0.24352)
******************
32th points password value: 6e+08
(6e+08,0.25048)
******************
33th points password value: 7e+08
(7e+08,0.25624)
******************
34th points password value: 8e+08
(8e+08,0.25624)
******************
35th points password value: 9e+08
(9e+08,0.25624)
******************
36th points password value: 1e+09
(1e+09,0.26672)
******************
37th points password value: 2e+09
(2e+09,0.28688)
******************
38th points password value: 3e+09
(3e+09,0.30648)
******************
39th points password value: 4e+09
(4e+09,0.3116)
******************
40th points password value: 5e+09
(5e+09,0.32696)
******************
41th points password value: 6e+09
(6e+09,0.32696)
******************
42th points password value: 7e+09
(7e+09,0.33184)
******************
43th points password value: 8e+09
(8e+09,0.33184)
******************
44th points password value: 9e+09
(9e+09,0.34696)
******************
45th points password value: 1e+10
(1e+10,0.34696)
******************
46th points password value: 2e+10
(2e+10,0.37304)
******************
47th points password value: 3e+10
(3e+10,0.38776)
******************
48th points password value: 4e+10
(4e+10,0.3964)
******************
49th points password value: 5e+10
(5e+10,0.40528)
******************
50th points password value: 6e+10
(6e+10,0.40528)
******************
51th points password value: 7e+10
(7e+10,0.4192)
******************
52th points password value: 8e+10
(8e+10,0.42472)
******************
53th points password value: 9e+10
(9e+10,0.43424)


==> figs/montecarlo/perfect/terminal/bfield.dat <==
../dataset/montecarlo/bfield.txt15 0.000784
43.5353 0.000126794
50.0656 0.000103065
57.5755 8.61478e-05
76.1435 6.35642e-05
66.2118 5.73916e-05
100.7 4.84609e-05
87.5651 3.2433e-05
115.805 3.2123e-05
133.176 2.61309e-05
176.125 2.31654e-05
153.152 2.22002e-05
202.543 2.07363e-05
232.925 1.82033e-05
267.864 1.74716e-05
308.043 1.28553e-05
354.25 1.27594e-05
407.387 1.17824e-05
538.769 1.09138e-05
468.495 1.05017e-05
712.522 7.80326e-06
619.585 6.97241e-06
819.401 6.68781e-06
942.311 5.5608e-06
1083.66 4.614e-06
1433.14 4.10289e-06
1246.21 3.46652e-06
1648.11 3.22794e-06
1895.32 3.01795e-06
2179.62 2.47749e-06
2506.57 2.42563e-06
2882.55 2.22026e-06
3812.17 1.50046e-06
3314.93 1.39973e-06
4384 1.36861e-06
5041.6 1.1663e-06
5797.84 9.4518e-07
6667.51 8.39893e-07
8817.79 7.75705e-07
10140.5 6.82415e-07
7667.64 6.15574e-07
11661.5 5.41953e-07
13410.8 5.39865e-07
15422.4 4.64261e-07
17735.7 3.90173e-07
23455.5 3.06964e-07
20396.1 2.68679e-07
26973.8 2.41716e-07
31019.9 2.23083e-07
35672.9 1.7268e-07
41023.8 1.56982e-07
47177.4 9.58087e-08
62392.1 8.91139e-08
54254 8.69982e-08
71750.9 8.13927e-08
82513.5 5.33246e-08
94890.5 5.01631e-08
1.02114e+06 3.27868e-08
1.17431e+06 2.04034e-08
190859 1.63472e-08
252411 1.55302e-08
1.35046e+06 1.50467e-08
441468 1.50407e-08
507688 1.45759e-08
144317 1.44128e-08
109124 1.35625e-08
583841 1.33598e-08
219488 1.23925e-08
125493 1.17935e-08
333813 1.17431e-08
165964 1.15688e-08
290272 1.12997e-08
383885 1.11492e-08
1.55303e+06 1.09979e-08
1.78598e+06 9.07063e-09
2.05388e+06 6.29053e-09
887950 6.03638e-09
2.36196e+06 4.55553e-09
671418 4.34901e-09
2.71626e+06 4.03496e-09
772130 3.67814e-09
3.1237e+06 3.32939e-09
3.59225e+06 2.37177e-09
4.13109e+06 1.98495e-09
4.75075e+06 1.57449e-09
5.46337e+06 1.27394e-09
6.28287e+06 1.15871e-09
7.2253e+06 1.00757e-09
8.3091e+06 6.59518e-10
9.55546e+06 6.27913e-10
1.09888e+07 5.96973e-10
1.45327e+07 4.73416e-10
1.26371e+07 4.58966e-10
1.67126e+07 3.61405e-10
2.21024e+07 3.25757e-10
1.92194e+07 2.97615e-10
2.54177e+07 2.47072e-10
2.92304e+07 2.21687e-10
3.86572e+07 1.64523e-10
3.36149e+07 1.52313e-10
4.44557e+07 1.36765e-10
5.11241e+07 1.25186e-10
5.87927e+07 1.15661e-10
6.76116e+07 8.40092e-11
7.77534e+07 7.2537e-11
8.94164e+07 6.62071e-11
1.02829e+08 5.44594e-11
1.18253e+08 5.14151e-11
1.35991e+08 4.0885e-11
1.5639e+08 3.83657e-11
1.79848e+08 2.8246e-11
2.06826e+08 2.4175e-11
2.37849e+08 2.0349e-11
2.73527e+08 1.68174e-11
3.14556e+08 1.57683e-11
3.61739e+08 1.40433e-11
4.16e+08 9.61538e-12
5.5016e+08 8.43391e-12
4.784e+08 7.6087e-12
6.32684e+08 7.14417e-12
7.27587e+08 5.99241e-12
8.36725e+08 5.68885e-12
9.62233e+08 4.90526e-12
1.27255e+09 4.11771e-12
1.10657e+09 3.75937e-12
1.46344e+09 2.59663e-12
1.68295e+09 2.30547e-12
1.93539e+09 2.27344e-12
2.2257e+09 1.86907e-12
2.94349e+09 1.54918e-12
2.55956e+09 1.28147e-12
3.38502e+09 1.11078e-12
3.89277e+09 9.45342e-13
4.47669e+09 9.02453e-13
5.92042e+09 8.03997e-13
5.14819e+09 6.99275e-13
6.80848e+09 5.99253e-13
7.82975e+09 5.46633e-13
1.03548e+10 3.55389e-13
9.00421e+09 3.50947e-13
1.19081e+10 2.92239e-13
1.36943e+10 2.54121e-13
1.57484e+10 2.00655e-13
1.81107e+10 1.83317e-13
2.08273e+10 1.65168e-13
2.75441e+10 8.56808e-14
4.18911e+10 7.63885e-14
3.16757e+10 7.57678e-14
2.39514e+10 7.34822e-14
3.64271e+10 6.25908e-14
5.5401e+10 5.84827e-14
4.81748e+10 5.72914e-14
6.37112e+10 5.02267e-14
7.32678e+10 4.42213e-14
9.68967e+10 3.63273e-14
8.4258e+10 3.3706e-14
1.11431e+11 2.87173e-14
1.28146e+11 2.06015e-14
1.47368e+11 1.79144e-14
1.69473e+11 1.55777e-14
1.94894e+11 1.19039e-14
2.24128e+11 1.01728e-14
2.57747e+11 9.77702e-15
2.96409e+11 7.55712e-15
3.40871e+11 6.33671e-15
5.18422e+11 6.09542e-15
5.96185e+11 5.90421e-15
3.92001e+11 5.71427e-15
4.50801e+11 5.23512e-15
6.85613e+11 3.85057e-15
7.88455e+11 2.38441e-15
1.04273e+12 2.07148e-15
9.06723e+11 1.94106e-15
1.37901e+12 1.50833e-15
1.19914e+12 1.50107e-15
1.82374e+12 7.67652e-16
2.77369e+12 7.64326e-16
2.0973e+12 7.62884e-16
1.58586e+12 7.0624e-16
3.6682e+12 6.9789e-16
3.18974e+12 5.51769e-16
4.21843e+12 5.31003e-16
2.4119e+12 4.80948e-16
4.85119e+12 4.1227e-16
6.4157e+12 3.30439e-16
5.57887e+12 3.29816e-16
7.37806e+12 2.38545e-16
8.48477e+12 1.65002e-16
9.75748e+12 1.4348e-16
1.12211e+13 1.03377e-16
1.29043e+13 9.60922e-17
1.48399e+13 7.54721e-17
1.70659e+13 6.09402e-17
2.25697e+13 5.67133e-17
1.96258e+13 5.09534e-17
2.59551e+13 4.77748e-17
3.43256e+13 3.3794e-17
2.98484e+13 3.35027e-17
3.94745e+13 3.2426e-17
2.00936e+30 1.81152e-32
total number of guesses 2.00936e+30
number of equivalence classes 200
prob sanity 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
(100000,0.09564)
******************
1th points password value: 200000
(200000,0.12124)
******************
2th points password value: 300000
(300000,0.14248)
******************
3th points password value: 400000
(400000,0.16036)
******************
4th points password value: 500000
(500000,0.16036)
******************
5th points password value: 600000
(600000,0.17072)
******************
6th points password value: 700000
(700000,0.17672)
******************
7th points password value: 800000
(800000,0.1826)
******************
8th points password value: 900000
(900000,0.18808)
******************
9th points password value: 1e+06
(1e+06,0.19368)
******************
10th points password value: 2e+06
(2e+06,0.2398)
******************
11th points password value: 3e+06
(3e+06,0.25248)
******************
12th points password value: 4e+06
(4e+06,0.26592)
******************
13th points password value: 5e+06
(5e+06,0.27852)
******************
14th points password value: 6e+06
(6e+06,0.27852)
******************
15th points password value: 7e+06
(7e+06,0.27852)
******************
16th points password value: 8e+06
(8e+06,0.28304)
******************
17th points password value: 9e+06
(9e+06,0.29916)
******************
18th points password value: 1e+07
(1e+07,0.29916)
******************
19th points password value: 2e+07
(2e+07,0.30832)
******************
20th points password value: 3e+07
(3e+07,0.3418)
******************
21th points password value: 4e+07
(4e+07,0.36888)
******************
22th points password value: 5e+07
(5e+07,0.42856)
******************
23th points password value: 6e+07
(6e+07,0.4694)
******************
24th points password value: 7e+07
(7e+07,0.4694)
******************
25th points password value: 8e+07
(8e+07,0.4694)
******************
26th points password value: 9e+07
(9e+07,0.48768)
******************
27th points password value: 1e+08
(1e+08,0.48768)
******************
28th points password value: 2e+08
(2e+08,0.53408)
******************
29th points password value: 3e+08
(3e+08,0.54976)
******************
30th points password value: 4e+08
(4e+08,0.564)
******************
31th points password value: 5e+08
(5e+08,0.57128)
******************
32th points password value: 6e+08
(6e+08,0.57128)
******************
33th points password value: 7e+08
(7e+08,0.58932)
******************
34th points password value: 8e+08
(8e+08,0.58932)
******************
35th points password value: 9e+08
(9e+08,0.602)
******************
36th points password value: 1e+09
(1e+09,0.602)
******************
37th points password value: 2e+09
(2e+09,0.63372)
******************
38th points password value: 3e+09
(3e+09,0.66448)
******************
39th points password value: 4e+09
(4e+09,0.67016)
******************
40th points password value: 5e+09
(5e+09,0.68172)
******************
41th points password value: 6e+09
(6e+09,0.68732)
******************
42th points password value: 7e+09
(7e+09,0.6934)
******************
43th points password value: 8e+09
(8e+09,0.70496)
******************
44th points password value: 9e+09
(9e+09,0.70496)
******************
45th points password value: 1e+10
(1e+10,0.70496)
******************
46th points password value: 2e+10
(2e+10,0.73452)
******************
47th points password value: 3e+10
(3e+10,0.73852)
******************
48th points password value: 4e+10
(4e+10,0.75132)
******************
49th points password value: 5e+10
(5e+10,0.76516)
******************
50th points password value: 6e+10
(6e+10,0.7704)
******************
51th points password value: 7e+10
(7e+10,0.77456)
******************
52th points password value: 8e+10
(8e+10,0.77456)
******************
53th points password value: 9e+10
(9e+10,0.77836)


==> figs/montecarlo/perfect/terminal/bfield11by3.dat <==
../dataset/montecarlo/bfield_test.txt
15 0.000816
43.5353 0.000119443
50.0656 0.00010706
57.5755 8.05899e-05
76.1435 6.93427e-05
66.2118 6.28287e-05
100.7 4.52831e-05
115.805 3.59225e-05
87.5651 3.38034e-05
133.176 2.7032e-05
176.125 2.45281e-05
153.152 2.35061e-05
267.864 2.06075e-05
202.543 1.89589e-05
232.925 1.78598e-05
354.25 1.33239e-05
407.387 1.23715e-05
308.043 1.19464e-05
538.769 1.14335e-05
468.495 1.04163e-05
712.522 8.53307e-06
619.585 6.71418e-06
819.401 5.85794e-06
942.311 5.77304e-06
1433.14 4.29826e-06
1083.66 4.20797e-06
1246.21 4.04427e-06
1895.32 3.16569e-06
1648.11 2.96097e-06
2506.57 2.39371e-06
2179.62 2.20222e-06
2882.55 1.99823e-06
3812.17 1.61588e-06
4384 1.49635e-06
3314.93 1.32733e-06
5041.6 1.1901e-06
5797.84 9.93474e-07
6667.51 8.99886e-07
8817.79 7.53023e-07
11661.5 5.89974e-07
10140.5 5.68022e-07
7667.64 5.32106e-07
13410.8 5.30917e-07
15422.4 4.5648e-07
17735.7 4.14982e-07
23455.5 3.03554e-07
20396.1 2.98097e-07
26973.8 2.43199e-07
31019.9 2.11477e-07
35672.9 1.43526e-07
41023.8 1.42356e-07
47177.4 9.32651e-08
62392.1 8.59084e-08
71750.9 8.25077e-08
54254 7.66764e-08
94890.5 5.14277e-08
82513.5 5.13855e-08
1.02114e+06 3.3061e-08
1.17431e+06 2.04375e-08
190859 1.67663e-08
1.35046e+06 1.56391e-08
144317 1.55214e-08
125493 1.46622e-08
441468 1.44971e-08
507688 1.43395e-08
583841 1.39764e-08
252411 1.33116e-08
219488 1.31215e-08
333813 1.27017e-08
109124 1.24629e-08
383885 1.12534e-08
290272 1.04729e-08
1.55303e+06 9.83883e-09
1.78598e+06 8.95865e-09
165964 8.67657e-09
2.05388e+06 6.42686e-09
887950 5.85619e-09
2.71626e+06 4.59456e-09
2.36196e+06 4.36925e-09
772130 4.3516e-09
671418 4.05113e-09
3.1237e+06 3.09889e-09
3.59225e+06 2.40518e-09
4.13109e+06 2.20765e-09
4.75075e+06 1.49871e-09
5.46337e+06 1.31787e-09
7.2253e+06 1.08508e-09
6.28287e+06 1.06957e-09
9.55546e+06 7.20007e-10
1.09888e+07 6.40653e-10
8.3091e+06 5.87308e-10
1.26371e+07 4.55801e-10
1.45327e+07 4.45892e-10
1.67126e+07 3.35077e-10
2.21024e+07 3.32996e-10
1.92194e+07 3.20509e-10
2.54177e+07 2.42351e-10
2.92304e+07 2.1895e-10
3.36149e+07 1.57073e-10
5.11241e+07 1.42399e-10
4.44557e+07 1.36765e-10
3.86572e+07 1.36585e-10
5.87927e+07 1.143e-10
7.77534e+07 8.64271e-11
6.76116e+07 7.80931e-11
8.94164e+07 6.62071e-11
1.02829e+08 5.36814e-11
1.18253e+08 5.27681e-11
1.35991e+08 4.11792e-11
1.5639e+08 3.83657e-11
1.79848e+08 2.89133e-11
2.06826e+08 2.16608e-11
2.37849e+08 1.6481e-11
2.73527e+08 1.57937e-11
3.61739e+08 1.34904e-11
3.14556e+08 1.2462e-11
4.16e+08 1e-11
5.5016e+08 8.43391e-12
4.784e+08 7.69231e-12
6.32684e+08 7.58673e-12
8.36725e+08 5.83227e-12
7.27587e+08 5.82749e-12
9.62233e+08 4.5727e-12
1.27255e+09 4.02341e-12
1.10657e+09 3.47019e-12
1.46344e+09 2.4053e-12
1.68295e+09 2.1391e-12
1.93539e+09 2.02543e-12
2.2257e+09 1.94096e-12
2.94349e+09 1.60354e-12
3.38502e+09 1.25258e-12
2.55956e+09 1.15645e-12
4.47669e+09 8.75648e-13
3.89277e+09 8.22037e-13
5.14819e+09 7.45893e-13
5.92042e+09 7.16166e-13
6.80848e+09 6.58003e-13
7.82975e+09 5.72177e-13
1.03548e+10 3.70841e-13
9.00421e+09 3.3762e-13
1.36943e+10 3.21302e-13
1.19081e+10 2.62007e-13
1.57484e+10 2.13355e-13
1.81107e+10 1.9436e-13
2.08273e+10 1.49803e-13
2.75441e+10 9.00374e-14
3.16757e+10 8.33446e-14
3.64271e+10 7.68659e-14
4.18911e+10 7.44788e-14
2.39514e+10 6.6802e-14
5.5401e+10 6.35367e-14
4.81748e+10 5.64611e-14
7.32678e+10 5.24104e-14
6.37112e+10 4.64597e-14
9.68967e+10 3.55017e-14
1.11431e+11 2.87173e-14
8.4258e+10 2.56355e-14
1.47368e+11 1.84572e-14
1.69473e+11 1.7938e-14
1.28146e+11 1.74801e-14
1.94894e+11 1.14934e-14
2.24128e+11 1.10651e-14
2.57747e+11 8.69069e-15
2.96409e+11 7.01732e-15
5.18422e+11 6.63552e-15
5.96185e+11 6.30677e-15
4.50801e+11 6.21116e-15
3.40871e+11 5.63263e-15
3.92001e+11 5.51019e-15
6.85613e+11 4.66736e-15
7.88455e+11 2.33368e-15
9.06723e+11 1.94106e-15
1.04273e+12 1.91804e-15
1.37901e+12 1.56634e-15
1.19914e+12 1.13415e-15
2.0973e+12 8.39172e-16
2.77369e+12 8.36432e-16
3.18974e+12 7.02252e-16
1.82374e+12 6.57987e-16
1.58586e+12 6.55794e-16
3.6682e+12 5.45227e-16
4.21843e+12 5.31003e-16
2.4119e+12 5.30702e-16
5.57887e+12 3.87175e-16
4.85119e+12 3.79288e-16
6.4157e+12 3.74082e-16
7.37806e+12 2.16859e-16
9.75748e+12 1.47579e-16
8.48477e+12 1.4143e-16
1.12211e+13 1.06941e-16
1.29043e+13 9.9192e-17
1.48399e+13 7.54721e-17
1.96258e+13 6.52203e-17
2.25697e+13 6.38025e-17
1.70659e+13 6.09402e-17
2.59551e+13 4.31514e-17
3.43256e+13 4.19512e-17
3.94745e+13 3.44527e-17
2.98484e+13 2.68021e-17
2.00936e+30 1.84337e-32
total number of guesses 2.00936e+30
number of equivalence classes 200
prob sanity 1
total 1
group 0.08336
group 0.08456
group 0.0868
group 0.0868
group 0.09344
group 0.09832
group 0.09432
group 0.09624
group 0.09104
group 0.09208
group 0.09304
sanity check for all groups 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
IterCount: 10000
BestCost: 0.086392
optimal matrix:
0.621852 0.0832672 0.294881
0.0550734 0.0418435 0.903083
0.00512882 0.00621699 0.988654
7.98863e-05 0.0869765 0.912944
0.136409 0.0617153 0.801876
0.0132121 0.0549209 0.931867
0.0472671 0.0797923 0.872941
0.241295 0.0430698 0.715635
0.0295009 0.040858 0.929641
0.0770317 0.0366584 0.88631
0.0997477 0.0914094 0.808843
******************
1th points password value: 200000
IterCount: 10000
BestCost: 0.112595
optimal matrix:
0.0781491 0.0748876 0.846963
0.486519 0.469117 0.0443642
0.485842 0.46592 0.0482377
0.454421 0.487412 0.0581677
0.538362 0.46152 0.000118105
0.554008 0.44327 0.00272225
0.42986 0.420087 0.150053
0.485092 0.462969 0.0519393
0.36119 0.492682 0.146128
0.501697 0.451312 0.0469913
0.464759 0.421416 0.113825
******************
2th points password value: 300000
IterCount: 10000
BestCost: 0.136237
optimal matrix:
0.391764 0.54146 0.0667754
0.100855 0.148355 0.75079
0.166901 0.0248306 0.808269
0.214209 0.199443 0.586348
0.0481396 0.699078 0.252782
0.110397 0.127184 0.762419
0.0418163 0.16869 0.789494
0.283983 0.0392486 0.676769
0.102321 0.486315 0.411364
0.0627394 0.150982 0.786278
0.328707 0.0996986 0.571594
******************
3th points password value: 400000
IterCount: 10000
BestCost: 0.141072
optimal matrix:
0.876424 0.0592291 0.0643469
0.0946047 0.501448 0.403947
0.028004 9.20545e-06 0.971987
0.0323654 3.78197e-08 0.967635
0.0142608 1.16589e-05 0.985728
0.110642 2.82113e-07 0.889358
0.610843 1.82393e-05 0.389139
0.662145 1.04226e-05 0.337845
0.0338257 1.90584e-05 0.966155
0.173607 1.93066e-06 0.826391
0.00452717 5.13563e-07 0.995472
******************
4th points password value: 500000
IterCount: 10000
BestCost: 0.147609
optimal matrix:
0.0367108 0.0321496 0.93114
0.210258 0.235807 0.553935
0.524066 0.474648 0.00128573
0.556943 0.392105 0.0509513
0.542313 0.456631 0.00105597
0.549099 0.44008 0.0108208
0.504038 0.44991 0.0460522
0.486192 0.501464 0.0123437
0.498954 0.485052 0.015994
0.574114 0.364523 0.0613632
0.537054 0.451986 0.0109602
******************
5th points password value: 600000
IterCount: 10000
BestCost: 0.155985
optimal matrix:
0.54458 0.453635 0.00178525
0.15817 0.158471 0.68336
0.510202 0.453006 0.0367924
0.465397 0.526577 0.00802595
0.4235 0.4636 0.1129
0.480444 0.518197 0.00135865
0.583757 0.416154 8.86893e-05
0.491918 0.50795 0.000131648
0.423104 0.457112 0.119785
0.532631 0.462793 0.00457563
0.456794 0.534215 0.0089915
******************
6th points password value: 700000
IterCount: 10000
BestCost: 0.167835
optimal matrix:
0.968745 0.0110137 0.0202409
0.0583707 0.814463 0.127166
0.227713 0.224981 0.547306
0.359378 0.540482 0.10014
0.0012242 0.301061 0.697714
0.520391 0.282167 0.197442
0.192217 0.173405 0.634378
0.343075 0.196581 0.460345
0.635663 0.252714 0.111623
0.0417629 0.139018 0.819219
0.225289 0.18528 0.589431
******************
7th points password value: 800000
IterCount: 10000
BestCost: 0.171807
optimal matrix:
0.0171687 0.0176907 0.965141
0.107887 0.111153 0.78096
0.462353 0.475833 0.0618146
0.451057 0.493587 0.0553558
0.526345 0.467993 0.0056616
0.4554 0.424124 0.120475
0.403003 0.428091 0.168906
0.478382 0.428927 0.0926914
0.423515 0.51852 0.0579653
0.484051 0.438748 0.0772012
0.353293 0.491734 0.154972
******************
8th points password value: 900000
IterCount: 10000
BestCost: 0.178291
optimal matrix:
0.467586 0.506327 0.0260872
0.0287631 0.807304 0.163933
0.208192 0.0796878 0.71212
0.131971 0.120344 0.747685
0.0304122 0.262073 0.707515
0.206033 0.00274585 0.791221
0.00014257 0.078729 0.921128
0.273297 0.000117941 0.726585
0.00558607 0.109966 0.884448
0.058501 0.050386 0.891113
0.349714 0.0927066 0.55758
******************
9th points password value: 1e+06
IterCount: 10000
BestCost: 0.185979
optimal matrix:
0.543103 0.432113 0.0247844
0.500739 0.34324 0.15602
0.0872594 0.037304 0.875437
5.01293e-05 0.051976 0.947974
0.177445 0.035669 0.786886
0.0267637 0.028907 0.944329
0.0146182 0.160592 0.82479
0.540021 0.0938311 0.366148
0.0448233 0.0728008 0.882376
0.0404384 0.0379812 0.92158
0.00526859 0.082993 0.911738
******************
10th points password value: 2e+06
IterCount: 10000
BestCost: 0.218000
optimal matrix:
0.985568 0.00293552 0.0114968
0.119814 0.807912 0.0722743
0.393822 0.0798157 0.526362
7.26678e-07 0.0025732 0.997426
1.73534e-05 0.422261 0.577722
3.10076e-06 0.0390059 0.960991
1.90649e-05 0.320169 0.679812
1.00145e-05 0.0894317 0.910558
7.19808e-06 0.108661 0.891332
7.66523e-07 0.367528 0.632471
2.1123e-06 0.291273 0.708725
******************
11th points password value: 3e+06
IterCount: 10000
BestCost: 0.229182
optimal matrix:
0.00336272 0.990534 0.00610282
0.0288666 0.932775 0.0383589
0.154856 0.565611 0.279533
0.370838 2.03742e-05 0.629141
0.653678 0.00108947 0.345233
0.228514 0.000266116 0.77122
0.11825 4.41227e-05 0.881706
0.627348 6.86774e-05 0.372583
0.14213 5.25789e-05 0.857818
0.394685 0.000323384 0.604992
0.313159 0.000751079 0.68609
******************
12th points password value: 4e+06
IterCount: 10000
BestCost: 0.251556
optimal matrix:
0.995193 0.000944784 0.00386214
0.965039 0.0108791 0.0240823
0.388483 0.435179 0.176338
0.391925 0.180446 0.427629
0.0843128 0.105212 0.810475
0.350987 0.222873 0.42614
0.280906 0.380473 0.33862
0.397388 0.0459004 0.556711
0.478684 0.154808 0.366508
0.395243 0.0353916 0.569366
0.109654 0.0131651 0.877181
******************
13th points password value: 5e+06
IterCount: 10000
BestCost: 0.253199
optimal matrix:
0.656394 0.338639 0.00496722
0.0936787 0.875017 0.0313038
0.0209895 0.751235 0.227775
0.0860567 0.00968169 0.904262
0.0410863 0.0210016 0.937912
0.0887081 2.01521e-05 0.911272
0.107135 2.09546e-05 0.892844
0.205967 0.00708217 0.786951
0.0148251 0.00241117 0.982764
0.103962 0.0797494 0.816289
0.0135478 0.00811447 0.978338
******************
14th points password value: 6e+06
IterCount: 10000
BestCost: 0.263995
optimal matrix:
0.997274 0.00152321 0.00120276
0.011251 0.00934223 0.979407
0.0816645 0.0749369 0.843399
0.485149 0.309412 0.205439
0.135387 0.379358 0.485255
0.435016 0.357353 0.207631
0.377624 0.614558 0.0078175
0.280428 0.28005 0.439522
0.41861 0.312131 0.269259
0.508186 0.379259 0.112555
0.56118 0.228856 0.209964
******************
15th points password value: 7e+06
IterCount: 10000
BestCost: 0.268197
optimal matrix:
0.436251 0.56047 0.00327927
0.498767 0.482215 0.0190184
0.00781762 0.853521 0.138662
0.0720704 0.0577783 0.870151
0.0809362 0.0150911 0.903973
0.134154 0.0870722 0.778774
0.127515 0.000502827 0.871982
0.0550903 0.126831 0.818079
0.00343173 0.0279765 0.968592
0.13404 0.077 0.78896
0.171786 0.530338 0.297875
******************
16th points password value: 8e+06
IterCount: 10000
BestCost: 0.271239
optimal matrix:
0.00157951 0.00163752 0.996783
0.00999912 0.0103748 0.979626
0.0729584 0.0754433 0.851598
0.460894 0.479088 0.0600174
0.487695 0.510072 0.00223303
0.471956 0.480533 0.0475112
0.458474 0.539489 0.00203638
0.469001 0.520481 0.010518
0.465269 0.432572 0.102159
0.432058 0.521338 0.0466035
0.532729 0.438133 0.0291379
******************
17th points password value: 9e+06
IterCount: 10000
BestCost: 0.279326
optimal matrix:
0.000465533 0.997799 0.0017356
0.0123354 0.976747 0.0109179
0.028068 0.892318 0.0796142
0.225997 0.229467 0.544537
0.221833 0.237622 0.540545
0.372889 0.207954 0.419157
0.000963087 0.179052 0.819985
0.318226 0.0240858 0.657688
0.355119 0.0932109 0.55167
0.408261 0.164196 0.427543
0.176699 0.12807 0.695231
******************
18th points password value: 1e+07
IterCount: 10000
BestCost: 0.286961
optimal matrix:
0.499803 0.499187 0.00100953
0.00892259 0.984724 0.00635336
0.151368 0.802366 0.0462663
0.433449 0.247581 0.318971
0.00303583 0.503741 0.493224
0.397138 0.219253 0.383609
0.396629 0.429444 0.173926
0.293752 0.213185 0.493063
0.220531 0.31215 0.467319
0.559756 0.3766 0.0636438
0.315831 0.06636 0.617809
******************
19th points password value: 2e+07
IterCount: 10000
BestCost: 0.304015
optimal matrix:
0.000680588 0.000620113 0.998699
0.00389312 0.00390326 0.992204
0.0283735 0.0284271 0.943199
0.491882 0.494445 0.0136728
0.492008 0.45103 0.0569625
0.487928 0.468056 0.0440159
0.456795 0.498524 0.0446817
0.458657 0.501071 0.0402723
0.490334 0.488758 0.020908
0.491495 0.487814 0.0206907
0.489492 0.476887 0.0336214
******************
20th points password value: 3e+07
IterCount: 10000
BestCost: 0.317337
optimal matrix:
0.289687 0.528969 0.181344
0.746158 0.249029 0.00481245
0.460422 0.50451 0.0350687
0.362929 0.0218952 0.615176
0.000668527 0.0487192 0.950612
0.00120816 0.069292 0.9295
0.000180747 0.108921 0.890898
0.000556997 0.0504453 0.948998
0.000696933 0.248477 0.750826
0.00137161 0.0471021 0.951526
0.000383924 0.0698849 0.929731
******************
21th points password value: 4e+07
IterCount: 10000
BestCost: 0.343729
optimal matrix:
0.0894342 0.909929 0.000636486
0.807244 0.189029 0.00372695
0.000551096 0.972268 0.0271812
0.312609 0.222304 0.465088
0.0174077 0.209122 0.773471
0.0116848 5.32799e-05 0.988262
0.0121232 1.30401e-05 0.987864
0.0464722 7.26369e-05 0.953455
0.00155866 0.00012018 0.998321
0.00141699 1.56333e-06 0.998581
0.0617949 6.94457e-06 0.938198
******************
22th points password value: 5e+07
IterCount: 10000
BestCost: 0.365626
optimal matrix:
0.285288 0.237856 0.476856
0.000598242 0.99592 0.0034816
0.769046 0.212213 0.0187408
0.458909 0.217616 0.323475
0.0784966 0.386568 0.534936
0.028897 3.16388e-06 0.9711
0.0422829 6.18081e-05 0.957655
0.319549 4.21533e-06 0.680447
0.238938 0.000108506 0.760953
0.100829 4.98553e-06 0.899166
0.0557646 2.54865e-08 0.944235
******************
23th points password value: 6e+07
IterCount: 10000
BestCost: 0.388052
optimal matrix:
0.440191 0.325358 0.23445
0.000716667 0.99788 0.00140344
0.671733 0.318121 0.0101457
0.58066 0.242546 0.176794
0.138395 0.56845 0.293155
0.287495 0.125428 0.587078
0.143663 0.32952 0.526816
0.159391 0.174171 0.666438
0.285974 0.000625657 0.713401
0.37076 0.000639631 0.6286
0.468026 0.158189 0.373785
******************
24th points password value: 7e+07
IterCount: 10000
BestCost: 0.431296
optimal matrix:
0.172914 0.40464 0.422446
0.000730822 0.998314 0.000954893
0.00367414 0.00241087 0.993915
0.428059 0.449867 0.122074
0.391871 0.40752 0.200609
0.217894 0.183118 0.598988
0.169078 0.246004 0.584918
0.35945 0.116185 0.524365
0.446195 0.288128 0.265677
0.138746 0.0247224 0.836532
0.281521 0.499745 0.218734
******************
25th points password value: 8e+07
IterCount: 10000
BestCost: 0.428167
optimal matrix:
7.41328e-05 0.000120082 0.999806
0.441955 0.557972 7.23036e-05
0.00587473 0.00573443 0.988391
0.102698 0.100159 0.797142
0.168272 0.164333 0.667395
0.487623 0.482468 0.0299089
0.488599 0.46393 0.0474705
0.487916 0.468201 0.0438829
0.458802 0.519019 0.0221784
0.49193 0.433298 0.0747721
0.491605 0.4734 0.0349947
******************
26th points password value: 9e+07
IterCount: 10000
BestCost: 0.452443
optimal matrix:
0.643264 0.22444 0.132297
0.499982 0.499129 0.000889267
0.275344 0.718133 0.00652317
0.409271 0.478896 0.111833
0.342096 0.472766 0.185139
0.257189 0.153383 0.589427
0.316504 0.0920133 0.591483
0.272013 0.0551418 0.672845
0.405227 3.27509e-05 0.59474
2.72263e-08 0.045951 0.954049
0.320534 0.41835 0.261116
******************
27th points password value: 1e+08
IterCount: 10000
BestCost: 0.454713
optimal matrix:
0.72931 0.205325 0.0653647
0.461824 0.537268 0.000908277
0.00144804 0.00115194 0.9974
0.804309 0.0791212 0.11657
0.0533415 0.756287 0.190371
0.131488 0.0686957 0.799816
0.0990594 0.114753 0.786187
0.417056 0.295217 0.287727
0.117811 0.101116 0.781073
0.0922066 0.0203589 0.887435
0.0494844 0.118146 0.83237
******************
28th points password value: 2e+08
IterCount: 10000
BestCost: 0.493629
optimal matrix:
0.271031 0.0992659 0.629703
0.180844 0.818581 0.000575387
0.846113 0.149693 0.00419401
0.747699 0.179092 0.073209
0.00278718 0.876778 0.120435
0.0141262 0.453571 0.532303
0.00701198 3.30475e-05 0.992955
0.0573075 0.000108714 0.942584
0.015423 1.61609e-06 0.984575
0.0336746 1.18962e-05 0.966313
0.00242383 1.72134e-06 0.997574
******************
29th points password value: 3e+08
IterCount: 10000
BestCost: 0.522906
optimal matrix:
0.362283 0.288058 0.349659
0.362928 0.529673 0.107399
0.262101 0.736068 0.00183104
0.00869849 0.00660537 0.984696
0.192784 0.755222 0.0519937
0.0629978 0.70287 0.234133
0.189906 0.102966 0.707128
0.283811 0.0840029 0.632186
0.0091243 0.0325819 0.958294
0.279911 0.170385 0.549704
0.149334 0.321268 0.529398
******************
30th points password value: 4e+08
IterCount: 10000
BestCost: 0.538680
optimal matrix:
0.0280635 0.40003 0.571907
0.75 3.52681e-05 0.249965
0.0132439 0.985043 0.00171328
0.145051 0.82471 0.0302386
0.874812 0.076122 0.0490656
0.00779677 0.772981 0.219222
0.0463151 0.0480156 0.905669
0.061901 0.0793013 0.858798
0.0764916 0.0446247 0.878884
0.0668317 0.0435855 0.889583
0.0469885 0.0984119 0.8546
******************
31th points password value: 5e+08
IterCount: 10000
BestCost: 0.555441
optimal matrix:
7.34499e-06 0.989331 0.0106612
0.982568 0.0173898 4.229e-05
0.630754 0.368077 0.00116878
0.500562 0.478736 0.0207018
0.0675886 0.898779 0.0336327
0.0231095 0.869938 0.106953
0.0721762 0.0603177 0.867506
0.329818 0.150367 0.519815
0.0678702 0.201069 0.731061
0.0429839 0.0538701 0.903146
0.0561469 0.027279 0.916574
******************
32th points password value: 6e+08
IterCount: 10000
BestCost: 0.560913
optimal matrix:
0.03339 0.950131 0.0164789
0.401254 0.49796 0.100785
0.352091 0.646863 0.00104605
0.000787153 0.980448 0.018765
0.941055 0.0283825 0.0305623
0.02086 0.843639 0.135501
0.0918175 0.0536099 0.854573
0.297191 0.00831179 0.694498
0.0231181 0.0202831 0.956599
0.0246326 0.135542 0.839826
0.0216615 0.0558679 0.922471
******************
33th points password value: 7e+08
IterCount: 10000
BestCost: 0.573153
optimal matrix:
0.0826942 0.228618 0.688688
0.00653142 0.0607281 0.93274
0.870425 0.128765 0.000809701
0.485691 0.500145 0.0141642
0.969438 0.00724846 0.0233136
0.110419 0.787265 0.102316
0.0123635 0.329831 0.657806
0.00264142 0.154676 0.842683
0.0335634 0.306594 0.659843
0.00487333 0.207805 0.787321
0.0881616 0.0932599 0.818578
******************
34th points password value: 8e+08
IterCount: 10000
BestCost: 0.581218
optimal matrix:
0.136837 0.427379 0.435784
0.534734 0.00717017 0.458096
0.000368532 0.62172 0.377912
0.00658064 0.00441239 0.989007
0.985074 0.0110938 0.00383209
0.0338007 0.0492375 0.916962
0.458452 0.489206 0.0523417
0.225283 0.462844 0.311873
0.510465 0.376582 0.112953
0.441329 0.455298 0.103373
0.491844 0.418439 0.0897171
******************
35th points password value: 9e+08
IterCount: 10000
BestCost: 0.582633
optimal matrix:
0.0576335 0.704892 0.237474
0.00979385 0.67446 0.315746
0.903394 0.0958387 0.000767485
0.488767 0.497629 0.0136043
0.501604 0.475978 0.022418
0.0014462 0.899217 0.0993364
0.00266417 0.00233665 0.994999
0.00354648 0.000907638 0.995546
0.000822025 0.011195 0.987983
0.0240935 0.00232461 0.973582
0.00356102 0.00078363 0.995655
******************
36th points password value: 1e+09
IterCount: 10000
BestCost: 0.588342
optimal matrix:
0.132379 0.598288 0.269334
0.5 0.496201 0.00379907
0.499795 0.499581 0.000623785
0.468967 0.520079 0.0109542
0.418844 0.563375 0.0177814
0.047137 0.872852 0.0800111
0.0598033 0.139294 0.800903
0.0140955 4.33465e-05 0.985861
0.0822002 3.26863e-07 0.917799
0.236399 1.78985e-08 0.763601
0.0998355 5.95085e-05 0.900105
******************
37th points password value: 2e+09
IterCount: 10000
BestCost: 0.615613
optimal matrix:
0.0247168 0.0186526 0.956631
0.307677 0.530587 0.161736
0.94834 0.0513976 0.000262697
0.40268 0.592643 0.00467628
0.00114454 0.9913 0.0075556
0.5323 0.433976 0.0337237
0.0528527 0.606635 0.340513
0.10893 0.0554667 0.835603
0.0725952 0.112668 0.814737
0.194222 0.0431247 0.762653
0.12129 0.0530192 0.825691
******************
38th points password value: 3e+09
IterCount: 10000
BestCost: 0.643794
optimal matrix:
0.515712 0.314457 0.169831
0.700832 0.273918 0.0252504
0.195704 0.608858 0.195439
0.94056 0.0570597 0.00238076
0.432301 0.563805 0.00389413
0.00324293 0.988598 0.00815888
0.314539 0.510313 0.175148
0.13516 0.306343 0.558497
0.175903 0.0763309 0.747766
0.294663 0.280104 0.425233
0.0918367 0.0570496 0.851114
******************
39th points password value: 4e+09
IterCount: 10000
BestCost: 0.661816
optimal matrix:
0.307577 0.0399192 0.652504
0.687128 0.230288 0.0825838
0.600068 6.7689e-05 0.399864
0.000489113 0.998349 0.00116159
0.0012313 0.0013316 0.997437
0.0038865 0.990121 0.00599215
0.0735501 0.842044 0.0844064
0.288131 0.145293 0.566576
0.177337 0.310631 0.512032
0.434308 0.0854855 0.480207
0.271172 0.373928 0.3549
******************
40th points password value: 5e+09
IterCount: 10000
BestCost: 0.673167
optimal matrix:
0.379579 0.355086 0.265335
0.272324 0.256834 0.470842
0.158888 0.365652 0.47546
0.559783 0.43867 0.00154736
0.148069 0.848656 0.00327482
0.883423 0.108607 0.00796989
0.0121331 0.835282 0.152585
0.0382065 0.0542668 0.907527
0.091261 0.256769 0.65197
0.121927 0.0541109 0.823962
0.0491805 0.102451 0.848369
******************
41th points password value: 6e+09
IterCount: 10000
BestCost: 0.678790
optimal matrix:
0.517333 0.231192 0.251475
0.754743 0.0278288 0.217428
0.410484 0.379994 0.209523
0.143782 0.446696 0.409522
0.00121975 0.0012162 0.997564
0.00384832 0.00243532 0.993716
0.0544358 0.0529711 0.892593
0.458283 0.458476 0.0832416
0.491755 0.505538 0.00270702
0.619249 0.38065 0.000101368
0.285834 0.505998 0.208168
******************
42th points password value: 7e+09
IterCount: 10000
BestCost: 0.687685
optimal matrix:
0.739639 0.00120952 0.259151
0.303467 0.537026 0.159507
0.478759 0.240258 0.280983
0.338086 0.660869 0.00104492
0.531961 0.466342 0.00169718
0.000364023 0.994235 0.00540073
0.0982956 0.825654 0.0760499
0.203724 0.155263 0.641013
0.0683808 0.162166 0.769454
0.125574 0.230282 0.644144
0.0474174 0.0498964 0.902686
******************
43th points password value: 8e+09
IterCount: 10000
BestCost: 0.690976
optimal matrix:
0.415609 0.437249 0.147142
0.502873 0.497122 5.49314e-06
0.275933 0.623339 0.100728
0.37963 0.619261 0.00110903
0.367429 0.630753 0.0018177
0.592878 0.401333 0.00578856
0.30399 0.614438 0.0815726
0.30258 0.0098539 0.687566
4.76367e-07 0.046981 0.953019
9.00746e-06 0.0092769 0.990714
3.74016e-06 0.0569294 0.943067
******************
44th points password value: 9e+09
IterCount: 10000
BestCost: 0.695449
optimal matrix:
0.383989 0.574196 0.0418142
0.302122 0.50034 0.197538
0.158581 0.230568 0.610851
0.0017427 0.997366 0.000891348
0.894623 0.103934 0.001443
0.988464 0.00511944 0.00641612
0.011295 0.923571 0.065134
0.396523 0.0506611 0.552816
4.00481e-07 0.178499 0.821501
1.08073e-06 0.0766221 0.923377
4.0087e-06 0.105071 0.894925
******************
45th points password value: 1e+10
IterCount: 10000
BestCost: 0.698288
optimal matrix:
0.348156 0.187141 0.464703
0.47187 0.337991 0.190138
0.471672 0.199072 0.329256
0.0281205 0.971053 0.000826586
0.873485 0.125162 0.00135287
0.499617 0.496085 0.00429784
0.277789 0.661588 0.0606231
0.45927 0.028994 0.511736
1.72848e-07 0.0147014 0.985298
1.47439e-08 0.0011032 0.998897
4.19942e-07 0.236454 0.763546
******************
46th points password value: 2e+10
IterCount: 10000
BestCost: 0.712789
optimal matrix:
0.0481531 0.580123 0.371724
0.568743 0.00445326 0.426804
0.525585 0.210101 0.264314
0.406789 0.447681 0.14553
0.519803 0.479675 0.000521293
0.56041 0.43728 0.00230992
0.489993 0.486715 0.0232919
0.222295 0.579373 0.198333
0.226639 3.01077e-05 0.773331
0.428105 7.72918e-06 0.571887
0.127089 5.1857e-05 0.872859
******************
47th points password value: 3e+10
IterCount: 10000
BestCost: 0.728252
optimal matrix:
0.150426 0.460013 0.389561
0.326926 0.110467 0.562606
0.500095 0.346632 0.153273
0.48212 0.347192 0.170689
0.969697 0.0299265 0.000376083
0.712512 0.286289 0.00119921
0.0542265 0.928861 0.0169128
0.0101167 0.846562 0.143321
0.0643473 0.0347807 0.900872
0.124289 0.0503764 0.825335
0.0899083 0.0683139 0.841778
******************
48th points password value: 4e+10
IterCount: 10000
BestCost: 0.743541
optimal matrix:
0.171404 0.380182 0.448414
0.021378 0.475382 0.50324
0.518291 0.397223 0.0844857
0.0128054 0.821288 0.165906
2.41861e-05 0.999709 0.000267227
0.4806 0.518847 0.000553607
0.0534129 0.934619 0.0119677
0.828642 0.0697643 0.101594
0.0364766 0.0536109 0.909912
0.143639 0.0998523 0.756509
0.0346471 0.0519218 0.913431
******************
49th points password value: 5e+10
IterCount: 10000
BestCost: 0.752610
optimal matrix:
0.181853 0.617025 0.201122
0.336341 0.0651706 0.598488
0.499993 0.5 7.21908e-06
0.161624 0.000363223 0.838013
0.296797 0.702995 0.000208521
0.468754 0.530602 0.00064359
0.0813565 0.909422 0.00922136
0.707953 0.214036 0.0780107
0.0967798 0.184291 0.718929
0.0181139 0.0536104 0.928276
0.064816 0.104503 0.830681
******************
50th points password value: 6e+10
IterCount: 10000
BestCost: 0.761959
optimal matrix:
0.00661973 0.527042 0.466338
0.245356 0.18225 0.572393
0.5 0.499996 4.46937e-06
0.643412 0.198546 0.158042
0.961664 6.52257e-05 0.0382707
0.562271 0.0960085 0.34172
0.00274809 0.00293702 0.994315
0.596109 0.378474 0.0254173
0.147936 0.292363 0.559702
0.293872 0.382682 0.323446
0.392355 0.313709 0.293935
******************
51th points password value: 7e+10
IterCount: 10000
BestCost: 0.764881
optimal matrix:
0.250407 0.278558 0.471036
0.164536 0.43495 0.400513
0.884301 0.100935 0.0147638
0.500012 0.499947 4.15645e-05
0.74744 0.0047801 0.24778
0.240685 0.759098 0.000217038
0.48403 0.512891 0.00307904
0.947386 0.0266396 0.025974
0.0650703 0.357268 0.577661
0.0514551 0.423572 0.524973
0.27559 0.463137 0.261273
******************
52th points password value: 8e+10
IterCount: 10000
BestCost: 0.767807
optimal matrix:
0.15648 0.483321 0.3602
0.657768 0.015668 0.326564
0.478563 0.476379 0.045058
0.221723 0.478654 0.299623
0.448931 0.50599 0.0450797
2.7457e-05 5.73967e-05 0.999915
0.994235 0.00123749 0.00452767
0.0984342 0.863095 0.0384708
0.0320444 0.122741 0.845214
0.127328 0.222778 0.649894
0.0802477 0.190872 0.728881
******************
53th points password value: 9e+10
IterCount: 10000
BestCost: 0.769711
optimal matrix:
0.807451 0.0393602 0.153189
0.261273 0.453172 0.285555
0.12778 0.160751 0.711469
0.157588 0.370478 0.471934
0.533666 0.00404434 0.46229
0.60697 0.392686 0.000343261
0.00037368 0.996183 0.0034433
0.949509 0.0094237 0.0410675
0.0454704 0.0506459 0.903884
0.0471801 0.144979 0.807841
0.0483825 0.0500519 0.901566


==> figs/montecarlo/perfect/terminal/bfieldbenchmark.dat <==
../dataset/montecarlo/bfield_test.txt
15 0.000816
43.5353 0.000119443
50.0656 0.00010706
57.5755 8.05899e-05
76.1435 6.93427e-05
66.2118 6.28287e-05
100.7 4.52831e-05
115.805 3.59225e-05
87.5651 3.38034e-05
133.176 2.7032e-05
176.125 2.45281e-05
153.152 2.35061e-05
267.864 2.06075e-05
202.543 1.89589e-05
232.925 1.78598e-05
354.25 1.33239e-05
407.387 1.23715e-05
308.043 1.19464e-05
538.769 1.14335e-05
468.495 1.04163e-05
712.522 8.53307e-06
619.585 6.71418e-06
819.401 5.85794e-06
942.311 5.77304e-06
1433.14 4.29826e-06
1083.66 4.20797e-06
1246.21 4.04427e-06
1895.32 3.16569e-06
1648.11 2.96097e-06
2506.57 2.39371e-06
2179.62 2.20222e-06
2882.55 1.99823e-06
3812.17 1.61588e-06
4384 1.49635e-06
3314.93 1.32733e-06
5041.6 1.1901e-06
5797.84 9.93474e-07
6667.51 8.99886e-07
8817.79 7.53023e-07
11661.5 5.89974e-07
10140.5 5.68022e-07
7667.64 5.32106e-07
13410.8 5.30917e-07
15422.4 4.5648e-07
17735.7 4.14982e-07
23455.5 3.03554e-07
20396.1 2.98097e-07
26973.8 2.43199e-07
31019.9 2.11477e-07
35672.9 1.43526e-07
41023.8 1.42356e-07
47177.4 9.32651e-08
62392.1 8.59084e-08
71750.9 8.25077e-08
54254 7.66764e-08
94890.5 5.14277e-08
82513.5 5.13855e-08
1.02114e+06 3.3061e-08
1.17431e+06 2.04375e-08
190859 1.67663e-08
1.35046e+06 1.56391e-08
144317 1.55214e-08
125493 1.46622e-08
441468 1.44971e-08
507688 1.43395e-08
583841 1.39764e-08
252411 1.33116e-08
219488 1.31215e-08
333813 1.27017e-08
109124 1.24629e-08
383885 1.12534e-08
290272 1.04729e-08
1.55303e+06 9.83883e-09
1.78598e+06 8.95865e-09
165964 8.67657e-09
2.05388e+06 6.42686e-09
887950 5.85619e-09
2.71626e+06 4.59456e-09
2.36196e+06 4.36925e-09
772130 4.3516e-09
671418 4.05113e-09
3.1237e+06 3.09889e-09
3.59225e+06 2.40518e-09
4.13109e+06 2.20765e-09
4.75075e+06 1.49871e-09
5.46337e+06 1.31787e-09
7.2253e+06 1.08508e-09
6.28287e+06 1.06957e-09
9.55546e+06 7.20007e-10
1.09888e+07 6.40653e-10
8.3091e+06 5.87308e-10
1.26371e+07 4.55801e-10
1.45327e+07 4.45892e-10
1.67126e+07 3.35077e-10
2.21024e+07 3.32996e-10
1.92194e+07 3.20509e-10
2.54177e+07 2.42351e-10
2.92304e+07 2.1895e-10
3.36149e+07 1.57073e-10
5.11241e+07 1.42399e-10
4.44557e+07 1.36765e-10
3.86572e+07 1.36585e-10
5.87927e+07 1.143e-10
7.77534e+07 8.64271e-11
6.76116e+07 7.80931e-11
8.94164e+07 6.62071e-11
1.02829e+08 5.36814e-11
1.18253e+08 5.27681e-11
1.35991e+08 4.11792e-11
1.5639e+08 3.83657e-11
1.79848e+08 2.89133e-11
2.06826e+08 2.16608e-11
2.37849e+08 1.6481e-11
2.73527e+08 1.57937e-11
3.61739e+08 1.34904e-11
3.14556e+08 1.2462e-11
4.16e+08 1e-11
5.5016e+08 8.43391e-12
4.784e+08 7.69231e-12
6.32684e+08 7.58673e-12
8.36725e+08 5.83227e-12
7.27587e+08 5.82749e-12
9.62233e+08 4.5727e-12
1.27255e+09 4.02341e-12
1.10657e+09 3.47019e-12
1.46344e+09 2.4053e-12
1.68295e+09 2.1391e-12
1.93539e+09 2.02543e-12
2.2257e+09 1.94096e-12
2.94349e+09 1.60354e-12
3.38502e+09 1.25258e-12
2.55956e+09 1.15645e-12
4.47669e+09 8.75648e-13
3.89277e+09 8.22037e-13
5.14819e+09 7.45893e-13
5.92042e+09 7.16166e-13
6.80848e+09 6.58003e-13
7.82975e+09 5.72177e-13
1.03548e+10 3.70841e-13
9.00421e+09 3.3762e-13
1.36943e+10 3.21302e-13
1.19081e+10 2.62007e-13
1.57484e+10 2.13355e-13
1.81107e+10 1.9436e-13
2.08273e+10 1.49803e-13
2.75441e+10 9.00374e-14
3.16757e+10 8.33446e-14
3.64271e+10 7.68659e-14
4.18911e+10 7.44788e-14
2.39514e+10 6.6802e-14
5.5401e+10 6.35367e-14
4.81748e+10 5.64611e-14
7.32678e+10 5.24104e-14
6.37112e+10 4.64597e-14
9.68967e+10 3.55017e-14
1.11431e+11 2.87173e-14
8.4258e+10 2.56355e-14
1.47368e+11 1.84572e-14
1.69473e+11 1.7938e-14
1.28146e+11 1.74801e-14
1.94894e+11 1.14934e-14
2.24128e+11 1.10651e-14
2.57747e+11 8.69069e-15
2.96409e+11 7.01732e-15
5.18422e+11 6.63552e-15
5.96185e+11 6.30677e-15
4.50801e+11 6.21116e-15
3.40871e+11 5.63263e-15
3.92001e+11 5.51019e-15
6.85613e+11 4.66736e-15
7.88455e+11 2.33368e-15
9.06723e+11 1.94106e-15
1.04273e+12 1.91804e-15
1.37901e+12 1.56634e-15
1.19914e+12 1.13415e-15
2.0973e+12 8.39172e-16
2.77369e+12 8.36432e-16
3.18974e+12 7.02252e-16
1.82374e+12 6.57987e-16
1.58586e+12 6.55794e-16
3.6682e+12 5.45227e-16
4.21843e+12 5.31003e-16
2.4119e+12 5.30702e-16
5.57887e+12 3.87175e-16
4.85119e+12 3.79288e-16
6.4157e+12 3.74082e-16
7.37806e+12 2.16859e-16
9.75748e+12 1.47579e-16
8.48477e+12 1.4143e-16
1.12211e+13 1.06941e-16
1.29043e+13 9.9192e-17
1.48399e+13 7.54721e-17
1.96258e+13 6.52203e-17
2.25697e+13 6.38025e-17
1.70659e+13 6.09402e-17
2.59551e+13 4.31514e-17
3.43256e+13 4.19512e-17
3.94745e+13 3.44527e-17
2.98484e+13 2.68021e-17
2.00936e+30 1.84337e-32
total number of guesses 2.00936e+30
number of equivalence classes 200
prob sanity 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
(100000,0.09808)
******************
1th points password value: 200000
(200000,0.11856)
******************
2th points password value: 300000
(300000,0.1452)
******************
3th points password value: 400000
(400000,0.156)
******************
4th points password value: 500000
(500000,0.16176)
******************
5th points password value: 600000
(600000,0.17448)
******************
6th points password value: 700000
(700000,0.18488)
******************
7th points password value: 800000
(800000,0.18488)
******************
8th points password value: 900000
(900000,0.19664)
******************
9th points password value: 1e+06
(1e+06,0.19664)
******************
10th points password value: 2e+06
(2e+06,0.24152)
******************
11th points password value: 3e+06
(3e+06,0.25472)
******************
12th points password value: 4e+06
(4e+06,0.26784)
******************
13th points password value: 5e+06
(5e+06,0.26784)
******************
14th points password value: 6e+06
(6e+06,0.2788)
******************
15th points password value: 7e+06
(7e+06,0.2788)
******************
16th points password value: 8e+06
(8e+06,0.2832)
******************
17th points password value: 9e+06
(9e+06,0.29448)
******************
18th points password value: 1e+07
(1e+07,0.29864)
******************
19th points password value: 2e+07
(2e+07,0.30776)
******************
20th points password value: 3e+07
(3e+07,0.34152)
******************
21th points password value: 4e+07
(4e+07,0.39208)
******************
22th points password value: 5e+07
(5e+07,0.4276)
******************
23th points password value: 6e+07
(6e+07,0.45024)
******************
24th points password value: 7e+07
(7e+07,0.46768)
******************
25th points password value: 8e+07
(8e+07,0.46768)
******************
26th points password value: 9e+07
(9e+07,0.48608)
******************
27th points password value: 1e+08
(1e+08,0.48608)
******************
28th points password value: 2e+08
(2e+08,0.53328)
******************
29th points password value: 3e+08
(3e+08,0.5424)
******************
30th points password value: 4e+08
(4e+08,0.55672)
******************
31th points password value: 5e+08
(5e+08,0.57128)
******************
32th points password value: 6e+08
(6e+08,0.57816)
******************
33th points password value: 7e+08
(7e+08,0.5852)
******************
34th points password value: 8e+08
(8e+08,0.59008)
******************
35th points password value: 9e+08
(9e+08,0.60232)
******************
36th points password value: 1e+09
(1e+09,0.60232)
******************
37th points password value: 2e+09
(2e+09,0.634)
******************
38th points password value: 3e+09
(3e+09,0.66464)
******************
39th points password value: 4e+09
(4e+09,0.67136)
******************
40th points password value: 5e+09
(5e+09,0.68256)
******************
41th points password value: 6e+09
(6e+09,0.69432)
******************
42th points password value: 7e+09
(7e+09,0.69432)
******************
43th points password value: 8e+09
(8e+09,0.70592)
******************
44th points password value: 9e+09
(9e+09,0.70592)
******************
45th points password value: 1e+10
(1e+10,0.70592)
******************
46th points password value: 2e+10
(2e+10,0.72384)
******************
47th points password value: 3e+10
(3e+10,0.7368)
******************
48th points password value: 4e+10
(4e+10,0.74992)
******************
49th points password value: 5e+10
(5e+10,0.75904)
******************
50th points password value: 6e+10
(6e+10,0.76856)
******************
51th points password value: 7e+10
(7e+10,0.7724)
******************
52th points password value: 8e+10
(8e+10,0.7724)
******************
53th points password value: 9e+10
(9e+10,0.7724)


==> figs/montecarlo/perfect/terminal/brazzers.dat <==
../dataset/montecarlo/brazzers.txt15 0.000877333
43.5353 0.000225105
50.0656 0.000155796
57.5755 0.000122969
66.2118 0.000110554
76.1435 8.7729e-05
87.5651 7.08045e-05
100.7 5.28303e-05
115.805 5.11205e-05
133.176 4.11487e-05
153.152 3.78709e-05
176.125 3.67921e-05
202.543 3.14007e-05
232.925 2.52442e-05
267.864 2.01595e-05
354.25 1.88568e-05
308.043 1.76599e-05
407.387 1.63972e-05
468.495 1.39169e-05
538.769 1.27698e-05
619.585 1.20726e-05
712.522 1.01611e-05
819.401 9.56797e-06
942.311 8.70201e-06
1246.21 6.32319e-06
1083.66 5.75828e-06
1433.14 5.27514e-06
1895.32 4.00987e-06
1648.11 3.8347e-06
2179.62 3.70706e-06
2506.57 3.07991e-06
2882.55 2.41453e-06
3314.93 2.26852e-06
3812.17 2.13002e-06
4384 1.76095e-06
5041.6 1.6106e-06
5797.84 1.25564e-06
7667.64 9.44228e-07
6667.51 9.35881e-07
8817.79 8.98185e-07
10140.5 7.13972e-07
11661.5 5.31663e-07
13410.8 5.27935e-07
15422.4 4.74635e-07
20396.1 3.90271e-07
17735.7 3.81152e-07
23455.5 3.71768e-07
26973.8 2.89169e-07
31019.9 2.5532e-07
35672.9 2.43322e-07
41023.8 1.22856e-07
71750.9 1.13727e-07
47177.4 1.12766e-07
62392.1 9.23194e-08
54254 8.69982e-08
82513.5 5.23551e-08
94890.5 5.18492e-08
1.02114e+06 3.85059e-08
1.17431e+06 2.44568e-08
144317 1.88474e-08
441468 1.87556e-08
252411 1.77489e-08
507688 1.72547e-08
125493 1.65747e-08
190859 1.61376e-08
1.35046e+06 1.60242e-08
165964 1.59071e-08
583841 1.35653e-08
109124 1.35625e-08
290272 1.3229e-08
1.55303e+06 1.22342e-08
333813 1.22224e-08
219488 1.2028e-08
1.78598e+06 1.09295e-08
383885 1.08366e-08
887950 6.75714e-09
2.05388e+06 6.66056e-09
671418 6.13627e-09
2.36196e+06 5.11439e-09
2.71626e+06 3.84352e-09
3.1237e+06 3.06048e-09
772130 2.64204e-09
3.59225e+06 2.54993e-09
4.13109e+06 2.13019e-09
4.75075e+06 1.43135e-09
6.28287e+06 1.37517e-09
5.46337e+06 1.33983e-09
7.2253e+06 1.02971e-09
9.55546e+06 7.99543e-10
8.3091e+06 7.07658e-10
1.09888e+07 5.67852e-10
1.26371e+07 4.87454e-10
1.45327e+07 4.01853e-10
1.67126e+07 3.54225e-10
1.92194e+07 3.03859e-10
2.54177e+07 2.51793e-10
2.21024e+07 2.2984e-10
2.92304e+07 1.87476e-10
3.36149e+07 1.49933e-10
4.44557e+07 1.24168e-10
3.86572e+07 1.11752e-10
5.87927e+07 9.59302e-11
5.11241e+07 9.46716e-11
6.76116e+07 8.04595e-11
8.94164e+07 5.86022e-11
7.77534e+07 5.50458e-11
1.02829e+08 4.82355e-11
1.18253e+08 3.5517e-11
1.35991e+08 3.52964e-11
1.5639e+08 2.81348e-11
1.79848e+08 2.24634e-11
2.06826e+08 1.99202e-11
2.37849e+08 1.95081e-11
2.73527e+08 1.65249e-11
3.14556e+08 1.14447e-11
3.61739e+08 9.17788e-12
5.5016e+08 7.63414e-12
4.16e+08 7.11538e-12
4.784e+08 6.68896e-12
6.32684e+08 5.24749e-12
7.27587e+08 5.11279e-12
8.36725e+08 3.92005e-12
9.62233e+08 3.3256e-12
1.10657e+09 2.67494e-12
1.27255e+09 2.67179e-12
1.46344e+09 2.1593e-12
1.93539e+09 1.42607e-12
1.68295e+09 1.37853e-12
2.2257e+09 1.36586e-12
3.38502e+09 9.80793e-13
2.55956e+09 8.28267e-13
2.94349e+09 8.15358e-13
4.47669e+09 7.77361e-13
3.89277e+09 6.88456e-13
5.14819e+09 5.43881e-13
5.92042e+09 4.45915e-13
7.82975e+09 3.37175e-13
6.80848e+09 3.23126e-13
9.00421e+09 2.70984e-13
1.03548e+10 2.35638e-13
1.19081e+10 1.84749e-13
1.36943e+10 1.75256e-13
1.57484e+10 1.29537e-13
1.81107e+10 9.27629e-14
2.08273e+10 8.64251e-14
2.39514e+10 7.51522e-14
2.75441e+10 6.38975e-14
3.64271e+10 5.161e-14
3.16757e+10 4.54607e-14
5.5401e+10 3.97105e-14
4.18911e+10 3.62845e-14
4.81748e+10 3.4873e-14
6.37112e+10 2.82525e-14
8.4258e+10 2.27871e-14
7.32678e+10 1.8562e-14
9.68967e+10 1.44484e-14
1.47368e+11 7.87146e-15
1.11431e+11 7.53828e-15
2.24128e+11 7.31725e-15
1.69473e+11 7.3168e-15
1.28146e+11 6.86717e-15
1.94894e+11 6.1572e-15
2.57747e+11 5.1213e-15
2.96409e+11 3.50866e-15
3.40871e+11 2.93366e-15
3.92001e+11 2.75509e-15
4.50801e+11 2.48446e-15
5.96185e+11 2.07989e-15
5.18422e+11 1.92893e-15
6.85613e+11 1.63358e-15
9.06723e+11 1.58814e-15
7.88455e+11 1.5727e-15
1.04273e+12 1.0741e-15
1.19914e+12 8.3393e-16
1.37901e+12 5.80125e-16
1.82374e+12 5.70256e-16
1.58586e+12 5.54903e-16
2.4119e+12 4.64364e-16
2.77369e+12 3.74952e-16
3.18974e+12 3.63666e-16
3.6682e+12 2.72613e-16
4.21843e+12 2.56019e-16
4.85119e+12 2.06135e-16
5.57887e+12 1.64908e-16
6.4157e+12 1.37163e-16
8.48477e+12 1.0843e-16
7.37806e+12 8.67437e-17
2.0973e+12 7.62884e-17
1.12211e+13 4.27765e-17
9.75748e+12 4.09942e-17
1.48399e+13 3.23452e-17
2.98484e+13 3.08225e-17
2.25697e+13 2.65844e-17
1.70659e+13 2.57824e-17
1.29043e+13 2.16982e-17
1.96258e+13 1.63051e-17
3.94745e+13 1.6213e-17
3.43256e+13 1.39837e-17
2.59551e+13 7.70561e-18
1.13955e+27 2.45361e-29
total number of guesses 1.13955e+27
number of equivalence classes 200
prob sanity 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
(100000,0.16764)
******************
1th points password value: 200000
(200000,0.18932)
******************
2th points password value: 300000
(300000,0.21904)
******************
3th points password value: 400000
(400000,0.24164)
******************
4th points password value: 500000
(500000,0.25748)
******************
5th points password value: 600000
(600000,0.26476)
******************
6th points password value: 700000
(700000,0.26476)
******************
7th points password value: 800000
(800000,0.28616)
******************
8th points password value: 900000
(900000,0.28616)
******************
9th points password value: 1e+06
(1e+06,0.2934)
******************
10th points password value: 2e+06
(2e+06,0.33744)
******************
11th points password value: 3e+06
(3e+06,0.36184)
******************
12th points password value: 4e+06
(4e+06,0.36184)
******************
13th points password value: 5e+06
(5e+06,0.36184)
******************
14th points password value: 6e+06
(6e+06,0.38036)
******************
15th points password value: 7e+06
(7e+06,0.38612)
******************
16th points password value: 8e+06
(8e+06,0.39084)
******************
17th points password value: 9e+06
(9e+06,0.39084)
******************
18th points password value: 1e+07
(1e+07,0.39084)
******************
19th points password value: 2e+07
(2e+07,0.4394)
******************
20th points password value: 3e+07
(3e+07,0.49236)
******************
21th points password value: 4e+07
(4e+07,0.58444)
******************
22th points password value: 5e+07
(5e+07,0.58444)
******************
23th points password value: 6e+07
(6e+07,0.58444)
******************
24th points password value: 7e+07
(7e+07,0.60824)
******************
25th points password value: 8e+07
(8e+07,0.62032)
******************
26th points password value: 9e+07
(9e+07,0.62032)
******************
27th points password value: 1e+08
(1e+08,0.63076)
******************
28th points password value: 2e+08
(2e+08,0.66032)
******************
29th points password value: 3e+08
(3e+08,0.68308)
******************
30th points password value: 4e+08
(4e+08,0.69816)
******************
31th points password value: 5e+08
(5e+08,0.70404)
******************
32th points password value: 6e+08
(6e+08,0.71644)
******************
33th points password value: 7e+08
(7e+08,0.72228)
******************
34th points password value: 8e+08
(8e+08,0.7282)
******************
35th points password value: 9e+08
(9e+08,0.73404)
******************
36th points password value: 1e+09
(1e+09,0.73404)
******************
37th points password value: 2e+09
(2e+09,0.76156)
******************
38th points password value: 3e+09
(3e+09,0.7818)
******************
39th points password value: 4e+09
(4e+09,0.79132)
******************
40th points password value: 5e+09
(5e+09,0.79628)
******************
41th points password value: 6e+09
(6e+09,0.80528)
******************
42th points password value: 7e+09
(7e+09,0.80968)
******************
43th points password value: 8e+09
(8e+09,0.80968)
******************
44th points password value: 9e+09
(9e+09,0.81372)
******************
45th points password value: 1e+10
(1e+10,0.82248)
******************
46th points password value: 2e+10
(2e+10,0.83392)
******************
47th points password value: 3e+10
(3e+10,0.85132)
******************
48th points password value: 4e+10
(4e+10,0.8546)
******************
49th points password value: 5e+10
(5e+10,0.8578)
******************
50th points password value: 6e+10
(6e+10,0.86416)
******************
51th points password value: 7e+10
(7e+10,0.86732)
******************
52th points password value: 8e+10
(8e+10,0.86732)
******************
53th points password value: 9e+10
(9e+10,0.86732)


==> figs/montecarlo/perfect/terminal/brazzers11by3.dat <==
../dataset/montecarlo/brazzers_test.txt
15 0.000912
43.5353 0.000222348
50.0656 0.000158192
57.5755 0.000127832
66.2118 0.000112367
76.1435 9.66595e-05
87.5651 7.03477e-05
115.805 5.45746e-05
100.7 5.16386e-05
133.176 4.08483e-05
176.125 3.99717e-05
153.152 3.81321e-05
202.543 3.35731e-05
267.864 2.21008e-05
232.925 2.19813e-05
354.25 1.91955e-05
407.387 1.70845e-05
308.043 1.61016e-05
468.495 1.40023e-05
538.769 1.24729e-05
619.585 1.22663e-05
712.522 9.76811e-06
942.311 8.74446e-06
819.401 8.39638e-06
1083.66 6.49652e-06
1246.21 6.48368e-06
1433.14 5.4147e-06
1648.11 3.88324e-06
1895.32 3.58778e-06
2506.57 3.28737e-06
2179.62 3.26662e-06
2882.55 2.41453e-06
3314.93 2.26852e-06
3812.17 2.22445e-06
4384 1.91606e-06
5041.6 1.66614e-06
5797.84 1.15905e-06
8817.79 8.25604e-07
7667.64 8.1381e-07
6667.51 8.03898e-07
10140.5 6.94249e-07
11661.5 5.48813e-07
15422.4 5.1354e-07
13410.8 5.13021e-07
23455.5 3.92232e-07
20396.1 3.53009e-07
17735.7 3.51832e-07
26973.8 2.72857e-07
31019.9 2.60478e-07
35672.9 2.46686e-07
41023.8 1.26756e-07
71750.9 1.14842e-07
47177.4 1.05135e-07
62392.1 1.00013e-07
54254 9.87946e-08
82513.5 5.52637e-08
94890.5 4.72123e-08
1.02114e+06 3.81534e-08
1.17431e+06 2.52062e-08
441468 1.93899e-08
125493 1.78496e-08
252411 1.7115e-08
1.35046e+06 1.64685e-08
507688 1.6388e-08
144317 1.55214e-08
290272 1.51582e-08
165964 1.4943e-08
333813 1.39e-08
190859 1.38322e-08
383885 1.31289e-08
219488 1.31215e-08
1.55303e+06 1.20023e-08
583841 1.1921e-08
1.78598e+06 1.14223e-08
109124 9.53043e-09
887950 6.75714e-09
2.05388e+06 6.42686e-09
671418 5.60009e-09
2.36196e+06 5.41922e-09
2.71626e+06 3.79934e-09
3.1237e+06 2.89401e-09
4.13109e+06 2.42067e-09
772130 2.38302e-09
3.59225e+06 2.33837e-09
5.46337e+06 1.52287e-09
6.28287e+06 1.3497e-09
4.75075e+06 1.2798e-09
7.2253e+06 1.02971e-09
9.55546e+06 8.03729e-10
8.3091e+06 7.50984e-10
1.09888e+07 5.53292e-10
1.26371e+07 4.4947e-10
1.45327e+07 3.35795e-10
1.67126e+07 3.06356e-10
1.92194e+07 2.74722e-10
2.21024e+07 2.46128e-10
2.54177e+07 2.36056e-10
2.92304e+07 2.05266e-10
3.36149e+07 1.47553e-10
3.86572e+07 1.13821e-10
4.44557e+07 1.13371e-10
5.87927e+07 9.38892e-11
5.11241e+07 9.38892e-11
6.76116e+07 6.86272e-11
8.94164e+07 5.63655e-11
7.77534e+07 5.35025e-11
1.02829e+08 4.51235e-11
1.18253e+08 3.92379e-11
1.35991e+08 3.52964e-11
1.5639e+08 2.60887e-11
1.79848e+08 2.40202e-11
2.37849e+08 2.08535e-11
2.06826e+08 1.77928e-11
2.73527e+08 1.72561e-11
3.14556e+08 1.14447e-11
3.61739e+08 9.06731e-12
5.5016e+08 8.57932e-12
4.784e+08 7.69231e-12
4.16e+08 6.73077e-12
6.32684e+08 5.18426e-12
7.27587e+08 4.94786e-12
8.36725e+08 4.01566e-12
9.62233e+08 3.57502e-12
1.10657e+09 3.10871e-12
1.27255e+09 2.70323e-12
1.46344e+09 2.0773e-12
2.2257e+09 1.50963e-12
1.68295e+09 1.4736e-12
1.93539e+09 1.4054e-12
3.38502e+09 9.92609e-13
4.47669e+09 8.22037e-13
2.94349e+09 7.88179e-13
2.55956e+09 6.25108e-13
5.14819e+09 6.21578e-13
3.89277e+09 5.34324e-13
5.92042e+09 4.32402e-13
6.80848e+09 3.52502e-13
7.82975e+09 2.86088e-13
9.00421e+09 2.66542e-13
1.36943e+10 2.16149e-13
1.03548e+10 2.08598e-13
1.19081e+10 1.74671e-13
1.57484e+10 1.37157e-13
1.81107e+10 1.14849e-13
2.39514e+10 1.00203e-13
2.08273e+10 7.68223e-14
2.75441e+10 6.38975e-14
3.64271e+10 5.27081e-14
3.16757e+10 4.79863e-14
5.5401e+10 4.04325e-14
4.18911e+10 3.24651e-14
4.81748e+10 2.65699e-14
6.37112e+10 2.51133e-14
8.4258e+10 2.46861e-14
7.32678e+10 1.74701e-14
9.68967e+10 1.7338e-14
1.47368e+11 9.77147e-15
1.28146e+11 8.74004e-15
1.11431e+11 6.46138e-15
2.24128e+11 6.06796e-15
1.94894e+11 5.74672e-15
1.69473e+11 5.66462e-15
2.57747e+11 5.58687e-15
2.96409e+11 4.04846e-15
3.92001e+11 3.2653e-15
4.50801e+11 2.48446e-15
5.18422e+11 2.46903e-15
3.40871e+11 2.34693e-15
5.96185e+11 2.28117e-15
9.06723e+11 1.67637e-15
7.88455e+11 1.31904e-15
1.04273e+12 1.22755e-15
6.85613e+11 1.16684e-15
1.19914e+12 7.33859e-16
1.58586e+12 6.55794e-16
1.82374e+12 6.14121e-16
1.37901e+12 5.80125e-16
2.4119e+12 5.30702e-16
2.77369e+12 4.32637e-16
4.21843e+12 3.60324e-16
3.18974e+12 3.00965e-16
4.85119e+12 2.1438e-16
3.6682e+12 1.96282e-16
5.57887e+12 1.86418e-16
6.4157e+12 1.37163e-16
8.48477e+12 1.03715e-16
7.37806e+12 8.67437e-17
2.0973e+12 7.62884e-17
1.12211e+13 5.70354e-17
9.75748e+12 4.9193e-17
1.48399e+13 4.31269e-17
2.98484e+13 4.02032e-17
2.25697e+13 3.89904e-17
1.29043e+13 3.09975e-17
1.70659e+13 1.87508e-17
3.43256e+13 1.39837e-17
3.94745e+13 1.21598e-17
2.59551e+13 9.24674e-18
1.96258e+13 8.15254e-18
1.13955e+27 2.44308e-29
total number of guesses 1.13955e+27
number of equivalence classes 200
prob sanity 1
total 1
group 0.07656
group 0.08552
group 0.08968
group 0.09224
group 0.09488
group 0.09168
group 0.09072
group 0.10048
group 0.09384
group 0.09168
group 0.09272
sanity check for all groups 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
IterCount: 10000
BestCost: 0.134913
optimal matrix:
0.686742 0.261815 0.0514422
0.57465 0.127717 0.297633
0.000228095 0.243464 0.756308
6.82959e-05 0.493464 0.506468
0.00215212 0.36163 0.636218
8.84247e-06 2.80319e-05 0.999963
7.35524e-05 0.355331 0.644596
0.000276425 0.258098 0.741625
6.21302e-06 0.00125618 0.998738
1.119e-06 0.165522 0.834477
6.0534e-05 0.276286 0.723653
******************
1th points password value: 200000
IterCount: 10000
BestCost: 0.178069
optimal matrix:
0.47801 0.493607 0.0283828
0.341525 0.494177 0.164298
0.0192547 0.0536825 0.927063
0.000271636 0.0568292 0.942899
0.000182296 0.12264 0.877178
0.0620311 0.071884 0.866085
0.10318 0.0981208 0.798699
0.0148317 0.0452605 0.939908
0.00167075 0.150722 0.847607
0.027204 0.0687543 0.904042
0.0465095 0.0892219 0.864269
******************
2th points password value: 300000
IterCount: 10000
BestCost: 0.202788
optimal matrix:
0.781834 0.199211 0.0189545
0.0562783 0.833826 0.109896
0.317783 0.0561621 0.626054
7.05436e-05 0.0090567 0.990873
4.7781e-05 0.0601511 0.939801
1.51167e-05 0.179147 0.820838
9.77726e-05 0.120236 0.879667
3.95025e-06 0.19411 0.805886
2.25008e-06 0.0889783 0.911019
5.47426e-05 0.00501573 0.99493
4.03968e-05 0.000618295 0.999341
******************
3th points password value: 400000
IterCount: 10000
BestCost: 0.217029
optimal matrix:
0.00475973 0.985962 0.00927826
0.0343567 0.911937 0.0537064
0.315633 0.377937 0.30643
0.401555 6.02478e-06 0.598439
0.312154 0.000245578 0.6876
0.0329883 0.000100389 0.966911
0.952926 8.76943e-05 0.0469861
0.0896879 4.07038e-08 0.910312
0.276387 4.97366e-05 0.723563
0.604683 0.000126587 0.39519
0.507136 1.78117e-05 0.492846
******************
4th points password value: 500000
IterCount: 10000
BestCost: 0.237256
optimal matrix:
0.465416 0.527828 0.00675609
0.0238459 0.936896 0.0392578
0.479165 0.297684 0.223151
0.364838 0.118871 0.516291
0.000557136 0.0154064 0.984036
0.442453 0.000286872 0.55726
0.357017 0.394186 0.248797
0.478285 0.137309 0.384406
0.35256 0.383101 0.26434
0.454866 0.0173858 0.527748
0.0135054 9.60019e-05 0.986399
******************
5th points password value: 600000
IterCount: 10000
BestCost: 0.241531
optimal matrix:
0.339524 0.653875 0.0066011
0.0144545 0.946811 0.0387347
0.702384 0.105931 0.191685
0.16584 0.202571 0.631588
0.0245322 0.0639527 0.911515
0.305111 0.118882 0.576007
0.129806 0.0801199 0.790074
0.101042 0.125813 0.773145
0.41088 0.450703 0.138417
0.402563 1.34979e-06 0.597436
0.245942 0.494669 0.259389
******************
6th points password value: 700000
IterCount: 10000
BestCost: 0.248909
optimal matrix:
0.994124 0.000772219 0.00510361
0.486952 0.483452 0.0295959
0.80029 0.0314932 0.168216
0.177188 0.0730579 0.749754
0.453002 0.402317 0.144681
0.477041 0.102303 0.420656
0.0794636 0.00858282 0.911954
0.650759 0.115856 0.233385
0.0317058 0.0580958 0.910198
0.164969 0.0860136 0.749018
0.147127 0.0404156 0.812458
******************
7th points password value: 800000
IterCount: 10000
BestCost: 0.249957
optimal matrix:
0.445837 0.547399 0.00676361
0.923684 0.0369208 0.0393947
0.507719 0.268203 0.224078
0.0203775 0.0190417 0.960581
0.00306754 0.0270762 0.969856
9.39698e-05 0.0140318 0.985874
1.7342e-05 0.054761 0.945222
0.249772 0.105715 0.644513
1.80378e-05 0.0014616 0.99852
0.00017974 0.0411636 0.958657
0.000121914 0.00378125 0.996097
******************
8th points password value: 900000
IterCount: 10000
BestCost: 0.256482
optimal matrix:
0.501685 0.493068 0.00524637
0.37598 0.593521 0.0304984
0.530838 0.296252 0.17291
0.105091 0.0767206 0.818189
0.00510612 0.00263164 0.992262
0.0853816 0.0965287 0.81809
0.159548 0.0729402 0.767512
1.91177e-05 0.000519417 0.999461
0.0682255 0.542593 0.389181
0.0105797 0.000427657 0.988993
0.180158 0.0769277 0.742914
******************
9th points password value: 1e+06
IterCount: 10000
BestCost: 0.265040
optimal matrix:
0.00772985 0.743706 0.248564
0.0190749 0.971505 0.00942024
0.103876 0.843464 0.0526603
0.508442 0.123226 0.368333
0.699154 0.0229148 0.277932
0.00583613 0.113675 0.880489
0.148556 0.183491 0.667953
0.905027 0.0946018 0.000371465
0.902754 0.00420049 0.093045
0.915442 0.0137542 0.0708039
0.383724 0.565403 0.0508733
******************
10th points password value: 2e+06
IterCount: 10000
BestCost: 0.305451
optimal matrix:
0.000513281 0.997416 0.00207047
0.047926 0.940094 0.0119799
0.021012 0.910745 0.0682434
0.0992372 0.419554 0.481209
0.109154 2.05538e-05 0.890825
0.407871 3.90148e-05 0.59209
0.0699206 0.000247174 0.929832
0.137232 0.000112978 0.862655
0.0647615 0.000106589 0.935132
0.737349 0.000280929 0.26237
0.148054 7.92746e-06 0.851938
******************
11th points password value: 3e+06
IterCount: 10000
BestCost: 0.328303
optimal matrix:
0.616167 0.3824 0.00143317
0.616643 0.375086 0.00827093
0.721341 0.231352 0.0473065
0.353721 0.42475 0.221529
0.286207 0.0133826 0.70041
0.339225 0.00143124 0.659344
0.00280279 0.0201873 0.97701
0.202489 0.0664863 0.731025
0.361805 0.000157576 0.638037
0.0168931 0.00383226 0.979275
0.000628841 0.00252095 0.99685
******************
12th points password value: 4e+06
IterCount: 10000
BestCost: 0.345245
optimal matrix:
0.998994 0.000174057 0.000832412
0.615275 0.379904 0.00482079
0.447743 0.524867 0.0273896
0.659319 0.211772 0.12891
0.113088 0.105369 0.781542
0.708164 0.0936889 0.198147
0.082755 0.742249 0.174996
0.198259 0.0506537 0.751087
0.106276 0.0590046 0.83472
0.0412826 0.0540299 0.904688
0.0155781 0.093826 0.890596
******************
13th points password value: 5e+06
IterCount: 10000
BestCost: 0.346363
optimal matrix:
0.000919605 0.000495723 0.998585
0.0029289 0.0028645 0.994207
0.0166724 0.0163347 0.966993
0.0783369 0.115426 0.806237
0.500128 0.490208 0.00966475
0.495 0.438906 0.0660931
0.492962 0.498245 0.00879263
0.478725 0.503776 0.0174983
0.507141 0.486218 0.00664083
0.495494 0.501453 0.00305337
0.499338 0.476989 0.0236733
******************
14th points password value: 6e+06
IterCount: 10000
BestCost: 0.360492
optimal matrix:
0.0986302 0.900724 0.000645851
0.49697 0.499275 0.00375499
0.969658 0.00885275 0.0214897
0.522453 0.376545 0.101001
0.126939 0.151833 0.721228
0.313315 0.238626 0.448058
0.119748 0.0728707 0.807382
0.0873077 0.00587298 0.906819
0.152607 0.0138297 0.833563
0.109306 0.0882093 0.802484
0.0652133 0.0532845 0.881502
******************
15th points password value: 7e+06
IterCount: 10000
BestCost: 0.371458
optimal matrix:
0.215488 0.784112 0.000399849
0.000814324 0.000904198 0.998281
0.759956 0.226718 0.0133263
0.307808 0.598139 0.0940528
0.378861 0.173434 0.447705
0.0418098 0.0948843 0.863306
0.113826 0.110328 0.775846
0.197892 0.198091 0.604017
0.280249 0.460127 0.259624
0.269949 0.195018 0.535033
0.263822 0.299689 0.436489
******************
16th points password value: 8e+06
IterCount: 10000
BestCost: 0.377468
optimal matrix:
0.000239246 0.000164129 0.999597
0.000880179 0.00095014 0.99817
0.811856 0.177876 0.0102672
0.502867 0.448814 0.048319
0.13299 0.165242 0.701768
0.156991 0.15387 0.689139
0.337312 0.45309 0.209599
0.42231 0.235616 0.342073
0.099488 0.0762345 0.824278
0.163746 0.326133 0.510121
0.140308 0.421716 0.437976
******************
17th points password value: 9e+06
IterCount: 10000
BestCost: 0.380806
optimal matrix:
0.000169379 0.147953 0.851877
0.542333 0.456546 0.00112167
0.499709 0.493913 0.00637805
0.0394421 0.930543 0.0300153
0.384484 0.175883 0.439633
0.198281 0.041934 0.759785
0.00882346 0.990176 0.00100045
0.810029 0.13313 0.0568411
0.188831 0.0541447 0.757025
0.325607 0.672949 0.0014446
0.286023 0.146239 0.567738
******************
18th points password value: 1e+07
IterCount: 10000
BestCost: 0.382107
optimal matrix:
0.000113036 0.0426894 0.957198
0.958174 0.0397481 0.00207828
0.0342954 0.953769 0.0119361
0.0234466 0.920463 0.0560906
0.0952836 0.069568 0.835148
0.04793 0.0681903 0.88388
0.504773 0.198122 0.297106
0.32074 0.0229853 0.656274
0.0645741 0.0320633 0.903363
0.0606965 0.00160655 0.937697
0.199533 0.00311441 0.797353
******************
19th points password value: 2e+07
IterCount: 10000
BestCost: 0.406431
optimal matrix:
0.55105 0.0815328 0.367417
0.350827 0.648039 0.00113327
0.457825 0.535436 0.00673919
0.4972 0.4551 0.0477
0.0886093 0.242098 0.669292
0.0573825 0.000103117 0.942514
0.185795 0.000447612 0.813757
0.332391 0.000310612 0.667298
0.029949 0.000178272 0.969873
0.00350534 1.40165e-05 0.996481
0.0781785 0.000227893 0.921594
******************
20th points password value: 3e+07
IterCount: 10000
BestCost: 0.444953
optimal matrix:
0.987879 0.000111159 0.0120103
0.000507109 0.000388127 0.999105
0.00255246 0.00220681 0.995241
0.012002 0.0156384 0.97236
0.245473 0.216038 0.538489
0.385555 0.329536 0.284908
0.498574 0.501328 9.80112e-05
0.687001 0.312894 0.000105265
0.495578 0.504421 1.64715e-06
0.484446 0.515535 1.87334e-05
0.498634 0.500812 0.00055388
******************
21th points password value: 4e+07
IterCount: 10000
BestCost: 0.479569
optimal matrix:
0.5 0.499366 0.000633854
0.690033 0.309364 0.000603124
0.493896 0.503238 0.0028661
0.861016 0.125602 0.0133828
0.041532 0.682859 0.275609
0.418261 0.152988 0.428751
0.123201 0.0346675 0.842132
0.280924 1.28526e-06 0.719074
0.144227 0.0213966 0.834376
0.00210289 0.0698346 0.928062
0.112442 0.000194239 0.887364
******************
22th points password value: 5e+07
IterCount: 10000
BestCost: 0.511441
optimal matrix:
0.512535 0.0173011 0.470164
9.50068e-05 0.526004 0.473901
0.000616193 0.997486 0.00189738
0.501851 0.484874 0.0132745
0.106827 0.708512 0.184661
0.0927278 0.621508 0.285764
0.181253 0.260278 0.558469
0.0934317 5.20463e-05 0.906516
0.294714 2.43993e-06 0.705284
0.345606 1.47917e-05 0.65438
0.280162 3.68687e-05 0.719801
******************
23th points password value: 6e+07
IterCount: 10000
BestCost: 0.531235
optimal matrix:
0.195815 0.264604 0.539582
0.434816 0.0244121 0.540772
0.000977047 0.00112627 0.997897
0.00691599 0.00708525 0.985999
0.0986141 0.0984944 0.802891
0.152127 0.151693 0.696179
0.295964 0.295785 0.408251
0.48781 0.511927 0.000263354
0.511575 0.488421 3.85009e-06
0.506276 0.493524 0.000199704
0.496765 0.503045 0.000190964
******************
24th points password value: 7e+07
IterCount: 10000
BestCost: 0.546447
optimal matrix:
0.217649 0.361026 0.421325
0.557695 0.330685 0.111621
0.000824866 0.000830374 0.998345
0.00589834 0.0039243 0.990177
0.0822038 0.0822127 0.835583
0.126125 0.126382 0.747493
0.245526 0.245808 0.508666
0.490024 0.509923 5.31573e-05
0.508591 0.491139 0.000269846
0.500402 0.499527 7.03466e-05
0.500274 0.499656 7.01161e-05
******************
25th points password value: 8e+07
IterCount: 10000
BestCost: 0.557445
optimal matrix:
0.231589 0.470837 0.297575
0.000137487 0.412303 0.58756
0.116331 0.000623631 0.883046
0.00371349 0.00442384 0.991863
0.0797103 0.0623043 0.857985
0.11918 0.0956103 0.78521
0.233753 0.185677 0.58057
0.519851 0.48014 9.79142e-06
0.489922 0.510074 3.54074e-06
0.663277 0.336717 6.04549e-06
0.56388 0.436086 3.33123e-05
******************
26th points password value: 9e+07
IterCount: 10000
BestCost: 0.565651
optimal matrix:
0.340219 0.417869 0.241913
0.440727 0.000104989 0.559168
0.000982929 0.000610191 0.998407
0.00441995 0.00286085 0.992719
0.0514149 0.061147 0.887438
0.0951442 0.093846 0.81101
0.184365 0.181217 0.634418
0.500854 0.499131 1.57367e-05
0.493917 0.50607 1.20694e-05
0.513934 0.486031 3.53464e-05
0.508983 0.491015 2.63046e-06
******************
27th points password value: 1e+08
IterCount: 10000
BestCost: 0.571696
optimal matrix:
0.188347 0.002215 0.809438
0.10037 0.42375 0.47588
0.349125 0.000596777 0.650278
0.00355882 0.0028079 0.993633
0.0502979 0.0595843 0.890118
0.076871 0.0907349 0.832394
0.149047 0.176157 0.674796
0.418099 0.581892 8.80355e-06
0.504914 0.494981 0.000105332
0.465497 0.534042 0.000461016
0.447138 0.552828 3.34088e-05
******************
28th points password value: 2e+08
IterCount: 10000
BestCost: 0.644762
optimal matrix:
0.0186036 0.96879 0.0126062
0.472904 0.279044 0.248052
0.348259 0.519254 0.132488
0.000835759 0.00137997 0.997784
0.0180954 0.0196095 0.962295
0.457637 0.529645 0.0127181
0.0528125 0.0628682 0.884319
0.437615 0.477755 0.0846298
0.392796 0.459663 0.147541
0.300015 0.324766 0.375218
0.45607 0.468866 0.0750642
******************
29th points password value: 3e+08
IterCount: 10000
BestCost: 0.664956
optimal matrix:
0.00091514 0.095728 0.903357
0.0202394 0.214236 0.765524
0.834883 0.0545409 0.110576
0.224557 0.425755 0.349688
0.014188 0.0145247 0.971287
0.0212326 0.0223276 0.95644
0.0417584 0.0431028 0.915139
0.356552 0.36607 0.277378
0.46659 0.531856 0.0015537
0.538117 0.461583 0.000299617
0.472593 0.527394 1.34602e-05
******************
30th points password value: 4e+08
IterCount: 10000
BestCost: 0.681654
optimal matrix:
0.5 0.142052 0.357948
0.128903 0.399968 0.471128
0.528095 0.437854 0.0340505
0.662032 0.336629 0.00133845
0.540708 0.440296 0.0189954
0.0133546 0.957842 0.0288031
0.466627 0.477151 0.0562229
0.481673 0.0373785 0.480948
8.04615e-08 0.0536414 0.946359
2.16016e-06 0.133988 0.86601
2.22513e-09 0.0359276 0.964072
******************
31th points password value: 5e+08
IterCount: 10000
BestCost: 0.690767
optimal matrix:
0.378058 0.482032 0.13991
0.954289 0.0233088 0.0224019
0.977763 0.0220913 0.000145307
0.313502 0.685466 0.00103202
0.232811 0.752532 0.0146568
0.0484047 0.929329 0.0222667
0.497983 0.458774 0.0432427
0.581001 0.048646 0.370353
3.37255e-06 0.0438572 0.956139
0.000300925 0.037807 0.961892
3.47923e-07 0.170369 0.829631
******************
32th points password value: 6e+08
IterCount: 10000
BestCost: 0.696674
optimal matrix:
0.0309443 0.905598 0.0634573
0.0171341 0.373799 0.609067
0.114122 0.753172 0.132706
0.500013 0.499188 0.000798327
0.312235 0.676384 0.0113815
0.0509321 0.931718 0.0173496
0.0587748 0.907843 0.0333817
0.665026 0.0494025 0.285572
4.32652e-05 1.19944e-06 0.999956
5.70105e-06 0.197801 0.802193
0.000639472 0.210165 0.789195
******************
33th points password value: 7e+08
IterCount: 10000
BestCost: 0.699715
optimal matrix:
0.886919 0.035946 0.0771353
0.66538 0.290652 0.0439678
0.0730428 0.286574 0.640383
0.509359 0.490122 0.000519513
0.921983 0.0668981 0.0111188
0.0117294 0.971384 0.0168863
0.420003 0.547333 0.0326637
0.583475 0.136288 0.280237
1.16098e-06 4.22255e-05 0.999957
2.54993e-06 1.66139e-05 0.999981
3.07944e-06 6.44375e-05 0.999932
******************
34th points password value: 8e+08
IterCount: 10000
BestCost: 0.702646
optimal matrix:
0.405158 0.0997684 0.495073
0.419017 0.282573 0.29841
0.480419 0.401216 0.118365
0.847223 0.152102 0.00067424
0.27418 0.716165 0.00965479
0.405171 0.580216 0.0146132
0.0152528 0.956453 0.028294
0.299323 0.457623 0.243054
1.26033e-06 2.34825e-05 0.999975
4.2722e-08 0.000155851 0.999844
6.95492e-06 1.2102e-08 0.999993
******************
35th points password value: 9e+08
IterCount: 10000
BestCost: 0.704921
optimal matrix:
0.565429 0.0437351 0.390836
0.0570712 0.104837 0.838091
0.464443 0.50966 0.0258973
0.0233195 0.8191 0.15758
0.549329 0.442155 0.0085152
0.404269 0.582819 0.012912
0.0626887 0.912346 0.0249651
0.261752 0.523757 0.214491
7.8957e-07 4.75365e-06 0.999994
5.20084e-05 9.27242e-09 0.999948
1.31732e-05 2.67743e-05 0.99996
******************
36th points password value: 1e+09
IterCount: 10000
BestCost: 0.712789
optimal matrix:
0.499882 0.0284269 0.471691
0.5 0.140604 0.359396
0.292513 0.289708 0.417779
0.60246 0.397067 0.000473184
0.152652 0.840355 0.0069927
0.525209 0.464255 0.010536
0.445639 0.534008 0.0203525
0.328063 0.496867 0.17507
0.0035714 0.0595902 0.936838
0.00252884 0.0440614 0.95341
0.00581181 0.0953676 0.898821
******************
37th points password value: 2e+09
IterCount: 10000
BestCost: 0.747724
optimal matrix:
0.540389 0.439702 0.0199088
0.201821 0.275275 0.522904
0.510615 0.278586 0.210799
0.000114409 0.00472437 0.995161
0.393339 0.00135502 0.605306
0.00232965 0.00232562 0.995345
0.00448598 0.00445589 0.991058
0.0386146 0.0433903 0.917995
0.484761 0.487528 0.0277109
0.469678 0.465824 0.0644989
0.454953 0.452982 0.0920654
******************
38th points password value: 3e+09
IterCount: 10000
BestCost: 0.768330
optimal matrix:
0.406083 0.0854489 0.508468
0.651678 0.271004 0.0773184
0.428538 0.419516 0.151946
0.539109 6.41197e-05 0.460827
0.000826813 0.515304 0.483869
0.00127562 0.00139631 0.997328
0.504532 0.494726 0.000742109
0.0400137 0.0231327 0.936854
0.462523 0.36799 0.169487
0.35363 0.485028 0.161341
0.472055 0.439915 0.0880306
******************
39th points password value: 4e+09
IterCount: 10000
BestCost: 0.777262
optimal matrix:
0.706951 0.0477261 0.245323
0.518031 0.29266 0.189309
0.653159 0.226907 0.119934
0.317555 0.0160725 0.666372
0.000737728 0.345796 0.653466
0.00110935 0.00100827 0.997882
0.00217903 0.00214798 0.995673
0.018658 0.0169511 0.964391
0.501357 0.452762 0.0458812
0.50475 0.454147 0.0411025
0.521278 0.473326 0.00539542
******************
40th points password value: 5e+09
IterCount: 10000
BestCost: 0.786343
optimal matrix:
0.640086 0.0103765 0.349537
0.858133 0.104279 0.037588
0.454157 0.133884 0.411959
0.453416 0.487091 0.0594932
0.743473 0.217247 0.0392803
0.0127337 0.985704 0.00156269
0.0166258 0.980369 0.00300521
0.921759 0.0523497 0.0258917
0.224705 0.0824789 0.692816
1.71034e-07 0.136256 0.863744
3.34421e-08 0.0215752 0.978425
******************
41th points password value: 6e+09
IterCount: 10000
BestCost: 0.791494
optimal matrix:
0.609971 0.155709 0.234319
0.0531296 0.579576 0.367295
0.189551 0.271421 0.539027
0.363178 2.97745e-05 0.636792
0.000451112 0.000435137 0.999114
0.155129 0.000678122 0.844193
0.00133033 0.00131165 0.997358
0.011485 0.0127552 0.97576
0.30788 0.303432 0.388688
0.523848 0.47614 1.12677e-05
0.483807 0.516178 1.50929e-05
******************
42th points password value: 7e+09
IterCount: 10000
BestCost: 0.795245
optimal matrix:
0.304925 0.619371 0.0757043
0.558555 0.000835935 0.440609
0.489599 0.120284 0.390117
0.25815 0.219991 0.521859
0.000379247 0.0147934 0.984827
0.000756461 0.000742191 0.998501
0.00111148 0.00110567 0.997783
0.00958609 0.009531 0.980883
0.258587 0.25675 0.484662
0.492924 0.507075 2.72092e-07
0.510436 0.489554 9.85545e-06
******************
43th points password value: 8e+09
IterCount: 10000
BestCost: 0.798019
optimal matrix:
0.478159 0.211549 0.310292
0.455406 0.191763 0.352831
0.500007 0.31042 0.189573
0.360621 0.444338 0.195041
0.184881 0.000103034 0.815016
0.000518938 0.000627057 0.998854
0.0010862 0.000926073 0.997988
0.00858798 0.00798197 0.98343
0.230621 0.214364 0.555015
0.481192 0.518797 1.15151e-05
0.554911 0.444937 0.000152223
******************
44th points password value: 9e+09
IterCount: 10000
BestCost: 0.800156
optimal matrix:
0.277338 0.401212 0.321449
0.203795 0.494298 0.301907
0.0526028 0.530681 0.416717
0.17636 0.45834 0.3653
0.373928 0.0723787 0.553694
0.000419954 0.00033845 0.999242
0.00156531 0.000878777 0.997556
0.0068817 0.00758813 0.98553
0.186854 0.205017 0.608129
0.49246 0.507537 3.37935e-06
0.461325 0.538596 7.86175e-05
******************
45th points password value: 1e+10
IterCount: 10000
BestCost: 0.801784
optimal matrix:
0.508132 0.243379 0.248489
0.34518 0.300772 0.354048
0.49932 0.500041 0.000638617
0.719413 1.7873e-05 0.280569
0.503569 0.000257037 0.496174
0.000397102 0.000388082 0.999215
0.00075703 0.000813393 0.99843
0.00652144 0.00724862 0.98623
0.176772 0.173099 0.650129
0.477771 0.522153 7.65847e-05
0.531972 0.467924 0.000103636
******************
46th points password value: 2e+10
IterCount: 10000
BestCost: 0.823281
optimal matrix:
0.394315 0.495725 0.10996
0.695287 0.0368793 0.267833
0.686207 0.156773 0.15702
0.453385 0.0972287 0.449386
0.527175 0.342066 0.130759
0.5996 0.400176 0.000224296
0.793745 0.205776 0.000478148
0.995073 0.000642935 0.00428425
0.0446866 0.853105 0.102209
0.275971 0.0945233 0.629506
0.291746 0.0448105 0.663444
******************
47th points password value: 3e+10
IterCount: 10000
BestCost: 0.838165
optimal matrix:
0.505952 0.271276 0.222773
0.0895061 0.353278 0.557216
0.36363 0.500001 0.136369
0.236896 0.5 0.263104
0.428084 0.054667 0.517249
0.118647 0.000103158 0.88125
0.000199357 0.000198377 0.999602
0.0017185 0.00171091 0.996571
0.0463575 0.0461769 0.907466
0.486784 0.494583 0.0186335
0.484923 0.47609 0.0389871
******************
48th points password value: 4e+10
IterCount: 10000
BestCost: 0.848571
optimal matrix:
0.200641 0.2888 0.510559
0.0428972 0.667183 0.28992
0.499391 0.45999 0.0406193
0.274006 0.558058 0.167937
0.5943 0.201679 0.204021
0.00012215 0.360749 0.639129
0.30357 0.539771 0.156659
0.00231328 0.00118295 0.996504
0.0328637 0.0316476 0.935489
0.518102 0.444947 0.036951
0.488823 0.486561 0.0246164
******************
49th points password value: 5e+10
IterCount: 10000
BestCost: 0.855597
optimal matrix:
0.283251 0.0161923 0.700557
0.466379 0.226366 0.307255
0.0380026 0.893026 0.068971
0.365129 0.628683 0.00618817
0.223597 0.125684 0.650719
0.123877 0.754101 0.122022
9.0223e-05 0.999799 0.000110871
0.509873 0.489209 0.000918457
0.0212499 0.953432 0.0253182
0.382193 0.162988 0.45482
0.427921 0.0633845 0.508695
******************
50th points password value: 6e+10
IterCount: 10000
BestCost: 0.860417
optimal matrix:
0.565946 0.318549 0.115505
0.171251 0.471348 0.357401
0.501068 0.19133 0.307602
0.487033 0.332494 0.180473
0.507487 0.407931 0.084582
3.21746e-05 0.744427 0.255541
0.999811 0.000152463 3.64595e-05
0.000790438 0.000676461 0.998533
0.468753 0.522762 0.00848558
0.202142 0.489921 0.307936
0.401491 0.430301 0.168208
******************
51th points password value: 7e+10
IterCount: 10000
BestCost: 0.862050
optimal matrix:
0.439416 0.508133 0.052451
0.462973 0.00940392 0.527623
0.266458 0.529352 0.204189
0.571781 0.19015 0.23807
0.390217 0.216308 0.393474
0.504563 0.437862 0.0575742
0.621099 0.0893686 0.289533
0.00128056 0.000911079 0.997808
0.0182545 0.0129849 0.968761
0.484577 0.47537 0.0400529
0.536433 0.334259 0.129307
******************
52th points password value: 8e+10
IterCount: 10000
BestCost: 0.864420
optimal matrix:
0.677057 0.0681138 0.254829
0.262036 0.64663 0.0913344
0.623879 0.0557471 0.320374
0.675326 0.146316 0.178358
0.483366 0.433359 0.083275
0.281318 0.493603 0.22508
0.937052 5.8176e-05 0.0628896
0.000518247 0.000565943 0.998916
0.643925 0.351977 0.00409752
0.456709 0.49888 0.0444104
0.398342 0.434882 0.166776
******************
53th points password value: 9e+10
IterCount: 10000
BestCost: 0.865556
optimal matrix:
0.0758408 0.704522 0.219637
0.269467 0.468254 0.262279
0.122845 0.752216 0.124938
0.241578 0.460519 0.297904
0.143057 0.736543 0.1204
0.777033 0.0996607 0.123306
0.981739 0.0181873 7.37717e-05
0.999321 7.13912e-05 0.000607808
0.00738472 0.975442 0.0171733
0.270654 0.0961949 0.633151
0.279884 0.0712519 0.648865


==> figs/montecarlo/perfect/terminal/brazzersbenchmark.dat <==
../dataset/montecarlo/brazzers_test.txt
15 0.000912
43.5353 0.000222348
50.0656 0.000158192
57.5755 0.000127832
66.2118 0.000112367
76.1435 9.66595e-05
87.5651 7.03477e-05
115.805 5.45746e-05
100.7 5.16386e-05
133.176 4.08483e-05
176.125 3.99717e-05
153.152 3.81321e-05
202.543 3.35731e-05
267.864 2.21008e-05
232.925 2.19813e-05
354.25 1.91955e-05
407.387 1.70845e-05
308.043 1.61016e-05
468.495 1.40023e-05
538.769 1.24729e-05
619.585 1.22663e-05
712.522 9.76811e-06
942.311 8.74446e-06
819.401 8.39638e-06
1083.66 6.49652e-06
1246.21 6.48368e-06
1433.14 5.4147e-06
1648.11 3.88324e-06
1895.32 3.58778e-06
2506.57 3.28737e-06
2179.62 3.26662e-06
2882.55 2.41453e-06
3314.93 2.26852e-06
3812.17 2.22445e-06
4384 1.91606e-06
5041.6 1.66614e-06
5797.84 1.15905e-06
8817.79 8.25604e-07
7667.64 8.1381e-07
6667.51 8.03898e-07
10140.5 6.94249e-07
11661.5 5.48813e-07
15422.4 5.1354e-07
13410.8 5.13021e-07
23455.5 3.92232e-07
20396.1 3.53009e-07
17735.7 3.51832e-07
26973.8 2.72857e-07
31019.9 2.60478e-07
35672.9 2.46686e-07
41023.8 1.26756e-07
71750.9 1.14842e-07
47177.4 1.05135e-07
62392.1 1.00013e-07
54254 9.87946e-08
82513.5 5.52637e-08
94890.5 4.72123e-08
1.02114e+06 3.81534e-08
1.17431e+06 2.52062e-08
441468 1.93899e-08
125493 1.78496e-08
252411 1.7115e-08
1.35046e+06 1.64685e-08
507688 1.6388e-08
144317 1.55214e-08
290272 1.51582e-08
165964 1.4943e-08
333813 1.39e-08
190859 1.38322e-08
383885 1.31289e-08
219488 1.31215e-08
1.55303e+06 1.20023e-08
583841 1.1921e-08
1.78598e+06 1.14223e-08
109124 9.53043e-09
887950 6.75714e-09
2.05388e+06 6.42686e-09
671418 5.60009e-09
2.36196e+06 5.41922e-09
2.71626e+06 3.79934e-09
3.1237e+06 2.89401e-09
4.13109e+06 2.42067e-09
772130 2.38302e-09
3.59225e+06 2.33837e-09
5.46337e+06 1.52287e-09
6.28287e+06 1.3497e-09
4.75075e+06 1.2798e-09
7.2253e+06 1.02971e-09
9.55546e+06 8.03729e-10
8.3091e+06 7.50984e-10
1.09888e+07 5.53292e-10
1.26371e+07 4.4947e-10
1.45327e+07 3.35795e-10
1.67126e+07 3.06356e-10
1.92194e+07 2.74722e-10
2.21024e+07 2.46128e-10
2.54177e+07 2.36056e-10
2.92304e+07 2.05266e-10
3.36149e+07 1.47553e-10
3.86572e+07 1.13821e-10
4.44557e+07 1.13371e-10
5.87927e+07 9.38892e-11
5.11241e+07 9.38892e-11
6.76116e+07 6.86272e-11
8.94164e+07 5.63655e-11
7.77534e+07 5.35025e-11
1.02829e+08 4.51235e-11
1.18253e+08 3.92379e-11
1.35991e+08 3.52964e-11
1.5639e+08 2.60887e-11
1.79848e+08 2.40202e-11
2.37849e+08 2.08535e-11
2.06826e+08 1.77928e-11
2.73527e+08 1.72561e-11
3.14556e+08 1.14447e-11
3.61739e+08 9.06731e-12
5.5016e+08 8.57932e-12
4.784e+08 7.69231e-12
4.16e+08 6.73077e-12
6.32684e+08 5.18426e-12
7.27587e+08 4.94786e-12
8.36725e+08 4.01566e-12
9.62233e+08 3.57502e-12
1.10657e+09 3.10871e-12
1.27255e+09 2.70323e-12
1.46344e+09 2.0773e-12
2.2257e+09 1.50963e-12
1.68295e+09 1.4736e-12
1.93539e+09 1.4054e-12
3.38502e+09 9.92609e-13
4.47669e+09 8.22037e-13
2.94349e+09 7.88179e-13
2.55956e+09 6.25108e-13
5.14819e+09 6.21578e-13
3.89277e+09 5.34324e-13
5.92042e+09 4.32402e-13
6.80848e+09 3.52502e-13
7.82975e+09 2.86088e-13
9.00421e+09 2.66542e-13
1.36943e+10 2.16149e-13
1.03548e+10 2.08598e-13
1.19081e+10 1.74671e-13
1.57484e+10 1.37157e-13
1.81107e+10 1.14849e-13
2.39514e+10 1.00203e-13
2.08273e+10 7.68223e-14
2.75441e+10 6.38975e-14
3.64271e+10 5.27081e-14
3.16757e+10 4.79863e-14
5.5401e+10 4.04325e-14
4.18911e+10 3.24651e-14
4.81748e+10 2.65699e-14
6.37112e+10 2.51133e-14
8.4258e+10 2.46861e-14
7.32678e+10 1.74701e-14
9.68967e+10 1.7338e-14
1.47368e+11 9.77147e-15
1.28146e+11 8.74004e-15
1.11431e+11 6.46138e-15
2.24128e+11 6.06796e-15
1.94894e+11 5.74672e-15
1.69473e+11 5.66462e-15
2.57747e+11 5.58687e-15
2.96409e+11 4.04846e-15
3.92001e+11 3.2653e-15
4.50801e+11 2.48446e-15
5.18422e+11 2.46903e-15
3.40871e+11 2.34693e-15
5.96185e+11 2.28117e-15
9.06723e+11 1.67637e-15
7.88455e+11 1.31904e-15
1.04273e+12 1.22755e-15
6.85613e+11 1.16684e-15
1.19914e+12 7.33859e-16
1.58586e+12 6.55794e-16
1.82374e+12 6.14121e-16
1.37901e+12 5.80125e-16
2.4119e+12 5.30702e-16
2.77369e+12 4.32637e-16
4.21843e+12 3.60324e-16
3.18974e+12 3.00965e-16
4.85119e+12 2.1438e-16
3.6682e+12 1.96282e-16
5.57887e+12 1.86418e-16
6.4157e+12 1.37163e-16
8.48477e+12 1.03715e-16
7.37806e+12 8.67437e-17
2.0973e+12 7.62884e-17
1.12211e+13 5.70354e-17
9.75748e+12 4.9193e-17
1.48399e+13 4.31269e-17
2.98484e+13 4.02032e-17
2.25697e+13 3.89904e-17
1.29043e+13 3.09975e-17
1.70659e+13 1.87508e-17
3.43256e+13 1.39837e-17
3.94745e+13 1.21598e-17
2.59551e+13 9.24674e-18
1.96258e+13 8.15254e-18
1.13955e+27 2.44308e-29
total number of guesses 1.13955e+27
number of equivalence classes 200
prob sanity 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
(100000,0.16896)
******************
1th points password value: 200000
(200000,0.19184)
******************
2th points password value: 300000
(300000,0.2204)
******************
3th points password value: 400000
(400000,0.25176)
******************
4th points password value: 500000
(500000,0.26016)
******************
5th points password value: 600000
(600000,0.26016)
******************
6th points password value: 700000
(700000,0.26688)
******************
7th points password value: 800000
(800000,0.26688)
******************
8th points password value: 900000
(900000,0.28576)
******************
9th points password value: 1e+06
(1e+06,0.28576)
******************
10th points password value: 2e+06
(2e+06,0.33664)
******************
11th points password value: 3e+06
(3e+06,0.36088)
******************
12th points password value: 4e+06
(4e+06,0.36088)
******************
13th points password value: 5e+06
(5e+06,0.36088)
******************
14th points password value: 6e+06
(6e+06,0.37928)
******************
15th points password value: 7e+06
(7e+06,0.39088)
******************
16th points password value: 8e+06
(8e+06,0.39088)
******************
17th points password value: 9e+06
(9e+06,0.39088)
******************
18th points password value: 1e+07
(1e+07,0.39088)
******************
19th points password value: 2e+07
(2e+07,0.43888)
******************
20th points password value: 3e+07
(3e+07,0.47928)
******************
21th points password value: 4e+07
(4e+07,0.58448)
******************
22th points password value: 5e+07
(5e+07,0.58552)
******************
23th points password value: 6e+07
(6e+07,0.58552)
******************
24th points password value: 7e+07
(7e+07,0.60472)
******************
25th points password value: 8e+07
(8e+07,0.62128)
******************
26th points password value: 9e+07
(9e+07,0.62128)
******************
27th points password value: 1e+08
(1e+08,0.6316)
******************
28th points password value: 2e+08
(2e+08,0.66088)
******************
29th points password value: 3e+08
(3e+08,0.68376)
******************
30th points password value: 4e+08
(4e+08,0.70512)
******************
31th points password value: 5e+08
(5e+08,0.70512)
******************
32th points password value: 6e+08
(6e+08,0.7112)
******************
33th points password value: 7e+08
(7e+08,0.71688)
******************
34th points password value: 8e+08
(8e+08,0.71688)
******************
35th points password value: 9e+08
(9e+08,0.72688)
******************
36th points password value: 1e+09
(1e+09,0.73216)
******************
37th points password value: 2e+09
(2e+09,0.75456)
******************
38th points password value: 3e+09
(3e+09,0.77432)
******************
39th points password value: 4e+09
(4e+09,0.78816)
******************
40th points password value: 5e+09
(5e+09,0.7928)
******************
41th points password value: 6e+09
(6e+09,0.80224)
******************
42th points password value: 7e+09
(7e+09,0.80224)
******************
43th points password value: 8e+09
(8e+09,0.81064)
******************
44th points password value: 9e+09
(9e+09,0.8156)
******************
45th points password value: 1e+10
(1e+10,0.8156)
******************
46th points password value: 2e+10
(2e+10,0.8356)
******************
47th points password value: 3e+10
(3e+10,0.84208)
******************
48th points password value: 4e+10
(4e+10,0.85232)
******************
49th points password value: 5e+10
(5e+10,0.8592)
******************
50th points password value: 6e+10
(6e+10,0.86264)
******************
51th points password value: 7e+10
(7e+10,0.86568)
******************
52th points password value: 8e+10
(8e+10,0.86568)
******************
53th points password value: 9e+10
(9e+10,0.87152)


==> figs/montecarlo/perfect/terminal/clixsense.dat <==
../dataset/montecarlo/clixsense.txt15 0.00102933
43.5353 0.000104743
50.0656 8.54878e-05
57.5755 5.97477e-05
66.2118 4.83298e-05
76.1435 4.78045e-05
87.5651 3.65443e-05
100.7 3.13804e-05
115.805 2.83235e-05
133.176 2.25267e-05
153.152 2.11555e-05
176.125 1.93045e-05
232.925 1.63143e-05
202.543 1.54041e-05
267.864 1.5381e-05
354.25 1.30981e-05
308.043 1.28553e-05
407.387 1.03096e-05
468.495 9.47716e-06
538.769 9.28041e-06
619.585 7.29521e-06
712.522 6.3998e-06
819.401 5.56504e-06
942.311 4.54203e-06
1246.21 4.07637e-06
1433.14 4.07498e-06
1083.66 4.02341e-06
1895.32 3.08127e-06
1648.11 2.79108e-06
2179.62 2.27562e-06
2506.57 2.12243e-06
2882.55 1.66519e-06
3314.93 1.53246e-06
3812.17 1.4375e-06
4384 1.14964e-06
6667.51 9.65877e-07
5797.84 9.58978e-07
5041.6 9.04475e-07
7667.64 7.51209e-07
8817.79 6.39616e-07
10140.5 6.19302e-07
11661.5 5.52243e-07
15422.4 4.2795e-07
17735.7 4.21748e-07
13410.8 3.99679e-07
20396.1 2.7064e-07
26973.8 2.68408e-07
23455.5 2.40455e-07
31019.9 2.14056e-07
41023.8 1.95984e-07
35672.9 1.14373e-07
54254 8.99473e-08
94890.5 8.768e-08
47177.4 8.1395e-08
62392.1 7.1804e-08
71750.9 5.96508e-08
82513.5 5.0416e-08
1.02114e+06 3.35311e-08
1.17431e+06 1.88365e-08
1.35046e+06 1.64388e-08
383885 1.45877e-08
165964 1.39789e-08
219488 1.36682e-08
144317 1.30269e-08
441468 1.25943e-08
109124 1.24629e-08
583841 1.23321e-08
252411 1.22023e-08
190859 1.15268e-08
887950 1.07664e-08
290272 1.06107e-08
1.55303e+06 9.9161e-09
333813 9.70603e-09
507688 9.6122e-09
125493 8.92482e-09
1.78598e+06 8.04039e-09
2.05388e+06 5.04411e-09
772130 5.02506e-09
2.36196e+06 4.45392e-09
671418 3.3958e-09
2.71626e+06 3.15139e-09
3.1237e+06 2.66351e-09
3.59225e+06 2.28269e-09
4.13109e+06 1.7332e-09
4.75075e+06 1.49029e-09
5.46337e+06 1.45698e-09
6.28287e+06 1.20327e-09
7.2253e+06 9.18993e-10
8.3091e+06 6.78774e-10
9.55546e+06 6.23727e-10
1.09888e+07 5.78772e-10
1.26371e+07 5.09611e-10
1.45327e+07 4.51397e-10
1.92194e+07 3.9127e-10
1.67126e+07 3.80552e-10
2.21024e+07 2.67845e-10
2.54177e+07 2.47072e-10
2.92304e+07 2.13477e-10
3.36149e+07 1.82062e-10
3.86572e+07 1.65558e-10
4.44557e+07 1.33166e-10
5.11241e+07 1.14232e-10
5.87927e+07 1.09537e-10
6.76116e+07 8.40092e-11
7.77534e+07 6.99648e-11
8.94164e+07 6.26283e-11
1.02829e+08 5.52374e-11
1.18253e+08 4.49882e-11
1.35991e+08 3.70612e-11
1.79848e+08 3.35839e-11
1.5639e+08 2.83906e-11
2.06826e+08 2.43684e-11
2.73527e+08 2.04733e-11
3.14556e+08 1.99647e-11
2.37849e+08 1.96763e-11
3.61739e+08 1.48173e-11
4.16e+08 1.33654e-11
4.784e+08 1.10368e-11
5.5016e+08 9.59721e-12
7.27587e+08 8.46635e-12
6.32684e+08 7.83962e-12
8.36725e+08 6.02349e-12
1.10657e+09 5.13299e-12
9.62233e+08 4.9884e-12
1.27255e+09 3.52048e-12
1.46344e+09 3.08862e-12
1.68295e+09 2.82836e-12
1.93539e+09 2.48011e-12
2.2257e+09 2.35431e-12
2.55956e+09 2.17225e-12
2.94349e+09 1.35893e-12
3.89277e+09 1.33581e-12
3.38502e+09 1.20531e-12
4.47669e+09 1.05435e-12
5.14819e+09 7.92512e-13
5.92042e+09 6.41847e-13
7.82975e+09 6.28372e-13
6.80848e+09 5.81628e-13
9.00421e+09 4.30909e-13
1.19081e+10 3.25829e-13
1.03548e+10 3.1676e-13
1.36943e+10 2.86251e-13
1.81107e+10 2.18655e-13
1.57484e+10 2.10815e-13
2.08273e+10 1.78612e-13
2.75441e+10 1.33604e-13
3.64271e+10 1.0871e-13
2.39514e+10 1.05213e-13
3.16757e+10 9.9761e-14
4.81748e+10 7.72188e-14
4.18911e+10 7.35239e-14
5.5401e+10 4.90966e-14
6.37112e+10 4.70875e-14
7.32678e+10 3.60322e-14
8.4258e+10 3.32313e-14
9.68967e+10 3.0548e-14
1.11431e+11 2.47686e-14
1.28146e+11 1.65436e-14
1.47368e+11 1.54715e-14
1.69473e+11 1.39255e-14
1.94894e+11 1.1083e-14
2.24128e+11 1.01728e-14
2.57747e+11 8.06992e-15
3.40871e+11 7.39283e-15
2.96409e+11 5.53289e-15
4.50801e+11 4.79147e-15
3.92001e+11 4.2857e-15
5.18422e+11 4.08933e-15
5.96185e+11 4.0256e-15
7.88455e+11 3.29759e-15
6.85613e+11 2.97544e-15
9.06723e+11 2.11752e-15
1.04273e+12 1.87968e-15
1.19914e+12 1.33429e-15
1.37901e+12 1.21826e-15
1.58586e+12 1.00891e-15
2.0973e+12 7.2474e-16
1.82374e+12 6.57987e-16
3.6682e+12 5.7794e-16
2.4119e+12 5.47286e-16
4.21843e+12 4.83592e-16
3.18974e+12 4.13827e-16
4.85119e+12 4.1227e-16
6.4157e+12 3.49143e-16
2.77369e+12 3.31689e-16
8.48477e+12 2.07431e-16
5.57887e+12 1.79248e-16
7.37806e+12 1.40958e-16
9.75748e+12 1.14784e-16
1.29043e+13 1.08491e-16
1.48399e+13 8.62539e-17
1.12211e+13 7.84236e-17
1.70659e+13 6.79718e-17
1.96258e+13 5.09534e-17
2.25697e+13 4.60796e-17
3.43256e+13 3.72899e-17
2.59551e+13 3.69869e-17
3.94745e+13 3.2426e-17
2.98484e+13 3.21626e-17
1.9683e+30 2.86135e-32
total number of guesses 1.9683e+30
number of equivalence classes 200
prob sanity 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
(100000,0.08712)
******************
1th points password value: 200000
(200000,0.10504)
******************
2th points password value: 300000
(300000,0.12616)
******************
3th points password value: 400000
(400000,0.13572)
******************
4th points password value: 500000
(500000,0.14104)
******************
5th points password value: 600000
(600000,0.1564)
******************
6th points password value: 700000
(700000,0.1564)
******************
7th points password value: 800000
(800000,0.16144)
******************
8th points password value: 900000
(900000,0.17344)
******************
9th points password value: 1e+06
(1e+06,0.178)
******************
10th points password value: 2e+06
(2e+06,0.22156)
******************
11th points password value: 3e+06
(3e+06,0.23432)
******************
12th points password value: 4e+06
(4e+06,0.25464)
******************
13th points password value: 5e+06
(5e+06,0.25464)
******************
14th points password value: 6e+06
(6e+06,0.25464)
******************
15th points password value: 7e+06
(7e+06,0.25872)
******************
16th points password value: 8e+06
(8e+06,0.25872)
******************
17th points password value: 9e+06
(9e+06,0.27576)
******************
18th points password value: 1e+07
(1e+07,0.27576)
******************
19th points password value: 2e+07
(2e+07,0.28868)
******************
20th points password value: 3e+07
(3e+07,0.32292)
******************
21th points password value: 4e+07
(4e+07,0.36724)
******************
22th points password value: 5e+07
(5e+07,0.39724)
******************
23th points password value: 6e+07
(6e+07,0.4356)
******************
24th points password value: 7e+07
(7e+07,0.45108)
******************
25th points password value: 8e+07
(8e+07,0.45108)
******************
26th points password value: 9e+07
(9e+07,0.45108)
******************
27th points password value: 1e+08
(1e+08,0.45108)
******************
28th points password value: 2e+08
(2e+08,0.495)
******************
29th points password value: 3e+08
(3e+08,0.51036)
******************
30th points password value: 4e+08
(4e+08,0.53296)
******************
31th points password value: 5e+08
(5e+08,0.53296)
******************
32th points password value: 6e+08
(6e+08,0.5396)
******************
33th points password value: 7e+08
(7e+08,0.54524)
******************
34th points password value: 8e+08
(8e+08,0.55756)
******************
35th points password value: 9e+08
(9e+08,0.564)
******************
36th points password value: 1e+09
(1e+09,0.57056)
******************
37th points password value: 2e+09
(2e+09,0.60288)
******************
38th points password value: 3e+09
(3e+09,0.62132)
******************
39th points password value: 4e+09
(4e+09,0.6336)
******************
40th points password value: 5e+09
(5e+09,0.63928)
******************
41th points password value: 6e+09
(6e+09,0.65032)
******************
42th points password value: 7e+09
(7e+09,0.656)
******************
43th points password value: 8e+09
(8e+09,0.66132)
******************
44th points password value: 9e+09
(9e+09,0.66132)
******************
45th points password value: 1e+10
(1e+10,0.6724)
******************
46th points password value: 2e+10
(2e+10,0.69844)
******************
47th points password value: 3e+10
(3e+10,0.71992)
******************
48th points password value: 4e+10
(4e+10,0.73104)
******************
49th points password value: 5e+10
(5e+10,0.73608)
******************
50th points password value: 6e+10
(6e+10,0.74656)
******************
51th points password value: 7e+10
(7e+10,0.74656)
******************
52th points password value: 8e+10
(8e+10,0.75556)
******************
53th points password value: 9e+10
(9e+10,0.76032)


==> figs/montecarlo/perfect/terminal/clixsense11by3.dat <==
../dataset/montecarlo/clixsense_test.txt
15 0.00105067
43.5353 9.73922e-05
50.0656 9.10805e-05
57.5755 5.55792e-05
66.2118 5.4371e-05
76.1435 4.93804e-05
87.5651 3.92851e-05
100.7 3.17776e-05
115.805 2.69419e-05
133.176 2.52299e-05
153.152 2.14167e-05
176.125 2.08943e-05
202.543 1.6984e-05
267.864 1.52316e-05
308.043 1.48031e-05
232.925 1.44253e-05
354.25 1.35498e-05
538.769 1.03941e-05
407.387 1.02114e-05
468.495 9.05026e-06
619.585 7.48889e-06
712.522 6.3998e-06
819.401 5.46741e-06
942.311 4.92407e-06
1246.21 4.62203e-06
1433.14 3.46094e-06
1648.11 3.3493e-06
1083.66 3.17443e-06
1895.32 3.12348e-06
2506.57 2.26605e-06
2179.62 2.16551e-06
3314.93 1.47213e-06
2882.55 1.47092e-06
3812.17 1.44799e-06
5797.84 1.06246e-06
6667.51 1.03187e-06
5041.6 9.20343e-07
4384 9.12409e-07
7667.64 7.61642e-07
8817.79 6.80443e-07
10140.5 6.23246e-07
11661.5 4.80212e-07
17735.7 4.42046e-07
15422.4 3.9942e-07
13410.8 3.69852e-07
26973.8 2.84721e-07
20396.1 2.62796e-07
23455.5 2.52393e-07
31019.9 2.2953e-07
41023.8 1.93059e-07
35672.9 1.211e-07
54254 8.84728e-08
94890.5 8.51507e-08
47177.4 7.4612e-08
62392.1 5.51352e-08
71750.9 5.12886e-08
82513.5 4.75074e-08
1.02114e+06 3.48629e-08
1.17431e+06 1.84619e-08
1.35046e+06 1.67647e-08
219488 1.56729e-08
165964 1.5425e-08
383885 1.50045e-08
441468 1.28662e-08
583841 1.27432e-08
144317 1.21954e-08
109124 1.17298e-08
290272 1.10241e-08
190859 1.0479e-08
1.55303e+06 1.0354e-08
887950 1.00907e-08
252411 9.82526e-09
333813 9.34655e-09
507688 8.35158e-09
1.78598e+06 7.34609e-09
125493 7.01236e-09
2.05388e+06 4.82988e-09
772130 4.76604e-09
2.36196e+06 4.40312e-09
671418 3.45538e-09
2.71626e+06 3.03358e-09
3.1237e+06 2.68912e-09
3.59225e+06 2.27156e-09
4.13109e+06 1.87844e-09
4.75075e+06 1.65026e-09
5.46337e+06 1.34715e-09
6.28287e+06 1.19691e-09
7.2253e+06 9.96498e-10
8.3091e+06 7.02844e-10
1.09888e+07 6.18813e-10
9.55546e+06 6.11169e-10
1.45327e+07 5.00941e-10
1.26371e+07 4.4947e-10
1.92194e+07 4.37057e-10
1.67126e+07 3.44651e-10
2.21024e+07 2.85942e-10
2.54177e+07 2.36056e-10
2.92304e+07 1.97055e-10
3.86572e+07 1.75905e-10
3.36149e+07 1.73732e-10
4.44557e+07 1.40364e-10
5.11241e+07 1.11102e-10
5.87927e+07 1.10218e-10
6.76116e+07 8.04595e-11
7.77534e+07 6.17337e-11
1.02829e+08 6.14614e-11
8.94164e+07 6.0839e-11
1.18253e+08 4.66795e-11
1.79848e+08 3.91441e-11
1.35991e+08 3.41199e-11
1.5639e+08 2.96695e-11
2.06826e+08 2.39816e-11
3.14556e+08 2.11091e-11
2.37849e+08 1.98445e-11
2.73527e+08 1.93034e-11
3.61739e+08 1.50385e-11
4.16e+08 1.32692e-11
4.784e+08 1.02007e-11
5.5016e+08 7.85226e-12
7.27587e+08 7.36682e-12
6.32684e+08 7.20739e-12
8.36725e+08 5.44982e-12
9.62233e+08 5.40409e-12
1.10657e+09 4.9884e-12
1.27255e+09 3.83481e-12
1.46344e+09 2.95196e-12
1.68295e+09 2.89967e-12
1.93539e+09 2.31477e-12
2.2257e+09 2.26445e-12
2.55956e+09 2.18788e-12
3.38502e+09 1.22894e-12
3.89277e+09 1.15085e-12
2.94349e+09 1.11432e-12
4.47669e+09 1.03648e-12
5.14819e+09 7.92512e-13
5.92042e+09 7.70216e-13
7.82975e+09 6.02829e-13
6.80848e+09 5.05252e-13
9.00421e+09 4.44236e-13
1.19081e+10 3.56061e-13
1.36943e+10 3.09618e-13
1.03548e+10 2.85856e-13
1.81107e+10 2.38533e-13
1.57484e+10 1.98115e-13
2.08273e+10 1.53645e-13
2.75441e+10 1.45222e-13
2.39514e+10 1.23584e-13
3.16757e+10 1.08601e-13
3.64271e+10 9.66314e-14
4.18911e+10 8.02079e-14
4.81748e+10 7.80491e-14
5.5401e+10 6.35367e-14
6.37112e+10 4.5204e-14
8.4258e+10 3.51302e-14
7.32678e+10 3.38484e-14
1.11431e+11 3.01531e-14
9.68967e+10 2.88967e-14
1.28146e+11 1.62315e-14
1.69473e+11 1.36895e-14
1.47368e+11 1.14e-14
1.94894e+11 1.1083e-14
2.24128e+11 9.28041e-15
3.40871e+11 8.21426e-15
2.57747e+11 7.44916e-15
2.96409e+11 5.12804e-15
3.92001e+11 4.89794e-15
5.18422e+11 4.62944e-15
4.50801e+11 4.614e-15
5.96185e+11 3.35466e-15
7.88455e+11 2.94246e-15
6.85613e+11 2.80041e-15
9.06723e+11 2.20575e-15
1.04273e+12 2.07148e-15
1.19914e+12 1.46772e-15
1.37901e+12 1.33429e-15
1.58586e+12 1.2107e-15
2.0973e+12 8.01028e-16
2.4119e+12 7.62884e-16
1.82374e+12 6.57987e-16
3.6682e+12 6.32463e-16
4.21843e+12 4.36181e-16
6.4157e+12 3.61613e-16
3.18974e+12 3.51126e-16
2.77369e+12 3.17267e-16
4.85119e+12 2.96834e-16
8.48477e+12 2.07431e-16
5.57887e+12 1.72078e-16
7.37806e+12 1.40958e-16
1.48399e+13 1.18599e-16
9.75748e+12 1.14784e-16
1.12211e+13 1.14071e-16
1.29043e+13 9.29925e-17
1.70659e+13 6.56279e-17
2.25697e+13 4.60796e-17
3.43256e+13 3.96206e-17
2.98484e+13 3.7523e-17
1.96258e+13 3.66864e-17
2.59551e+13 2.77402e-17
3.94745e+13 2.63461e-17
1.9683e+30 2.93451e-32
total number of guesses 1.9683e+30
number of equivalence classes 200
prob sanity 1
total 1
group 0.08104
group 0.08352
group 0.09224
group 0.08904
group 0.09064
group 0.1028
group 0.09472
group 0.09096
group 0.09064
group 0.092
group 0.0924
sanity check for all groups 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
IterCount: 10000
BestCost: 0.070574
optimal matrix:
0.584284 0.0635399 0.352176
0.0457728 0.213541 0.740686
0.0155623 0.0322099 0.952228
0.038902 0.0698923 0.891206
0.0442762 0.318418 0.637306
0.00533615 0.59687 0.397793
0.0141948 0.0534685 0.932337
0.120021 0.0831852 0.796794
0.0215235 0.00157884 0.976898
8.54688e-05 0.0536243 0.94629
0.078651 0.0313304 0.890019
******************
1th points password value: 200000
IterCount: 10000
BestCost: 0.101038
optimal matrix:
0.100128 0.10181 0.798062
0.346312 0.352171 0.301517
0.423818 0.227089 0.349093
0.376457 0.345384 0.278159
0.206424 0.703008 0.0905678
0.37317 0.537669 0.08916
0.269442 0.478505 0.252053
0.499384 0.241659 0.258957
0.395283 0.0511169 0.553601
0.491399 0.340409 0.168192
0.393228 0.534881 0.0718909
******************
2th points password value: 300000
IterCount: 10000
BestCost: 0.120221
optimal matrix:
0.0363179 0.883703 0.0799794
0.36253 0.143266 0.494204
0.0301157 0.110562 0.859322
0.0208493 0.245968 0.733183
0.458373 0.123335 0.418292
0.831021 0.134894 0.0340859
0.0492648 0.365003 0.585733
0.0030097 0.541023 0.455968
0.22748 0.000241779 0.772278
0.00578005 0.427307 0.566913
0.000138877 0.116299 0.883562
******************
3th points password value: 400000
IterCount: 10000
BestCost: 0.132215
optimal matrix:
0.0128504 0.919134 0.0680157
0.132082 0.22722 0.640698
0.00733608 0.0512906 0.941373
0.0365333 0.641192 0.322275
0.0155392 0.0660555 0.918405
0.00902509 0.0365993 0.954376
0.000296242 0.471826 0.527878
0.0272391 0.0830426 0.889718
0.188389 0.119683 0.691928
0.00108507 0.376327 0.622588
0.534811 0.327126 0.138063
******************
4th points password value: 500000
IterCount: 10000
BestCost: 0.138071
optimal matrix:
0.444186 0.495123 0.0606904
0.0548231 0.0674644 0.877712
0.0773506 0.138139 0.78451
0.00534162 0.053701 0.940957
0.0550226 0.591517 0.353461
0.231686 0.158078 0.610236
0.0168963 0.056291 0.926813
0.319185 0.0703553 0.61046
0.14117 0.0685342 0.790296
0.080673 0.00235408 0.916973
0.0534845 0.0857467 0.860769
******************
5th points password value: 600000
IterCount: 10000
BestCost: 0.142494
optimal matrix:
0.815258 0.12961 0.0551328
0.130204 0.0716337 0.798162
3.53224e-06 0.0130042 0.986992
1.62832e-05 0.15507 0.844914
8.01885e-05 0.0784006 0.921519
5.51265e-06 0.122815 0.87718
2.73986e-06 0.343009 0.656988
7.62176e-08 0.0766401 0.92336
1.07777e-05 0.776785 0.223204
0.000134656 0.00694118 0.992924
7.44881e-07 0.000317286 0.999682
******************
6th points password value: 700000
IterCount: 10000
BestCost: 0.145537
optimal matrix:
0.846974 0.0926274 0.0603982
0.0352209 0.668146 0.296633
0.0248811 8.70155e-05 0.975032
0.390889 3.39001e-08 0.609111
0.482015 0.000841107 0.517143
2.49269e-06 2.44328e-05 0.999973
0.0591911 1.57058e-05 0.940793
0.0468642 1.87008e-05 0.953117
0.100257 1.7186e-05 0.899726
0.356471 1.47336e-05 0.643514
0.000131653 0.000927566 0.998941
******************
7th points password value: 800000
IterCount: 10000
BestCost: 0.147580
optimal matrix:
0.0249756 0.024729 0.950295
0.1545 0.358846 0.486654
0.498685 0.501291 2.45568e-05
0.486859 0.513072 6.93832e-05
0.469072 0.530908 2.01573e-05
0.53286 0.467064 7.59744e-05
0.520197 0.479771 3.23169e-05
0.483909 0.516047 4.47279e-05
0.52618 0.473816 3.88206e-06
0.495486 0.504449 6.49449e-05
0.501027 0.498927 4.63737e-05
******************
8th points password value: 900000
IterCount: 10000
BestCost: 0.156244
optimal matrix:
0.501028 0.460559 0.0384124
0.741773 0.020523 0.237704
0.0413344 0.068553 0.890113
0.0549736 0.0143019 0.930724
0.00296575 0.0838564 0.913178
0.0245815 0.0463701 0.929048
0.106895 0.0824333 0.810672
0.0507133 0.136426 0.81286
0.0702867 0.0525902 0.877123
0.00256013 0.0352264 0.962214
0.0615687 0.159985 0.778446
******************
9th points password value: 1e+06
IterCount: 10000
BestCost: 0.165162
optimal matrix:
0.593635 0.369321 0.0370438
0.0517102 0.766634 0.181656
0.122736 0.075467 0.801797
0.214116 0.145571 0.640312
0.0627444 0.000763544 0.936492
0.00309102 0.101692 0.895217
0.155296 0.144658 0.700045
0.48815 0.00895084 0.502899
0.140691 0.0842461 0.775062
0.0358668 0.0873734 0.87676
0.150644 0.191217 0.658139
******************
10th points password value: 2e+06
IterCount: 10000
BestCost: 0.206619
optimal matrix:
0.429422 0.563162 0.00741565
0.375272 0.579071 0.0456568
0.290502 0.379707 0.329791
0.293928 0.311018 0.395053
0.403513 0.409152 0.187335
0.347034 0.258178 0.394787
0.333671 0.390748 0.275582
0.465165 0.200533 0.334302
0.264883 0.227048 0.508069
0.10251 0.109813 0.787677
0.398375 0.297868 0.303756
******************
11th points password value: 3e+06
IterCount: 10000
BestCost: 0.221789
optimal matrix:
0.00817016 0.00562852 0.986201
0.0398973 0.0815096 0.878593
0.485112 0.271709 0.243179
0.499985 0.49999 2.51828e-05
0.511625 0.488301 7.32992e-05
0.584603 0.415396 1.28737e-06
0.502011 0.497925 6.46546e-05
0.673105 0.326803 9.16071e-05
0.497786 0.502206 7.09716e-06
0.531335 0.467973 0.000692434
0.474514 0.524319 0.00116682
******************
12th points password value: 4e+06
IterCount: 10000
BestCost: 0.230319
optimal matrix:
0.00429398 0.00590622 0.9898
0.0265639 0.0676348 0.905801
0.19143 0.208583 0.599987
0.624029 0.375875 9.57133e-05
0.411868 0.588082 4.96967e-05
0.661041 0.338682 0.000276767
0.455561 0.544413 2.5455e-05
0.479951 0.519981 6.81451e-05
0.499105 0.500858 3.62019e-05
0.322012 0.677971 1.72183e-05
0.358167 0.64146 0.000372516
******************
13th points password value: 5e+06
IterCount: 10000
BestCost: 0.235703
optimal matrix:
0.255318 0.737551 0.00713091
0.952544 0.0033049 0.0441508
0.26579 0.416418 0.317791
6.93337e-05 1.47518e-06 0.999929
0.000266992 0.000116286 0.999617
2.62085e-05 6.42155e-05 0.99991
0.000234911 1.25533e-05 0.999753
3.15131e-05 8.42454e-05 0.999884
1.96561e-05 5.74402e-05 0.999923
1.53567e-05 0.000128872 0.999856
0.000140738 4.79553e-05 0.999811
******************
14th points password value: 6e+06
IterCount: 10000
BestCost: 0.242474
optimal matrix:
0.00299102 0.00284958 0.994159
0.973669 0.01519 0.0111414
0.110902 0.113954 0.775144
0.425461 0.449279 0.12526
0.363024 0.454066 0.18291
0.713275 0.252309 0.0344154
0.25209 0.739825 0.00808522
0.514591 0.348607 0.136803
0.393951 0.321061 0.284988
0.369199 0.424872 0.205929
0.34552 0.501351 0.153129
******************
15th points password value: 7e+06
IterCount: 10000
BestCost: 0.249263
optimal matrix:
0.00114682 0.995668 0.00318487
0.925666 0.0282143 0.0461194
0.42601 0.431795 0.142195
0.276793 0.160921 0.562286
0.0156458 0.151308 0.833046
0.00482902 0.0685475 0.926623
0.251871 0.311864 0.436265
0.322714 0.242361 0.434924
0.163175 0.10871 0.728116
0.539906 0.0361946 0.423899
0.313995 0.00957837 0.676426
******************
16th points password value: 8e+06
IterCount: 10000
BestCost: 0.247906
optimal matrix:
0.336457 0.658782 0.00476122
0.52177 0.454776 0.0234539
0.0264484 0.804654 0.168897
0.104611 0.000543919 0.894845
0.131481 0.00021698 0.868302
0.127972 4.22779e-05 0.871985
0.0909705 0.000555339 0.908474
0.274051 0.000858032 0.72509
0.204024 0.00655532 0.789421
0.08469 0.00025129 0.915059
0.0644225 0.00114713 0.93443
******************
17th points password value: 9e+06
IterCount: 10000
BestCost: 0.256796
optimal matrix:
0.996586 0.000971852 0.00244216
0.657211 0.306662 0.0361269
0.415983 0.472837 0.111181
0.185569 0.207438 0.606993
0.00203051 0.200547 0.797422
0.3794 0.155144 0.465456
0.000698095 0.23097 0.768332
0.221182 0.157629 0.621189
6.75121e-05 0.00242981 0.997503
0.199533 0.754275 0.046192
0.0227766 0.089037 0.888186
******************
18th points password value: 1e+07
IterCount: 10000
BestCost: 0.260215
optimal matrix:
0.00161812 0.00120413 0.997178
0.0101573 0.00748631 0.982356
0.0731413 0.0539041 0.872955
0.395891 0.458993 0.145116
0.434368 0.422703 0.142929
0.571184 0.286063 0.142753
0.447479 0.428083 0.124439
0.461392 0.206948 0.33166
0.481149 0.409336 0.109516
0.494608 0.294943 0.210449
0.451597 0.356864 0.191539
******************
19th points password value: 2e+07
IterCount: 10000
BestCost: 0.283706
optimal matrix:
0.0430017 0.955425 0.00157363
0.0230603 0.966962 0.00997819
0.917721 0.00406798 0.0782109
0.00118619 0.0323672 0.966447
0.00217629 0.0121482 0.985676
3.44223e-05 0.00125575 0.99871
0.000696624 0.0220682 0.977235
0.00704255 0.0679434 0.925014
0.000679921 0.0294063 0.969914
0.00139174 0.0158105 0.982798
0.00178251 0.0819186 0.916299
******************
20th points password value: 3e+07
IterCount: 10000
BestCost: 0.305568
optimal matrix:
0.0200407 0.978997 0.000962731
0.993548 0.00048889 0.00596338
0.440994 0.515833 0.0431728
0.347453 0.0679389 0.584608
5.57093e-06 0.0692291 0.930765
0.00012995 0.0536413 0.946229
4.46613e-07 0.413074 0.586926
0.000168361 0.00807656 0.991755
0.00017987 0.0436008 0.956219
5.11616e-08 0.0364744 0.963526
4.6057e-05 0.101639 0.898315
******************
21th points password value: 4e+07
IterCount: 10000
BestCost: 0.319466
optimal matrix:
0.702612 0.174699 0.122689
0.18549 0.809978 0.0045317
0.0800118 0.887331 0.0326577
0.355088 0.215355 0.429556
0.0108944 0.0695529 0.919553
0.000380568 0.00258464 0.997035
0.0016632 0.0149528 0.983384
0.00446113 0.00102207 0.994517
0.000295018 0.168814 0.830891
0.0429921 0.0253107 0.931697
0.00489508 0.23507 0.760035
******************
22th points password value: 5e+07
IterCount: 10000
BestCost: 0.348481
optimal matrix:
0.547015 0.452268 0.000716955
0.500617 0.496295 0.00308829
0.811781 0.165819 0.0224
0.463914 0.23881 0.297276
0.133594 0.233342 0.633064
0.195805 0.000117726 0.804078
0.19365 5.2685e-05 0.806297
0.262342 5.79399e-05 0.7376
0.220959 1.55774e-05 0.779026
0.173459 7.01527e-05 0.82647
0.0331927 8.60049e-06 0.966799
******************
23th points password value: 6e+07
IterCount: 10000
BestCost: 0.367375
optimal matrix:
0.000146798 0.999428 0.000425002
0.00184441 0.993256 0.0048994
0.401898 0.572664 0.0254376
0.504356 0.290872 0.204772
0.187227 0.378253 0.434519
0.36867 0.000189807 0.63114
0.0263091 7.81131e-05 0.973613
0.318662 0.000755586 0.680583
0.432705 2.12969e-05 0.567273
0.136143 0.00018725 0.86367
0.566148 5.66171e-05 0.433796
******************
24th points password value: 7e+07
IterCount: 10000
BestCost: 0.378276
optimal matrix:
0.203324 0.365046 0.431629
0.535164 0.460729 0.00410716
0.432457 0.554756 0.0127869
0.351558 0.476988 0.171454
0.161908 0.475413 0.362679
0.299927 1.05013e-07 0.700073
0.258304 1.41953e-05 0.741681
0.327179 3.00813e-06 0.672818
0.41465 0.000131467 0.585219
0.415285 2.10854e-05 0.584694
0.176543 6.00619e-06 0.823451
******************
25th points password value: 8e+07
IterCount: 10000
BestCost: 0.385773
optimal matrix:
0.404279 0.187146 0.408575
0.194751 0.803702 0.00154706
0.980082 0.00781548 0.0121027
0.359658 0.490093 0.15025
0.546397 0.137179 0.316424
0.000245053 0.307036 0.692718
0.000999558 0.958637 0.0403639
0.000298236 0.000263464 0.999438
2.06895e-05 0.255664 0.744315
0.00015491 0.241234 0.758611
0.00025944 0.0551443 0.944596
******************
26th points password value: 9e+07
IterCount: 10000
BestCost: 0.406408
optimal matrix:
0.379115 0.206298 0.414587
0.682398 0.31625 0.00135218
0.0625286 0.926912 0.0105592
0.39692 0.471367 0.131713
0.0796501 0.643707 0.276643
0.183368 0.0741467 0.742485
0.267727 0.247468 0.484806
0.119633 0.0816258 0.798741
0.263295 0.0459436 0.690762
0.344053 0.0743893 0.581558
0.0547568 0.000143166 0.9451
******************
27th points password value: 1e+08
IterCount: 10000
BestCost: 0.407723
optimal matrix:
0.175062 0.738812 0.0861266
0.00102229 0.996381 0.00259721
0.810602 0.176122 0.0132757
0.0466861 0.844496 0.108818
0.0982162 0.675827 0.225957
0.227694 0.0537588 0.718547
0.0619657 0.0665297 0.871505
0.411796 0.0976275 0.490576
0.645254 0.179759 0.174987
0.271049 0.0304943 0.698456
0.076235 0.000605596 0.923159
******************
28th points password value: 2e+08
IterCount: 10000
BestCost: 0.471616
optimal matrix:
0.590691 0.11576 0.293549
0.000451078 0.000929886 0.998619
0.00231523 0.00489423 0.992791
0.944311 0.0395331 0.0161562
0.0397366 0.0834021 0.876861
0.245584 0.455316 0.299101
0.475816 0.520048 0.00413592
0.0554945 0.637723 0.306783
0.360917 0.486926 0.152157
0.0924177 0.304881 0.602701
0.276813 0.678372 0.0448148
******************
29th points password value: 3e+08
IterCount: 10000
BestCost: 0.500616
optimal matrix:
0.903402 0.00584959 0.0907488
0.461713 0.0887435 0.449544
0.495994 0.5002 0.00380652
0.504169 0.465357 0.0304739
0.443389 0.492921 0.0636898
0.184033 0.243115 0.572852
0.225306 0.31051 0.464184
0.153032 0.0120042 0.834963
0.0241223 0.290482 0.685395
0.364276 0.0912405 0.544484
0.000324404 0.309024 0.690651
******************
30th points password value: 4e+08
IterCount: 10000
BestCost: 0.506816
optimal matrix:
0.5 0.0731712 0.426829
0.595331 0.404359 0.000309981
0.975592 0.0221406 0.00226784
0.964899 0.00409631 0.0310044
0.638651 0.297097 0.0642522
0.493774 0.0296845 0.476541
0.000119258 0.00662359 0.993257
2.5951e-05 0.074014 0.92596
4.17097e-05 0.176625 0.823333
0.000154647 0.232043 0.767802
6.87839e-05 0.107244 0.892687
******************
31th points password value: 5e+08
IterCount: 10000
BestCost: 0.513286
optimal matrix:
0.493074 0.0540692 0.452857
0.0250692 0.974665 0.000265762
0.0602187 0.937865 0.0019161
0.233529 0.740393 0.0260784
0.0400956 0.905301 0.0546033
0.493141 0.0197401 0.487119
4.52982e-07 0.0637582 0.936241
9.88019e-06 0.0523456 0.947644
6.70221e-05 0.0335797 0.966353
1.73246e-06 0.052475 0.947523
9.3683e-06 0.0744926 0.925498
******************
32th points password value: 6e+08
IterCount: 10000
BestCost: 0.517001
optimal matrix:
0.603874 0.0675117 0.328614
0.547884 0.0219154 0.4302
0.878087 0.120238 0.00167522
0.0444121 0.932675 0.0229129
0.0396323 0.912624 0.047744
0.4266 0.308658 0.264742
3.55072e-08 1.38019e-07 1
3.50272e-07 2.17779e-05 0.999978
2.80684e-06 7.20312e-06 0.99999
0.00014324 3.41803e-06 0.999853
5.03177e-05 6.53286e-05 0.999884
******************
33th points password value: 7e+08
IterCount: 10000
BestCost: 0.523629
optimal matrix:
0.363043 0.447938 0.189019
7.14521e-05 0.134156 0.865772
0.562559 0.000631336 0.436809
0.010534 0.00867442 0.980792
0.0218039 0.0179997 0.960196
0.121029 0.112263 0.766709
0.51703 0.470764 0.0122061
0.506566 0.486115 0.0073194
0.466628 0.492921 0.0404514
0.586927 0.410512 0.00256042
0.609221 0.383926 0.00685261
******************
34th points password value: 8e+08
IterCount: 10000
BestCost: 0.537867
optimal matrix:
0.125833 0.301152 0.573015
0.906472 0.0493186 0.0442091
0.380819 0.617593 0.00158796
0.175529 0.811199 0.0132721
0.0628651 0.909341 0.0277938
0.4901 0.353324 0.156576
0.0665363 0.172465 0.760999
0.0918897 0.063442 0.844668
0.0591311 1.22851e-05 0.940857
0.0737394 0.0434673 0.882793
0.0731274 0.311847 0.615026
******************
35th points password value: 9e+08
IterCount: 10000
BestCost: 0.545145
optimal matrix:
0.527299 0.469753 0.0029472
0.617588 0.382214 0.000198512
0.706038 0.293005 0.000956745
0.583952 0.403144 0.0129046
0.970856 0.00210599 0.0270378
0.162005 0.687366 0.150629
0.0354433 0.0571328 0.907424
0.000299803 0.0552325 0.944468
0.00106388 0.124335 0.874601
0.0237884 0.0531841 0.923028
0.0560965 0.0603677 0.883536
******************
36th points password value: 1e+09
IterCount: 10000
BestCost: 0.557553
optimal matrix:
0.026159 0.653047 0.320794
0.539551 0.406489 0.0539601
0.09046 0.908909 0.000631332
0.00311582 0.988293 0.00859127
0.00785169 0.974264 0.017884
0.160878 0.739169 0.0999529
0.227325 0.100625 0.67205
0.406283 1.27855e-05 0.593705
0.384524 9.40781e-05 0.615382
0.0065115 0.136277 0.857211
0.1541 0.1833 0.662599
******************
37th points password value: 2e+09
IterCount: 10000
BestCost: 0.591490
optimal matrix:
0.486299 0.289376 0.224326
0.968307 6.62206e-05 0.0316271
0.000225631 0.000203627 0.999571
0.510261 0.489557 0.000182087
0.00595867 0.00583402 0.988207
0.0329079 0.032258 0.934834
0.498743 0.491009 0.0102477
0.486079 0.489648 0.0242737
0.485401 0.479986 0.0346129
0.492038 0.456264 0.0516986
0.492043 0.489565 0.0183915
******************
38th points password value: 3e+09
IterCount: 10000
BestCost: 0.606066
optimal matrix:
0.464502 0.0789069 0.456591
0.919268 1.85505e-05 0.0807133
0.000137902 3.04795e-05 0.999832
0.00189909 0.00184942 0.996251
0.00390522 0.00387298 0.992222
0.0351473 0.0283595 0.936493
0.334032 0.328407 0.337561
0.496011 0.503984 4.50796e-06
0.4728 0.527179 2.10545e-05
0.520309 0.479506 0.000184894
0.528007 0.471991 1.06159e-06
******************
39th points password value: 4e+09
IterCount: 10000
BestCost: 0.613420
optimal matrix:
0.512566 0.0629416 0.424493
0.334345 0.410562 0.255093
0.658049 0.000236848 0.341714
0.00120191 0.00155499 0.997243
0.00249808 0.00323928 0.994263
0.0223028 0.0289523 0.948745
0.211988 0.276247 0.511764
0.495285 0.504709 5.68115e-06
0.412359 0.587625 1.65084e-05
0.473949 0.526051 2.63445e-07
0.356726 0.643268 6.38415e-06
******************
40th points password value: 5e+09
IterCount: 10000
BestCost: 0.623670
optimal matrix:
0.430525 0.0318566 0.537618
0.00342328 0.964454 0.0321231
0.126794 0.794856 0.0783499
0.00101474 0.00196954 0.997016
0.00216056 0.00219344 0.995646
0.0134376 0.0121936 0.974369
0.183955 0.1874 0.628645
0.483768 0.494541 0.0216916
0.488791 0.503194 0.00801446
0.475202 0.519293 0.00550551
0.483341 0.451595 0.0650638
******************
41th points password value: 6e+09
IterCount: 10000
BestCost: 0.630354
optimal matrix:
0.130862 0.812279 0.0568595
0.668882 0.33008 0.00103725
0.304582 0.0603322 0.635086
0.283363 0.714111 0.00252551
0.478218 0.518874 0.00290768
0.982182 0.00176868 0.0160497
0.381578 0.371594 0.246828
0.0890884 0.137451 0.77346
0.000128347 0.389359 0.610512
0.0320438 0.022138 0.945818
0.174266 0.0271226 0.798612
******************
42th points password value: 7e+09
IterCount: 10000
BestCost: 0.644891
optimal matrix:
0.452689 0.256515 0.290796
0.500753 0.459782 0.0394647
0.571104 0.367223 0.0616727
0.00115954 0.00054927 0.998291
0.00128213 0.00114413 0.997574
0.0130149 0.983683 0.00330223
0.108901 0.0971709 0.793928
0.439748 0.400054 0.160199
0.420027 0.460832 0.119141
0.467538 0.297793 0.234669
0.375267 0.366703 0.258029
******************
43th points password value: 8e+09
IterCount: 10000
BestCost: 0.651382
optimal matrix:
0.475291 0.238977 0.285731
0.218122 0.319973 0.461906
3.5617e-05 0.587588 0.412377
0.000490007 0.00058241 0.998928
0.0013334 0.00121523 0.997451
0.0055602 0.00758062 0.986859
0.0868912 0.103238 0.809871
0.4202 0.483139 0.0966607
0.401987 0.454926 0.143088
0.430183 0.435065 0.134751
0.334791 0.507217 0.157991
******************
44th points password value: 9e+09
IterCount: 10000
BestCost: 0.655270
optimal matrix:
0.389712 0.107996 0.502292
0.604547 0.231809 0.163644
0.448759 0.469051 0.08219
0.000555228 0.916502 0.0829426
0.0011296 0.000982644 0.997888
0.00852075 0.00742423 0.984055
0.0969319 0.0841087 0.818959
0.490077 0.426212 0.0837105
0.527574 0.471013 0.00141352
0.514438 0.398336 0.0872261
0.479491 0.453644 0.0668648
******************
45th points password value: 1e+10
IterCount: 10000
BestCost: 0.663298
optimal matrix:
0.519965 0.373924 0.106111
0.286917 0.00951195 0.703571
0.18427 0.240301 0.575429
0.000408787 0.000308839 0.999282
0.559245 0.440243 0.00051168
0.00469454 0.0035601 0.991745
0.0603826 0.0547221 0.884895
0.360281 0.427639 0.21208
0.42379 0.406579 0.169631
0.358039 0.19166 0.450301
0.494591 0.33691 0.168499
******************
46th points password value: 2e+10
IterCount: 10000
BestCost: 0.691245
optimal matrix:
0.426557 0.0931064 0.480337
0.133965 0.743119 0.122917
0.444262 0.16729 0.388448
0.0545451 0.945035 0.00041944
0.987604 0.0115236 0.000872172
0.501662 0.493433 0.00490414
0.00969181 0.914956 0.0753517
0.278517 0.0231886 0.698295
4.58868e-05 0.0197201 0.980234
2.19128e-05 0.0306056 0.969372
6.88456e-06 0.0593473 0.940646
******************
47th points password value: 3e+10
IterCount: 10000
BestCost: 0.703774
optimal matrix:
0.136822 0.744747 0.118432
0.341331 0.637757 0.020912
0.725845 0.0408585 0.233297
0.841819 6.13908e-05 0.158119
0.46951 0.263224 0.267266
0.996747 0.000711903 0.00254072
0.0670179 0.893884 0.0390985
0.547081 0.0897573 0.363162
6.84007e-06 0.0801234 0.91987
6.49072e-08 0.0555448 0.944455
4.04042e-05 0.521149 0.47881
******************
48th points password value: 4e+10
IterCount: 10000
BestCost: 0.709598
optimal matrix:
0.515709 0.102475 0.381815
0.180985 0.609079 0.209936
0.0492293 0.679165 0.271605
0.197247 0.80255 0.000202302
0.252374 0.747205 0.00042105
0.455016 0.542359 0.00262483
0.517838 0.446356 0.0358062
0.353239 0.314307 0.332454
0.000147694 0.0359998 0.963852
0.000310506 0.0495384 0.950151
1.04193e-05 0.00359448 0.996395
******************
49th points password value: 5e+10
IterCount: 10000
BestCost: 0.717571
optimal matrix:
0.499998 0.231666 0.268336
0.396612 0.395388 0.208001
0.248989 0.0199988 0.731012
0.426293 0.57342 0.00028728
0.220902 0.778782 0.000315929
0.00237135 0.995873 0.00175609
0.880315 0.0926898 0.0269955
0.673195 0.0750793 0.251726
0.0234576 0.0200818 0.956461
0.0477185 0.0210476 0.931234
0.021552 0.0381722 0.940276
******************
50th points password value: 6e+10
IterCount: 10000
BestCost: 0.731504
optimal matrix:
0.620809 0.33734 0.041851
0.935011 0.0263915 0.0385978
0.126426 0.414458 0.459116
0.44813 0.000108883 0.551762
0.0168383 0.00012012 0.983042
0.000917614 0.998795 0.000287496
0.984143 0.0114333 0.00442351
0.0740509 0.0837892 0.84216
0.477684 0.363152 0.159164
0.266321 0.510748 0.22293
0.386354 0.414149 0.199498
******************
51th points password value: 7e+10
IterCount: 10000
BestCost: 0.740578
optimal matrix:
0.0826687 0.21964 0.697691
0.785316 0.031054 0.18363
0.00934709 0.784863 0.20579
0.369562 0.630394 4.45866e-05
0.751095 0.00518067 0.243725
0.676155 0.323158 0.000687245
0.512853 0.479245 0.0079024
0.539234 0.395743 0.0650231
0.394084 0.322514 0.283402
0.313132 0.245295 0.441573
0.300035 0.256331 0.443633
******************
52th points password value: 8e+10
IterCount: 10000
BestCost: 0.741793
optimal matrix:
0.12286 0.512995 0.364146
0.640728 0.0348127 0.324459
0.516204 0.316395 0.167401
0.485086 0.055236 0.459678
0.499809 0.50002 0.000170784
5.11694e-05 0.998886 0.00106307
0.0868283 0.898641 0.0145312
0.844906 0.0197385 0.135355
0.0282921 0.0287934 0.942915
0.0483012 0.118378 0.833321
0.0599141 0.0311655 0.90892
******************
53th points password value: 9e+10
IterCount: 10000
BestCost: 0.748643
optimal matrix:
0.439603 0.149497 0.410899
0.362276 0.181537 0.456187
0.419056 0.481112 0.0998318
0.129408 0.634442 0.23615
0.991489 0.00840895 0.000101839
0.999133 0.000114104 0.000752987
0.575809 0.41548 0.00871121
0.468784 0.459647 0.0715685
0.294181 0.127102 0.578717
0.249296 0.16502 0.585684
0.242018 0.113366 0.644616


==> figs/montecarlo/perfect/terminal/clixsensebenchmark.dat <==
../dataset/montecarlo/clixsense_test.txt
15 0.00105067
43.5353 9.73922e-05
50.0656 9.10805e-05
57.5755 5.55792e-05
66.2118 5.4371e-05
76.1435 4.93804e-05
87.5651 3.92851e-05
100.7 3.17776e-05
115.805 2.69419e-05
133.176 2.52299e-05
153.152 2.14167e-05
176.125 2.08943e-05
202.543 1.6984e-05
267.864 1.52316e-05
308.043 1.48031e-05
232.925 1.44253e-05
354.25 1.35498e-05
538.769 1.03941e-05
407.387 1.02114e-05
468.495 9.05026e-06
619.585 7.48889e-06
712.522 6.3998e-06
819.401 5.46741e-06
942.311 4.92407e-06
1246.21 4.62203e-06
1433.14 3.46094e-06
1648.11 3.3493e-06
1083.66 3.17443e-06
1895.32 3.12348e-06
2506.57 2.26605e-06
2179.62 2.16551e-06
3314.93 1.47213e-06
2882.55 1.47092e-06
3812.17 1.44799e-06
5797.84 1.06246e-06
6667.51 1.03187e-06
5041.6 9.20343e-07
4384 9.12409e-07
7667.64 7.61642e-07
8817.79 6.80443e-07
10140.5 6.23246e-07
11661.5 4.80212e-07
17735.7 4.42046e-07
15422.4 3.9942e-07
13410.8 3.69852e-07
26973.8 2.84721e-07
20396.1 2.62796e-07
23455.5 2.52393e-07
31019.9 2.2953e-07
41023.8 1.93059e-07
35672.9 1.211e-07
54254 8.84728e-08
94890.5 8.51507e-08
47177.4 7.4612e-08
62392.1 5.51352e-08
71750.9 5.12886e-08
82513.5 4.75074e-08
1.02114e+06 3.48629e-08
1.17431e+06 1.84619e-08
1.35046e+06 1.67647e-08
219488 1.56729e-08
165964 1.5425e-08
383885 1.50045e-08
441468 1.28662e-08
583841 1.27432e-08
144317 1.21954e-08
109124 1.17298e-08
290272 1.10241e-08
190859 1.0479e-08
1.55303e+06 1.0354e-08
887950 1.00907e-08
252411 9.82526e-09
333813 9.34655e-09
507688 8.35158e-09
1.78598e+06 7.34609e-09
125493 7.01236e-09
2.05388e+06 4.82988e-09
772130 4.76604e-09
2.36196e+06 4.40312e-09
671418 3.45538e-09
2.71626e+06 3.03358e-09
3.1237e+06 2.68912e-09
3.59225e+06 2.27156e-09
4.13109e+06 1.87844e-09
4.75075e+06 1.65026e-09
5.46337e+06 1.34715e-09
6.28287e+06 1.19691e-09
7.2253e+06 9.96498e-10
8.3091e+06 7.02844e-10
1.09888e+07 6.18813e-10
9.55546e+06 6.11169e-10
1.45327e+07 5.00941e-10
1.26371e+07 4.4947e-10
1.92194e+07 4.37057e-10
1.67126e+07 3.44651e-10
2.21024e+07 2.85942e-10
2.54177e+07 2.36056e-10
2.92304e+07 1.97055e-10
3.86572e+07 1.75905e-10
3.36149e+07 1.73732e-10
4.44557e+07 1.40364e-10
5.11241e+07 1.11102e-10
5.87927e+07 1.10218e-10
6.76116e+07 8.04595e-11
7.77534e+07 6.17337e-11
1.02829e+08 6.14614e-11
8.94164e+07 6.0839e-11
1.18253e+08 4.66795e-11
1.79848e+08 3.91441e-11
1.35991e+08 3.41199e-11
1.5639e+08 2.96695e-11
2.06826e+08 2.39816e-11
3.14556e+08 2.11091e-11
2.37849e+08 1.98445e-11
2.73527e+08 1.93034e-11
3.61739e+08 1.50385e-11
4.16e+08 1.32692e-11
4.784e+08 1.02007e-11
5.5016e+08 7.85226e-12
7.27587e+08 7.36682e-12
6.32684e+08 7.20739e-12
8.36725e+08 5.44982e-12
9.62233e+08 5.40409e-12
1.10657e+09 4.9884e-12
1.27255e+09 3.83481e-12
1.46344e+09 2.95196e-12
1.68295e+09 2.89967e-12
1.93539e+09 2.31477e-12
2.2257e+09 2.26445e-12
2.55956e+09 2.18788e-12
3.38502e+09 1.22894e-12
3.89277e+09 1.15085e-12
2.94349e+09 1.11432e-12
4.47669e+09 1.03648e-12
5.14819e+09 7.92512e-13
5.92042e+09 7.70216e-13
7.82975e+09 6.02829e-13
6.80848e+09 5.05252e-13
9.00421e+09 4.44236e-13
1.19081e+10 3.56061e-13
1.36943e+10 3.09618e-13
1.03548e+10 2.85856e-13
1.81107e+10 2.38533e-13
1.57484e+10 1.98115e-13
2.08273e+10 1.53645e-13
2.75441e+10 1.45222e-13
2.39514e+10 1.23584e-13
3.16757e+10 1.08601e-13
3.64271e+10 9.66314e-14
4.18911e+10 8.02079e-14
4.81748e+10 7.80491e-14
5.5401e+10 6.35367e-14
6.37112e+10 4.5204e-14
8.4258e+10 3.51302e-14
7.32678e+10 3.38484e-14
1.11431e+11 3.01531e-14
9.68967e+10 2.88967e-14
1.28146e+11 1.62315e-14
1.69473e+11 1.36895e-14
1.47368e+11 1.14e-14
1.94894e+11 1.1083e-14
2.24128e+11 9.28041e-15
3.40871e+11 8.21426e-15
2.57747e+11 7.44916e-15
2.96409e+11 5.12804e-15
3.92001e+11 4.89794e-15
5.18422e+11 4.62944e-15
4.50801e+11 4.614e-15
5.96185e+11 3.35466e-15
7.88455e+11 2.94246e-15
6.85613e+11 2.80041e-15
9.06723e+11 2.20575e-15
1.04273e+12 2.07148e-15
1.19914e+12 1.46772e-15
1.37901e+12 1.33429e-15
1.58586e+12 1.2107e-15
2.0973e+12 8.01028e-16
2.4119e+12 7.62884e-16
1.82374e+12 6.57987e-16
3.6682e+12 6.32463e-16
4.21843e+12 4.36181e-16
6.4157e+12 3.61613e-16
3.18974e+12 3.51126e-16
2.77369e+12 3.17267e-16
4.85119e+12 2.96834e-16
8.48477e+12 2.07431e-16
5.57887e+12 1.72078e-16
7.37806e+12 1.40958e-16
1.48399e+13 1.18599e-16
9.75748e+12 1.14784e-16
1.12211e+13 1.14071e-16
1.29043e+13 9.29925e-17
1.70659e+13 6.56279e-17
2.25697e+13 4.60796e-17
3.43256e+13 3.96206e-17
2.98484e+13 3.7523e-17
1.96258e+13 3.66864e-17
2.59551e+13 2.77402e-17
3.94745e+13 2.63461e-17
1.9683e+30 2.93451e-32
total number of guesses 1.9683e+30
number of equivalence classes 200
prob sanity 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
(100000,0.0852)
******************
1th points password value: 200000
(200000,0.11352)
******************
2th points password value: 300000
(300000,0.13336)
******************
3th points password value: 400000
(400000,0.14376)
******************
4th points password value: 500000
(500000,0.14376)
******************
5th points password value: 600000
(600000,0.1584)
******************
6th points password value: 700000
(700000,0.1584)
******************
7th points password value: 800000
(800000,0.16456)
******************
8th points password value: 900000
(900000,0.17608)
******************
9th points password value: 1e+06
(1e+06,0.18008)
******************
10th points password value: 2e+06
(2e+06,0.21784)
******************
11th points password value: 3e+06
(3e+06,0.23584)
******************
12th points password value: 4e+06
(4e+06,0.2568)
******************
13th points password value: 5e+06
(5e+06,0.2568)
******************
14th points password value: 6e+06
(6e+06,0.2568)
******************
15th points password value: 7e+06
(7e+06,0.26112)
******************
16th points password value: 8e+06
(8e+06,0.26112)
******************
17th points password value: 9e+06
(9e+06,0.274)
******************
18th points password value: 1e+07
(1e+07,0.27752)
******************
19th points password value: 2e+07
(2e+07,0.32416)
******************
20th points password value: 3e+07
(3e+07,0.32416)
******************
21th points password value: 4e+07
(4e+07,0.36848)
******************
22th points password value: 5e+07
(5e+07,0.39512)
******************
23th points password value: 6e+07
(6e+07,0.42912)
******************
24th points password value: 7e+07
(7e+07,0.43648)
******************
25th points password value: 8e+07
(8e+07,0.45048)
******************
26th points password value: 9e+07
(9e+07,0.45048)
******************
27th points password value: 1e+08
(1e+08,0.45048)
******************
28th points password value: 2e+08
(2e+08,0.49344)
******************
29th points password value: 3e+08
(3e+08,0.5172)
******************
30th points password value: 4e+08
(4e+08,0.53208)
******************
31th points password value: 5e+08
(5e+08,0.53928)
******************
32th points password value: 6e+08
(6e+08,0.53928)
******************
33th points password value: 7e+08
(7e+08,0.54512)
******************
34th points password value: 8e+08
(8e+08,0.55776)
******************
35th points password value: 9e+08
(9e+08,0.56504)
******************
36th points password value: 1e+09
(1e+09,0.57912)
******************
37th points password value: 2e+09
(2e+09,0.5972)
******************
38th points password value: 3e+09
(3e+09,0.62184)
******************
39th points password value: 4e+09
(4e+09,0.634)
******************
40th points password value: 5e+09
(5e+09,0.63944)
******************
41th points password value: 6e+09
(6e+09,0.656)
******************
42th points password value: 7e+09
(7e+09,0.656)
******************
43th points password value: 8e+09
(8e+09,0.66152)
******************
44th points password value: 9e+09
(9e+09,0.66856)
******************
45th points password value: 1e+10
(1e+10,0.6732)
******************
46th points password value: 2e+10
(2e+10,0.70488)
******************
47th points password value: 3e+10
(3e+10,0.71528)
******************
48th points password value: 4e+10
(4e+10,0.72952)
******************
49th points password value: 5e+10
(5e+10,0.73928)
******************
50th points password value: 6e+10
(6e+10,0.7448)
******************
51th points password value: 7e+10
(7e+10,0.74968)
******************
52th points password value: 8e+10
(8e+10,0.74968)
******************
53th points password value: 9e+10
(9e+10,0.75888)


==> figs/montecarlo/perfect/terminal/csdn.dat <==
../dataset/montecarlo/csdn.txt15 0.00475733
66.2118 0.000234399
43.5353 8.63667e-05
100.7 5.71997e-05
133.176 3.84455e-05
57.5755 2.64001e-05
50.0656 2.07727e-05
87.5651 1.50745e-05
202.543 1.42192e-05
176.125 1.38538e-05
153.152 1.1753e-05
115.805 8.98063e-06
232.925 6.35398e-06
354.25 4.96825e-06
538.769 4.4546e-06
308.043 3.2463e-06
468.495 3.24443e-06
76.1435 3.15194e-06
1433.14 2.40033e-06
267.864 2.23995e-06
712.522 2.02099e-06
407.387 1.96373e-06
942.311 1.61306e-06
819.401 1.5133e-06
1083.66 1.36575e-06
1246.21 1.2197e-06
619.585 1.09751e-06
2179.62 8.99238e-07
1895.32 8.86392e-07
3314.93 5.67131e-07
2882.55 5.55064e-07
2506.57 4.94701e-07
4384 4.19708e-07
3812.17 3.8823e-07
1648.11 3.64054e-07
5797.84 3.03561e-07
41023.8 2.83738e-07
6667.51 2.39969e-07
11661.5 2.36676e-07
7667.64 2.24319e-07
26973.8 2.09092e-07
5041.6 1.74548e-07
94890.5 1.71145e-07
8817.79 1.67843e-07
17735.7 1.48852e-07
15422.4 1.34869e-07
13410.8 1.31238e-07
10140.5 1.06504e-07
23455.5 6.6509e-08
20396.1 6.0796e-08
31019.9 2.96584e-08
1.02114e+06 2.76553e-08
35672.9 2.69112e-08
887950 2.45059e-08
109124 1.61284e-08
82513.5 1.2604e-08
1.35046e+06 1.03965e-08
71750.9 8.91975e-09
1.17431e+06 8.8903e-09
62392.1 7.69329e-09
54254 7.37273e-09
47177.4 6.78291e-09
125493 6.37487e-09
441468 3.26185e-09
1.55303e+06 2.5241e-09
772130 2.33121e-09
190859 2.30537e-09
583841 2.12386e-09
2.05388e+06 2.02543e-09
219488 2.00467e-09
383885 1.97976e-09
144317 1.94018e-09
1.78598e+06 1.90371e-09
2.36196e+06 1.77818e-09
333813 1.67759e-09
290272 1.65362e-09
507688 1.41819e-09
252411 1.26778e-09
2.71626e+06 1.20754e-09
3.1237e+06 1.11406e-09
3.59225e+06 1.00216e-09
4.75075e+06 9.43008e-10
4.13109e+06 8.90806e-10
5.46337e+06 7.39471e-10
8.3091e+06 6.11378e-10
7.2253e+06 5.92363e-10
6.28287e+06 5.92086e-10
9.55546e+06 5.06517e-10
165964 4.82032e-10
1.09888e+07 4.47729e-10
1.26371e+07 4.36809e-10
1.45327e+07 3.85339e-10
1.92194e+07 3.49646e-10
1.67126e+07 3.32684e-10
2.54177e+07 3.17889e-10
2.21024e+07 3.11279e-10
2.92304e+07 2.51793e-10
3.86572e+07 2.10052e-10
3.36149e+07 2.04671e-10
4.44557e+07 1.79954e-10
671418 1.78726e-10
5.11241e+07 1.68218e-10
5.87927e+07 1.43555e-10
6.76116e+07 9.0517e-11
8.94164e+07 6.53124e-11
1.02829e+08 5.71824e-11
7.77534e+07 5.65892e-11
1.35991e+08 5.3827e-11
1.18253e+08 4.90473e-11
1.5639e+08 4.14349e-11
1.79848e+08 3.55856e-11
2.06826e+08 3.40384e-11
2.73527e+08 3.34885e-11
2.37849e+08 3.2962e-11
3.14556e+08 2.88661e-11
3.61739e+08 2.28894e-11
4.16e+08 2.14423e-11
4.784e+08 1.92308e-11
5.5016e+08 1.75949e-11
6.32684e+08 1.30871e-11
7.27587e+08 1.05554e-11
8.36725e+08 9.03523e-12
9.62233e+08 6.69276e-12
1.10657e+09 6.28972e-12
1.27255e+09 4.87209e-12
1.68295e+09 3.92168e-12
1.46344e+09 3.85394e-12
1.93539e+09 3.10014e-12
2.2257e+09 2.552e-12
2.55956e+09 2.28164e-12
2.94349e+09 1.94327e-12
3.38502e+09 1.72525e-12
3.89277e+09 1.31526e-12
4.47669e+09 1.27773e-12
5.14819e+09 1.14215e-12
6.80848e+09 1.05163e-12
5.92042e+09 9.59392e-13
1.03548e+10 7.33956e-13
9.00421e+09 7.24105e-13
7.82975e+09 7.10112e-13
1.19081e+10 6.31504e-13
1.36943e+10 5.22846e-13
1.57484e+10 4.82588e-13
1.81107e+10 4.39519e-13
2.39514e+10 3.2733e-13
2.08273e+10 3.0921e-13
2.75441e+10 2.07667e-13
3.16757e+10 1.69215e-13
3.64271e+10 1.69105e-13
5.5401e+10 1.20575e-13
4.18911e+10 1.09808e-13
4.81748e+10 1.0628e-13
6.37112e+10 7.40843e-14
7.32678e+10 7.31562e-14
9.68967e+10 6.52241e-14
8.4258e+10 4.55743e-14
1.11431e+11 4.41528e-14
1.28146e+11 3.12144e-14
1.47368e+11 2.7143e-14
1.69473e+11 2.50187e-14
1.94894e+11 1.64192e-14
2.24128e+11 1.51699e-14
2.96409e+11 1.41696e-14
3.40871e+11 1.36122e-14
2.57747e+11 1.24153e-14
4.50801e+11 9.22801e-15
3.92001e+11 7.34691e-15
5.18422e+11 6.24974e-15
5.96185e+11 5.30037e-15
6.85613e+11 4.90073e-15
7.88455e+11 4.61663e-15
9.06723e+11 4.1468e-15
1.04273e+12 3.06886e-15
1.19914e+12 2.66858e-15
1.37901e+12 2.23348e-15
1.58586e+12 1.53859e-15
1.82374e+12 1.44757e-15
2.0973e+12 1.22061e-15
2.77369e+12 1.03833e-15
2.4119e+12 8.12637e-16
3.18974e+12 7.90033e-16
3.6682e+12 7.74222e-16
5.57887e+12 5.59253e-16
4.21843e+12 5.31003e-16
7.37806e+12 4.33718e-16
4.85119e+12 4.04024e-16
6.4157e+12 3.67847e-16
8.48477e+12 3.53575e-16
9.75748e+12 3.15655e-16
1.29043e+13 1.98384e-16
1.12211e+13 1.74671e-16
1.96258e+13 1.14136e-16
1.70659e+13 1.07817e-16
2.25697e+13 1.01021e-16
1.48399e+13 9.70356e-17
2.59551e+13 7.08917e-17
2.98484e+13 6.70053e-17
3.43256e+13 5.82655e-17
3.94745e+13 4.45858e-17
4.67015e+29 1.83977e-31
total number of guesses 4.67015e+29
number of equivalence classes 200
prob sanity 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
(100000,0.11356)
******************
1th points password value: 200000
(200000,0.1192)
******************
2th points password value: 300000
(300000,0.12196)
******************
3th points password value: 400000
(400000,0.126)
******************
4th points password value: 500000
(500000,0.12824)
******************
5th points password value: 600000
(600000,0.131)
******************
6th points password value: 700000
(700000,0.13248)
******************
7th points password value: 800000
(800000,0.13468)
******************
8th points password value: 900000
(900000,0.13468)
******************
9th points password value: 1e+06
(1e+06,0.13832)
******************
10th points password value: 2e+06
(2e+06,0.14304)
******************
11th points password value: 3e+06
(3e+06,0.16036)
******************
12th points password value: 4e+06
(4e+06,0.17208)
******************
13th points password value: 5e+06
(5e+06,0.19068)
******************
14th points password value: 6e+06
(6e+06,0.1954)
******************
15th points password value: 7e+06
(7e+06,0.19716)
******************
16th points password value: 8e+06
(8e+06,0.19824)
******************
17th points password value: 9e+06
(9e+06,0.19824)
******************
18th points password value: 1e+07
(1e+07,0.19824)
******************
19th points password value: 2e+07
(2e+07,0.20104)
******************
20th points password value: 3e+07
(3e+07,0.23116)
******************
21th points password value: 4e+07
(4e+07,0.25292)
******************
22th points password value: 5e+07
(5e+07,0.25468)
******************
23th points password value: 6e+07
(6e+07,0.25572)
******************
24th points password value: 7e+07
(7e+07,0.25572)
******************
25th points password value: 8e+07
(8e+07,0.26976)
******************
26th points password value: 9e+07
(9e+07,0.28084)
******************
27th points password value: 1e+08
(1e+08,0.28172)
******************
28th points password value: 2e+08
(2e+08,0.28284)
******************
29th points password value: 3e+08
(3e+08,0.2882)
******************
30th points password value: 4e+08
(4e+08,0.30492)
******************
31th points password value: 5e+08
(5e+08,0.30668)
******************
32th points password value: 6e+08
(6e+08,0.31028)
******************
33th points password value: 7e+08
(7e+08,0.31736)
******************
34th points password value: 8e+08
(8e+08,0.32552)
******************
35th points password value: 9e+08
(9e+08,0.32552)
******************
36th points password value: 1e+09
(1e+09,0.32956)
******************
37th points password value: 2e+09
(2e+09,0.39084)
******************
38th points password value: 3e+09
(3e+09,0.4132)
******************
39th points password value: 4e+09
(4e+09,0.43836)
******************
40th points password value: 5e+09
(5e+09,0.43836)
******************
41th points password value: 6e+09
(6e+09,0.43836)
******************
42th points password value: 7e+09
(7e+09,0.44448)
******************
43th points password value: 8e+09
(8e+09,0.44448)
******************
44th points password value: 9e+09
(9e+09,0.45032)
******************
45th points password value: 1e+10
(1e+10,0.46792)
******************
46th points password value: 2e+10
(2e+10,0.51972)
******************
47th points password value: 3e+10
(3e+10,0.5558)
******************
48th points password value: 4e+10
(4e+10,0.56408)
******************
49th points password value: 5e+10
(5e+10,0.57932)
******************
50th points password value: 6e+10
(6e+10,0.57932)
******************
51th points password value: 7e+10
(7e+10,0.59272)
******************
52th points password value: 8e+10
(8e+10,0.59272)
******************
53th points password value: 9e+10
(9e+10,0.59892)


==> figs/montecarlo/perfect/terminal/csdn11by3.dat <==
../dataset/montecarlo/csdn_test.txt
15 0.004896
66.2118 0.000245274
43.5353 8.08539e-05
100.7 5.79941e-05
133.176 4.14491e-05
57.5755 3.05686e-05
50.0656 1.75769e-05
202.543 1.50091e-05
176.125 1.31725e-05
87.5651 1.00497e-05
153.152 8.88008e-06
115.805 7.59899e-06
232.925 7.21263e-06
538.769 6.08795e-06
76.1435 5.25324e-06
354.25 4.74242e-06
308.043 3.11645e-06
468.495 2.73215e-06
712.522 2.24554e-06
1433.14 2.12122e-06
1083.66 1.69795e-06
267.864 1.4933e-06
1246.21 1.41229e-06
407.387 1.37461e-06
942.311 1.35836e-06
819.401 1.26922e-06
2179.62 1.13781e-06
619.585 9.03831e-07
1895.32 8.86392e-07
2882.55 5.82817e-07
3314.93 4.58531e-07
3812.17 4.19708e-07
2506.57 3.82994e-07
1648.11 3.39784e-07
5797.84 3.1736e-07
4384 3.10219e-07
41023.8 2.90563e-07
26973.8 2.31335e-07
6667.51 2.27971e-07
5041.6 2.22152e-07
11661.5 2.19525e-07
7667.64 1.98236e-07
94890.5 1.66086e-07
8817.79 1.54234e-07
17735.7 1.48852e-07
15422.4 1.19307e-07
13410.8 1.07377e-07
10140.5 1.02559e-07
23455.5 8.18572e-08
20396.1 5.88348e-08
31019.9 3.35269e-08
1.02114e+06 2.77337e-08
35672.9 2.69112e-08
887950 2.51366e-08
109124 1.17298e-08
71750.9 1.11497e-08
54254 1.03218e-08
62392.1 1.02577e-08
1.35046e+06 9.65597e-09
82513.5 8.72584e-09
1.17431e+06 7.49374e-09
125493 3.82492e-09
47177.4 3.39146e-09
441468 3.08063e-09
583841 3.01452e-09
1.55303e+06 2.62712e-09
772130 2.48663e-09
144317 2.21735e-09
290272 2.20483e-09
219488 2.18691e-09
2.05388e+06 2.10333e-09
190859 2.09579e-09
1.78598e+06 1.79173e-09
2.36196e+06 1.69351e-09
383885 1.66717e-09
507688 1.41819e-09
2.71626e+06 1.26645e-09
3.1237e+06 1.25492e-09
333813 9.5862e-10
252411 9.50831e-10
4.13109e+06 8.90806e-10
3.59225e+06 8.90806e-10
4.75075e+06 8.25132e-10
5.46337e+06 7.46792e-10
6.28287e+06 6.11186e-10
7.2253e+06 5.86827e-10
8.3091e+06 5.68052e-10
1.09888e+07 4.9505e-10
165964 4.82032e-10
9.55546e+06 4.77214e-10
1.26371e+07 4.55801e-10
1.45327e+07 4.01853e-10
2.21024e+07 3.47474e-10
1.92194e+07 3.41321e-10
2.54177e+07 3.27331e-10
1.67126e+07 3.20717e-10
2.92304e+07 2.46319e-10
671418 2.38302e-10
5.11241e+07 1.92473e-10
4.44557e+07 1.90752e-10
3.86572e+07 1.86253e-10
3.36149e+07 1.85632e-10
5.87927e+07 1.56482e-10
6.76116e+07 8.40092e-11
7.77534e+07 5.55603e-11
1.02829e+08 5.52374e-11
1.35991e+08 5.47094e-11
8.94164e+07 5.45761e-11
1.18253e+08 4.53265e-11
1.5639e+08 3.93888e-11
2.73527e+08 3.59745e-11
2.06826e+08 3.4812e-11
1.79848e+08 3.42511e-11
2.37849e+08 3.2962e-11
3.14556e+08 3.02649e-11
4.16e+08 2.21154e-11
3.61739e+08 2.16731e-11
4.784e+08 1.98997e-11
5.5016e+08 1.77403e-11
6.32684e+08 1.25181e-11
7.27587e+08 1.11052e-11
8.36725e+08 9.08304e-12
9.62233e+08 7.39945e-12
1.10657e+09 6.21742e-12
1.27255e+09 4.84066e-12
1.68295e+09 3.80284e-12
1.46344e+09 3.60795e-12
1.93539e+09 3.47216e-12
2.2257e+09 2.552e-12
2.55956e+09 2.12537e-12
2.94349e+09 1.92968e-12
3.38502e+09 1.72525e-12
5.14819e+09 1.28977e-12
4.47669e+09 1.28667e-12
3.89277e+09 1.10975e-12
6.80848e+09 9.98755e-13
5.92042e+09 9.18854e-13
7.82975e+09 8.68482e-13
9.00421e+09 7.28548e-13
1.03548e+10 7.03052e-13
1.19081e+10 6.71813e-13
1.36943e+10 5.25767e-13
1.57484e+10 4.82588e-13
1.81107e+10 3.66634e-13
2.39514e+10 2.83908e-13
2.08273e+10 2.80401e-13
2.75441e+10 2.12024e-13
3.64271e+10 1.80086e-13
3.16757e+10 1.64164e-13
5.5401e+10 1.09745e-13
4.81748e+10 1.0794e-13
4.18911e+10 1.06944e-13
6.37112e+10 7.534e-14
7.32678e+10 6.66049e-14
9.68967e+10 6.02704e-14
1.11431e+11 4.30759e-14
8.4258e+10 4.27259e-14
1.28146e+11 3.05901e-14
1.47368e+11 3.04001e-14
1.69473e+11 2.59628e-14
3.40871e+11 1.57244e-14
1.94894e+11 1.43668e-14
2.57747e+11 1.36568e-14
2.24128e+11 1.32067e-14
2.96409e+11 1.26852e-14
4.50801e+11 9.76039e-15
3.92001e+11 7.14283e-15
6.85613e+11 5.95088e-15
5.18422e+11 5.86395e-15
7.88455e+11 5.07322e-15
5.96185e+11 4.9649e-15
9.06723e+11 4.23503e-15
1.04273e+12 2.8387e-15
1.19914e+12 2.73529e-15
1.37901e+12 2.37851e-15
1.58586e+12 1.86649e-15
1.82374e+12 1.40371e-15
2.0973e+12 1.18247e-15
2.77369e+12 1.12486e-15
3.6682e+12 9.3779e-16
2.4119e+12 8.29222e-16
3.18974e+12 7.52413e-16
5.57887e+12 5.30573e-16
8.48477e+12 3.96004e-16
4.85119e+12 3.95779e-16
7.37806e+12 3.79504e-16
4.21843e+12 3.60324e-16
6.4157e+12 3.49143e-16
9.75748e+12 3.36152e-16
1.12211e+13 1.92494e-16
1.29043e+13 1.79785e-16
1.70659e+13 1.12505e-16
2.25697e+13 1.06337e-16
1.96258e+13 8.96779e-17
1.48399e+13 8.62539e-17
2.59551e+13 8.01384e-17
2.98484e+13 7.23658e-17
3.43256e+13 6.99186e-17
3.94745e+13 4.45858e-17
4.67015e+29 1.87232e-31
total number of guesses 4.67015e+29
number of equivalence classes 200
prob sanity 1
total 1
group 0.07344
group 0.09808
group 0.0872
group 0.09272
group 0.09352
group 0.09144
group 0.09256
group 0.09056
group 0.09736
group 0.09152
group 0.0916
sanity check for all groups 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
IterCount: 10000
BestCost: 0.113493
optimal matrix:
0.000201453 0.383831 0.615967
0.0657866 0.104235 0.829978
0.211849 0.076883 0.711268
0.00582226 0.141156 0.853022
0.0868206 0.179264 0.733916
0.0518981 0.0929462 0.855156
0.10027 0.733369 0.16636
0.270774 0.0944835 0.634742
0.0796296 0.228267 0.692104
0.0803899 0.0675674 0.852043
0.150686 1.46542e-08 0.849314
******************
1th points password value: 200000
IterCount: 10000
BestCost: 0.120427
optimal matrix:
0.000244568 0.000209689 0.999546
0.384642 0.330013 0.285346
0.366858 0.0506136 0.582528
0.0179869 0.17045 0.811563
0.608495 0.129269 0.262236
0.222506 0.275623 0.501871
0.46892 0.530288 0.000791489
0.455641 0.183026 0.361333
0.0718696 0.50122 0.42691
0.171926 0.020927 0.807147
0.0309113 0.173041 0.796048
******************
2th points password value: 300000
IterCount: 10000
BestCost: 0.123167
optimal matrix:
0.000257377 0.000312162 0.99943
0.462147 0.491152 0.0467015
0.461584 0.269429 0.268986
0.481817 0.49609 0.0220928
0.586305 0.388104 0.0255907
0.269001 0.722757 0.00824157
0.471198 0.464942 0.0638595
0.42377 0.563519 0.0127109
0.30354 0.693837 0.00262306
0.395378 0.604558 6.33318e-05
0.489998 0.508886 0.00111653
******************
3th points password value: 400000
IterCount: 10000
BestCost: 0.125453
optimal matrix:
0.466008 0.533641 0.000350689
0.122188 0.111781 0.766031
0.136836 7.54869e-06 0.863157
0.0452387 0.0566867 0.898075
0.0373569 1.76763e-05 0.962625
0.134009 0.129981 0.736009
0.313251 0.137856 0.548893
0.133467 0.162532 0.704
0.0454164 0.0174014 0.937182
0.127528 0.225183 0.647289
0.164982 0.0481539 0.786864
******************
4th points password value: 500000
IterCount: 10000
BestCost: 0.129246
optimal matrix:
0.606571 0.126069 0.26736
0.0762135 0.050995 0.872792
0.0504023 0.12191 0.827687
0.0596052 0.0211903 0.919205
0.0679775 0.0775291 0.854493
0.414779 0.035749 0.549472
0.0407871 0.0123737 0.946839
0.0829441 0.137067 0.779989
0.118339 0.00960787 0.872054
0.0479357 0.0382445 0.91382
0.00743723 0.00102976 0.991533
******************
5th points password value: 600000
IterCount: 10000
BestCost: 0.131586
optimal matrix:
0.361734 0.445572 0.192694
0.0371843 0.0323664 0.930449
0.0393561 0.0367752 0.923869
0.0185651 0.0894436 0.891991
0.0197643 0.107188 0.873048
0.00430741 0.0526826 0.94301
0.0562924 0.0160911 0.927617
0.0187975 4.15156e-07 0.981202
0.0572062 0.0495223 0.893271
0.148985 0.0735255 0.777489
0.0310569 0.00443566 0.964507
******************
6th points password value: 700000
IterCount: 10000
BestCost: 0.133885
optimal matrix:
0.54075 0.176245 0.283005
0.112428 0.223303 0.664269
0.195189 0.0366041 0.768207
0.0161597 0.10453 0.87931
0.0451877 0.0130188 0.941794
0.373391 0.285686 0.340923
0.105353 1.31097e-06 0.894646
0.139613 0.323098 0.537289
0.132272 0.0975734 0.770155
0.0959019 0.0503985 0.8537
0.132103 0.0100658 0.857831
******************
7th points password value: 800000
IterCount: 10000
BestCost: 0.135693
optimal matrix:
1.98555e-05 0.457607 0.542373
0.105735 0.349093 0.545172
0.309452 0.119929 0.570619
0.057533 0.0172598 0.925207
0.000497707 0.10632 0.893182
0.000885958 0.0498601 0.949254
0.192141 0.681203 0.126656
0.470466 0.000358362 0.529176
0.034587 0.0612357 0.904177
0.188484 0.0825989 0.728917
0.0207972 0.165468 0.813735
******************
8th points password value: 900000
IterCount: 10000
BestCost: 0.137039
optimal matrix:
0.208472 0.103505 0.688023
0.248636 0.260169 0.491196
0.174864 0.190078 0.635058
0.0838205 0.217791 0.698388
0.140551 0.0125555 0.846894
0.146851 0.0635969 0.789552
0.112584 0.00340082 0.884015
0.0204047 0.18574 0.793855
0.390784 0.100703 0.508513
0.104516 0.249652 0.645832
0.148639 0.0716863 0.779674
******************
9th points password value: 1e+06
IterCount: 10000
BestCost: 0.138413
optimal matrix:
0.189023 0.439857 0.37112
0.103001 0.0980715 0.798927
0.0559763 0.0563873 0.887636
0.180118 0.209318 0.610564
0.508199 0.253179 0.238622
0.312923 0.0550294 0.632047
0.177936 0.561652 0.260412
0.287756 0.685803 0.0264405
0.0383474 0.316015 0.645638
0.200169 0.125777 0.674054
0.0913101 0.0691106 0.839579
******************
10th points password value: 2e+06
IterCount: 10000
BestCost: 0.144093
optimal matrix:
0.0356252 0.376786 0.587589
0.125547 0.0766437 0.797809
0.00885959 0.0685308 0.92261
0.267187 0.100848 0.631965
0.111661 0.0345051 0.853834
0.308689 0.0872209 0.604091
0.175606 0.0279087 0.796485
0.0189364 0.0598248 0.921239
0.0949878 0.0717244 0.833288
0.133507 0.175831 0.690662
0.0871589 0.115122 0.797719
******************
11th points password value: 3e+06
IterCount: 10000
BestCost: 0.153367
optimal matrix:
0.481579 0.0162722 0.502149
0.337231 0.31257 0.350199
0.394908 0.252381 0.352711
0.4742 0.258954 0.266846
0.211878 0.341262 0.44686
0.446732 0.362395 0.190874
0.235125 0.479343 0.285533
0.284461 0.343417 0.372122
0.723372 0.000593652 0.276034
0.393129 0.262568 0.344303
0.221494 0.0491202 0.729385
******************
12th points password value: 4e+06
IterCount: 10000
BestCost: 0.159748
optimal matrix:
0.456184 0.350482 0.193334
0.460682 0.164713 0.374605
0.193351 0.26414 0.54251
0.00135012 0.265976 0.732674
0.0555227 0.268254 0.676223
0.499427 0.37903 0.121543
0.199647 0.29539 0.504963
0.224011 0.00351503 0.772474
0.00197242 0.530003 0.468025
0.241865 0.068023 0.690112
0.273137 0.146803 0.58006
******************
13th points password value: 5e+06
IterCount: 10000
BestCost: 0.163941
optimal matrix:
0.159383 0.243031 0.597586
0.13513 0.489899 0.374971
0.255668 0.0341031 0.710229
0.399859 0.000887808 0.599253
0.278006 7.08417e-06 0.721987
0.000323629 0.0187249 0.980951
4.41528e-05 3.06757e-05 0.999925
0.332699 4.96407e-05 0.667251
0.378317 2.52947e-06 0.62168
0.61675 0.232899 0.150352
0.0389723 0.000770097 0.960258
******************
14th points password value: 6e+06
IterCount: 10000
BestCost: 0.174909
optimal matrix:
0.503473 0.355545 0.140982
0.618948 0.090392 0.29066
0.098133 0.351091 0.550776
0.163429 1.07444e-06 0.836569
0.125845 0.120711 0.753444
0.0503604 0.363969 0.585671
0.132955 0.544307 0.322738
0.070884 0.0700961 0.85902
0.199719 0.171714 0.628567
0.0576582 0.141377 0.800965
0.168487 0.206766 0.624747
******************
15th points password value: 7e+06
IterCount: 10000
BestCost: 0.186080
optimal matrix:
0.453541 0.444061 0.102397
0.395119 0.414536 0.190346
0.503254 0.135629 0.361117
0.27367 0.282768 0.443562
0.106105 0.305177 0.588718
0.473505 0.00296092 0.523534
0.394008 0.376609 0.229383
0.304416 0.00490498 0.690679
0.520277 0.00247835 0.477245
0.475511 0.0327523 0.491737
0.243782 0.00138109 0.754837
******************
16th points password value: 8e+06
IterCount: 10000
BestCost: 0.185499
optimal matrix:
0.175792 0.0562017 0.768007
0.0859019 0.734998 0.1791
0.495247 0.135793 0.368959
0.171098 0.227509 0.601393
0.0679422 0.283045 0.649013
0.692515 0.00280448 0.30468
0.146384 0.0668301 0.786786
0.196566 0.147596 0.655837
0.156387 0.000860586 0.842753
0.786288 0.11318 0.100532
0.000426289 0.000585178 0.998989
******************
17th points password value: 9e+06
IterCount: 10000
BestCost: 0.192404
optimal matrix:
0.0725649 0.767729 0.159706
0.0616936 0.711538 0.226768
0.0660757 0.056198 0.877726
0.218358 0.0562816 0.72536
0.0738159 0.00283251 0.923352
0.471424 0.202251 0.326325
0.0701228 0.145302 0.784575
0.0618401 0.0722125 0.865947
0.0485649 0.0227872 0.928648
0.00016255 0.0794324 0.920405
0.0732137 0.0369032 0.889883
******************
18th points password value: 1e+07
IterCount: 10000
BestCost: 0.189396
optimal matrix:
0.209317 0.68313 0.107553
0.397332 0.447617 0.155051
0.644 0.0612096 0.29479
0.259315 0.00154577 0.73914
0.519674 8.98058e-05 0.480236
0.0357728 0.0377611 0.926466
0.23067 0.466738 0.302592
0.370144 0.415015 0.21484
0.006037 0.0174824 0.976481
0.149316 0.0495301 0.801154
0.384244 0.0702021 0.545554
******************
19th points password value: 2e+07
IterCount: 10000
BestCost: 0.199327
optimal matrix:
0.533686 0.286231 0.180083
0.0338157 0.0555851 0.910599
0.0644532 0.526202 0.409344
0.230762 0.535667 0.233571
0.455677 0.489637 0.0546863
0.0152265 0.0929147 0.891859
0.0385694 0.756816 0.204614
0.388398 0.30584 0.305761
0.55504 0.387049 0.0579106
0.470407 0.402462 0.127131
0.0792536 0.504162 0.416585
******************
20th points password value: 3e+07
IterCount: 10000
BestCost: 0.207578
optimal matrix:
0.220735 0.717837 0.0614277
0.0371978 0.0418963 0.920906
0.419412 0.471351 0.109237
0.508358 0.456188 0.0354537
0.498455 0.497898 0.00364756
0.406444 0.537968 0.055588
0.493719 0.499053 0.00722832
0.416122 0.492994 0.0908846
0.495958 0.504024 1.77693e-05
0.511491 0.484087 0.00442189
0.236517 0.543673 0.21981
******************
21th points password value: 4e+07
IterCount: 10000
BestCost: 0.219107
optimal matrix:
0.453894 0.133749 0.412356
0.00374888 0.934745 0.0615065
0.130165 0.174928 0.694907
1.02935e-07 1.14326e-07 1
4.12492e-07 7.41675e-07 0.999999
1.41423e-05 6.2411e-06 0.99998
3.24585e-08 1.17208e-09 1
6.77316e-07 0.000391928 0.999607
1.33119e-06 2.66434e-07 0.999998
6.95997e-07 6.30695e-07 0.999999
2.66327e-07 4.14947e-07 0.999999
******************
22th points password value: 5e+07
IterCount: 10000
BestCost: 0.228703
optimal matrix:
0.57778 0.303585 0.118635
0.263611 0.691652 0.0447368
0.0590493 0.417087 0.523864
0.00296012 0.000190108 0.99685
0.123653 0.000254943 0.876092
0.0139644 0.00314803 0.982888
0.00259155 0.00155928 0.995849
0.000748695 0.00634912 0.992902
0.0012738 5.65976e-06 0.998721
0.0144958 0.00183057 0.983674
0.223242 0.00166393 0.775094
******************
23th points password value: 6e+07
IterCount: 10000
BestCost: 0.235278
optimal matrix:
0.500244 0.118775 0.380981
0.00514926 0.959413 0.0354373
0.127578 0.47035 0.402072
0.0397588 1.04638e-07 0.960241
0.0139015 8.05619e-06 0.98609
0.0873172 1.90277e-07 0.912683
0.680642 8.9406e-07 0.319357
0.0211326 1.75348e-06 0.978866
0.00725353 7.02362e-06 0.992739
0.038794 3.05148e-05 0.961176
0.0789117 7.9331e-05 0.921009
******************
24th points password value: 7e+07
IterCount: 10000
BestCost: 0.236473
optimal matrix:
0.108827 0.0548093 0.836364
0.0174666 0.0168685 0.965665
0.198747 0.191621 0.609632
0.502702 0.497286 1.16866e-05
0.50113 0.49881 5.99847e-05
0.626319 0.373523 0.000158447
0.54318 0.456737 8.24201e-05
0.479156 0.520619 0.000225118
0.506992 0.493003 5.1568e-06
0.453863 0.545971 0.000166615
0.459047 0.540833 0.000120303
******************
25th points password value: 8e+07
IterCount: 10000
BestCost: 0.243601
optimal matrix:
0.00523782 0.454611 0.540151
0.495955 0.482368 0.0216775
0.0562258 0.701567 0.242207
0.16399 0.129315 0.706694
0.00723706 0.00237062 0.990392
0.156692 0.622735 0.220573
0.0343097 0.071321 0.894369
0.267529 0.00779753 0.724673
0.180614 4.61507e-05 0.81934
0.0532088 0.000236471 0.946555
0.486852 0.0369733 0.476175
******************
26th points password value: 9e+07
IterCount: 10000
BestCost: 0.248697
optimal matrix:
0.958898 0.0114599 0.0296419
0.091353 0.885413 0.0232344
0.303092 0.436405 0.260503
0.208223 0.0339943 0.757782
0.00388059 0.000838969 0.99528
0.00129128 0.00138948 0.997319
0.00970329 0.278277 0.71202
0.368003 0.00694276 0.625054
0.0199583 0.000135805 0.979906
0.0122097 2.62057e-07 0.98779
0.0614766 8.49724e-05 0.938438
******************
27th points password value: 1e+08
IterCount: 10000
BestCost: 0.253886
optimal matrix:
0.547946 0.345665 0.106389
0.0137948 0.00812317 0.978082
0.143424 0.09209 0.764486
0.410888 0.263398 0.325714
0.804713 0.0714093 0.123878
0.523099 0.34313 0.133771
0.576761 0.315567 0.107672
0.384691 0.510448 0.104861
0.428528 0.480286 0.0911862
0.448816 0.447333 0.10385
0.673392 0.294465 0.0321436
******************
28th points password value: 2e+08
IterCount: 10000
BestCost: 0.274241
optimal matrix:
0.0634228 0.873069 0.0635086
0.499977 0.490805 0.0092182
0.837315 0.0574702 0.105215
0.0559394 0.0166482 0.927412
0.0542684 0.0555518 0.89018
0.499096 0.127563 0.373341
0.036052 0.0199326 0.944015
0.351447 0.0270332 0.62152
0.0627875 0.00507751 0.932135
0.0732842 0.0477356 0.87898
0.0492497 0.0513104 0.89944
******************
29th points password value: 3e+08
IterCount: 10000
BestCost: 0.285789
optimal matrix:
0.730707 0.103173 0.16612
0.189707 0.805039 0.00525353
0.765425 0.174561 0.0600141
0.155971 0.0981581 0.745871
0.157642 0.128205 0.714153
0.133582 0.0284365 0.837982
0.229708 0.186736 0.583556
0.296003 0.0769509 0.627047
0.186073 0.12211 0.691818
0.0651022 0.130987 0.80391
0.150537 0.231878 0.617585
******************
30th points password value: 4e+08
IterCount: 10000
BestCost: 0.294956
optimal matrix:
0.0409757 0.149209 0.809816
0.00150424 0.000944819 0.997551
0.0171922 0.947502 0.0353058
0.215354 0.236216 0.54843
0.201576 0.285278 0.513145
0.325749 0.0020393 0.672212
0.161944 0.196783 0.641273
0.308018 0.296081 0.3959
0.421667 0.0627547 0.515579
0.349346 0.204469 0.446185
0.13653 0.136926 0.726544
******************
31th points password value: 5e+08
IterCount: 10000
BestCost: 0.301624
optimal matrix:
0.755066 0.1886 0.0563339
0.992669 0.00371313 0.00361751
0.557617 0.40103 0.0413531
0.060275 0.0375042 0.902221
0.180943 0.119044 0.700013
0.0874458 0.0459518 0.866602
0.0821711 0.0741506 0.843678
0.287668 0.0142799 0.698052
0.0239143 0.151857 0.824229
0.0137341 0.0357605 0.950505
0.0991765 0.0578745 0.842949
******************
32th points password value: 6e+08
IterCount: 10000
BestCost: 0.306847
optimal matrix:
0.42188 0.127718 0.450402
0.997684 0.000892406 0.00142404
0.971217 0.0124886 0.0162949
0.36999 0.274278 0.355732
0.0794355 0.290736 0.629828
0.258318 0.11193 0.629752
0.555478 0.441499 0.0030233
0.334213 0.442355 0.223432
0.0149753 0.418122 0.566903
0.570778 0.266303 0.162919
0.352214 0.133563 0.514223
******************
33th points password value: 7e+08
IterCount: 10000
BestCost: 0.310612
optimal matrix:
0.34559 0.27557 0.37884
0.00135427 0.00147029 0.997175
0.0154027 0.0168119 0.967785
0.479654 0.486857 0.0334894
0.472189 0.485069 0.0427425
0.492829 0.380833 0.126337
0.207352 0.48602 0.306628
0.428278 0.50951 0.0622112
0.491756 0.483324 0.0249193
0.464265 0.487128 0.0486069
0.484712 0.482628 0.0326594
******************
34th points password value: 8e+08
IterCount: 10000
BestCost: 0.314815
optimal matrix:
0.331223 0.590114 0.0786624
0.486405 0.511896 0.00169965
0.00741139 0.97326 0.0193291
0.216342 0.181107 0.602551
0.17251 0.238434 0.589056
0.318496 0.235839 0.445665
0.0992101 0.140229 0.76056
0.218118 0.0751894 0.706692
0.428102 0.116528 0.45537
0.261978 0.00172771 0.736294
0.175943 0.10484 0.719217
******************
35th points password value: 9e+08
IterCount: 10000
BestCost: 0.319852
optimal matrix:
0.653591 0.028212 0.318196
0.00112906 0.000991863 0.997879
0.0129132 0.0113467 0.97574
0.400086 0.507684 0.0922301
0.542642 0.314444 0.142915
0.480529 0.518435 0.00103528
0.443835 0.297646 0.258519
0.497737 0.481144 0.0211193
0.318496 0.499308 0.182196
0.532002 0.413938 0.0540603
0.503498 0.400509 0.0959935
******************
36th points password value: 1e+09
IterCount: 10000
BestCost: 0.324905
optimal matrix:
0.552701 0.123454 0.323845
0.517498 0.480845 0.00165656
0.944875 0.0362729 0.0188525
0.0586328 0.0836122 0.857755
0.0619135 0.0490951 0.888991
0.0222855 0.101046 0.876668
0.0487411 0.0553957 0.895863
0.384006 0.0366999 0.579294
0.102135 0.0610088 0.836856
0.10235 0.243583 0.654067
0.0573359 0.230329 0.712335
******************
37th points password value: 2e+09
IterCount: 10000
BestCost: 0.363936
optimal matrix:
0.302629 0.0158975 0.681474
0.394105 0.381449 0.224446
0.854132 0.139499 0.00636889
0.116387 0.683321 0.200292
0.376168 0.114223 0.509609
0.457847 0.00343733 0.538715
0.615599 0.271264 0.113137
0.355125 0.0702425 0.574633
0.0515995 0.183613 0.764787
0.0674944 0.221722 0.710783
0.122087 0.26005 0.617863
******************
38th points password value: 3e+09
IterCount: 10000
BestCost: 0.388785
optimal matrix:
0.354322 0.595877 0.0498012
0.000308555 0.000304187 0.999387
0.00352155 0.00350065 0.992978
0.109791 0.109148 0.781061
0.494929 0.486564 0.0185069
0.456765 0.492903 0.0503322
0.505785 0.429474 0.0647412
0.47877 0.458735 0.0624944
0.465513 0.50706 0.0274272
0.473212 0.490522 0.0362656
0.499871 0.484986 0.0151431
******************
39th points password value: 4e+09
IterCount: 10000
BestCost: 0.418175
optimal matrix:
0.0183462 0.2161 0.765554
0.999648 0.000104738 0.000246793
0.560335 0.436793 0.00287158
0.402023 0.508474 0.0895028
0.377144 0.392544 0.230313
0.0459938 0.000525467 0.953481
0.0881305 0.448493 0.463376
0.373183 0.452394 0.174424
0.0158415 0.399212 0.584947
0.42905 0.0539129 0.517037
0.422442 0.0487038 0.528854
******************
40th points password value: 5e+09
IterCount: 10000
BestCost: 0.416774
optimal matrix:
0.103618 0.0989816 0.7974
0.107202 0.792852 0.0999456
0.380716 0.615925 0.00335939
0.382499 0.512672 0.104829
0.274101 0.243768 0.482131
0.0267393 2.77372e-06 0.973258
0.416688 2.86803e-05 0.583283
0.237278 2.22914e-05 0.7627
0.00143069 6.67033e-05 0.998503
0.308618 6.72449e-05 0.691315
0.256272 1.74974e-05 0.743711
******************
41th points password value: 6e+09
IterCount: 10000
BestCost: 0.417251
optimal matrix:
0.671877 0.0846984 0.243425
0.159867 0.49274 0.347393
0.547286 0.449248 0.00346662
0.506803 0.384244 0.108953
0.335055 0.16313 0.501815
2.58495e-06 1.67141e-05 0.999981
1.92483e-07 7.15543e-05 0.999928
4.54348e-05 2.06622e-05 0.999934
6.76955e-06 8.96867e-06 0.999984
1.63266e-06 2.88019e-05 0.99997
1.10813e-06 6.259e-08 0.999999
******************
42th points password value: 7e+09
IterCount: 10000
BestCost: 0.421362
optimal matrix:
0.254187 0.499733 0.246079
0.550007 0.127186 0.322806
0.518797 0.478247 0.00295554
0.453361 0.453921 0.0927183
0.109712 0.462861 0.427427
1.38847e-05 8.20984e-05 0.999904
2.00624e-05 5.84653e-05 0.999921
5.41131e-06 2.24812e-06 0.999992
8.73185e-06 0.000197266 0.999794
1.41172e-06 3.39414e-06 0.999995
1.19273e-05 5.98702e-07 0.999987
******************
43th points password value: 8e+09
IterCount: 10000
BestCost: 0.424411
optimal matrix:
0.388737 0.556078 0.055185
0.500013 0.350943 0.149044
0.000185141 0.99724 0.00257493
0.0111609 0.908446 0.0803936
0.230988 0.396538 0.372474
3.61078e-07 3.44934e-06 0.999996
6.70293e-06 8.05622e-06 0.999985
2.31358e-08 1.84544e-05 0.999982
2.24746e-06 1.25227e-05 0.999985
5.3402e-05 1.83315e-06 0.999945
0.000218977 9.36112e-06 0.999772
******************
44th points password value: 9e+09
IterCount: 10000
BestCost: 0.426765
optimal matrix:
0.51939 0.0949538 0.385657
0.16516 0.437557 0.397283
0.928499 0.0692205 0.00228095
0.0907188 0.838184 0.0710974
0.182366 0.487764 0.32987
9.96521e-06 1.24062e-05 0.999978
1.49285e-05 6.52013e-07 0.999984
7.39263e-06 1.30721e-06 0.999991
3.05054e-06 5.92961e-05 0.999938
2.07526e-07 1.18187e-05 0.999988
0.00131865 9.04909e-06 0.998672
******************
45th points password value: 1e+10
IterCount: 10000
BestCost: 0.432378
optimal matrix:
0.156003 0.610414 0.233583
0.605154 3.05048e-05 0.394816
0.630104 0.369045 0.000851264
0.496566 0.4769 0.0265341
0.124192 0.752735 0.123073
0.420936 0.161217 0.417847
0.439221 0.089899 0.47088
0.304539 0.000344476 0.695116
0.460462 0.207249 0.332289
0.456039 0.148233 0.395727
0.442869 0.366984 0.190147
******************
46th points password value: 2e+10
IterCount: 10000
BestCost: 0.487374
optimal matrix:
0.0713677 0.539644 0.388989
0.664228 0.0241139 0.311658
0.000533443 0.593434 0.406033
0.0164511 0.971436 0.0121129
0.0763285 0.868027 0.0556441
0.266363 0.46064 0.272996
0.550104 1.67839e-08 0.449896
0.794515 5.40287e-06 0.20548
0.672377 1.92403e-06 0.327621
0.755604 2.17799e-05 0.244375
0.114978 4.14849e-06 0.885018
******************
47th points password value: 3e+10
IterCount: 10000
BestCost: 0.526149
optimal matrix:
0.454678 0.27498 0.270342
0.30821 0.377332 0.314457
0.033407 0.966087 0.000506396
0.439816 0.544398 0.0157859
0.0685118 0.858508 0.0729805
0.705446 0.0411362 0.253418
0.038182 0.046332 0.915486
0.0455614 0.0160905 0.938348
0.10427 0.0865909 0.809139
0.0313157 0.0958622 0.872822
0.0250921 0.0464102 0.928498
******************
48th points password value: 4e+10
IterCount: 10000
BestCost: 0.542285
optimal matrix:
0.0437214 0.721591 0.234688
0.0133146 0.0966211 0.890064
0.180364 0.819338 0.000298652
0.463589 0.527112 0.00929909
0.846269 0.12941 0.0243204
0.0485153 0.740335 0.211149
0.176504 0.153752 0.669744
0.350444 0.0428628 0.606693
0.140991 0.106743 0.752266
0.274103 0.114418 0.611479
0.025181 0.000136413 0.974683
******************
49th points password value: 5e+10
IterCount: 10000
BestCost: 0.562112
optimal matrix:
0.0355633 0.842642 0.121794
0.439439 0.0804343 0.480127
8.29706e-06 0.999749 0.000242338
0.362332 0.630128 0.00754012
0.396997 0.568098 0.0349046
0.13435 0.744569 0.121081
0.0691997 0.0509297 0.879871
0.0186733 0.00172696 0.9796
0.20695 0.24244 0.55061
0.24639 0.000803956 0.752806
0.200731 0.0492657 0.750004
******************
50th points password value: 6e+10
IterCount: 10000
BestCost: 0.569499
optimal matrix:
0.394336 0.502666 0.102998
0.497241 0.113164 0.389595
0.933726 0.0660634 0.000210971
0.292145 0.70118 0.00667577
0.952263 0.0306184 0.0171188
0.016421 0.833235 0.150344
0.180428 0.0240511 0.795521
0.311438 0.0485007 0.640062
0.0234492 0.191306 0.785245
0.0185212 0.0269314 0.954547
0.0661572 0.0122558 0.921587
******************
51th points password value: 7e+10
IterCount: 10000
BestCost: 0.577446
optimal matrix:
0.0915978 0.276324 0.632078
0.169801 0.327677 0.502522
6.5326e-05 0.184021 0.815914
0.00206361 0.99165 0.00628675
0.708913 0.271134 0.0199536
0.0328997 0.897907 0.0691932
0.200996 0.0176027 0.781402
0.41486 0.0288293 0.556311
0.701003 0.00450435 0.294493
0.0685849 0.0910994 0.840316
0.0217498 0.126507 0.851743
******************
52th points password value: 8e+10
IterCount: 10000
BestCost: 0.583272
optimal matrix:
0.32925 0.0879029 0.582847
0.785907 0.0235704 0.190522
0.174305 0.21109 0.614605
0.578099 0.417042 0.00485909
0.320698 0.656805 0.0224971
0.806096 0.115907 0.0779978
0.0673302 0.0500012 0.882669
0.136119 0.120662 0.743219
0.150912 0.0570873 0.792001
0.0790205 0.0695287 0.851451
0.027288 0.0485157 0.924196
******************
53th points password value: 9e+10
IterCount: 10000
BestCost: 0.587916
optimal matrix:
0.286538 0.366477 0.346985
0.600062 0.270719 0.129219
0.480641 0.367725 0.151633
0.997285 0.00197692 0.000737852
0.0111287 0.00915769 0.979714
0.0545679 0.0317184 0.913714
0.440272 0.453623 0.106105
0.490122 0.432414 0.0774644
0.480307 0.491144 0.0285491
0.40891 0.499973 0.0911169
0.494931 0.100468 0.404601


==> figs/montecarlo/perfect/terminal/csdnbenchmark.dat <==
../dataset/montecarlo/csdn_test.txt
15 0.004896
66.2118 0.000245274
43.5353 8.08539e-05
100.7 5.79941e-05
133.176 4.14491e-05
57.5755 3.05686e-05
50.0656 1.75769e-05
202.543 1.50091e-05
176.125 1.31725e-05
87.5651 1.00497e-05
153.152 8.88008e-06
115.805 7.59899e-06
232.925 7.21263e-06
538.769 6.08795e-06
76.1435 5.25324e-06
354.25 4.74242e-06
308.043 3.11645e-06
468.495 2.73215e-06
712.522 2.24554e-06
1433.14 2.12122e-06
1083.66 1.69795e-06
267.864 1.4933e-06
1246.21 1.41229e-06
407.387 1.37461e-06
942.311 1.35836e-06
819.401 1.26922e-06
2179.62 1.13781e-06
619.585 9.03831e-07
1895.32 8.86392e-07
2882.55 5.82817e-07
3314.93 4.58531e-07
3812.17 4.19708e-07
2506.57 3.82994e-07
1648.11 3.39784e-07
5797.84 3.1736e-07
4384 3.10219e-07
41023.8 2.90563e-07
26973.8 2.31335e-07
6667.51 2.27971e-07
5041.6 2.22152e-07
11661.5 2.19525e-07
7667.64 1.98236e-07
94890.5 1.66086e-07
8817.79 1.54234e-07
17735.7 1.48852e-07
15422.4 1.19307e-07
13410.8 1.07377e-07
10140.5 1.02559e-07
23455.5 8.18572e-08
20396.1 5.88348e-08
31019.9 3.35269e-08
1.02114e+06 2.77337e-08
35672.9 2.69112e-08
887950 2.51366e-08
109124 1.17298e-08
71750.9 1.11497e-08
54254 1.03218e-08
62392.1 1.02577e-08
1.35046e+06 9.65597e-09
82513.5 8.72584e-09
1.17431e+06 7.49374e-09
125493 3.82492e-09
47177.4 3.39146e-09
441468 3.08063e-09
583841 3.01452e-09
1.55303e+06 2.62712e-09
772130 2.48663e-09
144317 2.21735e-09
290272 2.20483e-09
219488 2.18691e-09
2.05388e+06 2.10333e-09
190859 2.09579e-09
1.78598e+06 1.79173e-09
2.36196e+06 1.69351e-09
383885 1.66717e-09
507688 1.41819e-09
2.71626e+06 1.26645e-09
3.1237e+06 1.25492e-09
333813 9.5862e-10
252411 9.50831e-10
4.13109e+06 8.90806e-10
3.59225e+06 8.90806e-10
4.75075e+06 8.25132e-10
5.46337e+06 7.46792e-10
6.28287e+06 6.11186e-10
7.2253e+06 5.86827e-10
8.3091e+06 5.68052e-10
1.09888e+07 4.9505e-10
165964 4.82032e-10
9.55546e+06 4.77214e-10
1.26371e+07 4.55801e-10
1.45327e+07 4.01853e-10
2.21024e+07 3.47474e-10
1.92194e+07 3.41321e-10
2.54177e+07 3.27331e-10
1.67126e+07 3.20717e-10
2.92304e+07 2.46319e-10
671418 2.38302e-10
5.11241e+07 1.92473e-10
4.44557e+07 1.90752e-10
3.86572e+07 1.86253e-10
3.36149e+07 1.85632e-10
5.87927e+07 1.56482e-10
6.76116e+07 8.40092e-11
7.77534e+07 5.55603e-11
1.02829e+08 5.52374e-11
1.35991e+08 5.47094e-11
8.94164e+07 5.45761e-11
1.18253e+08 4.53265e-11
1.5639e+08 3.93888e-11
2.73527e+08 3.59745e-11
2.06826e+08 3.4812e-11
1.79848e+08 3.42511e-11
2.37849e+08 3.2962e-11
3.14556e+08 3.02649e-11
4.16e+08 2.21154e-11
3.61739e+08 2.16731e-11
4.784e+08 1.98997e-11
5.5016e+08 1.77403e-11
6.32684e+08 1.25181e-11
7.27587e+08 1.11052e-11
8.36725e+08 9.08304e-12
9.62233e+08 7.39945e-12
1.10657e+09 6.21742e-12
1.27255e+09 4.84066e-12
1.68295e+09 3.80284e-12
1.46344e+09 3.60795e-12
1.93539e+09 3.47216e-12
2.2257e+09 2.552e-12
2.55956e+09 2.12537e-12
2.94349e+09 1.92968e-12
3.38502e+09 1.72525e-12
5.14819e+09 1.28977e-12
4.47669e+09 1.28667e-12
3.89277e+09 1.10975e-12
6.80848e+09 9.98755e-13
5.92042e+09 9.18854e-13
7.82975e+09 8.68482e-13
9.00421e+09 7.28548e-13
1.03548e+10 7.03052e-13
1.19081e+10 6.71813e-13
1.36943e+10 5.25767e-13
1.57484e+10 4.82588e-13
1.81107e+10 3.66634e-13
2.39514e+10 2.83908e-13
2.08273e+10 2.80401e-13
2.75441e+10 2.12024e-13
3.64271e+10 1.80086e-13
3.16757e+10 1.64164e-13
5.5401e+10 1.09745e-13
4.81748e+10 1.0794e-13
4.18911e+10 1.06944e-13
6.37112e+10 7.534e-14
7.32678e+10 6.66049e-14
9.68967e+10 6.02704e-14
1.11431e+11 4.30759e-14
8.4258e+10 4.27259e-14
1.28146e+11 3.05901e-14
1.47368e+11 3.04001e-14
1.69473e+11 2.59628e-14
3.40871e+11 1.57244e-14
1.94894e+11 1.43668e-14
2.57747e+11 1.36568e-14
2.24128e+11 1.32067e-14
2.96409e+11 1.26852e-14
4.50801e+11 9.76039e-15
3.92001e+11 7.14283e-15
6.85613e+11 5.95088e-15
5.18422e+11 5.86395e-15
7.88455e+11 5.07322e-15
5.96185e+11 4.9649e-15
9.06723e+11 4.23503e-15
1.04273e+12 2.8387e-15
1.19914e+12 2.73529e-15
1.37901e+12 2.37851e-15
1.58586e+12 1.86649e-15
1.82374e+12 1.40371e-15
2.0973e+12 1.18247e-15
2.77369e+12 1.12486e-15
3.6682e+12 9.3779e-16
2.4119e+12 8.29222e-16
3.18974e+12 7.52413e-16
5.57887e+12 5.30573e-16
8.48477e+12 3.96004e-16
4.85119e+12 3.95779e-16
7.37806e+12 3.79504e-16
4.21843e+12 3.60324e-16
6.4157e+12 3.49143e-16
9.75748e+12 3.36152e-16
1.12211e+13 1.92494e-16
1.29043e+13 1.79785e-16
1.70659e+13 1.12505e-16
2.25697e+13 1.06337e-16
1.96258e+13 8.96779e-17
1.48399e+13 8.62539e-17
2.59551e+13 8.01384e-17
2.98484e+13 7.23658e-17
3.43256e+13 6.99186e-17
3.94745e+13 4.45858e-17
4.67015e+29 1.87232e-31
total number of guesses 4.67015e+29
number of equivalence classes 200
prob sanity 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
(100000,0.1148)
******************
1th points password value: 200000
(200000,0.12272)
******************
2th points password value: 300000
(300000,0.12368)
******************
3th points password value: 400000
(400000,0.12656)
******************
4th points password value: 500000
(500000,0.1296)
******************
5th points password value: 600000
(600000,0.13184)
******************
6th points password value: 700000
(700000,0.13648)
******************
7th points password value: 800000
(800000,0.13896)
******************
8th points password value: 900000
(900000,0.13896)
******************
9th points password value: 1e+06
(1e+06,0.1412)
******************
10th points password value: 2e+06
(2e+06,0.1444)
******************
11th points password value: 3e+06
(3e+06,0.16264)
******************
12th points password value: 4e+06
(4e+06,0.17408)
******************
13th points password value: 5e+06
(5e+06,0.19136)
******************
14th points password value: 6e+06
(6e+06,0.19536)
******************
15th points password value: 7e+06
(7e+06,0.1972)
******************
16th points password value: 8e+06
(8e+06,0.19968)
******************
17th points password value: 9e+06
(9e+06,0.19968)
******************
18th points password value: 1e+07
(1e+07,0.2016)
******************
19th points password value: 2e+07
(2e+07,0.2028)
******************
20th points password value: 3e+07
(3e+07,0.23312)
******************
21th points password value: 4e+07
(4e+07,0.25544)
******************
22th points password value: 5e+07
(5e+07,0.25544)
******************
23th points password value: 6e+07
(6e+07,0.25544)
******************
24th points password value: 7e+07
(7e+07,0.25752)
******************
25th points password value: 8e+07
(8e+07,0.27176)
******************
26th points password value: 9e+07
(9e+07,0.27248)
******************
27th points password value: 1e+08
(1e+08,0.28128)
******************
28th points password value: 2e+08
(2e+08,0.28176)
******************
29th points password value: 3e+08
(3e+08,0.29104)
******************
30th points password value: 4e+08
(4e+08,0.3004)
******************
31th points password value: 5e+08
(5e+08,0.30576)
******************
32th points password value: 6e+08
(6e+08,0.31312)
******************
33th points password value: 7e+08
(7e+08,0.31312)
******************
34th points password value: 8e+08
(8e+08,0.32056)
******************
35th points password value: 9e+08
(9e+08,0.32448)
******************
36th points password value: 1e+09
(1e+09,0.32856)
******************
37th points password value: 2e+09
(2e+09,0.39096)
******************
38th points password value: 3e+09
(3e+09,0.39832)
******************
39th points password value: 4e+09
(4e+09,0.43928)
******************
40th points password value: 5e+09
(5e+09,0.43928)
******************
41th points password value: 6e+09
(6e+09,0.43928)
******************
42th points password value: 7e+09
(7e+09,0.44496)
******************
43th points password value: 8e+09
(8e+09,0.44496)
******************
44th points password value: 9e+09
(9e+09,0.44496)
******************
45th points password value: 1e+10
(1e+10,0.46728)
******************
46th points password value: 2e+10
(2e+10,0.51936)
******************
47th points password value: 3e+10
(3e+10,0.55568)
******************
48th points password value: 4e+10
(4e+10,0.57168)
******************
49th points password value: 5e+10
(5e+10,0.57928)
******************
50th points password value: 6e+10
(6e+10,0.5864)
******************
51th points password value: 7e+10
(7e+10,0.59328)
******************
52th points password value: 8e+10
(8e+10,0.59328)
******************
53th points password value: 9e+10
(9e+10,0.59944)


==> figs/montecarlo/perfect/terminal/linkedinbenchmark.dat <==
../dataset/montecarlo/linkedin_test.txt
Unable to open filetotal number of guesses 0
number of equivalence classes 0
prob sanity 0
******************
0th points password value: 1000
(1000,0)
******************
1th points password value: 2000
(2000,0)
******************
2th points password value: 3000
(3000,0)
******************
3th points password value: 4000
(4000,0)
******************
4th points password value: 5000
(5000,0)
******************
5th points password value: 6000
(6000,0)
******************
6th points password value: 7000
(7000,0)
******************
7th points password value: 8000
(8000,0)
******************
8th points password value: 9000
(9000,0)
******************
9th points password value: 10000
(10000,0)
******************
10th points password value: 20000
(20000,0)
******************
11th points password value: 30000
(30000,0)
******************
12th points password value: 40000
(40000,0)
******************
13th points password value: 50000
(50000,0)
******************
14th points password value: 60000
(60000,0)
******************
15th points password value: 70000
(70000,0)
******************
16th points password value: 80000
(80000,0)
******************
17th points password value: 90000
(90000,0)
******************
18th points password value: 100000
(100000,0)
******************
19th points password value: 200000
(200000,0)
******************
20th points password value: 300000
(300000,0)
******************
21th points password value: 400000
(400000,0)
******************
22th points password value: 500000
(500000,0)
******************
23th points password value: 600000
(600000,0)
******************
24th points password value: 700000
(700000,0)
******************
25th points password value: 800000
(800000,0)
******************
26th points password value: 900000
(900000,0)
******************
27th points password value: 1e+06
(1e+06,0)
******************
28th points password value: 1.5e+06
(1.5e+06,0)
******************
29th points password value: 2e+06
(2e+06,0)
******************
30th points password value: 2.5e+06
(2.5e+06,0)
******************
31th points password value: 3e+06
(3e+06,0)
******************
32th points password value: 3.5e+06
(3.5e+06,0)
******************
33th points password value: 4e+06
(4e+06,0)
******************
34th points password value: 4.5e+06
(4.5e+06,0)
******************
35th points password value: 5e+06
(5e+06,0)
******************
36th points password value: 5.5e+06
(5.5e+06,0)
******************
37th points password value: 6e+06
(6e+06,0)
******************
38th points password value: 6.5e+06
(6.5e+06,0)
******************
39th points password value: 7e+06
(7e+06,0)
******************
40th points password value: 7.5e+06
(7.5e+06,0)
******************
41th points password value: 8e+06
(8e+06,0)
******************
42th points password value: 8.8e+06
(8.8e+06,0)
******************
43th points password value: 9e+06
(9e+06,0)
******************
44th points password value: 9.5e+06
(9.5e+06,0)
******************
45th points password value: 1e+07
(1e+07,0)
******************
46th points password value: 1.5e+07
(1.5e+07,0)
******************
47th points password value: 2e+07
(2e+07,0)
******************
48th points password value: 2.5e+07
(2.5e+07,0)
******************
49th points password value: 3e+07
(3e+07,0)
******************
50th points password value: 3.5e+07
(3.5e+07,0)
******************
51th points password value: 4e+07
(4e+07,0)
******************
52th points password value: 4.5e+07
(4.5e+07,0)
******************
53th points password value: 5e+07
(5e+07,0)
******************
54th points password value: 5.5e+07
(5.5e+07,0)
******************
55th points password value: 6e+07
(6e+07,0)
******************
56th points password value: 6.5e+07
(6.5e+07,0)
******************
57th points password value: 7e+07
(7e+07,0)
******************
58th points password value: 7.5e+07
(7.5e+07,0)
******************
59th points password value: 8e+07
(8e+07,0)
******************
60th points password value: 8.8e+07
(8.8e+07,0)
******************
61th points password value: 9e+07
(9e+07,0)
******************
62th points password value: 9.5e+07
(9.5e+07,0)


==> figs/montecarlo/perfect/terminal/neopets.dat <==
../dataset/montecarlo/neopets.txt15 8e-05
43.5353 5.42089e-05
57.5755 4.72424e-05
50.0656 3.11591e-05
66.2118 2.71855e-05
76.1435 2.52155e-05
100.7 2.18471e-05
87.5651 2.10129e-05
133.176 1.83217e-05
153.152 1.56707e-05
202.543 1.36267e-05
176.125 1.18098e-05
115.805 1.17439e-05
354.25 9.71067e-06
308.043 8.95979e-06
232.925 7.21263e-06
468.495 7.08652e-06
407.387 6.77489e-06
267.864 6.27185e-06
538.769 5.71673e-06
819.401 5.07688e-06
712.522 4.26653e-06
619.585 4.06724e-06
1246.21 3.6912e-06
942.311 3.4808e-06
1083.66 2.98987e-06
1433.14 2.56779e-06
1648.11 2.37849e-06
1895.32 2.3215e-06
2179.62 2.00035e-06
3314.93 1.71346e-06
2882.55 1.70682e-06
2506.57 1.53198e-06
3812.17 1.34307e-06
4384 1.12226e-06
5041.6 1.03935e-06
6667.51 9.89874e-07
5797.84 9.10684e-07
7667.64 8.08593e-07
8817.79 7.39415e-07
10140.5 7.37639e-07
13410.8 6.26363e-07
15422.4 5.34289e-07
11661.5 4.56201e-07
17735.7 4.51067e-07
20396.1 3.96155e-07
23455.5 3.61536e-07
26973.8 2.83238e-07
31019.9 2.79821e-07
35672.9 2.07441e-07
41023.8 1.73558e-07
71750.9 1.13169e-07
54254 1.07642e-07
62392.1 1.03218e-07
47177.4 9.58087e-08
94890.5 6.82892e-08
1.02114e+06 4.7202e-08
82513.5 4.16901e-08
1.17431e+06 2.95662e-08
252411 1.99675e-08
1.35046e+06 1.89565e-08
441468 1.85744e-08
507688 1.74911e-08
165964 1.61481e-08
1.55303e+06 1.51188e-08
333813 1.50983e-08
583841 1.4456e-08
1.78598e+06 1.41771e-08
144317 1.41356e-08
219488 1.40327e-08
190859 1.29939e-08
290272 1.29534e-08
109124 1.24629e-08
383885 1.18786e-08
125493 1.17935e-08
887950 1.12169e-08
2.05388e+06 1.05946e-08
2.36196e+06 8.26431e-09
2.71626e+06 5.40449e-09
3.1237e+06 4.3154e-09
671418 4.17028e-09
772130 3.98896e-09
3.59225e+06 3.35166e-09
4.13109e+06 2.80798e-09
4.75075e+06 2.11335e-09
5.46337e+06 1.99145e-09
6.28287e+06 1.62346e-09
7.2253e+06 1.21241e-09
8.3091e+06 1.13129e-09
9.55546e+06 9.12567e-10
1.09888e+07 7.93537e-10
1.26371e+07 6.20396e-10
1.45327e+07 4.62407e-10
1.67126e+07 4.23633e-10
2.21024e+07 3.56523e-10
1.92194e+07 3.5589e-10
2.54177e+07 2.91136e-10
2.92304e+07 2.49056e-10
3.36149e+07 1.79682e-10
3.86572e+07 1.5728e-10
4.44557e+07 1.41264e-10
5.11241e+07 1.18144e-10
5.87927e+07 8.23231e-11
6.76116e+07 8.10511e-11
7.77534e+07 7.15082e-11
1.02829e+08 5.17365e-11
8.94164e+07 5.09974e-11
1.18253e+08 3.61935e-11
1.5639e+08 3.24829e-11
1.35991e+08 2.91195e-11
1.79848e+08 2.26858e-11
2.06826e+08 1.934e-11
2.37849e+08 1.71537e-11
2.73527e+08 1.40388e-11
3.14556e+08 1.30978e-11
3.61739e+08 1.13894e-11
4.16e+08 9.51923e-12
4.784e+08 7.27425e-12
7.27587e+08 6.43222e-12
5.5016e+08 5.8892e-12
6.32684e+08 4.36237e-12
9.62233e+08 4.03229e-12
8.36725e+08 3.72883e-12
1.10657e+09 3.43404e-12
1.27255e+09 3.33188e-12
1.46344e+09 2.45996e-12
1.93539e+09 1.77742e-12
1.68295e+09 1.75881e-12
2.2257e+09 1.56355e-12
2.55956e+09 1.20333e-12
2.94349e+09 8.83304e-13
5.14819e+09 8.3136e-13
3.38502e+09 8.15358e-13
3.89277e+09 8.01486e-13
4.47669e+09 6.88009e-13
5.92042e+09 5.40502e-13
6.80848e+09 4.75877e-13
7.82975e+09 3.9848e-13
9.00421e+09 3.06523e-13
1.03548e+10 2.81994e-13
1.36943e+10 2.54121e-13
1.19081e+10 2.5193e-13
1.81107e+10 1.50188e-13
1.57484e+10 1.47316e-13
2.08273e+10 1.28677e-13
2.39514e+10 1.00203e-13
2.75441e+10 9.29419e-14
3.16757e+10 8.20818e-14
3.64271e+10 7.46697e-14
4.81748e+10 5.31398e-14
4.18911e+10 4.96525e-14
6.37112e+10 3.82978e-14
5.5401e+10 3.61004e-14
8.4258e+10 3.13323e-14
7.32678e+10 3.11187e-14
9.68967e+10 2.22918e-14
1.11431e+11 2.0461e-14
1.28146e+11 1.77922e-14
1.47368e+11 1.03143e-14
1.69473e+11 9.67706e-15
2.24128e+11 9.45888e-15
1.94894e+11 7.79911e-15
2.96409e+11 7.15227e-15
2.57747e+11 6.20763e-15
3.40871e+11 5.74998e-15
4.50801e+11 4.614e-15
5.18422e+11 4.55228e-15
3.92001e+11 2.95917e-15
5.96185e+11 2.75082e-15
6.85613e+11 2.217e-15
9.06723e+11 1.72048e-15
1.04273e+12 1.38099e-15
1.19914e+12 1.36765e-15
7.88455e+11 1.21757e-15
1.37901e+12 9.57207e-16
1.58586e+12 6.81017e-16
1.82374e+12 6.36054e-16
2.77369e+12 5.33586e-16
2.0973e+12 4.5773e-16
2.4119e+12 3.98026e-16
4.21843e+12 3.41359e-16
3.6682e+12 3.16231e-16
6.4157e+12 2.68092e-16
5.57887e+12 2.58117e-16
3.18974e+12 2.50804e-16
4.85119e+12 2.30871e-16
7.37806e+12 1.62644e-16
9.75748e+12 1.4348e-16
8.48477e+12 1.0843e-16
1.12211e+13 9.62472e-17
1.29043e+13 7.74937e-17
1.70659e+13 5.15648e-17
1.48399e+13 4.58224e-17
3.43256e+13 3.72899e-17
2.98484e+13 3.61829e-17
1.96258e+13 3.26102e-17
3.94745e+13 3.03994e-17
2.25697e+13 3.0129e-17
2.59551e+13 2.61991e-17
8.8594e+31 3.8874e-34
total number of guesses 8.8594e+31
number of equivalence classes 200
prob sanity 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
(100000,0.02664)
******************
1th points password value: 200000
(200000,0.04952)
******************
2th points password value: 300000
(300000,0.06296)
******************
3th points password value: 400000
(400000,0.0782)
******************
4th points password value: 500000
(500000,0.08256)
******************
5th points password value: 600000
(600000,0.097)
******************
6th points password value: 700000
(700000,0.10212)
******************
7th points password value: 800000
(800000,0.10704)
******************
8th points password value: 900000
(900000,0.11888)
******************
9th points password value: 1e+06
(1e+06,0.12416)
******************
10th points password value: 2e+06
(2e+06,0.17432)
******************
11th points password value: 3e+06
(3e+06,0.2072)
******************
12th points password value: 4e+06
(4e+06,0.2146)
******************
13th points password value: 5e+06
(5e+06,0.22172)
******************
14th points password value: 6e+06
(6e+06,0.22172)
******************
15th points password value: 7e+06
(7e+06,0.22984)
******************
16th points password value: 8e+06
(8e+06,0.24664)
******************
17th points password value: 9e+06
(9e+06,0.24664)
******************
18th points password value: 1e+07
(1e+07,0.24664)
******************
19th points password value: 2e+07
(2e+07,0.30476)
******************
20th points password value: 3e+07
(3e+07,0.33948)
******************
21th points password value: 4e+07
(4e+07,0.45728)
******************
22th points password value: 5e+07
(5e+07,0.50264)
******************
23th points password value: 6e+07
(6e+07,0.52216)
******************
24th points password value: 7e+07
(7e+07,0.52216)
******************
25th points password value: 8e+07
(8e+07,0.52216)
******************
26th points password value: 9e+07
(9e+07,0.53684)
******************
27th points password value: 1e+08
(1e+08,0.53684)
******************
28th points password value: 2e+08
(2e+08,0.58988)
******************
29th points password value: 3e+08
(3e+08,0.61096)
******************
30th points password value: 4e+08
(4e+08,0.62912)
******************
31th points password value: 5e+08
(5e+08,0.64656)
******************
32th points password value: 6e+08
(6e+08,0.6544)
******************
33th points password value: 7e+08
(7e+08,0.6544)
******************
34th points password value: 8e+08
(8e+08,0.6682)
******************
35th points password value: 9e+08
(9e+08,0.6682)
******************
36th points password value: 1e+09
(1e+09,0.68292)
******************
37th points password value: 2e+09
(2e+09,0.70972)
******************
38th points password value: 3e+09
(3e+09,0.72204)
******************
39th points password value: 4e+09
(4e+09,0.73792)
******************
40th points password value: 5e+09
(5e+09,0.73792)
******************
41th points password value: 6e+09
(6e+09,0.7478)
******************
42th points password value: 7e+09
(7e+09,0.75208)
******************
43th points password value: 8e+09
(8e+09,0.75716)
******************
44th points password value: 9e+09
(9e+09,0.76112)
******************
45th points password value: 1e+10
(1e+10,0.76112)
******************
46th points password value: 2e+10
(2e+10,0.78536)
******************
47th points password value: 3e+10
(3e+10,0.7928)
******************
48th points password value: 4e+10
(4e+10,0.80072)
******************
49th points password value: 5e+10
(5e+10,0.80736)
******************
50th points password value: 6e+10
(6e+10,0.81852)
******************
51th points password value: 7e+10
(7e+10,0.81852)
******************
52th points password value: 8e+10
(8e+10,0.82212)
******************
53th points password value: 9e+10
(9e+10,0.82212)


==> figs/montecarlo/perfect/terminal/neopets11by3.dat <==
../dataset/montecarlo/neopets_test.txt
15 9.06667e-05
43.5353 5.32901e-05
57.5755 4.72424e-05
50.0656 3.67518e-05
66.2118 3.02061e-05
76.1435 2.41649e-05
100.7 2.22443e-05
87.5651 2.00993e-05
153.152 1.72378e-05
133.176 1.50178e-05
202.543 1.38242e-05
176.125 1.27183e-05
115.805 1.10531e-05
354.25 1.03882e-05
308.043 9.08964e-06
267.864 8.06381e-06
407.387 7.06945e-06
538.769 6.6819e-06
468.495 6.14734e-06
232.925 5.49534e-06
819.401 5.36978e-06
712.522 4.49109e-06
619.585 4.26092e-06
1246.21 3.7875e-06
942.311 3.6506e-06
1433.14 3.12601e-06
1083.66 2.43619e-06
1648.11 2.37849e-06
1895.32 2.3215e-06
2179.62 1.87188e-06
2506.57 1.81922e-06
2882.55 1.7207e-06
3314.93 1.64106e-06
3812.17 1.34307e-06
4384 1.20438e-06
6667.51 9.95873e-07
5797.84 9.65877e-07
5041.6 9.36211e-07
7667.64 8.24243e-07
10140.5 7.49473e-07
8817.79 7.25806e-07
13410.8 5.90571e-07
17735.7 5.00684e-07
15422.4 4.97978e-07
11661.5 4.2533e-07
20396.1 4.11844e-07
23455.5 3.78589e-07
26973.8 2.66926e-07
31019.9 2.52741e-07
35672.9 1.97349e-07
41023.8 1.77458e-07
71750.9 1.19302e-07
62392.1 1.11553e-07
54254 1.07642e-07
47177.4 9.66565e-08
94890.5 7.08184e-08
1.02114e+06 4.7868e-08
82513.5 4.45988e-08
1.17431e+06 2.86125e-08
1.35046e+06 2.07929e-08
441468 1.83026e-08
252411 1.7115e-08
507688 1.70183e-08
165964 1.59071e-08
583841 1.53466e-08
333813 1.53379e-08
144317 1.44128e-08
1.55303e+06 1.39083e-08
1.78598e+06 1.37963e-08
190859 1.25747e-08
219488 1.2028e-08
887950 1.09015e-08
2.05388e+06 1.08283e-08
290272 1.07485e-08
109124 1.02635e-08
383885 1.0003e-08
125493 8.92482e-09
2.36196e+06 8.39979e-09
2.71626e+06 5.71374e-09
3.1237e+06 4.25137e-09
671418 3.93198e-09
772130 3.41911e-09
3.59225e+06 3.40733e-09
4.13109e+06 2.73051e-09
4.75075e+06 2.37436e-09
5.46337e+06 1.93287e-09
6.28287e+06 1.52796e-09
7.2253e+06 1.28438e-09
8.3091e+06 1.10722e-09
9.55546e+06 9.04195e-10
1.09888e+07 6.98895e-10
1.26371e+07 6.6471e-10
1.45327e+07 5.00941e-10
1.92194e+07 4.0792e-10
1.67126e+07 4.02093e-10
2.21024e+07 3.43855e-10
2.54177e+07 2.95857e-10
2.92304e+07 2.6274e-10
3.36149e+07 1.80872e-10
3.86572e+07 1.49002e-10
4.44557e+07 1.31367e-10
5.11241e+07 9.85836e-11
5.87927e+07 7.89213e-11
6.76116e+07 7.21769e-11
7.77534e+07 6.37914e-11
8.94164e+07 5.36814e-11
1.02829e+08 5.13475e-11
1.18253e+08 4.05909e-11
1.5639e+08 3.22272e-11
1.35991e+08 2.70606e-11
1.79848e+08 2.13513e-11
2.37849e+08 1.81628e-11
2.06826e+08 1.7406e-11
2.73527e+08 1.25765e-11
3.61739e+08 1.19423e-11
3.14556e+08 1.11904e-11
4.16e+08 8.07692e-12
4.784e+08 7.19064e-12
7.27587e+08 6.81706e-12
5.5016e+08 5.81649e-12
6.32684e+08 4.80493e-12
9.62233e+08 3.99072e-12
1.10657e+09 3.54248e-12
8.36725e+08 3.15516e-12
1.27255e+09 3.01755e-12
1.46344e+09 2.73329e-12
1.68295e+09 1.94896e-12
2.2257e+09 1.7253e-12
1.93539e+09 1.69474e-12
2.55956e+09 1.06268e-12
2.94349e+09 9.24072e-13
3.38502e+09 9.21709e-13
3.89277e+09 8.83689e-13
5.14819e+09 7.92512e-13
4.47669e+09 7.32685e-13
5.92042e+09 5.40502e-13
6.80848e+09 5.05252e-13
7.82975e+09 4.59785e-13
9.00421e+09 3.28735e-13
1.19081e+10 2.75443e-13
1.36943e+10 2.62883e-13
1.03548e+10 2.39501e-13
1.57484e+10 1.72716e-13
2.08273e+10 1.22916e-13
1.81107e+10 1.10432e-13
2.39514e+10 9.68629e-14
3.64271e+10 9.00429e-14
2.75441e+10 8.13241e-14
3.16757e+10 8.0819e-14
4.81748e+10 5.14792e-14
4.18911e+10 4.96525e-14
5.5401e+10 3.75444e-14
6.37112e+10 3.3903e-14
7.32678e+10 3.16646e-14
8.4258e+10 2.6585e-14
1.11431e+11 2.58455e-14
9.68967e+10 2.14662e-14
1.28146e+11 1.87286e-14
1.47368e+11 1.24858e-14
2.24128e+11 9.99429e-15
1.94894e+11 9.85151e-15
1.69473e+11 8.96898e-15
2.57747e+11 6.8284e-15
2.96409e+11 6.47753e-15
3.40871e+11 5.39794e-15
4.50801e+11 4.79147e-15
5.18422e+11 4.47512e-15
6.85613e+11 2.45036e-15
5.96185e+11 2.41536e-15
3.92001e+11 2.04081e-15
9.06723e+11 1.7646e-15
1.04273e+12 1.7646e-15
7.88455e+11 1.62343e-15
1.19914e+12 1.06743e-15
1.37901e+12 8.12176e-16
1.82374e+12 7.01853e-16
2.77369e+12 6.34535e-16
1.58586e+12 6.05348e-16
2.0973e+12 4.95874e-16
3.6682e+12 3.92563e-16
2.4119e+12 3.31689e-16
4.21843e+12 3.22395e-16
6.4157e+12 2.99266e-16
5.57887e+12 2.58117e-16
3.18974e+12 2.25724e-16
4.85119e+12 1.97889e-16
9.75748e+12 1.55778e-16
7.37806e+12 1.30116e-16
1.12211e+13 1.14071e-16
8.48477e+12 1.13144e-16
1.29043e+13 8.6793e-17
1.48399e+13 4.85178e-17
1.70659e+13 4.68771e-17
2.98484e+13 4.55636e-17
3.43256e+13 3.96206e-17
2.59551e+13 3.69869e-17
3.94745e+13 3.2426e-17
1.96258e+13 2.85339e-17
2.25697e+13 1.77229e-17
8.8594e+31 3.93706e-34
total number of guesses 8.8594e+31
number of equivalence classes 200
prob sanity 1
total 1
group 0.08016
group 0.08352
group 0.09192
group 0.08616
group 0.08952
group 0.10616
group 0.092
group 0.09208
group 0.09336
group 0.09232
group 0.0928
sanity check for all groups 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
IterCount: 10000
BestCost: 0.028847
optimal matrix:
0.209163 0.101765 0.689072
0.110331 0.00716813 0.882501
0.0131024 0.0730821 0.913815
0.0484875 0.189201 0.762311
0.0864682 0.209558 0.703974
0.180773 0.126621 0.692606
0.0998071 0.0152117 0.884981
0.449903 0.00899539 0.541101
0.18042 0.107428 0.712152
0.00182494 0.160674 0.837501
0.320193 0.189501 0.490307
******************
1th points password value: 200000
IterCount: 10000
BestCost: 0.049251
optimal matrix:
0.109134 0.0564853 0.834381
0.0332348 0.106507 0.860258
0.0310401 0.100746 0.868214
0.0523697 0.0359564 0.911674
0.138397 0.0480599 0.813543
0.127715 0.0627828 0.809502
0.106698 0.096857 0.796445
0.490164 0.149917 0.359919
0.0953272 0.0344668 0.870206
0.0572651 0.122256 0.820479
0.118069 0.0861217 0.795809
******************
2th points password value: 300000
IterCount: 10000
BestCost: 0.059798
optimal matrix:
0.342993 0.179476 0.477532
5.4099e-05 0.38539 0.614556
7.81238e-05 0.15264 0.847282
5.45162e-05 0.537416 0.46253
5.11213e-05 0.80286 0.197089
5.28779e-05 0.246519 0.753428
9.87978e-06 0.307531 0.692459
5.62298e-05 0.0719413 0.928003
9.64075e-05 0.000789553 0.999114
8.74949e-06 0.680494 0.319497
1.56501e-06 0.0142363 0.985762
******************
3th points password value: 400000
IterCount: 10000
BestCost: 0.064986
optimal matrix:
0.0730857 0.521915 0.404999
0.27497 2.04477e-05 0.725009
0.220042 1.41839e-06 0.779956
0.0126286 7.64613e-05 0.987295
0.306279 3.14001e-05 0.693689
0.410439 7.10945e-07 0.58956
0.0142858 2.02513e-05 0.985694
0.240264 1.11252e-05 0.759725
0.231282 5.96896e-05 0.768659
0.43944 8.83475e-05 0.560472
0.0286773 2.03757e-05 0.971302
******************
4th points password value: 500000
IterCount: 10000
BestCost: 0.068721
optimal matrix:
0.213465 0.191569 0.594966
0.513577 0.460919 0.0255032
0.547182 0.452433 0.000384326
0.519938 0.479066 0.000995593
0.498863 0.494852 0.00628516
0.498894 0.478362 0.022744
0.508365 0.444011 0.0476242
0.46875 0.512521 0.0187298
0.524993 0.455612 0.0193957
0.594588 0.362863 0.0425487
0.495785 0.497688 0.00652636
******************
5th points password value: 600000
IterCount: 10000
BestCost: 0.087759
optimal matrix:
0.14805 0.605112 0.246838
0.0686222 0.150609 0.780769
0.00174581 0.0303164 0.967938
0.00197497 0.0332819 0.964743
0.0576174 0.000282137 0.9421
0.149966 0.825667 0.0243676
0.00943902 0.466625 0.523936
0.369554 0.074765 0.555681
0.0993598 0.13135 0.769291
0.0598704 0.0158045 0.924325
0.00420746 0.000175636 0.995617
******************
6th points password value: 700000
IterCount: 10000
BestCost: 0.093251
optimal matrix:
0.0617749 0.790297 0.147928
0.177591 0.158795 0.663614
0.137264 0.0490486 0.813688
0.233579 0.421609 0.344812
0.433611 0.243305 0.323083
0.19929 0.120026 0.680684
0.268526 0.144162 0.587312
0.802305 0.173569 0.0241257
0.152864 0.144376 0.70276
0.114045 0.167369 0.718586
0.000472878 0.6638 0.335727
******************
7th points password value: 800000
IterCount: 10000
BestCost: 0.098895
optimal matrix:
0.0364415 0.772796 0.190762
0.0739098 0.0697241 0.856366
0.0708552 0.0498026 0.879342
0.0742531 0.0552205 0.870526
0.145373 0.0113098 0.843317
0.113433 0.0473392 0.839227
0.0336949 0.529699 0.436606
0.275225 0.0531601 0.671615
0.0208906 0.19 0.789109
0.208881 0.0557626 0.735357
0.174091 0.0737633 0.752146
******************
8th points password value: 900000
IterCount: 10000
BestCost: 0.103626
optimal matrix:
0.110492 0.105715 0.783793
0.496509 0.480436 0.0230551
0.476878 0.485477 0.0376457
0.477844 0.511871 0.0102849
0.448597 0.448631 0.102773
0.508772 0.491211 1.66552e-05
0.523515 0.474461 0.00202371
0.490283 0.507572 0.00214461
0.579858 0.407354 0.0127876
0.483181 0.516547 0.000271655
0.492055 0.49534 0.012605
******************
9th points password value: 1e+06
IterCount: 10000
BestCost: 0.111316
optimal matrix:
0.332952 0.490389 0.176659
0.0505901 0.155443 0.793967
0.00128476 2.53909e-06 0.998713
0.000503675 1.40778e-05 0.999482
0.0564977 4.29819e-05 0.943459
0.106515 9.43194e-06 0.893475
0.108098 1.62947e-06 0.891901
0.324027 6.265e-06 0.675967
0.192 1.91996e-05 0.807981
0.0118815 1.70666e-06 0.988117
0.164303 7.30766e-07 0.835696
******************
10th points password value: 2e+06
IterCount: 10000
BestCost: 0.153685
optimal matrix:
0.918714 0.0180449 0.0632413
0.149929 0.564687 0.285383
0.334803 0.0950878 0.570109
0.00493281 0.139344 0.855723
0.143459 0.027018 0.829523
0.00442845 0.0289515 0.96662
0.123073 0.156068 0.720859
0.504751 0.131433 0.363816
0.66039 0.000271923 0.339339
0.145074 0.452175 0.402752
0.10938 0.00434521 0.886275
******************
11th points password value: 3e+06
IterCount: 10000
BestCost: 0.176933
optimal matrix:
0.0294697 0.0291115 0.941419
0.132737 0.131435 0.735828
0.490784 0.487286 0.0219296
0.499272 0.463984 0.0367448
0.491355 0.491763 0.0168821
0.483221 0.470154 0.0466252
0.483567 0.4975 0.0189325
0.491506 0.481894 0.0266006
0.442926 0.479947 0.0771269
0.485469 0.482536 0.0319951
0.478549 0.447552 0.0738992
******************
12th points password value: 4e+06
IterCount: 10000
BestCost: 0.199849
optimal matrix:
0.444498 0.528903 0.0265992
0.408005 0.472402 0.119593
0.0921226 0.459813 0.448065
0.000377542 0.0463434 0.953279
0.301434 0.463392 0.235174
0.175835 0.400168 0.423997
2.42217e-05 0.00654763 0.993428
0.122433 0.418718 0.458849
0.378869 0.267076 0.354055
0.0024766 0.454026 0.543498
0.00459107 0.133847 0.861562
******************
13th points password value: 5e+06
IterCount: 10000
BestCost: 0.208853
optimal matrix:
0.00932071 0.96825 0.0224295
0.0519777 0.84694 0.101082
0.0839273 0.0788625 0.83721
0.0642146 0.0672954 0.86849
0.734626 0.160269 0.105105
0.505468 0.103331 0.391201
0.000793466 0.0216627 0.977544
0.441858 0.332383 0.225759
0.112212 0.0961316 0.791656
0.177 0.0038821 0.819118
0.0775762 0.0144932 0.907931
******************
14th points password value: 6e+06
IterCount: 10000
BestCost: 0.214620
optimal matrix:
0.160479 0.81628 0.0232412
0.563722 0.331529 0.104749
0.123669 0.00749335 0.868838
0.00321892 0.00116055 0.995621
0.22856 0.0710474 0.700393
0.151199 0.00491006 0.843891
0.208261 0.0124803 0.779258
0.410874 0.0062353 0.58289
0.0142404 5.73871e-05 0.985702
0.349042 0.0028642 0.648094
0.148074 0.0284634 0.823462
******************
15th points password value: 7e+06
IterCount: 10000
BestCost: 0.221699
optimal matrix:
0.0117586 0.00820806 0.980033
0.0531557 0.0454179 0.901426
0.441451 0.377041 0.181508
0.568256 0.389106 0.0426386
0.276345 0.425389 0.298266
0.42586 0.381954 0.192186
0.263338 0.65754 0.0791216
0.504089 0.466942 0.0289693
0.622521 0.355909 0.02157
0.540387 0.189221 0.270392
0.600504 0.381491 0.0180057
******************
16th points password value: 8e+06
IterCount: 10000
BestCost: 0.225333
optimal matrix:
0.41826 0.567553 0.0141866
0.492796 0.4427 0.064504
0.271176 0.192359 0.536466
0.29793 1.29446e-06 0.702068
0.174832 2.47311e-05 0.825144
0.546201 1.08994e-06 0.453798
0.214444 7.37999e-08 0.785556
0.346013 1.9113e-05 0.653968
0.501645 1.06945e-05 0.498344
0.297679 9.80319e-07 0.70232
0.279267 2.22657e-05 0.720711
******************
17th points password value: 9e+06
IterCount: 10000
BestCost: 0.228073
optimal matrix:
0.948763 0.0344575 0.0167791
0.12929 0.794801 0.0759088
0.0377629 0.331527 0.63071
0.198686 8.64359e-05 0.801227
0.105045 0.000282531 0.894673
0.199558 0.000141815 0.8003
0.000221587 0.00036402 0.999414
0.0246574 0.000153146 0.975189
0.366892 0.000609837 0.632498
0.0453713 0.000372659 0.954256
0.00134398 0.000912777 0.997743
******************
18th points password value: 1e+07
IterCount: 10000
BestCost: 0.231193
optimal matrix:
0.801405 0.183575 0.0150207
0.933594 0.00026247 0.0661439
0.0375204 0.408178 0.554301
0.0803519 0.00288156 0.916767
0.000302001 0.000266362 0.999432
0.189471 0.0016262 0.808903
0.000343962 0.00627838 0.993378
0.0577629 0.0208943 0.921343
0.0377423 0.00774547 0.954512
0.164661 0.00577007 0.829569
0.507705 0.000163323 0.492131
******************
19th points password value: 2e+07
IterCount: 10000
BestCost: 0.266834
optimal matrix:
0.519928 0.472886 0.00718613
0.302786 0.664748 0.0324658
0.640146 0.0885769 0.271277
0.0861826 0.255983 0.657835
0.155327 2.64312e-06 0.84467
0.0615424 2.95617e-05 0.938428
0.0188033 0.000119339 0.981077
0.236628 0.000302811 0.76307
0.000168462 2.47797e-05 0.999807
0.282383 9.35852e-06 0.717608
0.0770339 5.84251e-07 0.922966
******************
20th points password value: 3e+07
IterCount: 10000
BestCost: 0.292507
optimal matrix:
0.678648 0.316637 0.00471531
0.408376 0.57032 0.0213044
0.808999 0.0131522 0.177849
0.51681 0.0479441 0.435246
1.22123e-06 0.0896773 0.910321
1.92067e-05 0.131593 0.868388
9.78544e-06 0.135133 0.864857
1.33417e-05 6.70797e-05 0.99992
6.11665e-05 0.21861 0.781329
2.36279e-06 0.0242859 0.975712
1.11364e-05 0.090229 0.90976
******************
21th points password value: 4e+07
IterCount: 10000
BestCost: 0.325731
optimal matrix:
0.00196549 0.00175074 0.996284
0.00744917 0.00745767 0.985093
0.0751532 0.0652811 0.859566
0.18007 0.157739 0.66219
0.421258 0.370796 0.207946
0.504478 0.495496 2.53499e-05
0.484338 0.515638 2.36601e-05
0.645121 0.354827 5.21741e-05
0.511954 0.488028 1.75159e-05
0.566041 0.433945 1.37354e-05
0.487759 0.512159 8.18474e-05
******************
22th points password value: 5e+07
IterCount: 10000
BestCost: 0.389992
optimal matrix:
0.527533 0.342731 0.129735
0.00361103 0.00545488 0.990934
0.044011 0.0456222 0.910367
0.101488 0.109953 0.788559
0.244048 0.259208 0.496744
0.43584 0.459874 0.104286
0.405975 0.430509 0.163515
0.480448 0.493385 0.0261668
0.281138 0.372167 0.346696
0.484258 0.41262 0.103122
0.471084 0.496468 0.0324474
******************
23th points password value: 6e+07
IterCount: 10000
BestCost: 0.400372
optimal matrix:
0.00139108 0.00101633 0.997593
0.00538135 0.00462361 0.989995
0.0442509 0.0385162 0.917233
0.10668 0.0904709 0.802849
0.247119 0.212603 0.540279
0.383645 0.32869 0.287666
0.640183 0.359816 1.09085e-06
0.53929 0.460634 7.62728e-05
0.483189 0.516766 4.43573e-05
0.554044 0.445934 2.24302e-05
0.47863 0.521357 1.32321e-05
******************
24th points password value: 7e+07
IterCount: 10000
BestCost: 0.424609
optimal matrix:
0.310343 0.468935 0.220723
0.0036189 0.0045694 0.991812
0.0301022 0.0377601 0.932138
0.0730561 0.0918646 0.835079
0.166906 0.218813 0.614281
0.25476 0.323933 0.421308
0.604879 0.395105 1.56247e-05
0.52096 0.478991 4.89226e-05
0.107548 0.892399 5.28425e-05
0.570732 0.429266 1.98826e-06
0.393142 0.606549 0.000309424
******************
25th points password value: 8e+07
IterCount: 10000
BestCost: 0.441148
optimal matrix:
0.000929927 0.967718 0.0313518
0.00355074 0.00330883 0.99314
0.0299153 0.0274091 0.942676
0.0722572 0.0687099 0.859033
0.169069 0.158456 0.672475
0.255375 0.23976 0.504865
0.512832 0.48705 0.000117382
0.461482 0.538454 6.48227e-05
0.473692 0.526229 7.95832e-05
0.617283 0.382588 0.000128693
0.510701 0.489261 3.76141e-05
******************
26th points password value: 9e+07
IterCount: 10000
BestCost: 0.453259
optimal matrix:
0.991396 0.00775413 0.000849926
0.99295 0.000983388 0.00606646
0.941954 0.00749597 0.0505501
0.552674 0.325591 0.121735
0.0622298 0.653678 0.284093
0.518487 0.0459056 0.435607
9.13363e-06 0.000134742 0.999856
5.78783e-07 8.43824e-05 0.999915
3.71658e-06 8.42285e-05 0.999912
4.97439e-05 0.0001914 0.999759
7.02541e-06 7.75271e-05 0.999915
******************
27th points password value: 1e+08
IterCount: 10000
BestCost: 0.462977
optimal matrix:
0.169413 0.62611 0.204477
0.487677 0.506934 0.00538896
0.468289 0.486716 0.0449946
0.443779 0.447201 0.10902
0.0731821 0.676729 0.250089
0.462923 0.151603 0.385474
4.98245e-06 4.86594e-06 0.99999
4.25695e-05 3.06355e-05 0.999927
3.63427e-05 1.16361e-07 0.999964
2.8953e-05 5.12818e-06 0.999966
0.000158491 1.02022e-05 0.999831
******************
28th points password value: 2e+08
IterCount: 10000
BestCost: 0.550899
optimal matrix:
0.00414118 0.995318 0.000541184
0.195793 0.802084 0.0021228
0.571961 0.410597 0.017442
0.613182 0.344165 0.0426527
0.0855745 0.815471 0.0989541
0.787105 0.0629264 0.149969
0.333748 0.0496249 0.616627
2.88337e-05 0.000153451 0.999818
3.00997e-05 0.0756066 0.924363
0.000225358 0.087591 0.912184
0.000148923 0.0669472 0.932904
******************
29th points password value: 3e+08
IterCount: 10000
BestCost: 0.578882
optimal matrix:
0.0987845 0.641044 0.260171
0.000675134 0.000716821 0.998608
0.00548579 0.00605147 0.988463
0.0138223 0.0152224 0.970955
0.032096 0.0344096 0.933494
0.0479637 0.0525832 0.899453
0.243581 0.262566 0.493853
0.51652 0.483444 3.66648e-05
0.442436 0.557557 6.92541e-06
0.506658 0.493338 4.19064e-06
0.454104 0.545579 0.000316403
******************
30th points password value: 4e+08
IterCount: 10000
BestCost: 0.592674
optimal matrix:
0.000109137 0.71964 0.280251
0.000616907 0.000509541 0.998874
0.00190652 0.00417657 0.993917
0.0105119 0.0104305 0.979058
0.024091 0.0242808 0.951628
0.0368573 0.0363253 0.926817
0.147939 0.184628 0.667433
0.485599 0.514321 8.00195e-05
0.509142 0.490651 0.000207136
0.506596 0.493374 2.99863e-05
0.502186 0.497775 3.92419e-05
******************
31th points password value: 5e+08
IterCount: 10000
BestCost: 0.610211
optimal matrix:
0.174449 0.00106571 0.824485
0.000347278 0.0142612 0.985391
0.00320611 0.0031431 0.993651
0.00789098 0.00786194 0.984247
0.0183076 0.0179365 0.963756
0.0276663 0.0274973 0.944836
0.14011 0.13859 0.7213
0.494543 0.490596 0.01486
0.495653 0.49603 0.0083168
0.511182 0.479815 0.00900306
0.471363 0.486704 0.0419324
******************
32th points password value: 6e+08
IterCount: 10000
BestCost: 0.634008
optimal matrix:
6.39454e-05 0.208204 0.791732
0.000449213 0.000234146 0.999317
0.00200697 0.996872 0.00112103
0.00497461 0.00480243 0.990223
0.372124 0.621451 0.00642491
0.759124 0.231167 0.00970915
0.0876895 0.0687081 0.843602
0.470412 0.330846 0.198742
0.657496 0.210167 0.132337
0.310359 0.686411 0.0032299
0.18108 0.26753 0.55139
******************
33th points password value: 7e+08
IterCount: 10000
BestCost: 0.642410
optimal matrix:
0.306903 0.501477 0.191621
0.362369 0.571154 0.0664769
0.904021 0.0950846 0.000894352
0.790092 0.207681 0.00222722
0.0101984 0.00915554 0.980646
0.485786 0.50647 0.00774403
0.0621229 0.0558334 0.882044
0.415619 0.373961 0.210419
0.441481 0.411814 0.146705
0.489793 0.28624 0.223967
0.310773 0.416676 0.272551
******************
34th points password value: 8e+08
IterCount: 10000
BestCost: 0.645395
optimal matrix:
4.66273e-05 0.481345 0.518608
0.142718 0.0361819 0.8211
0.00174799 0.000761705 0.99749
0.00435568 0.00421781 0.991427
0.0100586 0.00979508 0.980146
0.0151433 0.0147355 0.970121
0.0761037 0.0741932 0.849703
0.484904 0.482195 0.0329005
0.48749 0.436035 0.0764747
0.477486 0.476175 0.0463388
0.444251 0.453446 0.102303
******************
35th points password value: 9e+08
IterCount: 10000
BestCost: 0.658228
optimal matrix:
0.000322461 0.412694 0.586984
0.603009 0.00168768 0.395304
0.997157 0.000527427 0.00231579
0.539009 0.455488 0.00550243
0.766063 0.220697 0.0132395
0.335594 0.644409 0.0199973
0.726851 0.172662 0.100486
0.207422 0.128677 0.663901
0.0627843 0.117104 0.820111
0.198976 0.235776 0.565248
0.0587516 0.184238 0.757011
******************
36th points password value: 1e+09
IterCount: 10000
BestCost: 0.660586
optimal matrix:
0.0193533 0.289846 0.6908
0.0624998 0.503155 0.434345
0.494764 0.502546 0.00268998
0.964507 0.0285615 0.00693159
0.887784 0.0962874 0.0159286
0.497155 0.478665 0.0241802
0.736245 0.141859 0.121896
0.00589988 0.190957 0.803143
0.00582194 2.37881e-06 0.994176
0.0159708 3.70579e-07 0.984029
0.0301612 5.06958e-07 0.969838
******************
37th points password value: 2e+09
IterCount: 10000
BestCost: 0.694362
optimal matrix:
0.00643706 0.113835 0.879728
0.460833 0.539032 0.000134305
0.498061 0.500825 0.00111415
0.453094 0.544134 0.00277197
0.100815 0.892806 0.00637888
0.0154299 0.972387 0.0121831
0.00542717 0.945621 0.0489518
0.627555 0.0450307 0.327415
1.78761e-05 0.0431288 0.956853
3.30664e-06 0.0861414 0.913855
9.94373e-06 0.239548 0.760442
******************
38th points password value: 3e+09
IterCount: 10000
BestCost: 0.703428
optimal matrix:
0.134988 0.299483 0.56553
0.462193 0.387106 0.150701
0.830387 0.168788 0.000825087
0.36426 0.633692 0.00204737
0.493904 0.501384 0.00471241
0.307421 0.685461 0.00711827
0.374766 0.58931 0.0359242
0.38053 0.377916 0.241554
2.44882e-05 3.31566e-06 0.999972
8.67976e-05 2.18768e-05 0.999891
2.26768e-06 1.06455e-06 0.999997
******************
39th points password value: 4e+09
IterCount: 10000
BestCost: 0.714907
optimal matrix:
0.42349 0.510927 0.0655829
0.561719 0.204117 0.234164
0.51478 0.378688 0.106532
0.420376 0.000516772 0.579108
0.00162129 0.507717 0.490662
0.00244403 0.00244731 0.995109
0.00986488 0.0123234 0.977812
0.0815735 0.0829524 0.835474
0.521753 0.42377 0.0544772
0.441473 0.546969 0.0115578
0.478807 0.427445 0.0937481
******************
40th points password value: 5e+09
IterCount: 10000
BestCost: 0.729718
optimal matrix:
0.203436 0.295356 0.501208
0.500369 0.238532 0.2611
0.340343 0.000114599 0.659542
0.000237587 0.000399655 0.999363
0.99798 0.000947643 0.00107207
0.997181 0.00117706 0.00164145
0.986249 0.0071194 0.00663164
0.897042 0.0479526 0.0550055
0.333876 0.247586 0.418538
0.000164404 0.405274 0.594561
0.393862 0.371517 0.234621
******************
41th points password value: 6e+09
IterCount: 10000
BestCost: 0.738576
optimal matrix:
0.621059 0.0521975 0.326743
0.137286 0.505298 0.357416
0.123521 0.000162192 0.876317
0.999493 0.000400488 0.000106264
0.998839 0.000931114 0.000229761
0.475778 0.523854 0.000368119
0.00553835 0.992973 0.0014882
0.0551756 0.0475312 0.897293
0.461345 0.467847 0.0708078
0.434811 0.442225 0.122964
0.422723 0.436734 0.140542
******************
42th points password value: 7e+09
IterCount: 10000
BestCost: 0.742837
optimal matrix:
0.236616 0.499985 0.263399
0.217303 0.313295 0.469402
0.500006 0.27447 0.225524
0.000358494 0.00032696 0.999315
0.000824531 0.000807335 0.998368
0.366778 0.632997 0.000225277
0.00501912 0.0062566 0.988724
0.0498091 0.0415921 0.908599
0.522929 0.41727 0.0598013
0.470241 0.500917 0.0288416
0.436595 0.451348 0.112057
******************
43th points password value: 8e+09
IterCount: 10000
BestCost: 0.748650
optimal matrix:
0.0772571 0.183644 0.739099
0.500005 0.49997 2.49539e-05
0.738431 3.56047e-05 0.261534
4.35024e-05 0.999435 0.000521796
0.0593682 0.93943 0.00120159
0.498774 0.499414 0.00181185
0.384248 0.606618 0.00913404
0.634852 0.303885 0.0612635
0.0324937 0.0543837 0.913123
0.0808289 0.244765 0.674406
0.0697848 0.0731779 0.857037
******************
44th points password value: 9e+09
IterCount: 10000
BestCost: 0.754166
optimal matrix:
0.493879 0.257863 0.248258
0.12822 0.510801 0.360979
0.42156 0.337411 0.241029
0.000255423 0.000205291 0.999539
0.000587816 0.000472165 0.99894
0.000885875 0.00167201 0.997442
0.00447781 0.00361358 0.991909
0.502193 0.48515 0.0126571
0.447539 0.45598 0.0964814
0.427899 0.200885 0.371216
0.471447 0.482892 0.0456611
******************
45th points password value: 1e+10
IterCount: 10000
BestCost: 0.753503
optimal matrix:
0.483803 0.494605 0.0215924
0.419005 0.0608729 0.520122
0.549217 0.227188 0.223595
0.000250535 0.0238201 0.975929
0.999422 0.000538891 3.91398e-05
0.000893816 0.000816721 0.998289
0.00360758 0.00412792 0.992265
0.0302047 0.0275948 0.9422
0.567474 0.407057 0.0254696
0.486858 0.463985 0.049157
0.483149 0.47261 0.0442402
******************
46th points password value: 2e+10
IterCount: 10000
BestCost: 0.774000
optimal matrix:
0.322017 0.0311702 0.646813
0.744605 0.0432826 0.212112
0.337232 0.540899 0.12187
6.16028e-05 9.00133e-05 0.999848
0.547412 0.103628 0.348959
0.000181787 0.000395433 0.999423
0.69635 0.302014 0.00163598
0.422184 0.56684 0.0109757
0.306228 0.340347 0.353425
0.106604 0.357359 0.536037
0.327469 0.413925 0.258606
******************
47th points password value: 3e+10
IterCount: 10000
BestCost: 0.786571
optimal matrix:
0.0270214 0.581403 0.391575
0.0145279 0.0827683 0.902704
0.610278 0.0632593 0.326462
0.698174 0.299414 0.00241206
0.999871 4.38811e-07 0.000128671
0.929489 0.0702257 0.000285073
0.998257 0.000592957 0.00114979
0.796385 0.193981 0.00963423
0.312558 0.204394 0.483047
0.259767 0.24919 0.491043
0.174347 0.218105 0.607548
******************
48th points password value: 4e+10
IterCount: 10000
BestCost: 0.796038
optimal matrix:
0.536005 0.102744 0.361251
0.449591 0.0429761 0.507433
0.00646457 0.810457 0.183079
0.499998 0.499995 7.2218e-06
0.324733 0.000112634 0.675155
0.228234 0.000169779 0.771596
0.000880516 0.000857774 0.998262
0.00589586 0.00574314 0.988361
0.494741 0.477519 0.0277403
0.462251 0.459557 0.0781919
0.480526 0.459385 0.0600882
******************
49th points password value: 5e+10
IterCount: 10000
BestCost: 0.798056
optimal matrix:
0.230359 0.33948 0.430161
0.371977 0.619261 0.00876139
0.617187 0.363546 0.0192665
8.07695e-05 0.38355 0.616369
0.000111458 0.252918 0.746971
0.000168097 0.000150209 0.999682
0.000665872 0.00050272 0.998831
0.00568556 0.00943808 0.984876
0.32092 0.237847 0.441233
0.57193 0.428061 9.00873e-06
0.576456 0.423538 6.23213e-06
******************
50th points password value: 6e+10
IterCount: 10000
BestCost: 0.801063
optimal matrix:
0.536504 0.0888894 0.374607
0.281678 0.452049 0.266273
0.0125457 0.931238 0.0562166
0.406535 0.5934 6.52268e-05
0.386726 0.378076 0.235197
0.00273122 0.997041 0.000227669
0.0415262 0.957151 0.0013227
0.496207 0.496094 0.00769872
0.540923 0.0241269 0.43495
7.6874e-06 0.0403501 0.959642
9.50875e-06 0.0649733 0.935017
******************
51th points password value: 7e+10
IterCount: 10000
BestCost: 0.803130
optimal matrix:
0.0678389 0.0292099 0.902951
0.0245057 0.442173 0.533322
0.0555646 0.545005 0.399431
0.341719 0.120115 0.538167
0.208641 0.508859 0.2825
0.0663685 0.933374 0.000257749
0.576322 0.422656 0.0010215
0.884073 0.109037 0.00688996
0.568065 0.0422481 0.389687
5.32451e-06 3.40403e-07 0.999994
5.88942e-06 5.4748e-07 0.999994
******************
52th points password value: 8e+10
IterCount: 10000
BestCost: 0.807522
optimal matrix:
0.286764 0.59393 0.119307
0.808404 0.0988897 0.0927064
0.436292 0.55933 0.00437894
0.58327 0.371405 0.0453245
0.30371 0.689783 0.00650758
0.368736 7.95138e-05 0.631185
0.99921 0.000327493 0.000462995
0.990743 0.00612419 0.00313314
0.59152 0.231074 0.177406
0.00195879 0.536993 0.461048
0.00337077 0.409567 0.587062
******************
53th points password value: 9e+10
IterCount: 10000
BestCost: 0.810299
optimal matrix:
0.146014 0.405426 0.44856
0.546266 0.197089 0.256645
0.275706 0.479826 0.244468
9.13477e-06 1.39846e-05 0.999977
0.267773 0.607029 0.125198
0.444124 0.438542 0.117334
0.999544 0.000425301 3.0475e-05
0.00249487 0.00247942 0.995026
0.141321 0.140963 0.717715
0.480838 0.492893 0.0262693
0.485092 0.470853 0.0440553


==> figs/montecarlo/perfect/terminal/neopetsbenchmark.dat <==
../dataset/montecarlo/neopets_test.txt
15 9.06667e-05
43.5353 5.32901e-05
57.5755 4.72424e-05
50.0656 3.67518e-05
66.2118 3.02061e-05
76.1435 2.41649e-05
100.7 2.22443e-05
87.5651 2.00993e-05
153.152 1.72378e-05
133.176 1.50178e-05
202.543 1.38242e-05
176.125 1.27183e-05
115.805 1.10531e-05
354.25 1.03882e-05
308.043 9.08964e-06
267.864 8.06381e-06
407.387 7.06945e-06
538.769 6.6819e-06
468.495 6.14734e-06
232.925 5.49534e-06
819.401 5.36978e-06
712.522 4.49109e-06
619.585 4.26092e-06
1246.21 3.7875e-06
942.311 3.6506e-06
1433.14 3.12601e-06
1083.66 2.43619e-06
1648.11 2.37849e-06
1895.32 2.3215e-06
2179.62 1.87188e-06
2506.57 1.81922e-06
2882.55 1.7207e-06
3314.93 1.64106e-06
3812.17 1.34307e-06
4384 1.20438e-06
6667.51 9.95873e-07
5797.84 9.65877e-07
5041.6 9.36211e-07
7667.64 8.24243e-07
10140.5 7.49473e-07
8817.79 7.25806e-07
13410.8 5.90571e-07
17735.7 5.00684e-07
15422.4 4.97978e-07
11661.5 4.2533e-07
20396.1 4.11844e-07
23455.5 3.78589e-07
26973.8 2.66926e-07
31019.9 2.52741e-07
35672.9 1.97349e-07
41023.8 1.77458e-07
71750.9 1.19302e-07
62392.1 1.11553e-07
54254 1.07642e-07
47177.4 9.66565e-08
94890.5 7.08184e-08
1.02114e+06 4.7868e-08
82513.5 4.45988e-08
1.17431e+06 2.86125e-08
1.35046e+06 2.07929e-08
441468 1.83026e-08
252411 1.7115e-08
507688 1.70183e-08
165964 1.59071e-08
583841 1.53466e-08
333813 1.53379e-08
144317 1.44128e-08
1.55303e+06 1.39083e-08
1.78598e+06 1.37963e-08
190859 1.25747e-08
219488 1.2028e-08
887950 1.09015e-08
2.05388e+06 1.08283e-08
290272 1.07485e-08
109124 1.02635e-08
383885 1.0003e-08
125493 8.92482e-09
2.36196e+06 8.39979e-09
2.71626e+06 5.71374e-09
3.1237e+06 4.25137e-09
671418 3.93198e-09
772130 3.41911e-09
3.59225e+06 3.40733e-09
4.13109e+06 2.73051e-09
4.75075e+06 2.37436e-09
5.46337e+06 1.93287e-09
6.28287e+06 1.52796e-09
7.2253e+06 1.28438e-09
8.3091e+06 1.10722e-09
9.55546e+06 9.04195e-10
1.09888e+07 6.98895e-10
1.26371e+07 6.6471e-10
1.45327e+07 5.00941e-10
1.92194e+07 4.0792e-10
1.67126e+07 4.02093e-10
2.21024e+07 3.43855e-10
2.54177e+07 2.95857e-10
2.92304e+07 2.6274e-10
3.36149e+07 1.80872e-10
3.86572e+07 1.49002e-10
4.44557e+07 1.31367e-10
5.11241e+07 9.85836e-11
5.87927e+07 7.89213e-11
6.76116e+07 7.21769e-11
7.77534e+07 6.37914e-11
8.94164e+07 5.36814e-11
1.02829e+08 5.13475e-11
1.18253e+08 4.05909e-11
1.5639e+08 3.22272e-11
1.35991e+08 2.70606e-11
1.79848e+08 2.13513e-11
2.37849e+08 1.81628e-11
2.06826e+08 1.7406e-11
2.73527e+08 1.25765e-11
3.61739e+08 1.19423e-11
3.14556e+08 1.11904e-11
4.16e+08 8.07692e-12
4.784e+08 7.19064e-12
7.27587e+08 6.81706e-12
5.5016e+08 5.81649e-12
6.32684e+08 4.80493e-12
9.62233e+08 3.99072e-12
1.10657e+09 3.54248e-12
8.36725e+08 3.15516e-12
1.27255e+09 3.01755e-12
1.46344e+09 2.73329e-12
1.68295e+09 1.94896e-12
2.2257e+09 1.7253e-12
1.93539e+09 1.69474e-12
2.55956e+09 1.06268e-12
2.94349e+09 9.24072e-13
3.38502e+09 9.21709e-13
3.89277e+09 8.83689e-13
5.14819e+09 7.92512e-13
4.47669e+09 7.32685e-13
5.92042e+09 5.40502e-13
6.80848e+09 5.05252e-13
7.82975e+09 4.59785e-13
9.00421e+09 3.28735e-13
1.19081e+10 2.75443e-13
1.36943e+10 2.62883e-13
1.03548e+10 2.39501e-13
1.57484e+10 1.72716e-13
2.08273e+10 1.22916e-13
1.81107e+10 1.10432e-13
2.39514e+10 9.68629e-14
3.64271e+10 9.00429e-14
2.75441e+10 8.13241e-14
3.16757e+10 8.0819e-14
4.81748e+10 5.14792e-14
4.18911e+10 4.96525e-14
5.5401e+10 3.75444e-14
6.37112e+10 3.3903e-14
7.32678e+10 3.16646e-14
8.4258e+10 2.6585e-14
1.11431e+11 2.58455e-14
9.68967e+10 2.14662e-14
1.28146e+11 1.87286e-14
1.47368e+11 1.24858e-14
2.24128e+11 9.99429e-15
1.94894e+11 9.85151e-15
1.69473e+11 8.96898e-15
2.57747e+11 6.8284e-15
2.96409e+11 6.47753e-15
3.40871e+11 5.39794e-15
4.50801e+11 4.79147e-15
5.18422e+11 4.47512e-15
6.85613e+11 2.45036e-15
5.96185e+11 2.41536e-15
3.92001e+11 2.04081e-15
9.06723e+11 1.7646e-15
1.04273e+12 1.7646e-15
7.88455e+11 1.62343e-15
1.19914e+12 1.06743e-15
1.37901e+12 8.12176e-16
1.82374e+12 7.01853e-16
2.77369e+12 6.34535e-16
1.58586e+12 6.05348e-16
2.0973e+12 4.95874e-16
3.6682e+12 3.92563e-16
2.4119e+12 3.31689e-16
4.21843e+12 3.22395e-16
6.4157e+12 2.99266e-16
5.57887e+12 2.58117e-16
3.18974e+12 2.25724e-16
4.85119e+12 1.97889e-16
9.75748e+12 1.55778e-16
7.37806e+12 1.30116e-16
1.12211e+13 1.14071e-16
8.48477e+12 1.13144e-16
1.29043e+13 8.6793e-17
1.48399e+13 4.85178e-17
1.70659e+13 4.68771e-17
2.98484e+13 4.55636e-17
3.43256e+13 3.96206e-17
2.59551e+13 3.69869e-17
3.94745e+13 3.2426e-17
1.96258e+13 2.85339e-17
2.25697e+13 1.77229e-17
8.8594e+31 3.93706e-34
total number of guesses 8.8594e+31
number of equivalence classes 200
prob sanity 1
pv 100000
pv 200000
pv 300000
pv 400000
pv 500000
pv 600000
pv 700000
pv 800000
pv 900000
pv 1e+06
pv 2e+06
pv 3e+06
pv 4e+06
pv 5e+06
pv 6e+06
pv 7e+06
pv 8e+06
pv 9e+06
pv 1e+07
pv 2e+07
pv 3e+07
pv 4e+07
pv 5e+07
pv 6e+07
pv 7e+07
pv 8e+07
pv 9e+07
pv 1e+08
pv 2e+08
pv 3e+08
pv 4e+08
pv 5e+08
pv 6e+08
pv 7e+08
pv 8e+08
pv 9e+08
pv 1e+09
pv 2e+09
pv 3e+09
pv 4e+09
pv 5e+09
pv 6e+09
pv 7e+09
pv 8e+09
pv 9e+09
pv 1e+10
pv 2e+10
pv 3e+10
pv 4e+10
pv 5e+10
pv 6e+10
pv 7e+10
pv 8e+10
pv 9e+10
******************
0th points password value: 100000
(100000,0.03072)
******************
1th points password value: 200000
(200000,0.05072)
******************
2th points password value: 300000
(300000,0.0692)
******************
3th points password value: 400000
(400000,0.08016)
******************
4th points password value: 500000
(500000,0.08424)
******************
5th points password value: 600000
(600000,0.0992)
******************
6th points password value: 700000
(700000,0.10432)
******************
7th points password value: 800000
(800000,0.1096)
******************
8th points password value: 900000
(900000,0.11624)
******************
9th points password value: 1e+06
(1e+06,0.12656)
******************
10th points password value: 2e+06
(2e+06,0.18472)
******************
11th points password value: 3e+06
(3e+06,0.1936)
******************
12th points password value: 4e+06
(4e+06,0.21568)
******************
13th points password value: 5e+06
(5e+06,0.22296)
******************
14th points password value: 6e+06
(6e+06,0.22296)
******************
15th points password value: 7e+06
(7e+06,0.23848)
******************
16th points password value: 8e+06
(8e+06,0.24888)
******************
17th points password value: 9e+06
(9e+06,0.24888)
******************
18th points password value: 1e+07
(1e+07,0.24888)
******************
19th points password value: 2e+07
(2e+07,0.30816)
******************
20th points password value: 3e+07
(3e+07,0.34176)
******************
21th points password value: 4e+07
(4e+07,0.4076)
******************
22th points password value: 5e+07
(5e+07,0.49712)
******************
23th points password value: 6e+07
(6e+07,0.52192)
******************
24th points password value: 7e+07
(7e+07,0.52192)
******************
25th points password value: 8e+07
(8e+07,0.52192)
******************
26th points password value: 9e+07
(9e+07,0.53744)
******************
27th points password value: 1e+08
(1e+08,0.53744)
******************
28th points password value: 2e+08
(2e+08,0.5908)
******************
29th points password value: 3e+08
(3e+08,0.62024)
******************
30th points password value: 4e+08
(4e+08,0.62944)
******************
31th points password value: 5e+08
(5e+08,0.63808)
******************
32th points password value: 6e+08
(6e+08,0.65416)
******************
33th points password value: 7e+08
(7e+08,0.66144)
******************
34th points password value: 8e+08
(8e+08,0.66144)
******************
35th points password value: 9e+08
(9e+08,0.676)
******************
36th points password value: 1e+09
(1e+09,0.6836)
******************
37th points password value: 2e+09
(2e+09,0.71064)
******************
38th points password value: 3e+09
(3e+09,0.72152)
******************
39th points password value: 4e+09
(4e+09,0.73104)
******************
40th points password value: 5e+09
(5e+09,0.74608)
******************
41th points password value: 6e+09
(6e+09,0.74608)
******************
42th points password value: 7e+09
(7e+09,0.75088)
******************
43th points password value: 8e+09
(8e+09,0.75592)
******************
44th points password value: 9e+09
(9e+09,0.7596)
******************
45th points password value: 1e+10
(1e+10,0.7596)
******************
46th points password value: 2e+10
(2e+10,0.78264)
******************
47th points password value: 3e+10
(3e+10,0.78944)
******************
48th points password value: 4e+10
(4e+10,0.7976)
******************
49th points password value: 5e+10
(5e+10,0.80448)
******************
50th points password value: 6e+10
(6e+10,0.8084)
******************
51th points password value: 7e+10
(7e+10,0.81888)
******************
52th points password value: 8e+10
(8e+10,0.81888)
******************
53th points password value: 9e+10
(9e+10,0.81888)


==> figs/montecarlo/perfect/terminal/rockyoubenchmark.dat <==
../dataset/montecarlo/rockyou_test.txt
Unable to open filetotal number of guesses 0
number of equivalence classes 0
prob sanity 0
******************
0th points password value: 1000
(1000,0)
******************
1th points password value: 2000
(2000,0)
******************
2th points password value: 3000
(3000,0)
******************
3th points password value: 4000
(4000,0)
******************
4th points password value: 5000
(5000,0)
******************
5th points password value: 6000
(6000,0)
******************
6th points password value: 7000
(7000,0)
******************
7th points password value: 8000
(8000,0)
******************
8th points password value: 9000
(9000,0)
******************
9th points password value: 10000
(10000,0)
******************
10th points password value: 20000
(20000,0)
******************
11th points password value: 30000
(30000,0)
******************
12th points password value: 40000
(40000,0)
******************
13th points password value: 50000
(50000,0)
******************
14th points password value: 60000
(60000,0)
******************
15th points password value: 70000
(70000,0)
******************
16th points password value: 80000
(80000,0)
******************
17th points password value: 90000
(90000,0)
******************
18th points password value: 100000
(100000,0)
******************
19th points password value: 200000
(200000,0)
******************
20th points password value: 300000
(300000,0)
******************
21th points password value: 400000
(400000,0)
******************
22th points password value: 500000
(500000,0)
******************
23th points password value: 600000
(600000,0)
******************
24th points password value: 700000
(700000,0)
******************
25th points password value: 800000
(800000,0)
******************
26th points password value: 900000
(900000,0)
******************
27th points password value: 1e+06
(1e+06,0)
******************
28th points password value: 1.5e+06
(1.5e+06,0)
******************
29th points password value: 2e+06
(2e+06,0)
******************
30th points password value: 2.5e+06
(2.5e+06,0)
******************
31th points password value: 3e+06
(3e+06,0)
******************
32th points password value: 3.5e+06
(3.5e+06,0)
******************
33th points password value: 4e+06
(4e+06,0)
******************
34th points password value: 4.5e+06
(4.5e+06,0)
******************
35th points password value: 5e+06
(5e+06,0)
******************
36th points password value: 5.5e+06
(5.5e+06,0)
******************
37th points password value: 6e+06
(6e+06,0)
******************
38th points password value: 6.5e+06
(6.5e+06,0)
******************
39th points password value: 7e+06
(7e+06,0)
******************
40th points password value: 7.5e+06
(7.5e+06,0)
******************
41th points password value: 8e+06
(8e+06,0)
******************
42th points password value: 8.8e+06
(8.8e+06,0)
******************
43th points password value: 9e+06
(9e+06,0)
******************
44th points password value: 9.5e+06
(9.5e+06,0)
******************
45th points password value: 1e+07
(1e+07,0)
******************
46th points password value: 1.5e+07
(1.5e+07,0)
******************
47th points password value: 2e+07
(2e+07,0)
******************
48th points password value: 2.5e+07
(2.5e+07,0)
******************
49th points password value: 3e+07
(3e+07,0)
******************
50th points password value: 3.5e+07
(3.5e+07,0)
******************
51th points password value: 4e+07
(4e+07,0)
******************
52th points password value: 4.5e+07
(4.5e+07,0)
******************
53th points password value: 5e+07
(5e+07,0)
******************
54th points password value: 5.5e+07
(5.5e+07,0)
******************
55th points password value: 6e+07
(6e+07,0)
******************
56th points password value: 6.5e+07
(6.5e+07,0)
******************
57th points password value: 7e+07
(7e+07,0)
******************
58th points password value: 7.5e+07
(7.5e+07,0)
******************
59th points password value: 8e+07
(8e+07,0)
******************
60th points password value: 8.8e+07
(8.8e+07,0)
******************
61th points password value: 9e+07
(9e+07,0)
******************
62th points password value: 9.5e+07
(9.5e+07,0)


==> figs/montecarlo/perfect/terminal/webhost11by3.dat <==
../dataset/monte/webhost.txtUnable to open filetotal number of guesses 0
number of equivalence classes 0
prob sanity 0


==> figs/montecarlo/perfect/terminal/yahoobenchmark.dat <==
../dataset/montecarlo/yahoo_test.txt
Unable to open filetotal number of guesses 0
number of equivalence classes 0
prob sanity 0
******************
0th points password value: 1000
(1000,0)
******************
1th points password value: 2000
(2000,0)
******************
2th points password value: 3000
(3000,0)
******************
3th points password value: 4000
(4000,0)
******************
4th points password value: 5000
(5000,0)
******************
5th points password value: 6000
(6000,0)
******************
6th points password value: 7000
(7000,0)
******************
7th points password value: 8000
(8000,0)
******************
8th points password value: 9000
(9000,0)
******************
9th points password value: 10000
(10000,0)
******************
10th points password value: 20000
(20000,0)
******************
11th points password value: 30000
(30000,0)
******************
12th points password value: 40000
(40000,0)
******************
13th points password value: 50000
(50000,0)
******************
14th points password value: 60000
(60000,0)
******************
15th points password value: 70000
(70000,0)
******************
16th points password value: 80000
(80000,0)
******************
17th points password value: 90000
(90000,0)
******************
18th points password value: 100000
(100000,0)
******************
19th points password value: 200000
(200000,0)
******************
20th points password value: 300000
(300000,0)
******************
21th points password value: 400000
(400000,0)
******************
22th points password value: 500000
(500000,0)
******************
23th points password value: 600000
(600000,0)
******************
24th points password value: 700000
(700000,0)
******************
25th points password value: 800000
(800000,0)
******************
26th points password value: 900000
(900000,0)
******************
27th points password value: 1e+06
(1e+06,0)
******************
28th points password value: 1.5e+06
(1.5e+06,0)
******************
29th points password value: 2e+06
(2e+06,0)
******************
30th points password value: 2.5e+06
(2.5e+06,0)
******************
31th points password value: 3e+06
(3e+06,0)
******************
32th points password value: 3.5e+06
(3.5e+06,0)
******************
33th points password value: 4e+06
(4e+06,0)
******************
34th points password value: 4.5e+06
(4.5e+06,0)
******************
35th points password value: 5e+06
(5e+06,0)
******************
36th points password value: 5.5e+06
(5.5e+06,0)
******************
37th points password value: 6e+06
(6e+06,0)
******************
38th points password value: 6.5e+06
(6.5e+06,0)
******************
39th points password value: 7e+06
(7e+06,0)
******************
40th points password value: 7.5e+06
(7.5e+06,0)
******************
41th points password value: 8e+06
(8e+06,0)
******************
42th points password value: 8.8e+06
(8.8e+06,0)
******************
43th points password value: 9e+06
(9e+06,0)
******************
44th points password value: 9.5e+06
(9.5e+06,0)
******************
45th points password value: 1e+07
(1e+07,0)
******************
46th points password value: 1.5e+07
(1.5e+07,0)
******************
47th points password value: 2e+07
(2e+07,0)
******************
48th points password value: 2.5e+07
(2.5e+07,0)
******************
49th points password value: 3e+07
(3e+07,0)
******************
50th points password value: 3.5e+07
(3.5e+07,0)
******************
51th points password value: 4e+07
(4e+07,0)
******************
52th points password value: 4.5e+07
(4.5e+07,0)
******************
53th points password value: 5e+07
(5e+07,0)
******************
54th points password value: 5.5e+07
(5.5e+07,0)
******************
55th points password value: 6e+07
(6e+07,0)
******************
56th points password value: 6.5e+07
(6.5e+07,0)
******************
57th points password value: 7e+07
(7e+07,0)
******************
58th points password value: 7.5e+07
(7.5e+07,0)
******************
59th points password value: 8e+07
(8e+07,0)
******************
60th points password value: 8.8e+07
(8.8e+07,0)
******************
61th points password value: 9e+07
(9e+07,0)
******************
62th points password value: 9.5e+07
(9.5e+07,0)

